Spatial Perspective Transform Estimation from Fourier Spectrum Analysis of 2D Patterns in 3D Space

A novel approach to 3D surface imaging is proposed, allowing for the continuous sampling of 3D surfaces to extract localized perspective transformation coefficients from Fourier spectrum analysis of projected patterns. The mathematical relationship for Spatial-Fourier Transformation Pairs is derived, defining the transformation of spatial transformed planar surfaces in the Discrete Fourier Transform spectrum. The mathematical relationship for the twelve degrees of freedom in perspective transformation is defined and validated, asserting congruity with independent and uniform transform pairs for spatial Euclidean, similarity, affine and perspective transformations. This work expands on previously derived affine Spatial-Fourier Transformation Pairs and characterizes its implications towards 3D surface imaging as a means of augmenting (X,Y,Z)-(R,G,B) point-clouds to include additional information from localized sampling of pattern transformations.

==> Rotation.csv <==
DegreeRotation,Initial_X[6 6],Initial_Y[6 6],Initial_ReVal[6 6],Initial_ImVal[6 6],Initial_MagVal[6 6],Initial_FiltVal[6 6],Initial_PhaseCalc[6 6],Initial_MagCalc[6 6],Initial_X[6 -6],Initial_Y[6 -6],Initial_ReVal[6 -6],Initial_ImVal[6 -6],Initial_MagVal[6 -6],Initial_FiltVal[6 -6],Initial_PhaseCalc[6 -6],Initial_MagCalc[6 -6],Re_ValMin_X[6 6],Re_ValMin_Y[6 6],Re_ValMin_ReVal[6 6],Re_ValMin_ImVal[6 6],Re_ValMin_MagVal[6 6],Re_ValMin_FiltVal[6 6],Re_ValMin_PhaseCalc[6 6],Re_ValMin_MagCalc[6 6],Re_ValMin_X[6 -6],Re_ValMin_Y[6 -6],Re_ValMin_ReVal[6 -6],Re_ValMin_ImVal[6 -6],Re_ValMin_MagVal[6 -6],Re_ValMin_FiltVal[6 -6],Re_ValMin_PhaseCalc[6 -6],Re_ValMin_MagCalc[6 -6],Re_ValMax_X[6 6],Re_ValMax_Y[6 6],Re_ValMax_ReVal[6 6],Re_ValMax_ImVal[6 6],Re_ValMax_MagVal[6 6],Re_ValMax_FiltVal[6 6],Re_ValMax_PhaseCalc[6 6],Re_ValMax_MagCalc[6 6],Re_ValMax_X[6 -6],Re_ValMax_Y[6 -6],Re_ValMax_ReVal[6 -6],Re_ValMax_ImVal[6 -6],Re_ValMax_MagVal[6 -6],Re_ValMax_FiltVal[6 -6],Re_ValMax_PhaseCalc[6 -6],Re_ValMax_MagCalc[6 -6],Im_ValMin_X[6 6],Im_ValMin_Y[6 6],Im_ValMin_ReVal[6 6],Im_ValMin_ImVal[6 6],Im_ValMin_MagVal[6 6],Im_ValMin_FiltVal[6 6],Im_ValMin_PhaseCalc[6 6],Im_ValMin_MagCalc[6 6],Im_ValMin_X[6 -6],Im_ValMin_Y[6 -6],Im_ValMin_ReVal[6 -6],Im_ValMin_ImVal[6 -6],Im_ValMin_MagVal[6 -6],Im_ValMin_FiltVal[6 -6],Im_ValMin_PhaseCalc[6 -6],Im_ValMin_MagCalc[6 -6],Im_ValMax_X[6 6],Im_ValMax_Y[6 6],Im_ValMax_ReVal[6 6],Im_ValMax_ImVal[6 6],Im_ValMax_MagVal[6 6],Im_ValMax_FiltVal[6 6],Im_ValMax_PhaseCalc[6 6],Im_ValMax_MagCalc[6 6],Im_ValMax_X[6 -6],Im_ValMax_Y[6 -6],Im_ValMax_ReVal[6 -6],Im_ValMax_ImVal[6 -6],Im_ValMax_MagVal[6 -6],Im_ValMax_FiltVal[6 -6],Im_ValMax_PhaseCalc[6 -6],Im_ValMax_MagCalc[6 -6],Mag_X[6 6],Mag_Y[6 6],Mag_ReVal[6 6],Mag_ImVal[6 6],Mag_MagVal[6 6],Mag_FiltVal[6 6],Mag_PhaseCalc[6 6],Mag_MagCalc[6 6],Mag_X[6 -6],Mag_Y[6 -6],Mag_ReVal[6 -6],Mag_ImVal[6 -6],Mag_MagVal[6 -6],Mag_FiltVal[6 -6],Mag_PhaseCalc[6 -6],Mag_MagCalc[6 -6],Filt_X[6 6],Filt_Y[6 6],Filt_ReVal[6 6],Filt_ImVal[6 6],Filt_MagVal[6 6],Filt_FiltVal[6 6],Filt_PhaseCalc[6 6],Filt_MagCalc[6 6],Filt_X[6 -6],Filt_Y[6 -6],Filt_ReVal[6 -6],Filt_ImVal[6 -6],Filt_MagVal[6 -6],Filt_FiltVal[6 -6],Filt_PhaseCalc[6 -6],Filt_MagCalc[6 -6],Est_Xi[6 6],Est_Yi[6 6],Est_Xd[6 6],Est_Yd[6 6],Est_EstReVal[6 6],Est_EstImVal[6 6],Est_EstPhaseCalc[6 6],Est_EstMagCalc[6 6],Est_ReVal[6 6],Est_ImVal[6 6],Est_MagVal[6 6],Est_FiltVal[6 6],Est_PhaseCalc[6 6],Est_MagCalc[6 6],Est_Xi[6 -6],Est_Yi[6 -6],Est_Xd[6 -6],Est_Yd[6 -6],Est_EstReVal[6 -6],Est_EstImVal[6 -6],Est_EstPhaseCalc[6 -6],Est_EstMagCalc[6 -6],Est_ReVal[6 -6],Est_ImVal[6 -6],Est_MagVal[6 -6],Est_FiltVal[6 -6],Est_PhaseCalc[6 -6],Est_MagCalc[6 -6]
0,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,6,-6,10000,6.58058e-14,10000,0,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,-6,10000,-1.07998e-12,10000,0,-6.18786e-15,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,0,-6.18786e-15,10000,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,-6,10000,-1.07998e-12,10000,0,-6.18786e-15,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,0,-6.18786e-15,10000
1,6,6,8041.55,151.703,8042.98,0,1.08075,8042.98,6,-6,8039.32,63.8666,8039.57,1,0.455164,8039.57,6,7,-976.422,243.403,1006.3,0,-13.9974,1006.3,-6,-7,-976.422,-243.403,1006.3,0,13.9974,1006.3,6,6,8041.55,151.703,8042.98,0,1.08075,8042.98,-6,-6,8041.55,-151.703,8042.98,0,-1.08075,8042.98,-6,-7,-976.422,-243.403,1006.3,0,13.9974,1006.3,-5,-6,-974.522,-237.03,1002.93,0,13.6704,1002.93,6,7,-976.422,243.403,1006.3,0,-13.9974,1006.3,5,6,-974.522,237.03,1002.93,0,-13.6704,1002.93,6,6,8041.55,151.703,8042.98,0,1.08075,8042.98,-6,-6,8041.55,-151.703,8042.98,0,-1.08075,8042.98,-6,6,8039.32,-63.8666,8039.57,1,-0.455164,8039.57,6,-6,8039.32,63.8666,8039.57,1,0.455164,8039.57,-6,6,-6.1038,5.89437,7298.17,-3372.16,-24.7996,8039.57,8039.32,-63.8666,8039.57,1,-0.455164,8039.57,-6,-6,-5.89437,-6.1038,94.527,8042.43,89.3266,8042.98,8041.55,-151.703,8042.98,0,-1.08075,8042.98
2,6,6,6354.63,277.081,6360.66,1,2.49669,6360.66,6,-6,6358.07,-1.28774,6358.07,0,-0.0116045,6358.07,-6,5,-1765.17,-340.234,1797.66,0,10.9099,1797.66,6,-5,-1765.17,340.234,1797.66,0,-10.9099,1797.66,-6,6,6358.07,1.28774,6358.07,0,0.0116045,6358.07,6,-6,6358.07,-1.28774,6358.07,0,-0.0116045,6358.07,-6,-7,-1717.21,-379.211,1758.58,0,12.4528,1758.58,-5,-6,-1762.68,-365.527,1800.18,0,11.7154,1800.18,6,7,-1717.21,379.211,1758.58,0,-12.4528,1758.58,5,6,-1762.68,365.527,1800.18,0,-11.7154,1800.18,6,6,6354.63,277.081,6360.66,1,2.49669,6360.66,-6,-6,6354.63,-277.081,6360.66,1,-2.49669,6360.66,6,6,6354.63,277.081,6360.66,1,2.49669,6360.66,-6,-6,6354.63,-277.081,6360.66,1,-2.49669,6360.66,-6,6,-6.20574,5.78695,-814.336,-6305.71,82.6414,6358.07,6358.07,1.28774,6358.07,0,0.0116045,6358.07,-6,-6,-5.78695,-6.20574,-6359.99,92.3877,-0.832242,6360.66,6354.63,-277.081,6360.66,1,-2.49669,6360.66
3,6,6,4805.03,361.503,4818.61,0,4.30251,4818.61,6,-6,4821.88,6.22606,4821.89,1,0.0739808,4821.89,-6,5,-2343.57,-443.66,2385.19,0,10.7198,2385.19,6,-5,-2343.57,443.66,2385.19,0,-10.7198,2385.19,-6,6,4821.88,-6.22606,4821.89,1,-0.0739808,4821.89,6,-6,4821.88,6.22606,4821.89,1,0.0739808,4821.89,-5,-6,-2339.1,-496.661,2391.24,0,11.9876,2391.24,-6,-7,-2208.61,-484.166,2261.06,0,12.3647,2261.06,5,6,-2339.1,496.661,2391.24,0,-11.9876,2391.24,6,7,-2208.61,484.166,2261.06,0,-12.3647,2261.06,-6,6,4821.88,-6.22606,4821.89,1,-0.0739808,4821.89,6,-6,4821.88,6.22606,4821.89,1,0.0739808,4821.89,-6,6,4821.88,-6.22606,4821.89,1,-0.0739808,4821.89,6,-6,4821.88,6.22606,4821.89,1,0.0739808,4821.89,-6,6,-6.30579,5.67776,-3740.46,3042.95,-39.1291,4821.89,4821.88,-6.22606,4821.89,1,-0.0739808,4821.89,-6,-6,-5.67776,-6.30579,26.7646,-4818.53,-89.6818,4818.61,4805.03,-361.503,4818.61,0,-4.30251,4818.61
4,6,6,3492.33,414.264,3516.81,0,6.76488,3516.81,6,-6,3511.57,-3.98291,3511.57,1,-0.0649862,3511.57,5,6,-2729.59,584.466,2791.46,0,-12.0858,2791.46,-5,-6,-2729.59,-584.466,2791.46,0,12.0858,2791.46,-6,6,3511.57,3.98291,3511.57,1,0.0649862,3511.57,6,-6,3511.57,-3.98291,3511.57,1,-0.0649862,3511.57,-5,-6,-2729.59,-584.466,2791.46,0,12.0858,2791.46,-6,-7,-2444.8,-561.653,2508.49,0,12.9383,2508.49,5,6,-2729.59,584.466,2791.46,0,-12.0858,2791.46,6,7,-2444.8,561.653,2508.49,0,-12.9383,2508.49,6,6,3492.33,414.264,3516.81,0,6.76488,3516.81,-6,-6,3492.33,-414.264,3516.81,0,-6.76488,3516.81,-6,6,3511.57,3.98291,3511.57,1,0.0649862,3511.57,6,-6,3511.57,-3.98291,3511.57,1,-0.0649862,3511.57,-6,6,-6.40392,5.56685,3062.42,-1718.35,-29.2972,3511.57,3511.57,3.98291,3511.57,1,0.0649862,3511.57,-6,-6,-5.56685,-6.40392,3510.77,206.141,3.36036,3516.81,3492.33,-414.264,3516.81,0,-6.76488,3516.81
5,6,6,2377.56,360.596,2404.75,0,8.62412,2404.75,6,-6,2404.67,-5.75882,2404.68,0,-0.137214,2404.68,5,6,-2927.34,600.114,2988.22,0,-11.5853,2988.22,-5,-6,-2927.34,-600.114,2988.22,0,11.5853,2988.22,-7,5,3062.03,5.9832,3062.03,1,0.111956,3062.03,7,-5,3062.03,-5.9832,3062.03,1,-0.111956,3062.03,5,7,2972.82,-652.363,3043.56,0,-12.3769,3043.56,-5,-6,-2927.34,-600.114,2988.22,0,11.5853,2988.22,5,6,-2927.34,600.114,2988.22,0,-11.5853,2988.22,-5,-7,2972.82,652.363,3043.56,0,12.3769,3043.56,-7,5,3062.03,5.9832,3062.03,1,0.111956,3062.03,7,-5,3062.03,-5.9832,3062.03,1,-0.111956,3062.03,-7,5,3062.03,5.9832,3062.03,1,0.111956,3062.03,7,-5,3062.03,-5.9832,3062.03,1,-0.111956,3062.03,-7,5,-6.5001,5.45423,-896.829,2231.19,-68.1022,2404.68,3062.03,5.9832,3062.03,1,0.111956,3062.03,-5,-7,-5.45423,-6.5001,-434.185,2365.23,-79.598,2404.75,2972.82,652.363,3043.56,0,12.3769,3043.56
6,6,6,1454.51,233.862,1473.19,0,9.13406,1473.19,6,-6,1470.03,12.2929,1470.08,0,0.479116,1470.08,5,6,-2839.06,511.027,2884.69,0,-10.2039,2884.69,-5,-6,-2839.06,-511.027,2884.69,0,10.2039,2884.69,-7,5,4233.93,-15.0101,4233.96,1,-0.203123,4233.96,7,-5,4233.93,15.0101,4233.96,1,0.203123,4233.96,5,7,4104.69,-966.845,4217.02,0,-13.2542,4217.02,-5,-6,-2839.06,-511.027,2884.69,0,10.2039,2884.69,5,6,-2839.06,511.027,2884.69,0,-10.2039,2884.69,-5,-7,4104.69,966.845,4217.02,0,13.2542,4217.02,-7,5,4233.93,-15.0101,4233.96,1,-0.203123,4233.96,7,-5,4233.93,15.0101,4233.96,1,0.203123,4233.96,-7,5,4233.93,-15.0101,4233.96,1,-0.203123,4233.96,7,-5,4233.93,15.0101,4233.96,1,0.203123,4233.96,-7,5,-6.5943,5.33996,-1344.02,-595.606,23.9006,1470.08,4233.93,-15.0101,4233.96,1,-0.203123,4233.96,-5,-7,-5.33996,-6.5943,-1355.71,-576.482,23.0364,1473.19,4104.69,966.845,4217.02,0,13.2542,4217.02
7,6,6,742.847,125.673,753.403,0,9.60225,753.403,6,-6,747.228,3.99474,747.239,0,0.306305,747.239,5,6,-2445.14,371.218,2473.16,0,-8.63264,2473.16,-5,-6,-2445.14,-371.218,2473.16,0,8.63264,2473.16,-7,5,5234.58,-6.22297,5234.59,1,-0.0681142,5234.59,7,-5,5234.58,6.22297,5234.59,1,0.0681142,5234.59,5,7,5070.19,-1249.47,5221.88,0,-13.8438,5221.88,5,8,1178.01,-418.852,1250.25,0,-19.5734,1250.25,-5,-7,5070.19,1249.47,5221.88,0,13.8438,5221.88,-5,-8,1178.01,418.852,1250.25,0,19.5734,1250.25,-7,5,5234.58,-6.22297,5234.59,1,-0.0681142,5234.59,7,-5,5234.58,6.22297,5234.59,1,0.0681142,5234.59,-7,5,5234.58,-6.22297,5234.59,1,-0.0681142,5234.59,7,-5,5234.58,6.22297,5234.59,1,0.0681142,5234.59,-7,5,-6.68649,5.22406,-276.646,-694.142,68.2706,747.239,5234.58,-6.22297,5234.59,1,-0.0681142,5234.59,-5,-7,-5.22406,-6.68649,492.308,-570.306,-49.1981,753.403,5070.19,1249.47,5221.88,0,13.8438,5221.88
8,6,6,250.614,32.6141,252.727,0,7.41462,252.727,6,-6,247.049,-8.3882,247.191,0,-1.94465,247.191,-6,5,-1811.53,-223.412,1825.26,0,7.03064,1825.26,6,-5,-1811.53,223.412,1825.26,0,-7.03064,1825.26,-7,5,6010.93,16.5691,6010.95,0,0.157935,6010.95,7,-5,6010.93,-16.5691,6010.95,0,-0.157935,6010.95,5,7,5814.7,-1469.29,5997.47,1,-14.181,5997.47,5,8,992.495,-377.551,1061.88,0,-20.8271,1061.88,-5,-7,5814.7,1469.29,5997.47,1,14.181,5997.47,-5,-8,992.495,377.551,1061.88,0,20.8271,1061.88,-7,5,6010.93,16.5691,6010.95,0,0.157935,6010.95,7,-5,6010.93,-16.5691,6010.95,0,-0.157935,6010.95,5,7,5814.7,-1469.29,5997.47,1,-14.181,5997.47,-5,-7,5814.7,1469.29,5997.47,1,14.181,5997.47,-7,5,-6.77665,5.10657,-98.9913,-226.504,66.3928,247.191,6010.93,16.5691,6010.95,0,0.157935,6010.95,-5,-7,-5.10657,-6.77665,98.1109,232.906,67.1569,252.727,5814.7,1469.29,5997.47,1,14.181,5997.47
9,6,6,-12.3078,-9.11527,15.3157,0,36.5239,15.3157,6,-6,-4.21392,-9.77445,10.6441,0,66.6784,10.6441,-6,5,-1048.2,-66.9416,1050.33,0,3.65415,1050.33,6,-5,-1048.2,66.9416,1050.33,0,-3.65415,1050.33,-7,5,6557.07,16.45,6557.09,0,0.14374,6557.09,7,-5,6557.07,-16.45,6557.09,0,-0.14374,6557.09,5,7,6346.88,-1637.05,6554.6,1,-14.463,6554.6,-7,9,562.647,-314.54,644.598,0,-29.2068,644.598,-5,-7,6346.88,1637.05,6554.6,1,14.463,6554.6,7,-9,562.647,314.54,644.598,0,29.2068,644.598,-7,5,6557.07,16.45,6557.09,0,0.14374,6557.09,7,-5,6557.07,-16.45,6557.09,0,-0.14374,6557.09,5,7,6346.88,-1637.05,6554.6,1,-14.463,6554.6,-5,-7,6346.88,1637.05,6554.6,1,14.463,6554.6,-7,5,-6.86474,4.98752,6.16987,-8.67351,-54.574,10.6441,6557.07,16.45,6557.09,0,0.14374,6557.09,-5,-7,-4.98752,-6.86474,14.2976,-5.49086,-21.0088,15.3157,6346.88,1637.05,6554.6,1,14.463,6554.6
10,6,6,-4.06231,41.0505,41.251,0,-84.3485,41.251,6,-6,-107.521,103.309,149.11,0,-43.8555,149.11,-7,4,-959.675,-134.254,969.02,0,7.96374,969.02,7,-4,-959.675,134.254,969.02,0,-7.96374,969.02,-7,5,6674.23,-0.897799,6674.23,0,-0.00770727,6674.23,7,-5,6674.23,0.897799,6674.23,0,0.00770727,6674.23,5,7,6461.81,-1665.2,6672.92,1,-14.4507,6672.92,-4,-7,-906.292,-371.349,979.421,0,22.2812,979.421,4,7,-906.292,371.349,979.421,0,-22.2812,979.421,-5,-7,6461.81,1665.2,6672.92,1,14.4507,6672.92,-7,5,6674.23,-0.897799,6674.23,0,-0.00770727,6674.23,7,-5,6674.23,0.897799,6674.23,0,0.00770727,6674.23,5,7,6461.81,-1665.2,6672.92,1,-14.4507,6672.92,-5,-7,6461.81,1665.2,6672.92,1,14.4507,6672.92,-7,5,-6.95074,4.86696,106.401,-104.463,-44.4733,149.11,6674.23,-0.897799,6674.23,0,-0.00770727,6674.23,-5,-7,-4.86696,-6.95074,-27.3748,-30.8588,48.4238,41.251,6461.81,1665.2,6672.92,1,14.4507,6672.92
11,6,6,43.4692,10.6944,44.7654,0,13.8216,44.7654,6,-6,44.2918,-15.882,47.0532,0,-19.7267,47.0532,-7,4,-2034.41,-271.747,2052.48,0,7.60826,2052.48,7,-4,-2034.41,271.747,2052.48,0,-7.60826,2052.48,-7,5,6144.2,-5.31423,6144.2,1,-0.0495562,6144.2,7,-5,6144.2,5.31423,6144.2,1,0.0495562,6144.2,5,7,5946.58,-1529.91,6140.23,0,-14.4279,6140.23,-4,-7,-1934.89,-747.215,2074.15,0,21.1156,2074.15,4,7,-1934.89,747.215,2074.15,0,-21.1156,2074.15,-5,-7,5946.58,1529.91,6140.23,0,14.4279,6140.23,-7,5,6144.2,-5.31423,6144.2,1,-0.0495562,6144.2,7,-5,6144.2,5.31423,6144.2,1,0.0495562,6144.2,-7,5,6144.2,-5.31423,6144.2,1,-0.0495562,6144.2,7,-5,6144.2,5.31423,6144.2,1,0.0495562,6144.2,-7,5,-7.03462,4.74491,37.5861,-28.307,-36.9843,47.0532,6144.2,-5.31423,6144.2,1,-0.0495562,6144.2,-5,-7,-4.74491,-7.03462,2.13324,44.7146,87.2686,44.7654,5946.58,1529.91,6140.23,0,14.4279,6140.23
12,6,6,163.849,0.268686,163.849,0,0.0939557,163.849,6,-6,162.035,74.9025,178.51,0,24.8093,178.51,-7,4,-3128.19,-412.728,3155.3,0,7.51609,3155.3,7,-4,-3128.19,412.728,3155.3,0,-7.51609,3155.3,-7,5,5176.07,0.228974,5176.07,1,0.0025346,5176.07,7,-5,5176.07,-0.228974,5176.07,1,-0.0025346,5176.07,5,7,5022.56,-1253.58,5176.64,0,-14.0141,5176.64,-4,-7,-2927.89,-1201,3164.64,0,22.3032,3164.64,4,7,-2927.89,1201,3164.64,0,-22.3032,3164.64,-5,-7,5022.56,1253.58,5176.64,0,14.0141,5176.64,5,7,5022.56,-1253.58,5176.64,0,-14.0141,5176.64,-5,-7,5022.56,1253.58,5176.64,0,14.0141,5176.64,-7,5,5176.07,0.228974,5176.07,1,0.0025346,5176.07,7,-5,5176.07,-0.228974,5176.07,1,-0.0025346,5176.07,-7,5,-7.11636,4.62142,23.9078,176.902,82.3032,178.51,5176.07,0.228974,5176.07,1,0.0025346,5176.07,-5,-7,-4.62142,-7.11636,-63.2267,-151.159,67.3014,163.849,5022.56,1253.58,5176.64,0,14.0141,5176.64
13,6,6,233.093,47.2228,237.828,0,11.4527,237.828,6,-6,226.143,8.49214,226.303,0,2.15056,226.303,-7,4,-4040.28,-535.87,4075.66,0,7.55514,4075.66,7,-4,-4040.28,535.87,4075.66,0,-7.55514,4075.66,-7,5,3997.18,1.13589,3997.18,0,0.0162819,3997.18,7,-5,3997.18,-1.13589,3997.18,0,-0.0162819,3997.18,5,7,3873.06,-951.711,3988.28,0,-13.8055,3988.28,-4,-7,-3778.12,-1557.46,4086.55,1,22.403,4086.55,4,7,-3778.12,1557.46,4086.55,1,-22.403,4086.55,-5,-7,3873.06,951.711,3988.28,0,13.8055,3988.28,4,7,-3778.12,1557.46,4086.55,1,-22.403,4086.55,-4,-7,-3778.12,-1557.46,4086.55,1,22.403,4086.55,4,7,-3778.12,1557.46,4086.55,1,-22.403,4086.55,-4,-7,-3778.12,-1557.46,4086.55,1,22.403,4086.55,-7,4,-7.19593,4.49651,-170.376,-148.946,41.1606,226.303,-4040.28,-535.87,4075.66,0,7.55514,4075.66,-4,-7,-4.49651,-7.19593,200.87,127.333,32.3708,237.828,-3778.12,-1557.46,4086.55,1,22.403,4086.55
14,6,6,232.924,67.8353,242.601,0,16.2373,242.601,6,-6,233.066,-26.1883,234.532,0,-6.41112,234.532,-7,4,-4667.13,-599.748,4705.51,0,7.32264,4705.51,7,-4,-4667.13,599.748,4705.51,0,-7.32264,4705.51,-7,5,2759.14,-16.9066,2759.2,0,-0.351075,2759.2,7,-5,2759.14,16.9066,2759.2,0,0.351075,2759.2,4,8,1591.65,-822.87,1791.78,0,-27.3385,1791.78,-4,-7,-4370.55,-1781.2,4719.57,1,22.1732,4719.57,4,7,-4370.55,1781.2,4719.57,1,-22.1732,4719.57,-4,-8,1591.65,822.87,1791.78,0,27.3385,1791.78,4,7,-4370.55,1781.2,4719.57,1,-22.1732,4719.57,-4,-7,-4370.55,-1781.2,4719.57,1,22.1732,4719.57,4,7,-4370.55,1781.2,4719.57,1,-22.1732,4719.57,-4,-7,-4370.55,-1781.2,4719.57,1,22.1732,4719.57,-7,4,-7.27331,4.37024,111.837,-206.15,-61.52,234.532,-4667.13,-599.748,4705.51,0,7.32264,4705.51,-4,-7,-4.37024,-7.27331,-234.371,-62.6544,14.9669,242.601,-4370.55,-1781.2,4719.57,1,22.1732,4719.57
15,6,6,180.644,174.331,251.045,0,43.9811,251.045,6,-6,196.576,89.0207,215.793,0,24.3637,215.793,-7,4,-4951.09,-626.549,4990.58,0,7.21232,4990.58,7,-4,-4951.09,626.549,4990.58,0,-7.21232,4990.58,-8,4,2704.43,9.13053,2704.44,0,0.193438,2704.44,8,-4,2704.43,-9.13053,2704.44,0,-0.193438,2704.44,4,8,2369.17,-1265.12,2685.8,0,-28.1018,2685.8,-4,-7,-4643.63,-1874.82,5007.82,1,21.9859,5007.82,4,7,-4643.63,1874.82,5007.82,1,-21.9859,5007.82,-4,-8,2369.17,1265.12,2685.8,0,28.1018,2685.8,4,7,-4643.63,1874.82,5007.82,1,-21.9859,5007.82,-4,-7,-4643.63,-1874.82,5007.82,1,21.9859,5007.82,4,7,-4643.63,1874.82,5007.82,1,-21.9859,5007.82,-4,-7,-4643.63,-1874.82,5007.82,1,21.9859,5007.82,-7,4,-7.34847,4.24264,71.0396,-203.765,-70.7796,215.793,-4951.09,-626.549,4990.58,0,7.21232,4990.58,-4,-7,-4.24264,-7.34847,243.988,-59.1049,-13.6173,251.045,-4643.63,-1874.82,5007.82,1,21.9859,5007.82
16,6,6,94.4252,160.049,185.827,0,59.4604,185.827,6,-6,99.2181,92.9839,135.979,0,43.1422,135.979,-7,4,-4829.26,-620.299,4868.93,0,7.31934,4868.93,7,-4,-4829.26,620.299,4868.93,0,-7.31934,4868.93,-8,4,3574.11,6.77541,3574.12,0,0.108615,3574.12,8,-4,3574.11,-6.77541,3574.12,0,-0.108615,3574.12,4,8,3112.17,-1687.42,3540.19,0,-28.4666,3540.19,-4,-7,-4532.71,-1809.1,4880.4,1,21.758,4880.4,4,7,-4532.71,1809.1,4880.4,1,-21.758,4880.4,-4,-8,3112.17,1687.42,3540.19,0,28.4666,3540.19,4,7,-4532.71,1809.1,4880.4,1,-21.758,4880.4,-4,-7,-4532.71,-1809.1,4880.4,1,21.758,4880.4,4,7,-4532.71,1809.1,4880.4,1,-21.758,4880.4,-4,-7,-4532.71,-1809.1,4880.4,1,21.758,4880.4,-7,4,-7.42139,4.11375,-57.6236,-123.166,64.9272,135.979,-4829.26,-620.299,4868.93,0,7.31934,4868.93,-4,-7,-4.11375,-7.42139,-177.387,55.3697,-17.3353,185.827,-4532.71,-1809.1,4880.4,1,21.758,4880.4
17,6,6,-33.8169,-28.0536,43.9385,0,39.6783,43.9385,6,-6,-17.2011,-3.791,17.6139,0,12.4289,17.6139,-7,4,-4358,-551.61,4392.77,1,7.2138,4392.77,7,-4,-4358,551.61,4392.77,1,-7.2138,4392.77,-8,4,4244.17,6.91656,4244.17,0,0.0933727,4244.17,8,-4,4244.17,-6.91656,4244.17,0,-0.0933727,4244.17,4,8,3720.54,-2052.39,4249.09,0,-28.8828,4249.09,-4,-7,-4092.13,-1607.77,4396.64,0,21.4495,4396.64,4,7,-4092.13,1607.77,4396.64,0,-21.4495,4396.64,-4,-8,3720.54,2052.39,4249.09,0,28.8828,4249.09,4,7,-4092.13,1607.77,4396.64,0,-21.4495,4396.64,-4,-7,-4092.13,-1607.77,4396.64,0,21.4495,4396.64,-7,4,-4358,-551.61,4392.77,1,7.2138,4392.77,7,-4,-4358,551.61,4392.77,1,-7.2138,4392.77,-7,4,-7.49206,3.9836,16.1746,6.97369,23.3233,17.6139,-4358,-551.61,4392.77,1,7.2138,4392.77,-4,-7,-3.9836,-7.49206,-38.9283,-20.3758,27.6285,43.9385,-4092.13,-1607.77,4396.64,0,21.4495,4396.64
18,6,6,-83.7905,-75.8846,113.046,0,42.1655,113.046,6,-6,-109.692,11.3111,110.274,0,-5.88734,110.274,-7,4,-3639.23,-458.592,3668.01,0,7.18218,3668.01,7,-4,-3639.23,458.592,3668.01,0,-7.18218,3668.01,-8,4,4644.41,-2.23199,4644.41,0,-0.0275349,4644.41,8,-4,4644.41,2.23199,4644.41,0,0.0275349,4644.41,4,8,4084.85,-2269.05,4672.75,1,-29.0513,4672.75,-4,-7,-3400.54,-1331.5,3651.93,0,21.383,3651.93,4,7,-3400.54,1331.5,3651.93,0,-21.383,3651.93,-4,-8,4084.85,2269.05,4672.75,1,29.0513,4672.75,4,8,4084.85,-2269.05,4672.75,1,-29.0513,4672.75,-4,-8,4084.85,2269.05,4672.75,1,29.0513,4672.75,4,8,4084.85,-2269.05,4672.75,1,-29.0513,4672.75,-4,-8,4084.85,2269.05,4672.75,1,29.0513,4672.75,-8,4,-7.56044,3.85224,24.3577,-107.55,-77.2391,110.274,4644.41,-2.23199,4644.41,0,-0.0275349,4644.41,-4,-8,-3.85224,-7.56044,48.5638,102.083,64.5581,113.046,4084.85,2269.05,4672.75,1,29.0513,4672.75
19,6,6,-107.13,-10.8111,107.674,0,5.76255,107.674,6,-6,-134.273,-28.1175,137.185,0,11.8272,137.185,-7,4,-2798.99,-332.972,2818.73,0,6.78411,2818.73,7,-4,-2798.99,332.972,2818.73,0,-6.78411,2818.73,-8,4,4664.51,-37.6126,4664.66,0,-0.461999,4664.66,8,-4,4664.51,37.6126,4664.66,0,0.461999,4664.66,4,8,4104.75,-2292.72,4701.66,1,-29.1857,4701.66,-3,-8,-1477.56,-1051.66,1813.61,0,35.4415,1813.61,3,8,-1477.56,1051.66,1813.61,0,-35.4415,1813.61,-4,-8,4104.75,2292.72,4701.66,1,29.1857,4701.66,4,8,4104.75,-2292.72,4701.66,1,-29.1857,4701.66,-4,-8,4104.75,2292.72,4701.66,1,29.1857,4701.66,4,8,4104.75,-2292.72,4701.66,1,-29.1857,4701.66,-4,-8,4104.75,2292.72,4701.66,1,29.1857,4701.66,-8,4,-7.62652,3.7197,-23.4963,135.158,-80.1381,137.185,4664.51,-37.6126,4664.66,0,-0.461999,4664.66,-4,-8,-3.7197,-7.62652,97.9197,-44.7823,-24.5764,107.674,4104.75,2292.72,4701.66,1,29.1857,4701.66
20,6,6,-148.413,-75.9466,166.716,0,27.0999,166.716,6,-6,-167.271,-0.924575,167.273,0,0.316695,167.273,-8,3,-3006.16,-379.546,3030.02,0,7.19588,3030.02,8,-3,-3006.16,379.546,3030.02,0,-7.19588,3030.02,-8,4,4270.07,3.38828,4270.07,0,0.0454639,4270.07,8,-4,4270.07,-3.38828,4270.07,0,-0.0454639,4270.07,4,8,3741.75,-2095.84,4288.73,1,-29.2541,4288.73,-3,-8,-2470.59,-1756.98,3031.63,0,35.4187,3031.63,3,8,-2470.59,1756.98,3031.63,0,-35.4187,3031.63,-4,-8,3741.75,2095.84,4288.73,1,29.2541,4288.73,4,8,3741.75,-2095.84,4288.73,1,-29.2541,4288.73,-4,-8,3741.75,2095.84,4288.73,1,29.2541,4288.73,4,8,3741.75,-2095.84,4288.73,1,-29.2541,4288.73,-4,-8,3741.75,2095.84,4288.73,1,29.2541,4288.73,-8,4,-7.69028,3.58603,-28.6101,-164.808,80.1518,167.273,4270.07,3.38828,4270.07,0,0.0454639,4270.07,-4,-8,-3.58603,-7.69028,-151.825,-68.8724,24.4004,166.716,3741.75,2095.84,4288.73,1,29.2541,4288.73
21,6,6,-96.949,-214.976,235.826,0,65.7258,235.826,6,-6,-117.674,184.486,218.82,0,-57.4683,218.82,-8,3,-4245.85,-522.694,4277.91,1,7.01819,4277.91,8,-3,-4245.85,522.694,4277.91,1,-7.01819,4277.91,-8,4,3514.15,35.2608,3514.33,0,0.574883,3514.33,8,-4,3514.15,-35.2608,3514.33,0,-0.574883,3514.33,4,8,3057.88,-1705.39,3501.29,0,-29.1486,3501.29,-3,-8,-3467.68,-2491.25,4269.79,0,35.6942,4269.79,3,8,-3467.68,2491.25,4269.79,0,-35.6942,4269.79,-4,-8,3057.88,1705.39,3501.29,0,29.1486,3501.29,-8,3,-4245.85,-522.694,4277.91,1,7.01819,4277.91,8,-3,-4245.85,522.694,4277.91,1,-7.01819,4277.91,-8,3,-4245.85,-522.694,4277.91,1,7.01819,4277.91,8,-3,-4245.85,522.694,4277.91,1,-7.01819,4277.91,-8,3,-7.75169,3.45127,106.208,191.317,60.9637,218.82,-4245.85,-522.694,4277.91,1,7.01819,4277.91,-3,-8,-3.45127,-7.75169,69.9669,225.208,72.7412,235.826,-3467.68,-2491.25,4269.79,0,35.6942,4269.79
22,6,6,-58.0564,-281.755,287.674,0,78.357,287.674,6,-6,-60.8947,261.37,268.37,0,-76.8851,268.37,-8,3,-5381.45,-679.19,5424.14,1,7.19324,5424.14,8,-3,-5381.45,679.19,5424.14,1,-7.19324,5424.14,-8,4,2480.95,3.09275,2480.95,0,0.0714248,2480.95,8,-4,2480.95,-3.09275,2480.95,0,-0.0714248,2480.95,4,8,2153.74,-1195.65,2463.36,0,-29.0369,2463.36,-3,-8,-4404.76,-3186.58,5436.56,0,35.8835,5436.56,3,8,-4404.76,3186.58,5436.56,0,-35.8835,5436.56,-4,-8,2153.74,1195.65,2463.36,0,29.0369,2463.36,3,8,-4404.76,3186.58,5436.56,0,-35.8835,5436.56,-3,-8,-4404.76,-3186.58,5436.56,0,35.8835,5436.56,-8,3,-5381.45,-679.19,5424.14,1,7.19324,5424.14,8,-3,-5381.45,679.19,5424.14,1,-7.19324,5424.14,-8,3,-7.81074,3.31546,-199.289,179.741,-42.0476,268.37,-5381.45,-679.19,5424.14,1,7.19324,5424.14,-3,-8,-3.31546,-7.81074,277.245,-76.7562,-15.4749,287.674,-4404.76,-3186.58,5436.56,0,35.8835,5436.56
23,6,6,-10.2644,-143.218,143.585,0,85.9007,143.585,6,-6,-17.7285,152.89,153.915,0,-83.3858,153.915,-8,3,-6212.23,-789.652,6262.22,1,7.24416,6262.22,8,-3,-6212.23,789.652,6262.22,1,-7.24416,6262.22,-8,4,1364.66,5.20503,1364.67,0,0.218534,1364.67,8,-4,1364.66,-5.20503,1364.67,0,-0.218534,1364.67,-8,3,-6212.23,-789.652,6262.22,1,7.24416,6262.22,-3,-8,-5078.21,-3672.39,6266.95,0,35.8732,6266.95,3,8,-5078.21,3672.39,6266.95,0,-35.8732,6266.95,8,-3,-6212.23,789.652,6262.22,1,-7.24416,6262.22,3,8,-5078.21,3672.39,6266.95,0,-35.8732,6266.95,-3,-8,-5078.21,-3672.39,6266.95,0,35.8732,6266.95,-8,3,-6212.23,-789.652,6262.22,1,7.24416,6262.22,8,-3,-6212.23,789.652,6262.22,1,-7.24416,6262.22,-8,3,-7.86742,3.17864,-141.555,60.4321,-23.1185,153.915,-6212.23,-789.652,6262.22,1,7.24416,6262.22,-3,-8,-3.17864,-7.86742,24.034,-141.56,-80.3642,143.585,-5078.21,-3672.39,6266.95,0,35.8732,6266.95
24,6,6,4.69025,12.1335,13.0085,0,68.8658,13.0085,6,-6,-4.99922,-42.0315,42.3277,0,83.2171,42.3277,-8,3,-6667.69,-821.12,6718.06,0,7.02058,6718.06,8,-3,-6667.69,821.12,6718.06,0,-7.02058,6718.06,-7,3,551.274,140.64,568.931,0,14.3119,568.931,7,-3,551.274,-140.64,568.931,0,-14.3119,568.931,-8,3,-6667.69,-821.12,6718.06,0,7.02058,6718.06,-3,-8,-5434.8,-3934.42,6709.45,1,35.9019,6709.45,3,8,-5434.8,3934.42,6709.45,1,-35.9019,6709.45,8,-3,-6667.69,821.12,6718.06,0,-7.02058,6718.06,-8,3,-6667.69,-821.12,6718.06,0,7.02058,6718.06,8,-3,-6667.69,821.12,6718.06,0,-7.02058,6718.06,3,8,-5434.8,3934.42,6709.45,1,-35.9019,6709.45,-3,-8,-5434.8,-3934.42,6709.45,1,35.9019,6709.45,-8,3,-7.92169,3.04085,31.4006,-28.3838,-42.1112,42.3277,-6667.69,-821.12,6718.06,0,7.02058,6718.06,-3,-8,-3.04085,-7.92169,2.62701,12.7404,78.3492,13.0085,-5434.8,-3934.42,6709.45,1,35.9019,6709.45
25,6,6,25.8281,20.1851,32.78,0,38.0083,32.78,6,-6,1.44183,-60.514,60.5312,0,-88.6351,60.5312,-8,3,-6645.99,-766.994,6690.1,0,6.58322,6690.1,8,-3,-6645.99,766.994,6690.1,0,-6.58322,6690.1,-8,2,724.45,184.868,747.666,0,14.3155,747.666,8,-2,724.45,-184.868,747.666,0,-14.3155,747.666,-8,3,-6645.99,-766.994,6690.1,0,6.58322,6690.1,-3,-8,-5425.79,-3926.86,6697.72,1,35.8947,6697.72,3,8,-5425.79,3926.86,6697.72,1,-35.8947,6697.72,8,-3,-6645.99,766.994,6690.1,0,-6.58322,6690.1,3,8,-5425.79,3926.86,6697.72,1,-35.8947,6697.72,-3,-8,-5425.79,-3926.86,6697.72,1,35.8947,6697.72,3,8,-5425.79,3926.86,6697.72,1,-35.8947,6697.72,-3,-8,-5425.79,-3926.86,6697.72,1,35.8947,6697.72,-8,3,-7.97356,2.90214,-36.5367,-48.2607,52.8718,60.5312,-6645.99,-766.994,6690.1,0,6.58322,6690.1,-3,-8,-2.90214,-7.97356,-0.394018,32.7776,-89.3113,32.78,-5425.79,-3926.86,6697.72,1,35.8947,6697.72
26,6,6,9.91413,-15.3772,18.2962,0,-57.189,18.2962,6,-6,-17.3294,-7.94967,19.0658,0,24.6428,19.0658,-8,3,-6152.01,-683.596,6189.87,0,6.34056,6189.87,8,-3,-6152.01,683.596,6189.87,0,-6.34056,6189.87,-8,2,1863.03,490.032,1926.4,0,14.7367,1926.4,8,-2,1863.03,-490.032,1926.4,0,-14.7367,1926.4,2,8,1411.1,-1300.99,1919.32,0,-42.6752,1919.32,-3,-8,-5024.65,-3600.48,6181.47,1,35.624,6181.47,3,8,-5024.65,3600.48,6181.47,1,-35.624,6181.47,-2,-8,1411.1,1300.99,1919.32,0,42.6752,1919.32,-8,3,-6152.01,-683.596,6189.87,0,6.34056,6189.87,8,-3,-6152.01,683.596,6189.87,0,-6.34056,6189.87,3,8,-5024.65,3600.48,6181.47,1,-35.624,6181.47,-3,-8,-5024.65,-3600.48,6181.47,1,35.624,6181.47,-8,3,-8.02299,2.76254,-19.0601,0.466628,-1.40243,19.0658,-6152.01,-683.596,6189.87,0,6.34056,6189.87,-3,-8,-2.76254,-8.02299,-18.1205,-2.52891,7.94491,18.2962,-5024.65,-3600.48,6181.47,1,35.624,6181.47
27,6,6,-1.03341,8.37116,8.43471,0,-82.9625,8.43471,6,-6,-51.0676,45.0282,68.0841,0,-41.4039,68.0841,-8,3,-5224.33,-575.695,5255.95,0,6.28834,5255.95,8,-3,-5224.33,575.695,5255.95,0,-6.28834,5255.95,-8,2,3110.83,818.189,3216.62,0,14.7358,3216.62,8,-2,3110.83,-818.189,3216.62,0,-14.7358,3216.62,2,8,2328.59,-2202.36,3205.11,0,-43.4041,3205.11,-3,-8,-4292.78,-3057.04,5270.05,1,35.456,5270.05,3,8,-4292.78,3057.04,5270.05,1,-35.456,5270.05,-2,-8,2328.59,2202.36,3205.11,0,43.4041,3205.11,3,8,-4292.78,3057.04,5270.05,1,-35.456,5270.05,-3,-8,-4292.78,-3057.04,5270.05,1,35.456,5270.05,3,8,-4292.78,3057.04,5270.05,1,-35.456,5270.05,-3,-8,-4292.78,-3057.04,5270.05,1,35.456,5270.05,-8,3,-8.06998,2.6221,11.9553,67.0262,79.8867,68.0841,-5224.33,-575.695,5255.95,0,6.28834,5255.95,-3,-8,-2.6221,-8.06998,4.57892,7.08363,57.121,8.43471,-4292.78,-3057.04,5270.05,1,35.456,5270.05
28,6,6,-6.6594,22.4353,23.4028,0,-73.4677,23.4028,6,-6,-91.7658,68.9939,114.809,0,-36.9376,114.809,-8,3,-4062.57,-487.429,4091.7,0,6.84168,4091.7,8,-3,-4062.57,487.429,4091.7,0,-6.84168,4091.7,-8,2,4253.95,1105.17,4395.17,0,14.5634,4395.17,8,-2,4253.95,-1105.17,4395.17,0,-14.5634,4395.17,2,8,3168.91,-3053.45,4400.63,1,-43.937,4400.63,-3,-8,-3347.13,-2343.05,4085.72,0,34.9927,4085.72,3,8,-3347.13,2343.05,4085.72,0,-34.9927,4085.72,-2,-8,3168.91,3053.45,4400.63,1,43.937,4400.63,2,8,3168.91,-3053.45,4400.63,1,-43.937,4400.63,-2,-8,3168.91,3053.45,4400.63,1,43.937,4400.63,2,8,3168.91,-3053.45,4400.63,1,-43.937,4400.63,-2,-8,3168.91,3053.45,4400.63,1,43.937,4400.63,-8,2,-8.11451,2.48086,-77.8871,-84.3488,47.2808,114.809,4253.95,1105.17,4395.17,0,14.5634,4395.17,-2,-8,-2.48086,-8.11451,-1.2791,23.3678,-86.8669,23.4028,3168.91,3053.45,4400.63,1,43.937,4400.63
29,6,6,-37.158,-21.7476,43.0543,0,30.3393,43.0543,6,-6,-34.5297,11.3957,36.3616,0,-18.2643,36.3616,-8,3,-2716.97,-330.118,2736.96,0,6.92759,2736.96,8,-3,-2716.97,330.118,2736.96,0,-6.92759,2736.96,-8,2,5200.84,1336.53,5369.83,0,14.4122,5369.83,8,-2,5200.84,-1336.53,5369.83,0,-14.4122,5369.83,2,8,3921.91,-3704.49,5394.87,1,-43.3671,5394.87,-3,-8,-2216.72,-1587.37,2726.46,0,35.6061,2726.46,3,8,-2216.72,1587.37,2726.46,0,-35.6061,2726.46,-2,-8,3921.91,3704.49,5394.87,1,43.3671,5394.87,2,8,3921.91,-3704.49,5394.87,1,-43.3671,5394.87,-2,-8,3921.91,3704.49,5394.87,1,43.3671,5394.87,2,8,3921.91,-3704.49,5394.87,1,-43.3671,5394.87,-2,-8,3921.91,3704.49,5394.87,1,43.3671,5394.87,-8,2,-8.15658,2.33886,26.7993,-24.5757,-42.5217,36.3616,5200.84,1336.53,5369.83,0,14.4122,5369.83,-2,-8,-2.33886,-8.15658,23.0119,36.3885,57.691,43.0543,3921.91,3704.49,5394.87,1,43.3671,5394.87
30,6,6,-17.4712,-92.6635,94.2961,0,79.3225,94.2961,6,-6,-25.2855,-73.2236,77.4665,0,70.9492,77.4665,-9,2,-1466.86,-188.014,1478.86,0,7.30401,1478.86,9,-2,-1466.86,188.014,1478.86,0,-7.30401,1478.86,-8,2,5796.13,1476.93,5981.34,0,14.2955,5981.34,8,-2,5796.13,-1476.93,5981.34,0,-14.2955,5981.34,2,8,4370.07,-4102.11,5993.73,1,-43.1885,5993.73,8,-2,5796.13,-1476.93,5981.34,0,-14.2955,5981.34,-8,2,5796.13,1476.93,5981.34,0,14.2955,5981.34,-2,-8,4370.07,4102.11,5993.73,1,43.1885,5993.73,2,8,4370.07,-4102.11,5993.73,1,-43.1885,5993.73,-2,-8,4370.07,4102.11,5993.73,1,43.1885,5993.73,2,8,4370.07,-4102.11,5993.73,1,-43.1885,5993.73,-2,-8,4370.07,4102.11,5993.73,1,43.1885,5993.73,-8,2,-8.19615,2.19615,32.188,-70.4627,-65.4487,77.4665,5796.13,1476.93,5981.34,0,14.2955,5981.34,-2,-8,-2.19615,-8.19615,-17.4712,92.6635,-79.3225,94.2961,4370.07,4102.11,5993.73,1,43.1885,5993.73
31,6,6,12.9866,-108.825,109.597,0,-83.1948,109.597,6,-6,-2.27928,-100.06,100.086,0,88.6951,100.086,-9,2,-1879.48,-236.365,1894.28,0,7.16793,1894.28,9,-2,-1879.48,236.365,1894.28,0,-7.16793,1894.28,-8,2,5967.88,1517.57,6157.81,1,14.2673,6157.81,8,-2,5967.88,-1517.57,6157.81,1,-14.2673,6157.81,2,8,4505.08,-4221.27,6173.73,0,-43.1372,6173.73,8,-2,5967.88,-1517.57,6157.81,1,-14.2673,6157.81,-8,2,5967.88,1517.57,6157.81,1,14.2673,6157.81,-2,-8,4505.08,4221.27,6173.73,0,43.1372,6173.73,2,8,4505.08,-4221.27,6173.73,0,-43.1372,6173.73,-2,-8,4505.08,4221.27,6173.73,0,43.1372,6173.73,-8,2,5967.88,1517.57,6157.81,1,14.2673,6157.81,8,-2,5967.88,-1517.57,6157.81,1,-14.2673,6157.81,-8,2,-8.23323,2.05278,51.4377,-85.8569,-59.0737,100.086,5967.88,1517.57,6157.81,1,14.2673,6157.81,-2,-8,-2.05278,-8.23323,-103.305,-36.6004,19.5089,109.597,4505.08,4221.27,6173.73,0,43.1372,6173.73
32,6,6,32.1134,2.90475,32.2445,0,5.1685,32.2445,6,-6,35.1393,-26.9352,44.275,0,-37.4711,44.275,-9,2,-2174.62,-262.713,2190.43,0,6.88847,2190.43,9,-2,-2174.62,262.713,2190.43,0,-6.88847,2190.43,-8,2,5744.23,1492.17,5934.87,1,14.5618,5934.87,8,-2,5744.23,-1492.17,5934.87,1,-14.5618,5934.87,2,8,4350.05,-4082.62,5965.79,0,-43.1835,5965.79,-2,-9,-1368.4,-1661.54,2152.5,0,50.5259,2152.5,2,9,-1368.4,1661.54,2152.5,0,-50.5259,2152.5,-2,-8,4350.05,4082.62,5965.79,0,43.1835,5965.79,2,8,4350.05,-4082.62,5965.79,0,-43.1835,5965.79,-2,-8,4350.05,4082.62,5965.79,0,43.1835,5965.79,-8,2,5744.23,1492.17,5934.87,1,14.5618,5934.87,8,-2,5744.23,-1492.17,5934.87,1,-14.5618,5934.87,-8,2,-8.2678,1.90877,-28.7668,-33.6563,49.4788,44.275,5744.23,1492.17,5934.87,1,14.5618,5934.87,-2,-8,-1.90877,-8.2678,-9.67662,-30.7583,72.5363,32.2445,4350.05,4082.62,5965.79,0,43.1835,5965.79
33,6,6,40.2046,279.375,282.253,0,81.8108,282.253,6,-6,31.6725,226.035,228.243,0,82.0235,228.243,-9,2,-2270.89,-280.904,2288.2,0,7.05154,2288.2,9,-2,-2270.89,280.904,2288.2,0,-7.05154,2288.2,-8,2,5174.24,1333.99,5343.43,0,14.4568,5343.43,8,-2,5174.24,-1333.99,5343.43,0,-14.4568,5343.43,2,8,3877.64,-3611.93,5299.25,1,-42.9681,5299.25,-2,-9,-1431.27,-1764.42,2271.94,0,50.9516,2271.94,2,9,-1431.27,1764.42,2271.94,0,-50.9516,2271.94,-2,-8,3877.64,3611.93,5299.25,1,42.9681,5299.25,-8,2,5174.24,1333.99,5343.43,0,14.4568,5343.43,8,-2,5174.24,-1333.99,5343.43,0,-14.4568,5343.43,2,8,3877.64,-3611.93,5299.25,1,-42.9681,5299.25,-2,-8,3877.64,3611.93,5299.25,1,42.9681,5299.25,-8,2,-8.29986,1.76419,143.39,177.579,51.08,228.243,5174.24,1333.99,5343.43,0,14.4568,5343.43,-2,-8,-1.76419,-8.29986,270.043,-82.1186,-16.9142,282.253,3877.64,3611.93,5299.25,1,42.9681,5299.25
34,6,6,62.9172,598.096,601.396,0,83.9948,601.396,6,-6,69.4764,514.053,518.727,0,82.3029,518.727,-8,1,-2488.97,-985.209,2676.87,0,21.5951,2676.87,8,-1,-2488.97,985.209,2676.87,0,-21.5951,2676.87,-8,2,4274.11,1113.72,4416.83,1,14.605,4416.83,8,-2,4274.11,-1113.72,4416.83,1,-14.605,4416.83,2,8,3209.19,-2969.64,4372.37,0,-42.7798,4372.37,-1,-8,-1721.86,-2126.71,2736.37,0,51.0052,2736.37,1,8,-1721.86,2126.71,2736.37,0,-51.0052,2736.37,-2,-8,3209.19,2969.64,4372.37,0,42.7798,4372.37,-8,2,4274.11,1113.72,4416.83,1,14.605,4416.83,8,-2,4274.11,-1113.72,4416.83,1,-14.605,4416.83,-8,2,4274.11,1113.72,4416.83,1,14.605,4416.83,8,-2,4274.11,-1113.72,4416.83,1,-14.605,4416.83,-8,2,-8.32938,1.61907,340.744,-391.115,-48.9373,518.727,4274.11,1113.72,4416.83,1,14.605,4416.83,-2,-8,-1.61907,-8.32938,-598.738,56.4762,-5.3885,601.396,3209.19,2969.64,4372.37,0,42.7798,4372.37
35,6,6,91.6618,742.848,748.481,0,82.9657,748.481,6,-6,114.752,652.67,662.681,0,80.0282,662.681,-8,1,-3377.88,-1318.54,3626.1,0,21.3229,3626.1,8,-1,-3377.88,1318.54,3626.1,0,-21.3229,3626.1,-8,2,3224.28,832.664,3330.06,0,14.4801,3330.06,8,-2,3224.28,-832.664,3330.06,0,-14.4801,3330.06,2,8,2393.86,-2215.19,3261.54,0,-42.78,3261.54,-1,-8,-2343.72,-2871.52,3706.57,1,50.7788,3706.57,1,8,-2343.72,2871.52,3706.57,1,-50.7788,3706.57,-2,-8,2393.86,2215.19,3261.54,0,42.78,3261.54,1,8,-2343.72,2871.52,3706.57,1,-50.7788,3706.57,-1,-8,-2343.72,-2871.52,3706.57,1,50.7788,3706.57,1,8,-2343.72,2871.52,3706.57,1,-50.7788,3706.57,-1,-8,-2343.72,-2871.52,3706.57,1,50.7788,3706.57,-8,1,-8.35637,1.47345,-658.067,78.0669,-6.76541,662.681,-3377.88,-1318.54,3626.1,0,21.3229,3626.1,-1,-8,-1.47345,-8.35637,601.075,446.019,36.5767,748.481,-2343.72,-2871.52,3706.57,1,50.7788,3706.57
36,6,6,52.2543,620.71,622.905,0,85.1879,622.905,6,-6,78.8933,536.941,542.706,0,81.6413,542.706,-8,1,-4072.39,-1609.29,4378.83,0,21.5625,4378.83,8,-1,-4072.39,1609.29,4378.83,0,-21.5625,4378.83,-9,1,2671.7,704.67,2763.07,0,14.7754,2763.07,9,-1,2671.7,-704.67,2763.07,0,-14.7754,2763.07,1,9,1447.73,-2259.09,2683.17,0,-57.3463,2683.17,-1,-8,-2821.59,-3438.5,4447.99,1,50.6282,4447.99,1,8,-2821.59,3438.5,4447.99,1,-50.6282,4447.99,-1,-9,1447.73,2259.09,2683.17,0,57.3463,2683.17,1,8,-2821.59,3438.5,4447.99,1,-50.6282,4447.99,-1,-8,-2821.59,-3438.5,4447.99,1,50.6282,4447.99,1,8,-2821.59,3438.5,4447.99,1,-50.6282,4447.99,-1,-8,-2821.59,-3438.5,4447.99,1,50.6282,4447.99,-8,1,-8.38081,1.32739,536.933,-78.9513,-8.3649,542.706,-4072.39,-1609.29,4378.83,0,21.5625,4378.83,-1,-8,-1.32739,-8.38081,142.425,-606.404,-76.7826,622.905,-2821.59,-3438.5,4447.99,1,50.6282,4447.99
37,6,6,86.9507,444.646,453.068,0,78.9354,453.068,6,-6,80.6148,383.426,391.808,0,78.1266,391.808,-8,1,-4565.79,-1791.61,4904.72,0,21.425,4904.72,8,-1,-4565.79,1791.61,4904.72,0,-21.425,4904.72,-9,1,3272.22,807.569,3370.39,0,13.8633,3370.39,9,-1,3272.22,-807.569,3370.39,0,-13.8633,3370.39,1,9,1755.56,-2794.61,3300.28,0,-57.8631,3300.28,-1,-8,-3151.13,-3845.32,4971.53,1,50.6664,4971.53,1,8,-3151.13,3845.32,4971.53,1,-50.6664,4971.53,-1,-9,1755.56,2794.61,3300.28,0,57.8631,3300.28,1,8,-3151.13,3845.32,4971.53,1,-50.6664,4971.53,-1,-8,-3151.13,-3845.32,4971.53,1,50.6664,4971.53,1,8,-3151.13,3845.32,4971.53,1,-50.6664,4971.53,-1,-8,-3151.13,-3845.32,4971.53,1,50.6664,4971.53,-8,1,-8.4027,1.18092,-280.765,273.286,-44.2266,391.808,-4565.79,-1791.61,4904.72,0,21.425,4904.72,-1,-8,-1.18092,-8.4027,-403.861,-205.345,26.9513,453.068,-3151.13,-3845.32,4971.53,1,50.6664,4971.53
38,6,6,10.2408,58.3858,59.2772,0,80.0516,59.2772,6,-6,16.5205,39.1282,42.4728,0,67.1098,42.4728,-8,1,-4620.16,-1796.81,4957.26,0,21.2514,4957.26,8,-1,-4620.16,1796.81,4957.26,0,-21.2514,4957.26,-9,1,3526.57,902.792,3640.29,0,14.3592,3640.29,9,-1,3526.57,-902.792,3640.29,0,-14.3592,3640.29,1,9,1914.25,-3060.56,3609.9,0,-57.9758,3609.9,-1,-8,-3175.57,-3838.22,4981.58,0,50.3972,4981.58,1,8,-3175.57,3838.22,4981.58,0,-50.3972,4981.58,-1,-9,1914.25,3060.56,3609.9,0,57.9758,3609.9,1,8,-3175.57,3838.22,4981.58,0,-50.3972,4981.58,-1,-8,-3175.57,-3838.22,4981.58,0,50.3972,4981.58,-6,7,44.2974,566.073,567.803,1,85.5255,567.803,6,-7,44.2974,-566.073,567.803,1,-85.5255,567.803,-8,1,-8.42203,1.0341,-15.5463,-39.5253,68.529,42.4728,-4620.16,-1796.81,4957.26,0,21.2514,4957.26,-1,-8,-1.0341,-8.42203,-52.6358,27.2626,-27.3818,59.2772,-3175.57,-3838.22,4981.58,0,50.3972,4981.58
39,6,6,-54.5391,-126.483,137.74,0,66.6743,137.74,6,-6,-33.1247,-103.16,108.348,0,72.1981,108.348,-8,1,-4442.29,-1753.83,4775.97,1,21.5443,4775.97,8,-1,-4442.29,1753.83,4775.97,1,-21.5443,4775.97,-9,1,3575.32,931.308,3694.63,0,14.6001,3694.63,9,-1,3575.32,-931.308,3694.63,0,-14.6001,3694.63,1,9,1983.12,-3157.27,3728.42,0,-57.8666,3728.42,-1,-8,-3013.33,-3627.52,4715.83,0,50.2841,4715.83,1,8,-3013.33,3627.52,4715.83,0,-50.2841,4715.83,-1,-9,1983.12,3157.27,3728.42,0,57.8666,3728.42,-8,1,-4442.29,-1753.83,4775.97,1,21.5443,4775.97,8,-1,-4442.29,1753.83,4775.97,1,-21.5443,4775.97,-8,1,-4442.29,-1753.83,4775.97,1,21.5443,4775.97,8,-1,-4442.29,1753.83,4775.97,1,-21.5443,4775.97,-8,1,-8.4388,0.886953,-64.9215,86.7434,-53.1877,108.348,-4442.29,-1753.83,4775.97,1,21.5443,4775.97,-1,-8,-0.886953,-8.4388,109.648,-83.3649,-37.2456,137.74,-3013.33,-3627.52,4715.83,0,50.2841,4715.83
40,6,6,-35.2408,-117.784,122.943,0,73.3428,122.943,6,-6,-58.8108,-22.6455,63.02,0,21.0595,63.02,-8,1,-3967.95,-1607.51,4281.2,1,22.054,4281.2,8,-1,-3967.95,1607.51,4281.2,1,-22.054,4281.2,-9,1,3329.63,863.213,3439.7,0,14.5341,3439.7,9,-1,3329.63,-863.213,3439.7,0,-14.5341,3439.7,1,9,1893.85,-2989.95,3539.27,0,-57.6496,3539.27,-1,-8,-2666.3,-3192.76,4159.67,0,50.1345,4159.67,1,8,-2666.3,3192.76,4159.67,0,-50.1345,4159.67,-1,-9,1893.85,2989.95,3539.27,0,57.6496,3539.27,-8,1,-3967.95,-1607.51,4281.2,1,22.054,4281.2,8,-1,-3967.95,1607.51,4281.2,1,-22.054,4281.2,-8,1,-3967.95,-1607.51,4281.2,1,22.054,4281.2,8,-1,-3967.95,1607.51,4281.2,1,-22.054,4281.2,-8,1,-8.45299,0.739541,-57.8001,-25.1133,23.4842,63.02,-3967.95,-1607.51,4281.2,1,22.054,4281.2,-1,-8,-0.739541,-8.45299,98.81,-73.1539,-36.5144,122.943,-2666.3,-3192.76,4159.67,0,50.1345,4159.67
41,6,6,-35.8021,-76.0407,84.0474,0,64.7876,84.0474,6,-6,-59.4825,24.2274,64.2273,0,-22.1612,64.2273,-8,1,-3276.85,-1327.24,3535.43,1,22.0497,3535.43,8,-1,-3276.85,1327.24,3535.43,1,-22.0497,3535.43,-9,1,2856.81,732.813,2949.3,0,14.387,2949.3,9,-1,2856.81,-732.813,2949.3,0,-14.387,2949.3,1,9,1610.83,-2616.81,3072.86,0,-58.3847,3072.86,-1,-8,-2193.09,-2583.45,3388.78,0,49.6721,3388.78,1,8,-2193.09,2583.45,3388.78,0,-49.6721,3388.78,-1,-9,1610.83,2616.81,3072.86,0,58.3847,3072.86,-8,1,-3276.85,-1327.24,3535.43,1,22.0497,3535.43,8,-1,-3276.85,1327.24,3535.43,1,-22.0497,3535.43,-8,1,-3276.85,-1327.24,3535.43,1,22.0497,3535.43,8,-1,-3276.85,1327.24,3535.43,1,-22.0497,3535.43,-8,1,-8.46461,0.591903,-36.8938,-52.5736,54.9405,64.2273,-3276.85,-1327.24,3535.43,1,22.0497,3535.43,-1,-8,-0.591903,-8.46461,82.576,15.6584,10.7372,84.0474,-2193.09,-2583.45,3388.78,0,49.6721,3388.78
42,6,6,-21.3374,-42.9181,47.9296,0,63.565,47.9296,6,-6,-73.331,36.7338,82.0171,0,-26.6078,82.0171,-9,0,-2900.42,-1163.66,3125.15,0,21.8609,3125.15,9,0,-2900.42,1163.66,3125.15,0,-21.8609,3125.15,-8,0,2632.45,1401.56,2982.31,0,28.0316,2982.31,8,0,2632.45,-1401.56,2982.31,0,-28.0316,2982.31,0,8,1823.26,-2931.46,3452.21,1,-58.1199,3452.21,0,-9,-1149.96,-2403.15,2664.12,0,64.4279,2664.12,0,9,-1149.96,2403.15,2664.12,0,-64.4279,2664.12,0,-8,1823.26,2931.46,3452.21,1,58.1199,3452.21,0,8,1823.26,-2931.46,3452.21,1,-58.1199,3452.21,0,-8,1823.26,2931.46,3452.21,1,58.1199,3452.21,0,8,1823.26,-2931.46,3452.21,1,-58.1199,3452.21,0,-8,1823.26,2931.46,3452.21,1,58.1199,3452.21,0,-8,-8.47365,0.444085,-80.5437,-15.4763,10.8767,82.0171,1823.26,2931.46,3452.21,1,58.1199,3452.21,-8,0,-0.444085,-8.47365,6.17406,47.5303,82.5989,47.9296,2632.45,1401.56,2982.31,0,28.0316,2982.31
43,6,6,-6.26127,-38.8676,39.3687,0,80.8487,39.3687,6,-6,-62.5725,30.601,69.6544,0,-26.0609,69.6544,-9,0,-3591.6,-1444.97,3871.37,0,21.9159,3871.37,9,0,-3591.6,1444.97,3871.37,0,-21.9159,3871.37,-8,0,3141,1771.94,3606.33,0,29.4287,3606.33,8,0,3141,-1771.94,3606.33,0,-29.4287,3606.33,0,8,2222.72,-3500.67,4146.7,1,-57.5869,4146.7,0,-9,-1371.3,-2988.13,3287.77,0,65.3489,3287.77,0,9,-1371.3,2988.13,3287.77,0,-65.3489,3287.77,0,-8,2222.72,3500.67,4146.7,1,57.5869,4146.7,0,8,2222.72,-3500.67,4146.7,1,-57.5869,4146.7,0,-8,2222.72,3500.67,4146.7,1,57.5869,4146.7,0,8,2222.72,-3500.67,4146.7,1,-57.5869,4146.7,0,-8,2222.72,3500.67,4146.7,1,57.5869,4146.7,0,-8,-8.48011,0.296132,-18.7743,67.0766,-74.3634,69.6544,2222.72,3500.67,4146.7,1,57.5869,4146.7,-8,0,-0.296132,-8.48011,-38.5829,7.82635,-11.4666,39.3687,3141,1771.94,3606.33,0,29.4287,3606.33
44,6,6,4.46608,-31.0313,31.351,0,-81.8101,31.351,6,-6,-27.8425,24.8275,37.3043,0,-41.7238,37.3043,-9,0,-4093.02,-1642.36,4410.24,0,21.8635,4410.24,9,0,-4093.02,1642.36,4410.24,0,-21.8635,4410.24,-8,0,3482.72,1950.78,3991.86,0,29.2545,3991.86,8,0,3482.72,-1950.78,3991.86,0,-29.2545,3991.86,0,8,2436.78,-3915.97,4612.23,1,-58.1073,4612.23,0,-9,-1580.99,-3322.8,3679.75,0,64.5548,3679.75,0,9,-1580.99,3322.8,3679.75,0,-64.5548,3679.75,0,-8,2436.78,3915.97,4612.23,1,58.1073,4612.23,0,8,2436.78,-3915.97,4612.23,1,-58.1073,4612.23,0,-8,2436.78,3915.97,4612.23,1,58.1073,4612.23,0,8,2436.78,-3915.97,4612.23,1,-58.1073,4612.23,0,-8,2436.78,3915.97,4612.23,1,58.1073,4612.23,0,-8,-8.48399,0.148089,37.2987,0.649436,0.997521,37.3043,2436.78,3915.97,4612.23,1,58.1073,4612.23,-8,0,-0.148089,-8.48399,9.48806,-29.8808,-72.3838,31.351,3482.72,1950.78,3991.86,0,29.2545,3991.86
45,6,6,22.2219,20.221,30.0451,0,42.3009,30.0451,6,-6,-18.7858,23.4478,30.0451,0,-51.2991,30.0451,-9,0,-4252.69,-1760.02,4602.5,0,22.4827,4602.5,9,0,-4252.69,1760.02,4602.5,0,-22.4827,4602.5,-8,0,3613.98,2002.8,4131.83,0,28.9944,4131.83,8,0,3613.98,-2002.8,4131.83,0,-28.9944,4131.83,0,8,2555.19,-4026.34,4768.69,1,-57.6,4768.69,0,-9,-1627.43,-3458.46,3822.23,0,64.8,3822.23,0,9,-1627.43,3458.46,3822.23,0,-64.8,3822.23,0,-8,2555.19,4026.34,4768.69,1,57.6,4768.69,0,8,2555.19,-4026.34,4768.69,1,-57.6,4768.69,0,-8,2555.19,4026.34,4768.69,1,57.6,4768.69,0,8,2555.19,-4026.34,4768.69,1,-57.6,4768.69,0,-8,2555.19,4026.34,4768.69,1,57.6,4768.69,0,-8,0,-8.48528,26.9469,-13.288,-26.2488,30.0451,2555.19,4026.34,4768.69,1,57.6,4768.69,-8,0,-8.48528,-0,-24.5369,-17.3391,35.247,30.0451,3613.98,2002.8,4131.83,0,28.9944,4131.83
46,6,6,23.0303,29.3465,37.3043,0,51.8762,37.3043,6,-6,31.2505,2.50879,31.351,0,4.58986,31.351,-9,0,-4093.02,-1642.36,4410.24,0,21.8635,4410.24,9,0,-4093.02,1642.36,4410.24,0,-21.8635,4410.24,-8,0,3482.72,1950.78,3991.86,0,29.2545,3991.86,8,0,3482.72,-1950.78,3991.86,0,-29.2545,3991.86,0,8,2505.74,-3872.2,4612.23,1,-57.0927,4612.23,0,-9,-1552.5,-3336.21,3679.75,0,65.0452,3679.75,0,9,-1552.5,3336.21,3679.75,0,-65.0452,3679.75,0,-8,2505.74,3872.2,4612.23,1,57.0927,4612.23,0,8,2505.74,-3872.2,4612.23,1,-57.0927,4612.23,0,-8,2505.74,3872.2,4612.23,1,57.0927,4612.23,0,8,2505.74,-3872.2,4612.23,1,-57.0927,4612.23,0,-8,2505.74,3872.2,4612.23,1,57.0927,4612.23,0,-8,-8.48399,-0.148089,-27.0418,15.8628,-30.3959,31.351,2505.74,3872.2,4612.23,1,57.0927,4612.23,-8,0,0.148089,-8.48399,-36.6002,7.21375,-11.1499,37.3043,3482.72,1950.78,3991.86,0,29.2545,3991.86
47,6,6,26.6117,64.3705,69.6544,0,67.5391,69.6544,6,-6,38.3977,-8.68943,39.3687,0,-12.7513,39.3687,-9,0,-3591.6,-1444.97,3871.37,0,21.9159,3871.37,9,0,-3591.6,1444.97,3871.37,0,-21.9159,3871.37,-8,0,3141,1771.94,3606.33,0,29.4287,3606.33,8,0,3141,-1771.94,3606.33,0,-29.4287,3606.33,0,8,2221.11,-3501.69,4146.7,1,-57.6131,4146.7,0,-9,-1428.3,-2961.31,3287.77,0,64.2511,3287.77,0,9,-1428.3,2961.31,3287.77,0,-64.2511,3287.77,0,-8,2221.11,3501.69,4146.7,1,57.6131,4146.7,0,8,2221.11,-3501.69,4146.7,1,-57.6131,4146.7,0,-8,2221.11,3501.69,4146.7,1,57.6131,4146.7,0,8,2221.11,-3501.69,4146.7,1,-57.6131,4146.7,0,-8,2221.11,3501.69,4146.7,1,57.6131,4146.7,0,-8,-8.48011,-0.296132,21.654,-32.8785,-56.6308,39.3687,2221.11,3501.69,4146.7,1,57.6131,4146.7,-8,0,0.296132,-8.48011,58.493,37.8194,32.8852,69.6544,3141,1771.94,3606.33,0,29.4287,3606.33
48,6,6,32.0569,75.4928,82.0171,0,66.9922,82.0171,6,-6,41.4936,-23.9902,47.9296,0,-30.035,47.9296,-9,0,-2900.42,-1163.66,3125.15,0,21.8609,3125.15,9,0,-2900.42,1163.66,3125.15,0,-21.8609,3125.15,-8,0,2632.45,1401.56,2982.31,0,28.0316,2982.31,8,0,2632.45,-1401.56,2982.31,0,-28.0316,2982.31,0,8,1876.16,-2897.89,3452.21,1,-57.0801,3452.21,0,-9,-1118.65,-2417.88,2664.12,0,65.1721,2664.12,0,9,-1118.65,2417.88,2664.12,0,-65.1721,2664.12,0,-8,1876.16,2897.89,3452.21,1,57.0801,3452.21,0,8,1876.16,-2897.89,3452.21,1,-57.0801,3452.21,0,-8,1876.16,2897.89,3452.21,1,57.0801,3452.21,0,8,1876.16,-2897.89,3452.21,1,-57.0801,3452.21,0,-8,1876.16,2897.89,3452.21,1,57.0801,3452.21,0,-8,-8.47365,-0.444085,21.1078,43.0315,63.8711,47.9296,1876.16,2897.89,3452.21,1,57.0801,3452.21,-8,0,0.444085,-8.47365,51.324,-63.9738,-51.2611,82.0171,2632.45,1401.56,2982.31,0,28.0316,2982.31
49,6,6,20.4447,60.8864,64.2273,0,71.4388,64.2273,6,-6,73.6426,-40.5061,84.0474,0,-28.8124,84.0474,8,1,-2843.83,2100.46,3535.43,1,-36.4497,3535.43,-8,-1,-2843.83,-2100.46,3535.43,1,36.4497,3535.43,9,1,2584.82,-1420.25,2949.3,0,-28.787,2949.3,-9,-1,2584.82,1420.25,2949.3,0,28.787,2949.3,-1,9,989.503,-2909.18,3072.86,0,-71.2153,3072.86,1,-8,-1403.8,-3084.35,3388.78,0,65.5279,3388.78,-1,8,-1403.8,3084.35,3388.78,0,-65.5279,3388.78,1,-9,989.503,2909.18,3072.86,0,71.2153,3072.86,8,1,-2843.83,2100.46,3535.43,1,-36.4497,3535.43,-8,-1,-2843.83,-2100.46,3535.43,1,36.4497,3535.43,8,1,-2843.83,2100.46,3535.43,1,-36.4497,3535.43,-8,-1,-2843.83,-2100.46,3535.43,1,36.4497,3535.43,-8,-1,-8.46461,-0.591903,-57.628,61.18,-46.7124,84.0474,-2843.83,-2100.46,3535.43,1,36.4497,3535.43,1,-8,0.591903,-8.46461,-15.7751,-62.2598,75.7819,64.2273,-1403.8,-3084.35,3388.78,0,65.5279,3388.78
50,6,6,-26.2936,57.2728,63.02,0,-65.3405,63.02,6,-6,115.338,-42.567,122.943,0,-20.2572,122.943,8,1,-3443.52,2543.79,4281.2,1,-36.454,4281.2,-8,-1,-3443.52,-2543.79,4281.2,1,36.454,4281.2,9,1,3010.35,-1664.14,3439.7,0,-28.9341,3439.7,-9,-1,3010.35,1664.14,3439.7,0,28.9341,3439.7,-1,9,1096.61,-3365.1,3539.27,0,-71.9504,3539.27,1,-8,-1753.64,-3771.95,4159.67,0,65.0655,4159.67,-1,8,-1753.64,3771.95,4159.67,0,-65.0655,4159.67,1,-9,1096.61,3365.1,3539.27,0,71.9504,3539.27,8,1,-3443.52,2543.79,4281.2,1,-36.454,4281.2,-8,-1,-3443.52,-2543.79,4281.2,1,36.454,4281.2,8,1,-3443.52,2543.79,4281.2,1,-36.454,4281.2,-8,-1,-3443.52,-2543.79,4281.2,1,36.454,4281.2,-8,-1,-8.45299,-0.739541,-117.836,35.0643,-16.5713,122.943,-3443.52,-2543.79,4281.2,1,36.454,4281.2,1,-8,0.739541,-8.45299,-58.914,-22.3754,20.7967,63.02,-1753.64,-3771.95,4159.67,0,65.0655,4159.67
51,6,6,-105.036,26.5819,108.348,0,-14.2019,108.348,6,-6,122.808,-62.3734,137.74,0,-26.9257,137.74,8,1,-3866.57,2803.49,4775.97,1,-35.9443,4775.97,-8,-1,-3866.57,-2803.49,4775.97,1,35.9443,4775.97,9,1,3231.39,-1791.2,3694.63,0,-29.0001,3694.63,-9,-1,3231.39,1791.2,3694.63,0,29.0001,3694.63,-1,9,1168.63,-3540.54,3728.42,0,-71.7334,3728.42,1,-8,-1999.26,-4271.06,4715.83,0,64.9159,4715.83,-1,8,-1999.26,4271.06,4715.83,0,-64.9159,4715.83,1,-9,1168.63,3540.54,3728.42,0,71.7334,3728.42,8,1,-3866.57,2803.49,4775.97,1,-35.9443,4775.97,-8,-1,-3866.57,-2803.49,4775.97,1,35.9443,4775.97,8,1,-3866.57,2803.49,4775.97,1,-35.9443,4775.97,-8,-1,-3866.57,-2803.49,4775.97,1,35.9443,4775.97,-8,-1,-8.4388,-0.886953,-137.609,6.01543,-2.50304,137.74,-3866.57,-2803.49,4775.97,1,35.9443,4775.97,1,-8,0.886953,-8.4388,-107.966,9.08254,-4.80862,108.348,-1999.26,-4271.06,4715.83,0,64.9159,4715.83
52,6,6,40.0883,-14.031,42.4728,0,-19.2902,42.4728,6,-6,-57.6276,13.8867,59.2772,0,-13.5484,59.2772,8,1,-4028.16,2889.35,4957.26,0,-35.6514,4957.26,-8,-1,-4028.16,-2889.35,4957.26,0,35.6514,4957.26,9,1,3191.26,-1751.45,3640.29,0,-28.7592,3640.29,-9,-1,3191.26,1751.45,3640.29,0,28.7592,3640.29,-1,9,1138.02,-3425.83,3609.9,0,-71.6242,3609.9,1,-8,-2120.83,-4507.57,4981.58,0,64.8028,4981.58,-1,8,-2120.83,4507.57,4981.58,0,-64.8028,4981.58,1,-9,1138.02,3425.83,3609.9,0,71.6242,3609.9,-1,8,-2120.83,4507.57,4981.58,0,-64.8028,4981.58,1,-8,-2120.83,-4507.57,4981.58,0,64.8028,4981.58,6,7,-564.346,62.5587,567.803,1,-6.3255,567.803,-6,-7,-564.346,-62.5587,567.803,1,6.3255,567.803,-8,-1,-8.42203,-1.0341,45.9879,-37.4018,-39.1214,59.2772,-4028.16,-2889.35,4957.26,0,35.6514,4957.26,1,-8,1.0341,-8.42203,18.8508,38.0603,63.6513,42.4728,-2120.83,-4507.57,4981.58,0,64.8028,4981.58
53,6,6,387.731,-56.3803,391.808,0,-8.27344,391.808,6,-6,-438.309,114.699,453.068,0,-14.6646,453.068,8,1,-3976.79,2870.79,4904.72,0,-35.825,4904.72,-8,-1,-3976.79,-2870.79,4904.72,0,35.825,4904.72,9,1,2968.58,-1595.97,3370.39,0,-28.2633,3370.39,-9,-1,2968.58,1595.97,3370.39,0,28.2633,3370.39,-1,9,1034.25,-3134.04,3300.28,0,-71.7369,3300.28,1,-8,-2137.67,-4488.48,4971.53,1,64.5336,4971.53,-1,8,-2137.67,4488.48,4971.53,1,-64.5336,4971.53,1,-9,1034.25,3134.04,3300.28,0,71.7369,3300.28,-1,8,-2137.67,4488.48,4971.53,1,-64.5336,4971.53,1,-8,-2137.67,-4488.48,4971.53,1,64.5336,4971.53,-1,8,-2137.67,4488.48,4971.53,1,-64.5336,4971.53,1,-8,-2137.67,-4488.48,4971.53,1,64.5336,4971.53,-8,-1,-8.4027,-1.18092,-9.66308,-452.965,88.7779,453.068,-3976.79,-2870.79,4904.72,0,35.825,4904.72,1,-8,1.18092,-8.4027,-353.267,169.458,-25.6265,391.808,-2137.67,-4488.48,4971.53,1,64.5336,4971.53
54,6,6,540.836,-45.0228,542.706,0,-4.75872,542.706,6,-6,-616.204,91.1259,622.905,0,-8.41209,622.905,8,1,-3544.23,2571.49,4378.83,0,-35.9625,4378.83,-8,-1,-3544.23,-2571.49,4378.83,0,35.9625,4378.83,9,1,2412.52,-1346.96,2763.07,0,-29.1754,2763.07,-9,-1,2412.52,1346.96,2763.07,0,29.1754,2763.07,-8,-1,-3544.23,-2571.49,4378.83,0,35.9625,4378.83,1,-8,-1909.87,-4017.09,4447.99,1,64.5718,4447.99,8,1,-3544.23,2571.49,4378.83,0,-35.9625,4378.83,-1,8,-1909.87,4017.09,4447.99,1,-64.5718,4447.99,-1,8,-1909.87,4017.09,4447.99,1,-64.5718,4447.99,1,-8,-1909.87,-4017.09,4447.99,1,64.5718,4447.99,-1,8,-1909.87,4017.09,4447.99,1,-64.5718,4447.99,1,-8,-1909.87,-4017.09,4447.99,1,64.5718,4447.99,-8,-1,-8.38081,-1.32739,-622.905,-0.07409,0.00681491,622.905,-3544.23,-2571.49,4378.83,0,35.9625,4378.83,1,-8,1.32739,-8.38081,198.747,-505.005,-68.5177,542.706,-1909.87,-4017.09,4447.99,1,64.5718,4447.99
55,6,6,658.588,-73.5445,662.681,0,-6.37183,662.681,6,-6,-735.626,138.125,748.481,0,-10.6343,748.481,8,1,-2943.85,2117.16,3626.1,0,-35.7229,3626.1,-8,-1,-2943.85,-2117.16,3626.1,0,35.7229,3626.1,8,2,2424.32,-2282.98,3330.06,0,-43.2801,3330.06,-8,-2,2424.32,2282.98,3330.06,0,43.2801,3330.06,-2,8,985.106,-3109.21,3261.54,0,-72.42,3261.54,1,-8,-1600.32,-3343.3,3706.57,1,64.4212,3706.57,-1,8,-1600.32,3343.3,3706.57,1,-64.4212,3706.57,2,-8,985.106,3109.21,3261.54,0,72.42,3261.54,-1,8,-1600.32,3343.3,3706.57,1,-64.4212,3706.57,1,-8,-1600.32,-3343.3,3706.57,1,64.4212,3706.57,-1,8,-1600.32,3343.3,3706.57,1,-64.4212,3706.57,1,-8,-1600.32,-3343.3,3706.57,1,64.4212,3706.57,-8,-1,-8.35637,-1.47345,242.546,708.093,71.0919,748.481,-2943.85,-2117.16,3626.1,0,35.7229,3626.1,1,-8,1.47345,-8.35637,-260.091,609.507,-66.8909,662.681,-1600.32,-3343.3,3706.57,1,64.4212,3706.57
56,6,6,517.401,-37.0617,518.727,0,-4.09712,518.727,6,-6,-592.965,100.348,601.396,0,-9.60519,601.396,8,1,-2165.76,1573.24,2676.87,0,-35.9951,2676.87,-8,-1,-2165.76,-1573.24,2676.87,0,35.9951,2676.87,8,2,3208.89,-3035.03,4416.83,1,-43.405,4416.83,-8,-2,3208.89,3035.03,4416.83,1,43.405,4416.83,8,2,3208.89,-3035.03,4416.83,1,-43.405,4416.83,-2,8,1320.6,-4168.17,4372.37,0,-72.4202,4372.37,-8,-2,3208.89,3035.03,4416.83,1,43.405,4416.83,2,-8,1320.6,4168.17,4372.37,0,72.4202,4372.37,8,2,3208.89,-3035.03,4416.83,1,-43.405,4416.83,-8,-2,3208.89,3035.03,4416.83,1,43.405,4416.83,8,2,3208.89,-3035.03,4416.83,1,-43.405,4416.83,-8,-2,3208.89,3035.03,4416.83,1,43.405,4416.83,-8,-2,-8.32938,-1.61907,215.51,-561.456,-69.0011,601.396,3208.89,3035.03,4416.83,1,43.405,4416.83,2,-8,1.61907,-8.32938,452.505,-253.607,-29.2685,518.727,1320.6,4168.17,4372.37,0,72.4202,4372.37
57,6,6,227.578,-17.4171,228.243,0,-4.37646,228.243,6,-6,-276.299,57.6674,282.253,0,-11.7892,282.253,9,2,-1854.67,1340.17,2288.2,0,-35.8515,2288.2,-9,-2,-1854.67,-1340.17,2288.2,0,35.8515,2288.2,8,2,3891.56,-3661.69,5343.43,0,-43.2568,5343.43,-8,-2,3891.56,3661.69,5343.43,0,43.2568,5343.43,8,2,3891.56,-3661.69,5343.43,0,-43.2568,5343.43,-2,8,1617.15,-5046.47,5299.25,1,-72.2319,5299.25,-8,-2,3891.56,3661.69,5343.43,0,43.2568,5343.43,2,-8,1617.15,5046.47,5299.25,1,72.2319,5299.25,8,2,3891.56,-3661.69,5343.43,0,-43.2568,5343.43,-8,-2,3891.56,3661.69,5343.43,0,43.2568,5343.43,-2,8,1617.15,-5046.47,5299.25,1,-72.2319,5299.25,2,-8,1617.15,5046.47,5299.25,1,72.2319,5299.25,-8,-2,-8.29986,-1.76419,-169.441,225.736,-53.1075,282.253,3891.56,3661.69,5343.43,0,43.2568,5343.43,2,-8,1.76419,-8.29986,-142.792,-178.06,51.2729,228.243,1617.15,5046.47,5299.25,1,72.2319,5299.25
58,6,6,-24.6756,-36.7613,44.275,0,56.1289,44.275,6,-6,-0.8826,32.2324,32.2445,0,-88.4315,32.2445,9,2,-1779.07,1277.85,2190.43,0,-35.6885,2190.43,-9,-2,-1779.07,-1277.85,2190.43,0,35.6885,2190.43,8,2,4314.85,-4074.9,5934.87,1,-43.3618,5934.87,-8,-2,4314.85,4074.9,5934.87,1,43.3618,5934.87,8,2,4314.85,-4074.9,5934.87,1,-43.3618,5934.87,-2,8,1841.9,-5674.33,5965.79,0,-72.0165,5965.79,-8,-2,4314.85,4074.9,5934.87,1,43.3618,5934.87,2,-8,1841.9,5674.33,5965.79,0,72.0165,5965.79,-2,8,1841.9,-5674.33,5965.79,0,-72.0165,5965.79,2,-8,1841.9,5674.33,5965.79,0,72.0165,5965.79,8,2,4314.85,-4074.9,5934.87,1,-43.3618,5934.87,-8,-2,4314.85,4074.9,5934.87,1,43.3618,5934.87,-8,-2,-8.2678,-1.90877,31.6811,6.00149,10.7267,32.2445,4314.85,4074.9,5934.87,1,43.3618,5934.87,2,-8,1.90877,-8.2678,16.4878,-41.0905,-68.1366,44.275,1841.9,5674.33,5965.79,0,72.0165,5965.79
59,6,6,-100.006,-4.00806,100.086,0,2.29508,100.086,6,-6,109.426,6.12776,109.597,0,3.20517,109.597,9,2,-1533.13,1112.57,1894.28,0,-35.9679,1894.28,-9,-2,-1533.13,-1112.57,1894.28,0,35.9679,1894.28,8,2,4498.6,-4204.91,6157.81,1,-43.0673,6157.81,-8,-2,4498.6,4204.91,6157.81,1,43.0673,6157.81,8,2,4498.6,-4204.91,6157.81,1,-43.0673,6157.81,-2,8,1901.35,-5873.65,6173.73,0,-72.0628,6173.73,-8,-2,4498.6,4204.91,6157.81,1,43.0673,6157.81,2,-8,1901.35,5873.65,6173.73,0,72.0628,6173.73,-2,8,1901.35,-5873.65,6173.73,0,-72.0628,6173.73,2,-8,1901.35,5873.65,6173.73,0,72.0628,6173.73,8,2,4498.6,-4204.91,6157.81,1,-43.0673,6157.81,-8,-2,4498.6,4204.91,6157.81,1,43.0673,6157.81,-8,-2,-8.23323,-2.05278,-54.0004,-95.3704,60.4807,109.597,4498.6,4204.91,6157.81,1,43.0673,6157.81,2,-8,2.05278,-8.23323,84.9552,-52.9137,-31.9164,100.086,1901.35,5873.65,6173.73,0,72.0628,6173.73
60,6,6,-74.6668,20.6379,77.4665,0,-15.4508,77.4665,6,-6,91.3836,-23.2551,94.2961,0,-14.2775,94.2961,9,2,-1194.85,871.425,1478.86,0,-36.104,1478.86,-9,-2,-1194.85,-871.425,1478.86,0,36.104,1478.86,8,2,4367.67,-4086.55,5981.34,0,-43.0955,5981.34,-8,-2,4367.67,4086.55,5981.34,0,43.0955,5981.34,8,2,4367.67,-4086.55,5981.34,0,-43.0955,5981.34,-2,8,1851.02,-5700.75,5993.73,1,-72.0115,5993.73,-8,-2,4367.67,4086.55,5981.34,0,43.0955,5981.34,2,-8,1851.02,5700.75,5993.73,1,72.0115,5993.73,-2,8,1851.02,-5700.75,5993.73,1,-72.0115,5993.73,2,-8,1851.02,5700.75,5993.73,1,72.0115,5993.73,-2,8,1851.02,-5700.75,5993.73,1,-72.0115,5993.73,2,-8,1851.02,5700.75,5993.73,1,72.0115,5993.73,-8,-2,-8.19615,-2.19615,91.3836,23.2551,14.2775,94.2961,4367.67,4086.55,5981.34,0,43.0955,5981.34,2,-8,2.19615,-8.19615,76.3012,13.3857,9.95024,77.4665,1851.02,5700.75,5993.73,1,72.0115,5993.73
61,6,6,9.20511,35.1772,36.3616,0,75.3357,36.3616,6,-6,19.3715,-38.4502,43.0543,0,-63.2607,43.0543,8,3,-1754.61,2100.54,2736.96,0,-50.1276,2736.96,-8,-3,-1754.61,-2100.54,2736.96,0,50.1276,2736.96,8,2,3913.65,-3676.73,5369.83,0,-43.2122,5369.83,-8,-2,3913.65,3676.73,5369.83,0,43.2122,5369.83,8,2,3913.65,-3676.73,5369.83,0,-43.2122,5369.83,-2,8,1682.06,-5125.94,5394.87,1,-71.8329,5394.87,-8,-2,3913.65,3676.73,5369.83,0,43.2122,5369.83,2,-8,1682.06,5125.94,5394.87,1,71.8329,5394.87,-2,8,1682.06,-5125.94,5394.87,1,-71.8329,5394.87,2,-8,1682.06,5125.94,5394.87,1,71.8329,5394.87,-2,8,1682.06,-5125.94,5394.87,1,-71.8329,5394.87,2,-8,1682.06,5125.94,5394.87,1,71.8329,5394.87,-8,-2,-8.15658,-2.33886,-39.0933,18.0385,-24.7696,43.0543,3913.65,3676.73,5369.83,0,43.2122,5369.83,2,-8,2.33886,-8.15658,-35.1955,9.13476,-14.5497,36.3616,1682.06,5125.94,5394.87,1,71.8329,5394.87
62,6,6,63.0957,95.9169,114.809,0,56.6624,114.809,6,-6,-22.8092,-5.23753,23.4028,0,12.9323,23.4028,8,3,-2627.82,3136.34,4091.7,0,-50.0417,4091.7,-8,-3,-2627.82,-3136.34,4091.7,0,50.0417,4091.7,8,2,3195.35,-3017.82,4395.17,0,-43.3634,4395.17,-8,-2,3195.35,3017.82,4395.17,0,43.3634,4395.17,-2,8,1413.59,-4167.41,4400.63,1,-71.263,4400.63,3,-8,-694.918,-4026.19,4085.72,0,80.2073,4085.72,-3,8,-694.918,4026.19,4085.72,0,-80.2073,4085.72,2,-8,1413.59,4167.41,4400.63,1,71.263,4400.63,-2,8,1413.59,-4167.41,4400.63,1,-71.263,4400.63,2,-8,1413.59,4167.41,4400.63,1,71.263,4400.63,-2,8,1413.59,-4167.41,4400.63,1,-71.263,4400.63,2,-8,1413.59,4167.41,4400.63,1,71.263,4400.63,-8,-2,-8.11451,-2.48086,19.7163,-12.608,-32.5977,23.4028,3195.35,3017.82,4395.17,0,43.3634,4395.17,2,-8,2.48086,-8.11451,44.849,-105.687,-67.0057,114.809,1413.59,4167.41,4400.63,1,71.263,4400.63
63,6,6,41.7328,53.7942,68.0841,0,52.1961,68.0841,6,-6,-8.41953,-0.505743,8.43471,0,3.4375,8.43471,8,3,-3414.28,3995.96,5255.95,0,-49.4883,5255.95,-8,-3,-3414.28,-3995.96,5255.95,0,49.4883,5255.95,8,2,2331.87,-2215.64,3216.62,0,-43.5358,3216.62,-8,-2,2331.87,2215.64,3216.62,0,43.5358,3216.62,-8,-3,-3414.28,-3995.96,5255.95,0,49.4883,5255.95,3,-8,-938.312,-5185.85,5270.05,1,79.744,5270.05,8,3,-3414.28,3995.96,5255.95,0,-49.4883,5255.95,-3,8,-938.312,5185.85,5270.05,1,-79.744,5270.05,-3,8,-938.312,5185.85,5270.05,1,-79.744,5270.05,3,-8,-938.312,-5185.85,5270.05,1,79.744,5270.05,-3,8,-938.312,5185.85,5270.05,1,-79.744,5270.05,3,-8,-938.312,-5185.85,5270.05,1,79.744,5270.05,-8,-3,-8.06998,-2.6221,7.79805,3.21476,22.404,8.43471,-3414.28,-3995.96,5255.95,0,49.4883,5255.95,3,-8,2.6221,-8.06998,0.806799,68.0793,89.321,68.0841,-938.312,-5185.85,5270.05,1,79.744,5270.05
64,6,6,-9.02211,16.796,19.0658,0,-61.7572,19.0658,6,-6,15.9694,8.92902,18.2962,0,29.211,18.2962,8,3,-4016.67,4709.66,6189.87,0,-49.5406,6189.87,-8,-3,-4016.67,-4709.66,6189.87,0,49.5406,6189.87,8,2,1396.51,-1326.94,1926.4,0,-43.5367,1926.4,-8,-2,1396.51,1326.94,1926.4,0,43.5367,1926.4,-8,-3,-4016.67,-4709.66,6189.87,0,49.5406,6189.87,3,-8,-1118.42,-6079.45,6181.47,1,79.576,6181.47,8,3,-4016.67,4709.66,6189.87,0,-49.5406,6189.87,-3,8,-1118.42,6079.45,6181.47,1,-79.576,6181.47,8,3,-4016.67,4709.66,6189.87,0,-49.5406,6189.87,-8,-3,-4016.67,-4709.66,6189.87,0,49.5406,6189.87,-3,8,-1118.42,6079.45,6181.47,1,-79.576,6181.47,3,-8,-1118.42,-6079.45,6181.47,1,79.576,6181.47,-8,-3,-8.02299,-2.76254,-17.1891,-6.26759,20.0331,18.2962,-4016.67,-4709.66,6189.87,0,49.5406,6189.87,3,-8,2.76254,-8.02299,-14.9176,-11.8731,38.5168,19.0658,-1118.42,-6079.45,6181.47,1,79.576,6181.47
65,6,6,-60.3041,-5.23869,60.5312,0,4.96489,60.5312,6,-6,-18.5235,27.0445,32.78,0,-55.5917,32.78,8,3,-4319.67,5108.61,6690.1,0,-49.7832,6690.1,-8,-3,-4319.67,-5108.61,6690.1,0,49.7832,6690.1,8,2,545.779,-511.008,747.666,0,-43.1155,747.666,-8,-2,545.779,511.008,747.666,0,43.1155,747.666,-8,-3,-4319.67,-5108.61,6690.1,0,49.7832,6690.1,3,-8,-1242.94,-6581.38,6697.72,1,79.3053,6697.72,8,3,-4319.67,5108.61,6690.1,0,-49.7832,6690.1,-3,8,-1242.94,6581.38,6697.72,1,-79.3053,6697.72,-3,8,-1242.94,6581.38,6697.72,1,-79.3053,6697.72,3,-8,-1242.94,-6581.38,6697.72,1,79.3053,6697.72,-3,8,-1242.94,6581.38,6697.72,1,-79.3053,6697.72,3,-8,-1242.94,-6581.38,6697.72,1,79.3053,6697.72,-8,-3,-7.97356,-2.90214,-9.52628,31.3652,-73.1054,32.78,-4319.67,-5108.61,6690.1,0,49.7832,6690.1,3,-8,2.90214,-7.97356,51.9947,30.9931,30.7984,60.5312,-1242.94,-6581.38,6697.72,1,79.3053,6697.72
66,6,6,-42.2624,2.35018,42.3277,0,-3.18289,42.3277,6,-6,-11.815,5.44286,13.0085,0,-24.7342,13.0085,8,3,-4298.44,5162.92,6718.06,0,-50.2206,6718.06,-8,-3,-4298.44,-5162.92,6718.06,0,50.2206,6718.06,12,10,604.776,147.495,622.502,0,13.7059,622.502,-12,-10,604.776,-147.495,622.502,0,-13.7059,622.502,-8,-3,-4298.44,-5162.92,6718.06,0,50.2206,6718.06,3,-8,-1245.94,-6592.75,6709.45,1,79.2981,6709.45,8,3,-4298.44,5162.92,6718.06,0,-50.2206,6718.06,-3,8,-1245.94,6592.75,6709.45,1,-79.2981,6709.45,8,3,-4298.44,5162.92,6718.06,0,-50.2206,6718.06,-8,-3,-4298.44,-5162.92,6718.06,0,50.2206,6718.06,-3,8,-1245.94,6592.75,6709.45,1,-79.2981,6709.45,3,-8,-1245.94,-6592.75,6709.45,1,79.2981,6709.45,-8,-3,-7.92169,-3.04085,6.98575,10.9736,57.5193,13.0085,-4298.44,-5162.92,6718.06,0,50.2206,6718.06,3,-8,3.04085,-7.92169,33.3897,-26.0147,-37.9231,42.3277,-1245.94,-6592.75,6709.45,1,79.2981,6709.45
67,6,6,151.475,27.2936,153.915,0,10.2142,153.915,6,-6,142.291,-19.2369,143.585,0,-7.69935,143.585,8,3,-3987.97,4828.19,6262.22,1,-50.4442,6262.22,-8,-3,-3987.97,-4828.19,6262.22,1,50.4442,6262.22,8,4,726.827,-1155.01,1364.67,0,-57.8185,1364.67,-8,-4,726.827,1155.01,1364.67,0,57.8185,1364.67,-8,-3,-3987.97,-4828.19,6262.22,1,50.4442,6262.22,3,-8,-1160.68,-6158.53,6266.95,0,79.3268,6266.95,8,3,-3987.97,4828.19,6262.22,1,-50.4442,6262.22,-3,8,-1160.68,6158.53,6266.95,0,-79.3268,6266.95,-3,8,-1160.68,6158.53,6266.95,0,-79.3268,6266.95,3,-8,-1160.68,-6158.53,6266.95,0,79.3268,6266.95,8,3,-3987.97,4828.19,6262.22,1,-50.4442,6262.22,-8,-3,-3987.97,-4828.19,6262.22,1,50.4442,6262.22,-8,-3,-7.86742,-3.17864,-143.483,-5.41909,2.16293,143.585,-3987.97,-4828.19,6262.22,1,50.4442,6262.22,3,-8,3.17864,-7.86742,-16.863,152.988,-83.71,153.915,-1160.68,-6158.53,6266.95,0,79.3268,6266.95
68,6,6,257.031,77.1861,268.37,0,16.7149,268.37,6,-6,277.554,-75.6334,287.674,0,-15.243,287.674,8,3,-3457.97,4178.96,5424.14,1,-50.3932,5424.14,-8,-3,-3457.97,-4178.96,5424.14,1,50.3932,5424.14,8,4,1326.75,-2096.39,2480.95,0,-57.6714,2480.95,-8,-4,1326.75,2096.39,2480.95,0,57.6714,2480.95,-8,-3,-3457.97,-4178.96,5424.14,1,50.3932,5424.14,3,-8,-1007.85,-5342.33,5436.56,0,79.3165,5436.56,8,3,-3457.97,4178.96,5424.14,1,-50.3932,5424.14,-3,8,-1007.85,5342.33,5436.56,0,-79.3165,5436.56,-3,8,-1007.85,5342.33,5436.56,0,-79.3165,5436.56,3,-8,-1007.85,-5342.33,5436.56,0,79.3165,5436.56,8,3,-3457.97,4178.96,5424.14,1,-50.3932,5424.14,-8,-3,-3457.97,-4178.96,5424.14,1,50.3932,5424.14,-8,-3,-7.81074,-3.31546,-193.834,212.567,-47.6391,287.674,-3457.97,-4178.96,5424.14,1,50.3932,5424.14,3,-8,3.31546,-7.81074,-56.7945,262.292,-77.7823,268.37,-1007.85,-5342.33,5436.56,0,79.3165,5436.56
69,6,6,176.733,129.026,218.82,0,36.1317,218.82,6,-6,208.464,-110.256,235.826,0,-27.8742,235.826,8,3,-2737.29,3287.51,4277.91,1,-50.2182,4277.91,-8,-3,-2737.29,-3287.51,4277.91,1,50.2182,4277.91,8,4,1853.21,-2985.99,3514.33,0,-58.1749,3514.33,-8,-4,1853.21,2985.99,3514.33,0,58.1749,3514.33,-4,8,241.104,-3492.98,3501.29,0,-86.0514,3501.29,3,-8,-777.68,-4198.37,4269.79,0,79.5058,4269.79,-3,8,-777.68,4198.37,4269.79,0,-79.5058,4269.79,4,-8,241.104,3492.98,3501.29,0,86.0514,3501.29,8,3,-2737.29,3287.51,4277.91,1,-50.2182,4277.91,-8,-3,-2737.29,-3287.51,4277.91,1,50.2182,4277.91,8,3,-2737.29,3287.51,4277.91,1,-50.2182,4277.91,-8,-3,-2737.29,-3287.51,4277.91,1,50.2182,4277.91,-8,-3,-7.75169,-3.45127,82.9453,220.758,69.4073,235.826,-2737.29,-3287.51,4277.91,1,50.2182,4277.91,3,-8,3.45127,-7.75169,-168.538,139.561,-39.6271,218.82,-777.68,-4198.37,4269.79,0,79.5058,4269.79
70,6,6,-11.4258,166.882,167.273,0,-86.0833,167.273,6,-6,66.4778,-152.889,166.716,0,-66.5001,166.716,8,3,-1931.58,2334.53,3030.02,0,-50.3959,3030.02,-8,-3,-1931.58,-2334.53,3030.02,0,50.3959,3030.02,8,4,2285.16,-3607.16,4270.07,0,-57.6455,4270.07,-8,-4,2285.16,3607.16,4270.07,0,57.6455,4270.07,8,4,2285.16,-3607.16,4270.07,0,-57.6455,4270.07,-4,8,303.209,-4278,4288.73,1,-85.9459,4288.73,-8,-4,2285.16,3607.16,4270.07,0,57.6455,4270.07,4,-8,303.209,4278,4288.73,1,85.9459,4288.73,-4,8,303.209,-4278,4288.73,1,-85.9459,4288.73,4,-8,303.209,4278,4288.73,1,85.9459,4288.73,-4,8,303.209,-4278,4288.73,1,-85.9459,4288.73,4,-8,303.209,4278,4288.73,1,85.9459,4288.73,-8,-4,-7.69028,-3.58603,161.036,43.1489,14.9998,166.716,2285.16,3607.16,4270.07,0,57.6455,4270.07,4,-8,3.58603,-7.69028,-166.471,-16.366,5.6148,167.273,303.209,4278,4288.73,1,85.9459,4288.73
71,6,6,-36.4931,132.242,137.185,0,-74.5728,137.185,6,-6,4.06305,-107.597,107.674,0,-87.8374,107.674,7,4,-1218.64,2541.68,2818.73,0,-64.3841,2818.73,-7,-4,-1218.64,-2541.68,2818.73,0,64.3841,2818.73,8,4,2531.12,-3918.22,4664.66,0,-57.138,4664.66,-8,-4,2531.12,3918.22,4664.66,0,57.138,4664.66,8,4,2531.12,-3918.22,4664.66,0,-57.138,4664.66,-4,8,326.798,-4690.29,4701.66,1,-86.0143,4701.66,-8,-4,2531.12,3918.22,4664.66,0,57.138,4664.66,4,-8,326.798,4690.29,4701.66,1,86.0143,4701.66,-4,8,326.798,-4690.29,4701.66,1,-86.0143,4701.66,4,-8,326.798,4690.29,4701.66,1,86.0143,4701.66,-4,8,326.798,-4690.29,4701.66,1,-86.0143,4701.66,4,-8,326.798,4690.29,4701.66,1,86.0143,4701.66,-8,-4,-7.62652,-3.7197,30.8535,-103.159,-73.3487,107.674,2531.12,3918.22,4664.66,0,57.138,4664.66,4,-8,3.7197,-7.62652,109.393,-82.7823,-37.1163,137.185,326.798,4690.29,4701.66,1,86.0143,4701.66
72,6,6,4.40115,110.186,110.274,0,87.7127,110.274,6,-6,70.4736,-88.39,113.046,0,-51.4345,113.046,7,4,-1562.8,3318.43,3668.01,0,-64.7822,3668.01,-7,-4,-1562.8,-3318.43,3668.01,0,64.7822,3668.01,8,4,2490.49,-3920.21,4644.41,0,-57.5725,4644.41,-8,-4,2490.49,3920.21,4644.41,0,57.5725,4644.41,8,4,2490.49,-3920.21,4644.41,0,-57.5725,4644.41,-4,8,313.858,-4662.2,4672.75,1,-86.1487,4672.75,-8,-4,2490.49,3920.21,4644.41,0,57.5725,4644.41,4,-8,313.858,4662.2,4672.75,1,86.1487,4672.75,-4,8,313.858,-4662.2,4672.75,1,-86.1487,4672.75,4,-8,313.858,4662.2,4672.75,1,86.1487,4672.75,-4,8,313.858,-4662.2,4672.75,1,-86.1487,4672.75,4,-8,313.858,4662.2,4672.75,1,86.1487,4672.75,-8,-4,-7.56044,-3.85224,-64.3723,92.9276,-55.2891,113.046,2490.49,3920.21,4644.41,0,57.5725,4644.41,4,-8,3.85224,-7.56044,-109.921,8.81743,-4.58622,110.274,313.858,4662.2,4672.75,1,86.1487,4672.75
73,6,6,-4.86358,16.9291,17.6139,0,-73.9711,17.6139,6,-6,25.8749,-35.5116,43.9385,0,-53.9217,43.9385,7,4,-1869.39,3975.15,4392.77,1,-64.8138,4392.77,-7,-4,-1869.39,-3975.15,4392.77,1,64.8138,4392.77,8,4,2268.3,-3587.17,4244.17,0,-57.6934,4244.17,-8,-4,2268.3,3587.17,4244.17,0,57.6934,4244.17,-4,8,272.933,-4240.31,4249.09,0,-86.3172,4249.09,4,-7,-812.501,-4320.91,4396.64,0,79.3505,4396.64,-4,7,-812.501,4320.91,4396.64,0,-79.3505,4396.64,4,-8,272.933,4240.31,4249.09,0,86.3172,4249.09,-4,7,-812.501,4320.91,4396.64,0,-79.3505,4396.64,4,-7,-812.501,-4320.91,4396.64,0,79.3505,4396.64,7,4,-1869.39,3975.15,4392.77,1,-64.8138,4392.77,-7,-4,-1869.39,-3975.15,4392.77,1,64.8138,4392.77,-7,-4,-7.49206,-3.9836,42.7449,-10.1714,-13.385,43.9385,-1869.39,-3975.15,4392.77,1,64.8138,4392.77,4,-7,3.9836,-7.49206,13.8384,10.8972,38.2189,17.6139,-812.501,-4320.91,4396.64,0,79.3505,4396.64
74,6,6,99.0304,-93.1838,135.979,0,-43.2578,135.979,6,-6,-153.804,104.288,185.827,0,-34.1396,185.827,7,4,-2063.91,4409.85,4868.93,0,-64.9193,4868.93,-7,-4,-2063.91,-4409.85,4868.93,0,64.9193,4868.93,8,4,1909.39,-3021.36,3574.12,0,-57.7086,3574.12,-8,-4,1909.39,3021.36,3574.12,0,57.7086,3574.12,-7,-4,-2063.91,-4409.85,4868.93,0,64.9193,4868.93,4,-7,-927.715,-4791.41,4880.4,1,79.042,4880.4,7,4,-2063.91,4409.85,4868.93,0,-64.9193,4868.93,-4,7,-927.715,4791.41,4880.4,1,-79.042,4880.4,-4,7,-927.715,4791.41,4880.4,1,-79.042,4880.4,4,-7,-927.715,-4791.41,4880.4,1,79.042,4880.4,-4,7,-927.715,4791.41,4880.4,1,-79.042,4880.4,4,-7,-927.715,-4791.41,4880.4,1,79.042,4880.4,-7,-4,-7.42139,-4.11375,184.025,-25.8153,-7.98542,185.827,-2063.91,-4409.85,4868.93,0,64.9193,4868.93,4,-7,4.11375,-7.42139,-57.8718,123.049,-64.8117,135.979,-927.715,-4791.41,4880.4,1,79.042,4880.4
75,6,6,101.188,-190.598,215.793,0,-62.0363,215.793,6,-6,-162.644,191.234,251.045,0,-49.6189,251.045,7,4,-2123.91,4516.07,4990.58,0,-64.8123,4990.58,-7,-4,-2123.91,-4516.07,4990.58,0,64.8123,4990.58,8,4,1441.4,-2288.32,2704.44,0,-57.7934,2704.44,-8,-4,1441.4,2288.32,2704.44,0,57.7934,2704.44,-7,-4,-2123.91,-4516.07,4990.58,0,64.8123,4990.58,4,-7,-971.479,-4912.68,5007.82,1,78.8141,5007.82,7,4,-2123.91,4516.07,4990.58,0,-64.8123,4990.58,-4,7,-971.479,4912.68,5007.82,1,-78.8141,5007.82,-4,7,-971.479,4912.68,5007.82,1,-78.8141,5007.82,4,-7,-971.479,-4912.68,5007.82,1,78.8141,5007.82,-4,7,-971.479,4912.68,5007.82,1,-78.8141,5007.82,4,-7,-971.479,-4912.68,5007.82,1,78.8141,5007.82,-7,-4,-7.34847,-4.24264,-237.001,-82.7879,19.255,251.045,-2123.91,-4516.07,4990.58,0,64.8123,4990.58,4,-7,4.24264,-7.34847,-68.3015,204.699,-71.5478,215.793,-971.479,-4912.68,5007.82,1,78.8141,5007.82
76,6,6,-11.5023,-234.25,234.532,0,87.1889,234.532,6,-6,-53.076,236.724,242.601,0,-77.3627,242.601,7,4,-1994.39,4261.95,4705.51,0,-64.9226,4705.51,-7,-4,-1994.39,-4261.95,4705.51,0,64.9226,4705.51,8,4,954.338,-1524.4,1798.49,0,-57.9517,1798.49,-8,-4,954.338,1524.4,1798.49,0,57.9517,1798.49,-7,-4,-1994.39,-4261.95,4705.51,0,64.9226,4705.51,4,-7,-930.693,-4626.9,4719.57,1,78.6268,4719.57,7,4,-1994.39,4261.95,4705.51,0,-64.9226,4705.51,-4,7,-930.693,4626.9,4719.57,1,-78.6268,4719.57,-4,7,-930.693,4626.9,4719.57,1,-78.6268,4719.57,4,-7,-930.693,-4626.9,4719.57,1,78.6268,4719.57,-4,7,-930.693,4626.9,4719.57,1,-78.6268,4719.57,4,-7,-930.693,-4626.9,4719.57,1,78.6268,4719.57,-7,-4,-7.27331,-4.37024,168.042,174.978,46.1585,242.601,-1994.39,-4261.95,4705.51,0,64.9226,4705.51,4,-7,4.37024,-7.27331,-221.409,77.3531,-19.2578,234.532,-930.693,-4626.9,4719.57,1,78.6268,4719.57
77,6,6,22.675,-225.164,226.303,0,-84.2494,226.303,6,-6,-32.4936,235.598,237.828,0,-82.1473,237.828,7,4,-1712.44,3698.46,4075.66,0,-65.1551,4075.66,-7,-4,-1712.44,-3698.46,4075.66,0,65.1551,4075.66,7,5,1234.12,-3801.9,3997.18,0,-72.0163,3997.18,-7,-5,1234.12,3801.9,3997.18,0,72.0163,3997.18,-5,7,209.115,-3982.79,3988.28,0,-86.9945,3988.28,4,-7,-821.923,-4003.04,4086.55,1,78.397,4086.55,-4,7,-821.923,4003.04,4086.55,1,-78.397,4086.55,5,-7,209.115,3982.79,3988.28,0,86.9945,3988.28,-4,7,-821.923,4003.04,4086.55,1,-78.397,4086.55,4,-7,-821.923,-4003.04,4086.55,1,78.397,4086.55,-4,7,-821.923,4003.04,4086.55,1,-78.397,4086.55,4,-7,-821.923,-4003.04,4086.55,1,78.397,4086.55,-7,-4,-7.19593,-4.49651,-186.581,-147.479,38.3239,237.828,-1712.44,-3698.46,4075.66,0,65.1551,4075.66,4,-7,4.49651,-7.19593,-170.953,-148.284,40.9383,226.303,-821.923,-4003.04,4086.55,1,78.397,4086.55
78,6,6,84.9289,-157.012,178.51,0,-61.5907,178.51,6,-6,10.02,163.542,163.849,0,86.494,163.849,7,4,-1327.69,2862.37,3155.3,0,-65.1161,3155.3,-7,-4,-1327.69,-2862.37,3155.3,0,65.1161,3155.3,7,5,1599.27,-4922.8,5176.07,1,-72.0025,5176.07,-7,-5,1599.27,4922.8,5176.07,1,72.0025,5176.07,7,5,1599.27,-4922.8,5176.07,1,-72.0025,5176.07,-5,7,290.237,-5168.5,5176.64,0,-86.7859,5176.64,-7,-5,1599.27,4922.8,5176.07,1,72.0025,5176.07,5,-7,290.237,5168.5,5176.64,0,86.7859,5176.64,-5,7,290.237,-5168.5,5176.64,0,-86.7859,5176.64,5,-7,290.237,5168.5,5176.64,0,86.7859,5176.64,7,5,1599.27,-4922.8,5176.07,1,-72.0025,5176.07,-7,-5,1599.27,4922.8,5176.07,1,72.0025,5176.07,-7,-5,-7.11636,-4.62142,147.128,72.1112,26.1107,163.849,1599.27,4922.8,5176.07,1,72.0025,5176.07,5,-7,4.62142,-7.11636,125.071,-127.37,-45.5218,178.51,290.237,5168.5,5176.64,0,86.7859,5176.64
79,6,6,-13.0696,-45.2016,47.0532,0,73.8733,47.0532,6,-6,-7.94386,44.0549,44.7654,0,-79.7784,44.7654,7,4,-860.649,1863.32,2052.48,0,-65.2083,2052.48,-7,-4,-860.649,-1863.32,2052.48,0,65.2083,2052.48,7,5,1903.72,-5841.84,6144.2,1,-71.9504,6144.2,-7,-5,1903.72,5841.84,6144.2,1,71.9504,6144.2,7,5,1903.72,-5841.84,6144.2,1,-71.9504,6144.2,-5,7,388.53,-6127.93,6140.23,0,-86.3721,6140.23,-7,-5,1903.72,5841.84,6144.2,1,71.9504,6144.2,5,-7,388.53,6127.93,6140.23,0,86.3721,6140.23,7,5,1903.72,-5841.84,6144.2,1,-71.9504,6144.2,-7,-5,1903.72,5841.84,6144.2,1,71.9504,6144.2,7,5,1903.72,-5841.84,6144.2,1,-71.9504,6144.2,-7,-5,1903.72,5841.84,6144.2,1,71.9504,6144.2,-7,-5,-7.03462,-4.74491,-41.7042,16.2697,-21.3118,44.7654,1903.72,5841.84,6144.2,1,71.9504,6144.2,5,-7,4.74491,-7.03462,-44.958,13.8845,-17.1623,47.0532,388.53,6127.93,6140.23,0,86.3721,6140.23
80,6,6,96.3541,113.796,149.11,0,49.7445,149.11,6,-6,-41.2245,-1.47671,41.251,0,2.05152,41.251,7,4,-400.865,882.217,969.02,0,-65.5637,969.02,-7,-4,-400.865,-882.217,969.02,0,65.5637,969.02,7,5,2063.3,-6347.29,6674.23,0,-71.9923,6674.23,-7,-5,2063.3,6347.29,6674.23,0,71.9923,6674.23,7,5,2063.3,-6347.29,6674.23,0,-71.9923,6674.23,-5,7,424.885,-6659.38,6672.92,1,-86.3493,6672.92,-7,-5,2063.3,6347.29,6674.23,0,71.9923,6674.23,5,-7,424.885,6659.38,6672.92,1,86.3493,6672.92,7,5,2063.3,-6347.29,6674.23,0,-71.9923,6674.23,-7,-5,2063.3,6347.29,6674.23,0,71.9923,6674.23,-5,7,424.885,-6659.38,6672.92,1,-86.3493,6672.92,5,-7,424.885,6659.38,6672.92,1,86.3493,6672.92,-7,-5,-6.95074,-4.86696,-34.2496,-22.9915,33.8732,41.251,2063.3,6347.29,6674.23,0,71.9923,6674.23,5,-7,4.86696,-6.95074,-116.558,-92.9943,38.5842,149.11,424.885,6659.38,6672.92,1,86.3493,6672.92
81,6,6,-10.0198,3.59186,10.6441,0,-19.7216,10.6441,6,-6,8.32447,-12.8559,15.3157,0,-57.0761,15.3157,-9,7,-271.94,-583.083,643.38,0,64.9964,643.38,9,-7,-271.94,583.083,643.38,0,-64.9964,643.38,7,5,2010.6,-6241.23,6557.09,0,-72.1437,6557.09,-7,-5,2010.6,6241.23,6557.09,0,72.1437,6557.09,7,5,2010.6,-6241.23,6557.09,0,-72.1437,6557.09,-5,7,418.763,-6541.21,6554.6,1,-86.337,6554.6,-7,-5,2010.6,6241.23,6557.09,0,72.1437,6557.09,5,-7,418.763,6541.21,6554.6,1,86.337,6554.6,7,5,2010.6,-6241.23,6557.09,0,-72.1437,6557.09,-7,-5,2010.6,6241.23,6557.09,0,72.1437,6557.09,-5,7,418.763,-6541.21,6554.6,1,-86.337,6554.6,5,-7,418.763,6541.21,6554.6,1,86.337,6554.6,-7,-5,-6.86474,-4.98752,-11.46,-10.1607,41.5609,15.3157,2010.6,6241.23,6557.09,0,72.1437,6557.09,5,-7,4.98752,-6.86474,10.5502,1.41093,7.61728,10.6441,418.763,6541.21,6554.6,1,86.337,6554.6
82,6,6,7.14066,-247.088,247.191,0,-88.3447,247.191,6,-6,-16.8136,252.167,252.727,0,-86.1854,252.727,-5,6,-373.307,1780.77,1819.47,0,-78.1604,1819.47,5,-6,-373.307,-1780.77,1819.47,0,78.1604,1819.47,7,5,1841.72,-5721.85,6010.95,0,-72.1579,6010.95,-7,-5,1841.72,5721.85,6010.95,0,72.1579,6010.95,7,5,1841.72,-5721.85,6010.95,0,-72.1579,6010.95,-5,7,353.698,-5987.03,5997.47,1,-86.619,5997.47,-7,-5,1841.72,5721.85,6010.95,0,72.1579,6010.95,5,-7,353.698,5987.03,5997.47,1,86.619,5997.47,7,5,1841.72,-5721.85,6010.95,0,-72.1579,6010.95,-7,-5,1841.72,5721.85,6010.95,0,72.1579,6010.95,-5,7,353.698,-5987.03,5997.47,1,-86.619,5997.47,5,-7,353.698,5987.03,5997.47,1,86.619,5997.47,-7,-5,-6.77665,-5.10657,-247.553,-50.8777,11.6138,252.727,1841.72,5721.85,6010.95,0,72.1579,6010.95,5,-7,5.10657,-6.77665,-226.001,-100.134,23.8965,247.191,353.698,5987.03,5997.47,1,86.619,5997.47
83,6,6,50.9057,-745.503,747.239,0,-86.0937,747.239,6,-6,-78.7815,749.272,753.403,0,-83.9977,753.403,-5,6,-524.018,2417.01,2473.16,0,-77.7674,2473.16,5,-6,-524.018,-2417.01,2473.16,0,77.7674,2473.16,7,5,1623.49,-4976.46,5234.59,1,-71.9319,5234.59,-7,-5,1623.49,4976.46,5234.59,1,71.9319,5234.59,7,5,1623.49,-4976.46,5234.59,1,-71.9319,5234.59,-5,7,277.282,-5214.51,5221.88,0,-86.9562,5221.88,-7,-5,1623.49,4976.46,5234.59,1,71.9319,5234.59,5,-7,277.282,5214.51,5221.88,0,86.9562,5221.88,7,5,1623.49,-4976.46,5234.59,1,-71.9319,5234.59,-7,-5,1623.49,4976.46,5234.59,1,71.9319,5234.59,7,5,1623.49,-4976.46,5234.59,1,-71.9319,5234.59,-7,-5,1623.49,4976.46,5234.59,1,71.9319,5234.59,-7,-5,-6.68649,-5.22406,416.857,-627.572,-56.4064,753.403,1623.49,4976.46,5234.59,1,71.9319,5234.59,5,-7,5.22406,-6.68649,-712.588,-224.908,17.5168,747.239,277.282,5214.51,5221.88,0,86.9562,5221.88
84,6,6,104.573,-1466.36,1470.08,0,-85.9209,1470.08,6,-6,-142.071,1466.32,1473.19,0,-84.4659,1473.19,-5,6,-688.284,2801.37,2884.69,0,-76.1961,2884.69,5,-6,-688.284,-2801.37,2884.69,0,76.1961,2884.69,7,5,1322.63,-4022.07,4233.96,1,-71.7969,4233.96,-7,-5,1322.63,4022.07,4233.96,1,71.7969,4233.96,7,5,1322.63,-4022.07,4233.96,1,-71.7969,4233.96,-5,7,180.577,-4213.16,4217.02,0,-87.5458,4217.02,-7,-5,1322.63,4022.07,4233.96,1,71.7969,4233.96,5,-7,180.577,4213.16,4217.02,0,87.5458,4217.02,7,5,1322.63,-4022.07,4233.96,1,-71.7969,4233.96,-7,-5,1322.63,4022.07,4233.96,1,71.7969,4233.96,7,5,1322.63,-4022.07,4233.96,1,-71.7969,4233.96,-7,-5,1322.63,4022.07,4233.96,1,71.7969,4233.96,-7,-5,-6.5943,-5.33996,900.988,1165.55,52.2955,1473.19,1322.63,4022.07,4233.96,1,71.7969,4233.96,5,-7,5.33996,-6.5943,-700.534,-1292.43,61.5411,1470.08,180.577,4213.16,4217.02,0,87.5458,4217.02
85,6,6,145.243,-2400.29,2404.68,0,-86.5372,2404.68,6,-6,-210.596,2395.51,2404.75,0,-84.9759,2404.75,-5,6,-782.739,2883.88,2988.22,0,-74.8147,2988.22,5,-6,-782.739,-2883.88,2988.22,0,74.8147,2988.22,7,5,940.527,-2914.01,3062.03,1,-72.112,3062.03,-7,-5,940.527,2914.01,3062.03,1,72.112,3062.03,-5,7,83.7564,-3042.4,3043.56,0,-88.4231,3043.56,-6,-5,-445.081,-2922.23,2955.93,0,81.3399,2955.93,6,5,-445.081,2922.23,2955.93,0,-81.3399,2955.93,5,-7,83.7564,3042.4,3043.56,0,88.4231,3043.56,7,5,940.527,-2914.01,3062.03,1,-72.112,3062.03,-7,-5,940.527,2914.01,3062.03,1,72.112,3062.03,7,5,940.527,-2914.01,3062.03,1,-72.112,3062.03,-7,-5,940.527,2914.01,3062.03,1,72.112,3062.03,-7,-5,-6.5001,-5.45423,-2195.99,980.025,-24.0502,2404.75,940.527,2914.01,3062.03,1,72.112,3062.03,5,-7,5.45423,-6.5001,2175.4,-1024.75,-25.2233,2404.68,83.7564,3042.4,3043.56,0,88.4231,3043.56
86,6,6,216.518,-3504.89,3511.57,1,-86.465,3511.57,6,-6,-194.161,3511.45,3516.81,0,-86.8351,3516.81,-5,6,-754.705,2687.51,2791.46,0,-74.3142,2791.46,5,-6,-754.705,-2687.51,2791.46,0,74.3142,2791.46,7,5,601.652,-1877.82,1971.85,0,-72.2346,1971.85,-7,-5,601.652,1877.82,1971.85,0,72.2346,1971.85,6,6,216.518,-3504.89,3511.57,1,-86.465,3511.57,-6,6,-194.161,-3511.45,3516.81,0,86.8351,3516.81,-6,-6,216.518,3504.89,3511.57,1,86.465,3511.57,6,-6,-194.161,3511.45,3516.81,0,-86.8351,3516.81,-6,6,-194.161,-3511.45,3516.81,0,86.8351,3516.81,6,-6,-194.161,3511.45,3516.81,0,-86.8351,3516.81,6,6,216.518,-3504.89,3511.57,1,-86.465,3511.57,-6,-6,216.518,3504.89,3511.57,1,86.465,3511.57,-6,-6,-6.40392,-5.56685,-808.452,-3422.63,76.7099,3516.81,216.518,3504.89,3511.57,1,86.465,3511.57,6,-6,5.56685,-6.40392,-1529.84,3160.81,-64.1728,3511.57,-194.161,3511.45,3516.81,0,-86.8351,3516.81
87,6,6,308.982,-4811.98,4821.89,1,-86.326,4821.89,6,-6,-59.0798,4818.25,4818.61,0,-89.2975,4818.61,-5,6,-642.554,2303.3,2391.24,0,-74.4124,2391.24,5,-6,-642.554,-2303.3,2391.24,0,74.4124,2391.24,7,5,342.239,-1055.21,1109.32,0,-72.0304,1109.32,-7,-5,342.239,1055.21,1109.32,0,72.0304,1109.32,6,6,308.982,-4811.98,4821.89,1,-86.326,4821.89,-6,6,-59.0798,-4818.25,4818.61,0,89.2975,4818.61,-6,-6,308.982,4811.98,4821.89,1,86.326,4821.89,6,-6,-59.0798,4818.25,4818.61,0,-89.2975,4818.61,6,6,308.982,-4811.98,4821.89,1,-86.326,4821.89,-6,-6,308.982,4811.98,4821.89,1,86.326,4821.89,6,6,308.982,-4811.98,4821.89,1,-86.326,4821.89,-6,-6,308.982,4811.98,4821.89,1,86.326,4821.89,-6,-6,-6.30579,-5.67776,4797.83,-447.046,-5.32326,4818.61,308.982,4811.98,4821.89,1,86.326,4821.89,6,-6,5.67776,-6.30579,2791.94,-3931.37,-54.6188,4821.89,-59.0798,4818.25,4818.61,0,-89.2975,4818.61
88,6,6,397.941,-6345.61,6358.07,0,-86.4116,6358.07,6,-6,122.476,6359.48,6360.66,1,88.8967,6360.66,-5,6,-475.485,1736.25,1800.18,0,-74.6846,1800.18,5,-6,-475.485,-1736.25,1800.18,0,74.6846,1800.18,6,6,397.941,-6345.61,6358.07,0,-86.4116,6358.07,-6,-6,397.941,6345.61,6358.07,0,86.4116,6358.07,6,6,397.941,-6345.61,6358.07,0,-86.4116,6358.07,-6,6,122.476,-6359.48,6360.66,1,-88.8967,6360.66,-6,-6,397.941,6345.61,6358.07,0,86.4116,6358.07,6,-6,122.476,6359.48,6360.66,1,88.8967,6360.66,-6,6,122.476,-6359.48,6360.66,1,-88.8967,6360.66,6,-6,122.476,6359.48,6360.66,1,88.8967,6360.66,-6,6,122.476,-6359.48,6360.66,1,-88.8967,6360.66,6,-6,122.476,6359.48,6360.66,1,88.8967,6360.66,-6,-6,-6.20574,-5.78695,62.2933,6360.36,89.4389,6360.66,397.941,6345.61,6358.07,0,86.4116,6358.07,6,-6,5.78695,-6.20574,-6344.23,-419.361,3.78181,6358.07,122.476,6359.48,6360.66,1,88.8967,6360.66
89,6,6,568.533,-8019.44,8039.57,1,-85.9448,8039.57,6,-6,353.529,8035.21,8042.98,0,87.4808,8042.98,-5,6,-297.753,957.715,1002.93,0,-72.7296,1002.93,5,-6,-297.753,-957.715,1002.93,0,72.7296,1002.93,6,6,568.533,-8019.44,8039.57,1,-85.9448,8039.57,-6,-6,568.533,8019.44,8039.57,1,85.9448,8039.57,6,6,568.533,-8019.44,8039.57,1,-85.9448,8039.57,-6,6,353.529,-8035.21,8042.98,0,-87.4808,8042.98,-6,-6,568.533,8019.44,8039.57,1,85.9448,8039.57,6,-6,353.529,8035.21,8042.98,0,87.4808,8042.98,-6,6,353.529,-8035.21,8042.98,0,-87.4808,8042.98,6,-6,353.529,8035.21,8042.98,0,87.4808,8042.98,6,6,568.533,-8019.44,8039.57,1,-85.9448,8039.57,-6,-6,568.533,8019.44,8039.57,1,85.9448,8039.57,-6,-6,-6.1038,-5.89437,-8037.52,-296.393,2.11189,8042.98,568.533,8019.44,8039.57,1,85.9448,8039.57,6,-6,5.89437,-6.1038,-2787.8,7540.75,-69.7108,8039.57,353.529,8035.21,8042.98,0,87.4808,8042.98
90,6,6,627.905,-9980.27,10000,1,-86.4,10000,6,-6,627.905,9980.27,10000,0,86.4,10000,-9,6,-9.52439e-13,-4.61237e-13,1.05824e-12,0,25.8395,1.05824e-12,9,-6,-8.89859e-13,1.57831e-12,1.81188e-12,0,-60.5855,1.81188e-12,-6,-6,627.905,9980.27,10000,0,86.4,10000,6,-6,627.905,9980.27,10000,0,86.4,10000,6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,627.905,9980.27,10000,0,86.4,10000,6,-6,627.905,9980.27,10000,0,86.4,10000,6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,-6,-6,627.905,-9980.27,-86.4,10000,627.905,9980.27,10000,0,86.4,10000,6,-6,6,-6,627.905,9980.27,86.4,10000,627.905,9980.27,10000,0,86.4,10000
91,6,6,568.533,-8019.44,8039.57,1,-85.9448,8039.57,6,-6,656.337,8016.16,8042.98,0,85.3192,8042.98,6,5,-106.853,-261.208,282.218,0,67.7519,282.218,-6,-5,-106.853,261.208,282.218,0,-67.7519,282.218,-6,6,656.337,-8016.16,8042.98,0,-85.3192,8042.98,6,-6,656.337,8016.16,8042.98,0,85.3192,8042.98,6,6,568.533,-8019.44,8039.57,1,-85.9448,8039.57,-6,6,656.337,-8016.16,8042.98,0,-85.3192,8042.98,-6,-6,568.533,8019.44,8039.57,1,85.9448,8039.57,6,-6,656.337,8016.16,8042.98,0,85.3192,8042.98,-6,6,656.337,-8016.16,8042.98,0,-85.3192,8042.98,6,-6,656.337,8016.16,8042.98,0,85.3192,8042.98,6,6,568.533,-8019.44,8039.57,1,-85.9448,8039.57,-6,-6,568.533,8019.44,8039.57,1,85.9448,8039.57,-6,-6,-5.89437,-6.1038,8011.29,713.313,5.08811,8042.98,568.533,8019.44,8039.57,1,85.9448,8039.57,6,-6,6.1038,-5.89437,-2787.8,7540.75,-69.7108,8039.57,656.337,8016.16,8042.98,0,85.3192,8042.98
92,6,6,397.941,-6345.61,6358.07,0,-86.4116,6358.07,6,-6,675.545,6324.69,6360.66,1,83.9033,6360.66,-6,5,-197.06,1789.36,1800.18,0,-83.7154,1800.18,6,-5,-197.06,-1789.36,1800.18,0,83.7154,1800.18,-6,6,675.545,-6324.69,6360.66,1,-83.9033,6360.66,6,-6,675.545,6324.69,6360.66,1,83.9033,6360.66,6,6,397.941,-6345.61,6358.07,0,-86.4116,6358.07,-6,6,675.545,-6324.69,6360.66,1,-83.9033,6360.66,-6,-6,397.941,6345.61,6358.07,0,86.4116,6358.07,6,-6,675.545,6324.69,6360.66,1,83.9033,6360.66,-6,6,675.545,-6324.69,6360.66,1,-83.9033,6360.66,6,-6,675.545,6324.69,6360.66,1,83.9033,6360.66,-6,6,675.545,-6324.69,6360.66,1,-83.9033,6360.66,6,-6,675.545,6324.69,6360.66,1,83.9033,6360.66,-6,-6,-5.78695,-6.20574,-858.966,6302.4,-82.2389,6360.66,397.941,6345.61,6358.07,0,86.4116,6358.07,6,-6,6.20574,-5.78695,-6344.23,-419.361,3.78181,6358.07,675.545,6324.69,6360.66,1,83.9033,6360.66
93,6,6,308.982,-4811.98,4821.89,1,-86.326,4821.89,6,-6,662.5,4772.85,4818.61,0,82.0975,4818.61,-6,5,-250.468,2378.09,2391.24,0,-83.9876,2391.24,6,-5,-250.468,-2378.09,2391.24,0,83.9876,2391.24,-6,6,662.5,-4772.85,4818.61,0,-82.0975,4818.61,6,-6,662.5,4772.85,4818.61,0,82.0975,4818.61,6,6,308.982,-4811.98,4821.89,1,-86.326,4821.89,-6,6,662.5,-4772.85,4818.61,0,-82.0975,4818.61,-6,-6,308.982,4811.98,4821.89,1,86.326,4821.89,6,-6,662.5,4772.85,4818.61,0,82.0975,4818.61,6,6,308.982,-4811.98,4821.89,1,-86.326,4821.89,-6,-6,308.982,4811.98,4821.89,1,86.326,4821.89,6,6,308.982,-4811.98,4821.89,1,-86.326,4821.89,-6,-6,308.982,4811.98,4821.89,1,86.326,4821.89,-6,-6,-5.67776,-6.30579,-4703.96,-1044.85,12.5233,4818.61,308.982,4811.98,4821.89,1,86.326,4821.89,6,-6,6.30579,-5.67776,2791.94,-3931.37,-54.6188,4821.89,662.5,4772.85,4818.61,0,82.0975,4818.61
94,6,6,216.518,-3504.89,3511.57,1,-86.465,3511.57,6,-6,632.732,3459.43,3516.81,0,79.6351,3516.81,5,7,-377.415,-1935.39,1971.85,0,78.9654,1971.85,-5,-7,-377.415,1935.39,1971.85,0,-78.9654,1971.85,-6,6,632.732,-3459.43,3516.81,0,-79.6351,3516.81,6,-6,632.732,3459.43,3516.81,0,79.6351,3516.81,6,6,216.518,-3504.89,3511.57,1,-86.465,3511.57,-6,6,632.732,-3459.43,3516.81,0,-79.6351,3516.81,-6,-6,216.518,3504.89,3511.57,1,86.465,3511.57,6,-6,632.732,3459.43,3516.81,0,79.6351,3516.81,-6,6,632.732,-3459.43,3516.81,0,-79.6351,3516.81,6,-6,632.732,3459.43,3516.81,0,79.6351,3516.81,6,6,216.518,-3504.89,3511.57,1,-86.465,3511.57,-6,-6,216.518,3504.89,3511.57,1,86.465,3511.57,-6,-6,-5.56685,-6.40392,1231.05,-3294.31,-69.5099,3516.81,216.518,3504.89,3511.57,1,86.465,3511.57,6,-6,6.40392,-5.56685,-1529.84,3160.81,-64.1728,3511.57,632.732,3459.43,3516.81,0,79.6351,3516.81
95,6,6,145.243,-2400.29,2404.68,0,-86.5372,2404.68,6,-6,509.173,2350.23,2404.75,0,77.7759,2404.75,5,7,-579.644,-3006.67,3062.03,1,79.088,3062.03,-5,-7,-579.644,3006.67,3062.03,1,-79.088,3062.03,-6,6,509.173,-2350.23,2404.75,0,-77.7759,2404.75,6,-6,509.173,2350.23,2404.75,0,77.7759,2404.75,5,7,-579.644,-3006.67,3062.03,1,79.088,3062.03,-7,5,298.218,-3028.91,3043.56,0,-84.3769,3043.56,-5,-7,-579.644,3006.67,3062.03,1,-79.088,3062.03,7,-5,298.218,3028.91,3043.56,0,84.3769,3043.56,5,7,-579.644,-3006.67,3062.03,1,79.088,3062.03,-5,-7,-579.644,3006.67,3062.03,1,-79.088,3062.03,5,7,-579.644,-3006.67,3062.03,1,79.088,3062.03,-5,-7,-579.644,3006.67,3062.03,1,-79.088,3062.03,-5,-7,-5.45423,-6.5001,2055.85,1247.53,31.2502,2404.75,-579.644,3006.67,3062.03,1,-79.088,3062.03,7,-5,6.5001,-5.45423,2175.4,-1024.75,-25.2233,2404.68,298.218,3028.91,3043.56,0,84.3769,3043.56
96,6,6,104.573,-1466.36,1470.08,0,-85.9209,1470.08,6,-6,324.73,1436.96,1473.19,0,77.2659,1473.19,5,7,-778.616,-4161.75,4233.96,1,79.4031,4233.96,-5,-7,-778.616,4161.75,4233.96,1,-79.4031,4233.96,7,6,368.135,-533.91,648.524,0,-55.4135,648.524,-7,-6,368.135,533.91,648.524,0,55.4135,648.524,5,7,-778.616,-4161.75,4233.96,1,79.4031,4233.96,-7,5,348.896,-4202.57,4217.02,0,-85.2542,4217.02,-5,-7,-778.616,4161.75,4233.96,1,-79.4031,4233.96,7,-5,348.896,4202.57,4217.02,0,85.2542,4217.02,5,7,-778.616,-4161.75,4233.96,1,79.4031,4233.96,-5,-7,-778.616,4161.75,4233.96,1,-79.4031,4233.96,5,7,-778.616,-4161.75,4233.96,1,79.4031,4233.96,-5,-7,-778.616,4161.75,4233.96,1,-79.4031,4233.96,-5,-7,-5.33996,-6.5943,-1039.97,1043.44,-45.0955,1473.19,-778.616,4161.75,4233.96,1,-79.4031,4233.96,7,-5,6.5943,-5.33996,-700.534,-1292.43,61.5411,1470.08,348.896,4202.57,4217.02,0,85.2542,4217.02
97,6,6,50.9057,-745.503,747.239,0,-86.0937,747.239,6,-6,172.069,733.49,753.403,0,76.7977,753.403,5,7,-974.75,-5143.03,5234.59,1,79.2681,5234.59,-5,-7,-974.75,5143.03,5234.59,1,-79.2681,5234.59,-7,5,378.457,-5208.15,5221.88,0,-85.8438,5221.88,7,-5,378.457,5208.15,5221.88,0,85.8438,5221.88,5,7,-974.75,-5143.03,5234.59,1,79.2681,5234.59,-7,5,378.457,-5208.15,5221.88,0,-85.8438,5221.88,-5,-7,-974.75,5143.03,5234.59,1,-79.2681,5234.59,7,-5,378.457,5208.15,5221.88,0,85.8438,5221.88,5,7,-974.75,-5143.03,5234.59,1,79.2681,5234.59,-5,-7,-974.75,5143.03,5234.59,1,-79.2681,5234.59,5,7,-974.75,-5143.03,5234.59,1,79.2681,5234.59,-5,-7,-974.75,5143.03,5234.59,1,-79.2681,5234.59,-5,-7,-5.22406,-6.68649,-334.914,-674.869,63.6064,753.403,-974.75,5143.03,5234.59,1,-79.2681,5234.59,7,-5,6.68649,-5.22406,-712.588,-224.908,17.5168,747.239,378.457,5208.15,5221.88,0,85.8438,5221.88
98,6,6,7.14066,-247.088,247.191,0,-88.3447,247.191,6,-6,48.286,248.072,252.727,0,78.9854,252.727,5,7,-1142.61,-5901.35,6010.95,0,79.0421,6010.95,-5,-7,-1142.61,5901.35,6010.95,0,-79.0421,6010.95,-7,5,399.464,-5984.15,5997.47,1,-86.181,5997.47,7,-5,399.464,5984.15,5997.47,1,86.181,5997.47,5,7,-1142.61,-5901.35,6010.95,0,79.0421,6010.95,-7,5,399.464,-5984.15,5997.47,1,-86.181,5997.47,-5,-7,-1142.61,5901.35,6010.95,0,-79.0421,6010.95,7,-5,399.464,5984.15,5997.47,1,86.181,5997.47,5,7,-1142.61,-5901.35,6010.95,0,79.0421,6010.95,-5,-7,-1142.61,5901.35,6010.95,0,-79.0421,6010.95,-7,5,399.464,-5984.15,5997.47,1,-86.181,5997.47,7,-5,399.464,5984.15,5997.47,1,86.181,5997.47,-5,-7,-5.10657,-6.77665,251.978,-19.4498,-4.41383,252.727,-1142.61,5901.35,6010.95,0,-79.0421,6010.95,7,-5,6.77665,-5.10657,-226.001,-100.134,23.8965,247.191,399.464,5984.15,5997.47,1,86.181,5997.47
99,6,6,-10.0198,3.59186,10.6441,0,-19.7216,10.6441,6,-6,-9.8701,-11.7112,15.3157,0,49.8761,15.3157,5,7,-1244.83,-6437.85,6557.09,0,79.0563,6557.09,-5,-7,-1244.83,6437.85,6557.09,0,-79.0563,6557.09,-7,5,404.37,-6542.11,6554.6,1,-86.463,6554.6,7,-5,404.37,6542.11,6554.6,1,86.463,6554.6,5,7,-1244.83,-6437.85,6557.09,0,79.0563,6557.09,-7,5,404.37,-6542.11,6554.6,1,-86.463,6554.6,-5,-7,-1244.83,6437.85,6557.09,0,-79.0563,6557.09,7,-5,404.37,6542.11,6554.6,1,86.463,6554.6,5,7,-1244.83,-6437.85,6557.09,0,79.0563,6557.09,-5,-7,-1244.83,6437.85,6557.09,0,-79.0563,6557.09,-7,5,404.37,-6542.11,6554.6,1,-86.463,6554.6,7,-5,404.37,6542.11,6554.6,1,86.463,6554.6,-5,-7,-4.98752,-6.86474,12.6431,-8.64425,-34.3609,15.3157,-1244.83,6437.85,6557.09,0,-79.0563,6557.09,7,-5,6.86474,-4.98752,10.5502,1.41093,7.61728,10.6441,404.37,6542.11,6554.6,1,86.463,6554.6
100,6,6,96.3541,113.796,149.11,0,49.7445,149.11,6,-6,40.7144,-6.63187,41.251,0,-9.25152,41.251,5,7,-1249.74,-6556.18,6674.23,0,79.2077,6674.23,-5,-7,-1249.74,6556.18,6674.23,0,-79.2077,6674.23,-7,5,413.107,-6660.12,6672.92,1,-86.4507,6672.92,7,-5,413.107,6660.12,6672.92,1,86.4507,6672.92,5,7,-1249.74,-6556.18,6674.23,0,79.2077,6674.23,-7,5,413.107,-6660.12,6672.92,1,-86.4507,6672.92,-5,-7,-1249.74,6556.18,6674.23,0,-79.2077,6674.23,7,-5,413.107,6660.12,6672.92,1,86.4507,6672.92,5,7,-1249.74,-6556.18,6674.23,0,79.2077,6674.23,-5,-7,-1249.74,6556.18,6674.23,0,-79.2077,6674.23,-7,5,413.107,-6660.12,6672.92,1,-86.4507,6672.92,7,-5,413.107,6660.12,6672.92,1,86.4507,6672.92,-5,-7,-4.86696,-6.95074,36.8611,-18.5176,-26.6732,41.251,-1249.74,6556.18,6674.23,0,-79.2077,6674.23,7,-5,6.95074,-4.86696,-116.558,-92.9943,38.5842,149.11,413.107,6660.12,6672.92,1,86.4507,6672.92
101,6,6,-13.0696,-45.2016,47.0532,0,73.8733,47.0532,6,-6,13.4028,42.7119,44.7654,0,72.5784,44.7654,5,7,-1146.09,-6036.36,6144.2,1,79.2496,6144.2,-5,-7,-1146.09,6036.36,6144.2,1,-79.2496,6144.2,4,7,648.145,1947.46,2052.48,0,71.5917,2052.48,-4,-7,648.145,-1947.46,2052.48,0,-71.5917,2052.48,5,7,-1146.09,-6036.36,6144.2,1,79.2496,6144.2,-7,5,382.567,-6128.3,6140.23,0,-86.4279,6140.23,-5,-7,-1146.09,6036.36,6144.2,1,-79.2496,6144.2,7,-5,382.567,6128.3,6140.23,0,86.4279,6140.23,5,7,-1146.09,-6036.36,6144.2,1,79.2496,6144.2,-5,-7,-1146.09,6036.36,6144.2,1,-79.2496,6144.2,5,7,-1146.09,-6036.36,6144.2,1,79.2496,6144.2,-5,-7,-1146.09,6036.36,6144.2,1,-79.2496,6144.2,-5,-7,-4.74491,-7.03462,39.3362,21.3683,28.5118,44.7654,-1146.09,6036.36,6144.2,1,-79.2496,6144.2,7,-5,7.03462,-4.74491,-44.958,13.8845,-17.1623,47.0532,382.567,6128.3,6140.23,0,86.4279,6140.23
102,6,6,84.9289,-157.012,178.51,0,-61.5907,178.51,6,-6,10.5563,163.509,163.849,0,86.306,163.849,5,7,-970.123,-5084.34,5176.07,1,79.1975,5176.07,-5,-7,-970.123,5084.34,5176.07,1,-79.1975,5176.07,4,7,991.582,2995.45,3155.3,0,71.6839,3155.3,-4,-7,991.582,-2995.45,3155.3,0,-71.6839,3155.3,5,7,-970.123,-5084.34,5176.07,1,79.1975,5176.07,-7,5,359.836,-5164.12,5176.64,0,-86.0141,5176.64,-5,-7,-970.123,5084.34,5176.07,1,-79.1975,5176.07,7,-5,359.836,5164.12,5176.64,0,86.0141,5176.64,-7,5,359.836,-5164.12,5176.64,0,-86.0141,5176.64,7,-5,359.836,5164.12,5176.64,0,86.0141,5176.64,5,7,-970.123,-5084.34,5176.07,1,79.1975,5176.07,-5,-7,-970.123,5084.34,5176.07,1,-79.1975,5176.07,-5,-7,-4.62142,-7.11636,-155.005,53.1026,-18.9107,163.849,-970.123,5084.34,5176.07,1,-79.1975,5176.07,7,-5,7.11636,-4.62142,125.071,-127.37,-45.5218,178.51,359.836,5164.12,5176.64,0,86.0141,5176.64
103,6,6,22.675,-225.164,226.303,0,-84.2494,226.303,6,-6,61.7657,229.668,237.828,0,74.9473,237.828,5,7,-750.113,-3926.17,3997.18,0,79.1837,3997.18,-5,-7,-750.113,3926.17,3997.18,0,-79.1837,3997.18,4,7,1283.45,3868.31,4075.66,0,71.6449,4075.66,-4,-7,1283.45,-3868.31,4075.66,0,-71.6449,4075.66,-7,5,291.71,-3977.59,3988.28,0,-85.8055,3988.28,7,-4,-709.411,-4024.5,4086.55,1,80.003,4086.55,-7,4,-709.411,4024.5,4086.55,1,-80.003,4086.55,7,-5,291.71,3977.59,3988.28,0,85.8055,3988.28,-7,4,-709.411,4024.5,4086.55,1,-80.003,4086.55,7,-4,-709.411,-4024.5,4086.55,1,80.003,4086.55,-7,4,-709.411,4024.5,4086.55,1,-80.003,4086.55,7,-4,-709.411,-4024.5,4086.55,1,80.003,4086.55,-4,-7,-4.49651,-7.19593,203.593,-122.931,-31.1239,237.828,1283.45,-3868.31,4075.66,0,-71.6449,4075.66,7,-4,7.19593,-4.49651,-170.953,-148.284,40.9383,226.303,-709.411,-4024.5,4086.55,1,80.003,4086.55
104,6,6,-11.5023,-234.25,234.532,0,87.1889,234.532,6,-6,82.3269,228.205,242.601,0,70.1627,242.601,-7,4,-837.938,4644.59,4719.57,1,-79.7732,4719.57,7,-4,-837.938,-4644.59,4719.57,1,79.7732,4719.57,4,7,1463.66,4472.08,4705.51,0,71.8774,4705.51,-4,-7,1463.66,-4472.08,4705.51,0,-71.8774,4705.51,-4,-7,1463.66,-4472.08,4705.51,0,-71.8774,4705.51,7,-4,-837.938,-4644.59,4719.57,1,79.7732,4719.57,4,7,1463.66,4472.08,4705.51,0,71.8774,4705.51,-7,4,-837.938,4644.59,4719.57,1,-79.7732,4719.57,-7,4,-837.938,4644.59,4719.57,1,-79.7732,4719.57,7,-4,-837.938,-4644.59,4719.57,1,79.7732,4719.57,-7,4,-837.938,4644.59,4719.57,1,-79.7732,4719.57,7,-4,-837.938,-4644.59,4719.57,1,79.7732,4719.57,-4,-7,-4.37024,-7.27331,-188.647,152.537,-38.9585,242.601,1463.66,-4472.08,4705.51,0,-71.8774,4705.51,7,-4,7.27331,-4.37024,-221.409,77.3531,-19.2578,234.532,-837.938,-4644.59,4719.57,1,79.7732,4719.57
105,6,6,101.188,-190.598,215.793,0,-62.0363,215.793,6,-6,185.33,169.341,251.045,0,42.4189,251.045,4,8,-1159.75,-2443.15,2704.44,0,64.6066,2704.44,-4,-8,-1159.75,2443.15,2704.44,0,-64.6066,2704.44,4,7,1543.19,4745.99,4990.58,0,71.9877,4990.58,-4,-7,1543.19,-4745.99,4990.58,0,-71.9877,4990.58,-4,-7,1543.19,-4745.99,4990.58,0,-71.9877,4990.58,7,-4,-905.22,-4925.32,5007.82,1,79.5859,5007.82,4,7,1543.19,4745.99,4990.58,0,71.9877,4990.58,-7,4,-905.22,4925.32,5007.82,1,-79.5859,5007.82,-7,4,-905.22,4925.32,5007.82,1,-79.5859,5007.82,7,-4,-905.22,-4925.32,5007.82,1,79.5859,5007.82,-7,4,-905.22,4925.32,5007.82,1,-79.5859,5007.82,7,-4,-905.22,-4925.32,5007.82,1,79.5859,5007.82,-4,-7,-4.24264,-7.34847,245.508,-52.4309,-12.055,251.045,1543.19,-4745.99,4990.58,0,-71.9877,4990.58,7,-4,7.34847,-4.24264,-68.3015,204.699,-71.5478,215.793,-905.22,-4925.32,5007.82,1,79.5859,5007.82
106,6,6,99.0304,-93.1838,135.979,0,-43.2578,135.979,6,-6,165.662,84.1893,185.827,0,26.9396,185.827,4,8,-1527.91,-3231.07,3574.12,0,64.6914,3574.12,-4,-8,-1527.91,3231.07,3574.12,0,-64.6914,3574.12,4,7,1514.23,4627.49,4868.93,0,71.8807,4868.93,-4,-7,1514.23,-4627.49,4868.93,0,-71.8807,4868.93,-4,-7,1514.23,-4627.49,4868.93,0,-71.8807,4868.93,7,-4,-901.27,-4796.46,4880.4,1,79.358,4880.4,4,7,1514.23,4627.49,4868.93,0,71.8807,4868.93,-7,4,-901.27,4796.46,4880.4,1,-79.358,4880.4,-7,4,-901.27,4796.46,4880.4,1,-79.358,4880.4,7,-4,-901.27,-4796.46,4880.4,1,79.358,4880.4,-7,4,-901.27,4796.46,4880.4,1,-79.358,4880.4,7,-4,-901.27,-4796.46,4880.4,1,79.358,4880.4,-4,-7,-4.11375,-7.42139,-179.339,-48.6763,15.1854,185.827,1514.23,-4627.49,4868.93,0,-71.8807,4868.93,7,-4,7.42139,-4.11375,-57.8718,123.049,-64.8117,135.979,-901.27,-4796.46,4880.4,1,79.358,4880.4
107,6,6,-4.86358,16.9291,17.6139,0,-73.9711,17.6139,6,-6,-30.1217,-31.9886,43.9385,0,46.7217,43.9385,4,8,-1813.34,-3837.29,4244.17,0,64.7066,4244.17,-4,-8,-1813.34,3837.29,4244.17,0,-64.7066,4244.17,4,7,1358.45,4177.45,4392.77,1,71.9862,4392.77,-4,-7,1358.45,-4177.45,4392.77,1,-71.9862,4392.77,-8,4,260.671,-4241.08,4249.09,0,-86.4828,4249.09,7,-4,-835.191,-4316.59,4396.64,0,79.0495,4396.64,-7,4,-835.191,4316.59,4396.64,0,-79.0495,4396.64,8,-4,260.671,4241.08,4249.09,0,86.4828,4249.09,-7,4,-835.191,4316.59,4396.64,0,-79.0495,4396.64,7,-4,-835.191,-4316.59,4396.64,0,79.0495,4396.64,4,7,1358.45,4177.45,4392.77,1,71.9862,4392.77,-4,-7,1358.45,-4177.45,4392.77,1,-71.9862,4392.77,-4,-7,-3.9836,-7.49206,-41.1331,-15.4486,20.585,43.9385,1358.45,-4177.45,4392.77,1,-71.9862,4392.77,7,-4,7.49206,-3.9836,13.8384,10.8972,38.2189,17.6139,-835.191,-4316.59,4396.64,0,79.0495,4396.64
108,6,6,4.40115,110.186,110.274,0,87.7127,110.274,6,-6,-80.9961,-78.8603,113.046,0,44.2345,113.046,4,8,-1975.48,-4203.34,4644.41,0,64.8275,4644.41,-4,-8,-1975.48,4203.34,4644.41,0,-64.8275,4644.41,4,7,1132.39,3488.84,3668.01,0,72.0178,3668.01,-4,-7,1132.39,-3488.84,3668.01,0,-72.0178,3668.01,4,8,-1975.48,-4203.34,4644.41,0,64.8275,4644.41,-8,4,272.945,-4664.77,4672.75,1,-86.6513,4672.75,-4,-8,-1975.48,4203.34,4644.41,0,-64.8275,4644.41,8,-4,272.945,4664.77,4672.75,1,86.6513,4672.75,-8,4,272.945,-4664.77,4672.75,1,-86.6513,4672.75,8,-4,272.945,4664.77,4672.75,1,86.6513,4672.75,-8,4,272.945,-4664.77,4672.75,1,-86.6513,4672.75,8,-4,272.945,4664.77,4672.75,1,86.6513,4672.75,-4,-8,-3.85224,-7.56044,52.2178,100.263,62.4891,113.046,-1975.48,4203.34,4644.41,0,-64.8275,4644.41,8,-4,7.56044,-3.85224,-109.921,8.81743,-4.58622,110.274,272.945,4664.77,4672.75,1,86.6513,4672.75
109,6,6,-36.4931,132.242,137.185,0,-74.5728,137.185,6,-6,-17.5165,-106.24,107.674,0,80.6374,107.674,4,8,-1952.02,-4236.59,4664.66,0,65.262,4664.66,-4,-8,-1952.02,4236.59,4664.66,0,-65.262,4664.66,3,8,972.877,1566.54,1844.06,0,58.1583,1844.06,-3,-8,972.877,-1566.54,1844.06,0,-58.1583,1844.06,4,8,-1952.02,-4236.59,4664.66,0,65.262,4664.66,-8,4,263.627,-4694.26,4701.66,1,-86.7857,4701.66,-4,-8,-1952.02,4236.59,4664.66,0,-65.262,4664.66,8,-4,263.627,4694.26,4701.66,1,86.7857,4701.66,-8,4,263.627,-4694.26,4701.66,1,-86.7857,4701.66,8,-4,263.627,4694.26,4701.66,1,86.7857,4701.66,-8,4,263.627,-4694.26,4701.66,1,-86.7857,4701.66,8,-4,263.627,4694.26,4701.66,1,86.7857,4701.66,-4,-8,-3.7197,-7.62652,-17.681,-106.213,80.5487,107.674,-1952.02,4236.59,4664.66,0,-65.262,4664.66,8,-4,7.62652,-3.7197,109.393,-82.7823,-37.1163,137.185,263.627,4694.26,4701.66,1,86.7857,4701.66
110,6,6,-11.4258,166.882,167.273,0,-86.0833,167.273,6,-6,-85.1157,-143.352,166.716,0,59.3001,166.716,4,8,-1821.17,-3862.23,4270.07,0,64.7545,4270.07,-4,-8,-1821.17,3862.23,4270.07,0,-64.7545,4270.07,3,8,1623.38,2558.45,3030.02,0,57.6041,3030.02,-3,-8,1623.38,-2558.45,3030.02,0,-57.6041,3030.02,4,8,-1821.17,-3862.23,4270.07,0,64.7545,4270.07,-8,4,235.358,-4282.27,4288.73,1,-86.8541,4288.73,-4,-8,-1821.17,3862.23,4270.07,0,-64.7545,4270.07,8,-4,235.358,4282.27,4288.73,1,86.8541,4288.73,-8,4,235.358,-4282.27,4288.73,1,-86.8541,4288.73,8,-4,235.358,4282.27,4288.73,1,86.8541,4288.73,-8,4,235.358,-4282.27,4288.73,1,-86.8541,4288.73,8,-4,235.358,4282.27,4288.73,1,86.8541,4288.73,-4,-8,-3.58603,-7.69028,-165.174,22.6255,-7.79981,166.716,-1821.17,3862.23,4270.07,0,-64.7545,4270.07,8,-4,7.69028,-3.58603,-166.471,-16.366,5.6148,167.273,235.358,4282.27,4288.73,1,86.8541,4288.73
111,6,6,176.733,129.026,218.82,0,36.1317,218.82,6,-6,-220.639,-83.2592,235.826,0,20.6742,235.826,4,8,-1528.16,-3164.69,3514.33,0,64.2251,3514.33,-4,-8,-1528.16,3164.69,3514.33,0,-64.2251,3514.33,3,8,2280.74,3619.21,4277.91,1,57.7818,4277.91,-3,-8,2280.74,-3619.21,4277.91,1,-57.7818,4277.91,-3,-8,2280.74,-3619.21,4277.91,1,-57.7818,4277.91,8,-3,-822.456,-4189.83,4269.79,0,78.8942,4269.79,3,8,2280.74,3619.21,4277.91,1,57.7818,4277.91,-8,3,-822.456,4189.83,4269.79,0,-78.8942,4269.79,3,8,2280.74,3619.21,4277.91,1,57.7818,4277.91,-3,-8,2280.74,-3619.21,4277.91,1,-57.7818,4277.91,3,8,2280.74,3619.21,4277.91,1,57.7818,4277.91,-3,-8,2280.74,-3619.21,4277.91,1,-57.7818,4277.91,-3,-8,-3.45127,-7.75169,-109.96,208.621,-62.2073,235.826,2280.74,-3619.21,4277.91,1,-57.7818,4277.91,8,-3,7.75169,-3.45127,-168.538,139.561,-39.6271,218.82,-822.456,-4189.83,4269.79,0,78.8942,4269.79
112,6,6,257.031,77.1861,268.37,0,16.7149,268.37,6,-6,-284.845,-40.2503,287.674,0,8.04299,287.674,4,8,-1059.13,-2243.51,2480.95,0,64.7286,2480.95,-4,-8,-1059.13,2243.51,2480.95,0,-64.7286,2480.95,3,8,2905.86,4580.09,5424.14,1,57.6068,5424.14,-3,-8,2905.86,-4580.09,5424.14,1,-57.6068,5424.14,-3,-8,2905.86,-4580.09,5424.14,1,-57.6068,5424.14,8,-3,-1029.57,-5338.18,5436.56,0,79.0835,5436.56,3,8,2905.86,4580.09,5424.14,1,57.6068,5424.14,-8,3,-1029.57,5338.18,5436.56,0,-79.0835,5436.56,-8,3,-1029.57,5338.18,5436.56,0,-79.0835,5436.56,8,-3,-1029.57,-5338.18,5436.56,0,79.0835,5436.56,3,8,2905.86,4580.09,5424.14,1,57.6068,5424.14,-3,-8,2905.86,-4580.09,5424.14,1,-57.6068,5424.14,-3,-8,-3.31546,-7.81074,165.664,235.185,54.8391,287.674,2905.86,-4580.09,5424.14,1,-57.6068,5424.14,8,-3,7.81074,-3.31546,-56.7945,262.292,-77.7823,268.37,-1029.57,-5338.18,5436.56,0,79.0835,5436.56
113,6,6,151.475,27.2936,153.915,0,10.2142,153.915,6,-6,-143.58,-1.25137,143.585,0,0.49935,143.585,-8,3,-1187.93,6153.34,6266.95,0,-79.0732,6266.95,8,-3,-1187.93,-6153.34,6266.95,0,79.0732,6266.95,3,8,3359.54,5284.78,6262.22,1,57.5558,6262.22,-3,-8,3359.54,-5284.78,6262.22,1,-57.5558,6262.22,-3,-8,3359.54,-5284.78,6262.22,1,-57.5558,6262.22,8,-3,-1187.93,-6153.34,6266.95,0,79.0732,6266.95,3,8,3359.54,5284.78,6262.22,1,57.5558,6262.22,-8,3,-1187.93,6153.34,6266.95,0,-79.0732,6266.95,-8,3,-1187.93,6153.34,6266.95,0,-79.0732,6266.95,8,-3,-1187.93,-6153.34,6266.95,0,79.0732,6266.95,3,8,3359.54,5284.78,6262.22,1,57.5558,6262.22,-3,-8,3359.54,-5284.78,6262.22,1,-57.5558,6262.22,-3,-8,-3.17864,-7.86742,143.031,12.6068,5.03707,143.585,3359.54,-5284.78,6262.22,1,-57.5558,6262.22,8,-3,7.86742,-3.17864,-16.863,152.988,-83.71,153.915,-1187.93,-6153.34,6266.95,0,79.0732,6266.95
114,6,6,-42.2624,2.35018,42.3277,0,-3.18289,42.3277,6,-6,12.404,3.91913,13.0085,0,17.5342,13.0085,-8,3,-1268.51,6588.45,6709.45,1,-79.1019,6709.45,8,-3,-1268.51,-6588.45,6709.45,1,79.1019,6709.45,3,8,3581.93,5683.49,6718.06,0,57.7794,6718.06,-3,-8,3581.93,-5683.49,6718.06,0,-57.7794,6718.06,-3,-8,3581.93,-5683.49,6718.06,0,-57.7794,6718.06,8,-3,-1268.51,-6588.45,6709.45,1,79.1019,6709.45,3,8,3581.93,5683.49,6718.06,0,57.7794,6718.06,-8,3,-1268.51,6588.45,6709.45,1,-79.1019,6709.45,3,8,3581.93,5683.49,6718.06,0,57.7794,6718.06,-3,-8,3581.93,-5683.49,6718.06,0,-57.7794,6718.06,-8,3,-1268.51,6588.45,6709.45,1,-79.1019,6709.45,8,-3,-1268.51,-6588.45,6709.45,1,79.1019,6709.45,-3,-8,-3.04085,-7.92169,-8.30602,10.0115,-50.3193,13.0085,3581.93,-5683.49,6718.06,0,-57.7794,6718.06,8,-3,7.92169,-3.04085,33.3897,-26.0147,-37.9231,42.3277,-1268.51,-6588.45,6709.45,1,79.1019,6709.45
115,6,6,-60.3041,-5.23869,60.5312,0,4.96489,60.5312,6,-6,21.7671,24.5097,32.78,0,48.3917,32.78,-8,3,-1267.11,6576.77,6697.72,1,-79.0947,6697.72,8,-3,-1267.11,-6576.77,6697.72,1,79.0947,6697.72,3,8,3523.72,5686.9,6690.1,0,58.2168,6690.1,-3,-8,3523.72,-5686.9,6690.1,0,-58.2168,6690.1,-3,-8,3523.72,-5686.9,6690.1,0,-58.2168,6690.1,8,-3,-1267.11,-6576.77,6697.72,1,79.0947,6697.72,3,8,3523.72,5686.9,6690.1,0,58.2168,6690.1,-8,3,-1267.11,6576.77,6697.72,1,-79.0947,6697.72,-8,3,-1267.11,6576.77,6697.72,1,-79.0947,6697.72,8,-3,-1267.11,-6576.77,6697.72,1,79.0947,6697.72,-8,3,-1267.11,6576.77,6697.72,1,-79.0947,6697.72,8,-3,-1267.11,-6576.77,6697.72,1,79.0947,6697.72,-3,-8,-2.90214,-7.97356,5.52005,32.3119,80.3054,32.78,3523.72,-5686.9,6690.1,0,-58.2168,6690.1,8,-3,7.97356,-2.90214,51.9947,30.9931,30.7984,60.5312,-1267.11,-6576.77,6697.72,1,79.0947,6697.72
116,6,6,-9.02211,16.796,19.0658,0,-61.7572,19.0658,6,-6,-14.7244,10.8601,18.2962,0,-36.411,18.2962,2,8,-1236.63,-1477.08,1926.4,0,50.0633,1926.4,-2,-8,-1236.63,1477.08,1926.4,0,-50.0633,1926.4,3,8,3237.93,5275.44,6189.87,0,58.4594,6189.87,-3,-8,3237.93,-5275.44,6189.87,0,-58.4594,6189.87,-3,-8,3237.93,-5275.44,6189.87,0,-58.4594,6189.87,8,-3,-1198.12,-6064.25,6181.47,1,78.824,6181.47,3,8,3237.93,5275.44,6189.87,0,58.4594,6189.87,-8,3,-1198.12,6064.25,6181.47,1,-78.824,6181.47,3,8,3237.93,5275.44,6189.87,0,58.4594,6189.87,-3,-8,3237.93,-5275.44,6189.87,0,-58.4594,6189.87,-8,3,-1198.12,6064.25,6181.47,1,-78.824,6181.47,8,-3,-1198.12,-6064.25,6181.47,1,78.824,6181.47,-3,-8,-2.76254,-8.02299,17.8391,-4.0638,-12.8331,18.2962,3237.93,-5275.44,6189.87,0,-58.4594,6189.87,8,-3,8.02299,-2.76254,-14.9176,-11.8731,38.5168,19.0658,-1198.12,-6064.25,6181.47,1,78.824,6181.47
117,6,6,41.7328,53.7942,68.0841,0,52.1961,68.0841,6,-6,8.28975,-1.557,8.43471,0,-10.6375,8.43471,2,8,-2064.84,-2466.39,3216.62,0,50.0642,3216.62,-2,-8,-2064.84,2466.39,3216.62,0,-50.0642,3216.62,3,8,2745.31,4481.99,5255.95,0,58.5117,5255.95,-3,-8,2745.31,-4481.99,5255.95,0,-58.5117,5255.95,-3,-8,2745.31,-4481.99,5255.95,0,-58.5117,5255.95,8,-3,-1036.62,-5167.09,5270.05,1,78.656,5270.05,3,8,2745.31,4481.99,5255.95,0,58.5117,5255.95,-8,3,-1036.62,5167.09,5270.05,1,-78.656,5270.05,-8,3,-1036.62,5167.09,5270.05,1,-78.656,5270.05,8,-3,-1036.62,-5167.09,5270.05,1,78.656,5270.05,-8,3,-1036.62,5167.09,5270.05,1,-78.656,5270.05,8,-3,-1036.62,-5167.09,5270.05,1,78.656,5270.05,-3,-8,-2.6221,-8.06998,-8.13948,2.21205,-15.204,8.43471,2745.31,-4481.99,5255.95,0,-58.5117,5255.95,8,-3,8.06998,-2.6221,0.806799,68.0793,89.321,68.0841,-1036.62,-5167.09,5270.05,1,78.656,5270.05
118,6,6,63.0957,95.9169,114.809,0,56.6624,114.809,6,-6,21.9729,-8.05498,23.4028,0,-20.1323,23.4028,2,8,-2811.23,-3378.53,4395.17,0,50.2366,4395.17,-2,-8,-2811.23,3378.53,4395.17,0,-50.2366,4395.17,3,8,2170.8,3468.38,4091.7,0,57.9583,4091.7,-3,-8,2170.8,-3468.38,4091.7,0,-57.9583,4091.7,-8,2,1305.93,-4202.39,4400.63,1,-72.737,4400.63,8,-3,-836.022,-3999.28,4085.72,0,78.1927,4085.72,-8,3,-836.022,3999.28,4085.72,0,-78.1927,4085.72,8,-2,1305.93,4202.39,4400.63,1,72.737,4400.63,-8,2,1305.93,-4202.39,4400.63,1,-72.737,4400.63,8,-2,1305.93,4202.39,4400.63,1,72.737,4400.63,-8,2,1305.93,-4202.39,4400.63,1,-72.737,4400.63,8,-2,1305.93,4202.39,4400.63,1,72.737,4400.63,-2,-8,-2.48086,-8.11451,-17.9806,-14.9796,39.7977,23.4028,-2811.23,3378.53,4395.17,0,-50.2366,4395.17,8,-2,8.11451,-2.48086,44.849,-105.687,-67.0057,114.809,1305.93,4202.39,4400.63,1,72.737,4400.63
119,6,6,9.20511,35.1772,36.3616,0,75.3357,36.3616,6,-6,-24.0378,-35.7191,43.0543,0,56.0607,43.0543,2,8,-3423.74,-4136.79,5369.83,0,50.3878,5369.83,-2,-8,-3423.74,4136.79,5369.83,0,-50.3878,5369.83,-8,2,1652.14,-5135.66,5394.87,1,-72.1671,5394.87,8,-2,1652.14,5135.66,5394.87,1,72.1671,5394.87,2,8,-3423.74,-4136.79,5369.83,0,50.3878,5369.83,-8,2,1652.14,-5135.66,5394.87,1,-72.1671,5394.87,-2,-8,-3423.74,4136.79,5369.83,0,-50.3878,5369.83,8,-2,1652.14,5135.66,5394.87,1,72.1671,5394.87,-8,2,1652.14,-5135.66,5394.87,1,-72.1671,5394.87,8,-2,1652.14,5135.66,5394.87,1,72.1671,5394.87,-8,2,1652.14,-5135.66,5394.87,1,-72.1671,5394.87,8,-2,1652.14,5135.66,5394.87,1,72.1671,5394.87,-2,-8,-2.33886,-8.15658,36.5242,22.7959,31.9696,43.0543,-3423.74,4136.79,5369.83,0,-50.3878,5369.83,8,-2,8.15658,-2.33886,-35.1955,9.13476,-14.5497,36.3616,1652.14,5135.66,5394.87,1,72.1671,5394.87
120,6,6,-74.6668,20.6379,77.4665,0,-15.4508,77.4665,6,-6,-93.5776,-11.6184,94.2961,0,7.07748,94.2961,2,8,-3804.23,-4615.65,5981.34,0,50.5045,5981.34,-2,-8,-3804.23,4615.65,5981.34,0,-50.5045,5981.34,-8,2,1853.31,-5700,5993.73,1,-71.9885,5993.73,8,-2,1853.31,5700,5993.73,1,71.9885,5993.73,2,8,-3804.23,-4615.65,5981.34,0,50.5045,5981.34,-8,2,1853.31,-5700,5993.73,1,-71.9885,5993.73,-2,-8,-3804.23,4615.65,5981.34,0,-50.5045,5981.34,8,-2,1853.31,5700,5993.73,1,71.9885,5993.73,-8,2,1853.31,-5700,5993.73,1,-71.9885,5993.73,8,-2,1853.31,5700,5993.73,1,71.9885,5993.73,-8,2,1853.31,-5700,5993.73,1,-71.9885,5993.73,8,-2,1853.31,5700,5993.73,1,71.9885,5993.73,-2,-8,-2.19615,-8.19615,-93.5776,11.6184,-7.07748,94.2961,-3804.23,4615.65,5981.34,0,-50.5045,5981.34,8,-2,8.19615,-2.19615,76.3012,13.3857,9.95024,77.4665,1853.31,5700,5993.73,1,71.9885,5993.73
121,6,6,-100.006,-4.00806,100.086,0,2.29508,100.086,6,-6,-107.795,19.7941,109.597,0,-10.4052,109.597,2,8,-3914.14,-4753.75,6157.81,1,50.5327,6157.81,-2,-8,-3914.14,4753.75,6157.81,1,-50.5327,6157.81,-8,2,1914.22,-5869.47,6173.73,0,-71.9372,6173.73,8,-2,1914.22,5869.47,6173.73,0,71.9372,6173.73,2,8,-3914.14,-4753.75,6157.81,1,50.5327,6157.81,-8,2,1914.22,-5869.47,6173.73,0,-71.9372,6173.73,-2,-8,-3914.14,4753.75,6157.81,1,-50.5327,6157.81,8,-2,1914.22,5869.47,6173.73,0,71.9372,6173.73,-8,2,1914.22,-5869.47,6173.73,0,-71.9372,6173.73,8,-2,1914.22,5869.47,6173.73,0,71.9372,6173.73,2,8,-3914.14,-4753.75,6157.81,1,50.5327,6157.81,-2,-8,-3914.14,4753.75,6157.81,1,-50.5327,6157.81,-2,-8,-2.05278,-8.23323,65.5276,-87.8504,-53.2807,109.597,-3914.14,4753.75,6157.81,1,-50.5327,6157.81,8,-2,8.23323,-2.05278,84.9552,-52.9137,-31.9164,100.086,1914.22,5869.47,6173.73,0,71.9372,6173.73
122,6,6,-24.6756,-36.7613,44.275,0,56.1289,44.275,6,-6,4.91543,31.8676,32.2445,0,81.2315,32.2445,2,8,-3795.93,-4562.2,5934.87,1,50.2382,5934.87,-2,-8,-3795.93,4562.2,5934.87,1,-50.2382,5934.87,-8,2,1845.16,-5673.28,5965.79,0,-71.9835,5965.79,8,-2,1845.16,5673.28,5965.79,0,71.9835,5965.79,2,8,-3795.93,-4562.2,5934.87,1,50.2382,5934.87,-8,2,1845.16,-5673.28,5965.79,0,-71.9835,5965.79,-2,-8,-3795.93,4562.2,5934.87,1,-50.2382,5934.87,8,-2,1845.16,5673.28,5965.79,0,71.9835,5965.79,-8,2,1845.16,-5673.28,5965.79,0,-71.9835,5965.79,8,-2,1845.16,5673.28,5965.79,0,71.9835,5965.79,2,8,-3795.93,-4562.2,5934.87,1,50.2382,5934.87,-2,-8,-3795.93,4562.2,5934.87,1,-50.2382,5934.87,-2,-8,-1.90877,-8.2678,-32.1834,1.98347,-3.52669,32.2445,-3795.93,4562.2,5934.87,1,-50.2382,5934.87,8,-2,8.2678,-1.90877,16.4878,-41.0905,-68.1366,44.275,1845.16,5673.28,5965.79,0,71.9835,5965.79
123,6,6,227.578,-17.4171,228.243,0,-4.37646,228.243,6,-6,281.348,22.5832,282.253,0,4.58916,282.253,2,8,-3410.11,-4113.81,5343.43,0,50.3432,5343.43,-2,-8,-3410.11,4113.81,5343.43,0,-50.3432,5343.43,2,9,1663.96,1570.7,2288.2,0,43.3485,2288.2,-2,-9,1663.96,-1570.7,2288.2,0,-43.3485,2288.2,2,8,-3410.11,-4113.81,5343.43,0,50.3432,5343.43,-8,2,1657.94,-5033.22,5299.25,1,-71.7681,5299.25,-2,-8,-3410.11,4113.81,5343.43,0,-50.3432,5343.43,8,-2,1657.94,5033.22,5299.25,1,71.7681,5299.25,2,8,-3410.11,-4113.81,5343.43,0,50.3432,5343.43,-2,-8,-3410.11,4113.81,5343.43,0,-50.3432,5343.43,-8,2,1657.94,-5033.22,5299.25,1,-71.7681,5299.25,8,-2,1657.94,5033.22,5299.25,1,71.7681,5299.25,-2,-8,-1.76419,-8.29986,139.813,245.192,60.3075,282.253,-3410.11,4113.81,5343.43,0,-50.3432,5343.43,8,-2,8.29986,-1.76419,-142.792,-178.06,51.2729,228.243,1657.94,5033.22,5299.25,1,71.7681,5299.25
124,6,6,517.401,-37.0617,518.727,0,-4.09712,518.727,6,-6,600.866,25.2383,601.396,0,2.40519,601.396,2,8,-2827.55,-3393.13,4416.83,1,50.195,4416.83,-2,-8,-2827.55,3393.13,4416.83,1,-50.195,4416.83,1,8,1951.2,1832.61,2676.87,0,43.2049,2676.87,-1,-8,1951.2,-1832.61,2676.87,0,-43.2049,2676.87,2,8,-2827.55,-3393.13,4416.83,1,50.195,4416.83,-8,2,1381.6,-4148.35,4372.37,0,-71.5798,4372.37,-2,-8,-2827.55,3393.13,4416.83,1,-50.195,4416.83,8,-2,1381.6,4148.35,4372.37,0,71.5798,4372.37,2,8,-2827.55,-3393.13,4416.83,1,50.195,4416.83,-2,-8,-2827.55,3393.13,4416.83,1,-50.195,4416.83,2,8,-2827.55,-3393.13,4416.83,1,50.195,4416.83,-2,-8,-2827.55,3393.13,4416.83,1,-50.195,4416.83,-2,-8,-1.61907,-8.32938,-143.442,-584.039,76.2011,601.396,-2827.55,3393.13,4416.83,1,-50.195,4416.83,8,-2,8.32938,-1.61907,452.505,-253.607,-29.2685,518.727,1381.6,4148.35,4372.37,0,71.5798,4372.37
125,6,6,658.588,-73.5445,662.681,0,-6.37183,662.681,6,-6,747.137,44.8371,748.481,0,3.43431,748.481,2,8,-2126.25,-2562.88,3330.06,0,50.3199,3330.06,-2,-8,-2126.25,2562.88,3330.06,0,-50.3199,3330.06,1,8,2631.28,2494.99,3626.1,0,43.4771,3626.1,-1,-8,2631.28,-2494.99,3626.1,0,-43.4771,3626.1,-8,2,1030.58,-3094.43,3261.54,0,-71.58,3261.54,8,-1,-1555.97,-3364.16,3706.57,1,65.1788,3706.57,-8,1,-1555.97,3364.16,3706.57,1,-65.1788,3706.57,8,-2,1030.58,3094.43,3261.54,0,71.58,3261.54,-8,1,-1555.97,3364.16,3706.57,1,-65.1788,3706.57,8,-1,-1555.97,-3364.16,3706.57,1,65.1788,3706.57,-8,1,-1555.97,3364.16,3706.57,1,-65.1788,3706.57,8,-1,-1555.97,-3364.16,3706.57,1,65.1788,3706.57,-1,-8,-1.47345,-8.35637,-329.381,672.11,-63.8919,748.481,2631.28,-2494.99,3626.1,0,-43.4771,3626.1,8,-1,8.35637,-1.47345,-260.091,609.507,-66.8909,662.681,-1555.97,-3364.16,3706.57,1,65.1788,3706.57
126,6,6,540.836,-45.0228,542.706,0,-4.75872,542.706,6,-6,622.766,13.1765,622.905,0,1.21209,622.905,1,9,-2245.97,-1609.41,2763.07,0,35.6246,2763.07,-1,-9,-2245.97,1609.41,2763.07,0,-35.6246,2763.07,1,8,3190.07,2999.6,4378.83,0,43.2375,4378.83,-1,-8,3190.07,-2999.6,4378.83,0,-43.2375,4378.83,-1,-8,3190.07,-2999.6,4378.83,0,-43.2375,4378.83,8,-1,-1877.82,-4032.17,4447.99,1,65.0282,4447.99,1,8,3190.07,2999.6,4378.83,0,43.2375,4378.83,-8,1,-1877.82,4032.17,4447.99,1,-65.0282,4447.99,-8,1,-1877.82,4032.17,4447.99,1,-65.0282,4447.99,8,-1,-1877.82,-4032.17,4447.99,1,65.0282,4447.99,-8,1,-1877.82,4032.17,4447.99,1,-65.0282,4447.99,8,-1,-1877.82,-4032.17,4447.99,1,65.0282,4447.99,-1,-8,-1.32739,-8.38081,618.003,77.9972,7.19319,622.905,3190.07,-2999.6,4378.83,0,-43.2375,4378.83,8,-1,8.38081,-1.32739,198.747,-505.005,-68.5177,542.706,-1877.82,-4032.17,4447.99,1,65.0282,4447.99
127,6,6,387.731,-56.3803,391.808,0,-8.27344,391.808,6,-6,449.228,58.8596,453.068,0,7.46459,453.068,1,9,-2708.03,-2006.52,3370.39,0,36.5367,3370.39,-1,-9,-2708.03,2006.52,3370.39,0,-36.5367,3370.39,1,8,3565.12,3368.42,4904.72,0,43.375,4904.72,-1,-8,3565.12,-3368.42,4904.72,0,-43.375,4904.72,-1,-8,3565.12,-3368.42,4904.72,0,-43.375,4904.72,8,-1,-2095.84,-4508.17,4971.53,1,65.0664,4971.53,1,8,3565.12,3368.42,4904.72,0,43.375,4904.72,-8,1,-2095.84,4508.17,4971.53,1,-65.0664,4971.53,-8,1,-2095.84,4508.17,4971.53,1,-65.0664,4971.53,8,-1,-2095.84,-4508.17,4971.53,1,65.0664,4971.53,-8,1,-2095.84,4508.17,4971.53,1,-65.0664,4971.53,8,-1,-2095.84,-4508.17,4971.53,1,65.0664,4971.53,-1,-8,-1.18092,-8.4027,66.3584,-448.182,-81.5779,453.068,3565.12,-3368.42,4904.72,0,-43.375,4904.72,8,-1,8.4027,-1.18092,-353.267,169.458,-25.6265,391.808,-2095.84,-4508.17,4971.53,1,65.0664,4971.53
128,6,6,40.0883,-14.031,42.4728,0,-19.2902,42.4728,6,-6,58.9137,6.5545,59.2772,0,6.34839,59.2772,1,9,-2943.53,-2141.81,3640.29,0,36.0408,3640.29,-1,-9,-2943.53,2141.81,3640.29,0,-36.0408,3640.29,1,8,3592.98,3415.4,4957.26,0,43.5486,4957.26,-1,-8,3592.98,-3415.4,4957.26,0,-43.5486,4957.26,-9,1,1092.98,-3440.46,3609.9,0,-72.3758,3609.9,8,-1,-2121.27,-4507.36,4981.58,0,64.7972,4981.58,-8,1,-2121.27,4507.36,4981.58,0,-64.7972,4981.58,9,-1,1092.98,3440.46,3609.9,0,72.3758,3609.9,-8,1,-2121.27,4507.36,4981.58,0,-64.7972,4981.58,8,-1,-2121.27,-4507.36,4981.58,0,64.7972,4981.58,7,6,-562.174,-79.754,567.803,1,8.0745,567.803,-7,-6,-562.174,79.754,567.803,1,-8.0745,567.803,-1,-8,-1.0341,-8.42203,-40.9375,-42.8707,46.3214,59.2772,3592.98,-3415.4,4957.26,0,-43.5486,4957.26,8,-1,8.42203,-1.0341,18.8508,38.0603,63.6513,42.4728,-2121.27,-4507.36,4981.58,0,64.7972,4981.58
129,6,6,-105.036,26.5819,108.348,0,-14.2019,108.348,6,-6,-129.657,-46.4896,137.74,0,19.7257,137.74,1,9,-2996.58,-2161.2,3694.63,0,35.7999,3694.63,-1,-9,-2996.58,2161.2,3694.63,0,-35.7999,3694.63,1,8,3478.35,3272.76,4775.97,1,43.2557,4775.97,-1,-8,3478.35,-3272.76,4775.97,1,-43.2557,4775.97,-9,1,1135.63,-3551.26,3728.42,0,-72.2666,3728.42,8,-1,-2016.53,-4262.94,4715.83,0,64.6841,4715.83,-8,1,-2016.53,4262.94,4715.83,0,-64.6841,4715.83,9,-1,1135.63,3551.26,3728.42,0,72.2666,3728.42,1,8,3478.35,3272.76,4775.97,1,43.2557,4775.97,-1,-8,3478.35,-3272.76,4775.97,1,-43.2557,4775.97,1,8,3478.35,3272.76,4775.97,1,43.2557,4775.97,-1,-8,3478.35,-3272.76,4775.97,1,-43.2557,4775.97,-1,-8,-0.886953,-8.4388,135.77,23.2149,9.70304,137.74,3478.35,-3272.76,4775.97,1,-43.2557,4775.97,8,-1,8.4388,-0.886953,-107.966,9.08254,-4.80862,108.348,-2016.53,-4262.94,4715.83,0,64.6841,4715.83
130,6,6,-26.2936,57.2728,63.02,0,-65.3405,63.02,6,-6,-119.764,-27.7756,122.943,0,13.0572,122.943,1,9,-2787.5,-2015.29,3439.7,0,35.8659,3439.7,-1,-9,-2787.5,2015.29,3439.7,0,-35.8659,3439.7,1,8,3143.99,2905.86,4281.2,1,42.746,4281.2,-1,-8,3143.99,-2905.86,4281.2,1,-42.746,4281.2,-9,1,1090.78,-3366.99,3539.27,0,-72.0496,3539.27,8,-1,-1788.52,-3755.53,4159.67,0,64.5345,4159.67,-8,1,-1788.52,3755.53,4159.67,0,-64.5345,4159.67,9,-1,1090.78,3366.99,3539.27,0,72.0496,3539.27,1,8,3143.99,2905.86,4281.2,1,42.746,4281.2,-1,-8,3143.99,-2905.86,4281.2,1,-42.746,4281.2,1,8,3143.99,2905.86,4281.2,1,42.746,4281.2,-1,-8,3143.99,-2905.86,4281.2,1,-42.746,4281.2,-1,-8,-0.739541,-8.45299,112.512,49.5566,23.7713,122.943,3143.99,-2905.86,4281.2,1,-42.746,4281.2,8,-1,8.45299,-0.739541,-58.914,-22.3754,20.7967,63.02,-1788.52,-3755.53,4159.67,0,64.5345,4159.67
131,6,6,20.4447,60.8864,64.2273,0,71.4388,64.2273,6,-6,-78.1387,-30.9568,84.0474,0,21.6124,84.0474,1,9,-2385.64,-1734.1,2949.3,0,36.013,2949.3,-1,-9,-2385.64,1734.1,2949.3,0,-36.013,2949.3,1,8,2596.13,2399.87,3535.43,1,42.7503,3535.43,-1,-8,2596.13,-2399.87,3535.43,1,-42.7503,3535.43,-9,1,909.451,-2935.2,3072.86,0,-72.7847,3072.86,8,-1,-1481.71,-3047.68,3388.78,0,64.0721,3388.78,-8,1,-1481.71,3047.68,3388.78,0,-64.0721,3388.78,9,-1,909.451,2935.2,3072.86,0,72.7847,3072.86,1,8,2596.13,2399.87,3535.43,1,42.7503,3535.43,-1,-8,2596.13,-2399.87,3535.43,1,-42.7503,3535.43,1,8,2596.13,2399.87,3535.43,1,42.7503,3535.43,-1,-8,2596.13,-2399.87,3535.43,1,-42.7503,3535.43,-1,-8,-0.591903,-8.46461,49.5057,67.9202,53.9124,84.0474,2596.13,-2399.87,3535.43,1,-42.7503,3535.43,8,-1,8.46461,-0.591903,-15.7751,-62.2598,75.7819,64.2273,-1481.71,-3047.68,3388.78,0,64.0721,3388.78
132,6,6,32.0569,75.4928,82.0171,0,66.9922,82.0171,6,-6,-44.1732,-18.6005,47.9296,0,22.835,47.9296,0,8,-2389.01,-1785.16,2982.31,0,36.7684,2982.31,0,-8,-2389.01,1785.16,2982.31,0,-36.7684,2982.31,0,9,2745.41,1493.07,3125.15,0,28.5391,3125.15,0,-9,2745.41,-1493.07,3125.15,0,-28.5391,3125.15,-8,0,1823.26,-2931.46,3452.21,1,-58.1199,3452.21,9,0,-1149.96,-2403.15,2664.12,0,64.4279,2664.12,-9,0,-1149.96,2403.15,2664.12,0,-64.4279,2664.12,8,0,1823.26,2931.46,3452.21,1,58.1199,3452.21,-8,0,1823.26,-2931.46,3452.21,1,-58.1199,3452.21,8,0,1823.26,2931.46,3452.21,1,58.1199,3452.21,-8,0,1823.26,-2931.46,3452.21,1,-58.1199,3452.21,8,0,1823.26,2931.46,3452.21,1,58.1199,3452.21,0,-8,-0.444085,-8.47365,-26.3347,40.0467,-56.6711,47.9296,-2389.01,1785.16,2982.31,0,-36.7684,2982.31,8,0,8.47365,-0.444085,51.324,-63.9738,-51.2611,82.0171,1823.26,2931.46,3452.21,1,58.1199,3452.21
133,6,6,26.6117,64.3705,69.6544,0,67.5391,69.6544,6,-6,-39.184,-3.8084,39.3687,0,5.55129,39.3687,0,8,-2940.67,-2087.6,3606.33,0,35.3713,3606.33,0,-8,-2940.67,2087.6,3606.33,0,-35.3713,3606.33,0,9,3402.74,1846.31,3871.37,0,28.4841,3871.37,0,-9,3402.74,-1846.31,3871.37,0,-28.4841,3871.37,-8,0,2222.72,-3500.67,4146.7,1,-57.5869,4146.7,9,0,-1371.3,-2988.13,3287.77,0,65.3489,3287.77,-9,0,-1371.3,2988.13,3287.77,0,-65.3489,3287.77,8,0,2222.72,3500.67,4146.7,1,57.5869,4146.7,-8,0,2222.72,-3500.67,4146.7,1,-57.5869,4146.7,8,0,2222.72,3500.67,4146.7,1,57.5869,4146.7,-8,0,2222.72,-3500.67,4146.7,1,-57.5869,4146.7,8,0,2222.72,3500.67,4146.7,1,57.5869,4146.7,0,-8,-0.296132,-8.48011,-17.3625,-35.3332,63.8308,39.3687,-2940.67,2087.6,3606.33,0,-35.3713,3606.33,8,0,8.48011,-0.296132,58.493,37.8194,32.8852,69.6544,2222.72,3500.67,4146.7,1,57.5869,4146.7
134,6,6,23.0303,29.3465,37.3043,0,51.8762,37.3043,6,-6,-30.6897,6.40574,31.351,0,-11.7899,31.351,0,8,-3247.99,-2320.66,3991.86,0,35.5455,3991.86,0,-8,-3247.99,2320.66,3991.86,0,-35.5455,3991.86,0,9,3874.45,2106.85,4410.24,0,28.5365,4410.24,0,-9,3874.45,-2106.85,4410.24,0,-28.5365,4410.24,-8,0,2436.78,-3915.97,4612.23,1,-58.1073,4612.23,9,0,-1580.99,-3322.8,3679.75,0,64.5548,3679.75,-9,0,-1580.99,3322.8,3679.75,0,-64.5548,3679.75,8,0,2436.78,3915.97,4612.23,1,58.1073,4612.23,-8,0,2436.78,-3915.97,4612.23,1,-58.1073,4612.23,8,0,2436.78,3915.97,4612.23,1,58.1073,4612.23,-8,0,2436.78,-3915.97,4612.23,1,-58.1073,4612.23,8,0,2436.78,3915.97,4612.23,1,58.1073,4612.23,0,-8,-0.148089,-8.48399,24.8405,19.1269,37.5959,31.351,-3247.99,2320.66,3991.86,0,-35.5455,3991.86,8,0,8.48399,-0.148089,-36.6002,7.21375,-11.1499,37.3043,2436.78,3915.97,4612.23,1,58.1073,4612.23
135,6,6,22.2219,20.221,30.0451,0,42.3009,30.0451,6,-6,21.5765,20.9084,30.0451,0,44.0991,30.0451,0,8,-3350.94,-2417.28,4131.83,0,35.8056,4131.83,0,-8,-3350.94,2417.28,4131.83,0,-35.8056,4131.83,0,9,4066.88,2154.88,4602.5,0,27.9173,4602.5,0,-9,4066.88,-2154.88,4602.5,0,-27.9173,4602.5,-8,0,2555.19,-4026.34,4768.69,1,-57.6,4768.69,9,0,-1627.43,-3458.46,3822.23,0,64.8,3822.23,-9,0,-1627.43,3458.46,3822.23,0,-64.8,3822.23,8,0,2555.19,4026.34,4768.69,1,57.6,4768.69,-8,0,2555.19,-4026.34,4768.69,1,-57.6,4768.69,8,0,2555.19,4026.34,4768.69,1,57.6,4768.69,-8,0,2555.19,-4026.34,4768.69,1,-57.6,4768.69,8,0,2555.19,4026.34,4768.69,1,57.6,4768.69,0,-8,0,-8.48528,26.5166,-14.1271,-28.047,30.0451,-3350.94,2417.28,4131.83,0,-35.8056,4131.83,8,0,8.48528,-0,26.9469,-13.288,-26.2488,30.0451,2555.19,4026.34,4768.69,1,57.6,4768.69
136,6,6,4.46608,-31.0313,31.351,0,-81.8101,31.351,6,-6,30.7347,21.1422,37.3043,0,34.5238,37.3043,0,8,-3247.99,-2320.66,3991.86,0,35.5455,3991.86,0,-8,-3247.99,2320.66,3991.86,0,-35.5455,3991.86,0,9,3874.45,2106.85,4410.24,0,28.5365,4410.24,0,-9,3874.45,-2106.85,4410.24,0,-28.5365,4410.24,-8,0,2505.74,-3872.2,4612.23,1,-57.0927,4612.23,9,0,-1552.5,-3336.21,3679.75,0,65.0452,3679.75,-9,0,-1552.5,3336.21,3679.75,0,-65.0452,3679.75,8,0,2505.74,3872.2,4612.23,1,57.0927,4612.23,-8,0,2505.74,-3872.2,4612.23,1,-57.0927,4612.23,8,0,2505.74,3872.2,4612.23,1,57.0927,4612.23,-8,0,2505.74,-3872.2,4612.23,1,-57.0927,4612.23,8,0,2505.74,3872.2,4612.23,1,57.0927,4612.23,0,-8,8.48399,0.148089,9.48806,-29.8808,-72.3838,31.351,-3247.99,2320.66,3991.86,0,-35.5455,3991.86,8,0,0.148089,-8.48399,-37.0859,-4.03045,6.20248,37.3043,2505.74,3872.2,4612.23,1,57.0927,4612.23
137,6,6,-6.26127,-38.8676,39.3687,0,80.8487,39.3687,6,-6,65.9144,22.5173,69.6544,0,18.8609,69.6544,0,8,-2940.67,-2087.6,3606.33,0,35.3713,3606.33,0,-8,-2940.67,2087.6,3606.33,0,-35.3713,3606.33,0,9,3402.74,1846.31,3871.37,0,28.4841,3871.37,0,-9,3402.74,-1846.31,3871.37,0,-28.4841,3871.37,-8,0,2221.11,-3501.69,4146.7,1,-57.6131,4146.7,9,0,-1428.3,-2961.31,3287.77,0,64.2511,3287.77,-9,0,-1428.3,2961.31,3287.77,0,-64.2511,3287.77,8,0,2221.11,3501.69,4146.7,1,57.6131,4146.7,-8,0,2221.11,-3501.69,4146.7,1,-57.6131,4146.7,8,0,2221.11,3501.69,4146.7,1,57.6131,4146.7,-8,0,2221.11,-3501.69,4146.7,1,-57.6131,4146.7,8,0,2221.11,3501.69,4146.7,1,57.6131,4146.7,0,-8,8.48011,0.296132,-38.5829,7.82635,-11.4666,39.3687,-2940.67,2087.6,3606.33,0,-35.3713,3606.33,8,0,0.296132,-8.48011,10.2193,68.9007,81.5634,69.6544,2221.11,3501.69,4146.7,1,57.6131,4146.7
138,6,6,-21.3374,-42.9181,47.9296,0,63.565,47.9296,6,-6,77.3567,27.2534,82.0171,0,19.4078,82.0171,0,8,-2389.01,-1785.16,2982.31,0,36.7684,2982.31,0,-8,-2389.01,1785.16,2982.31,0,-36.7684,2982.31,0,9,2745.41,1493.07,3125.15,0,28.5391,3125.15,0,-9,2745.41,-1493.07,3125.15,0,-28.5391,3125.15,-8,0,1876.16,-2897.89,3452.21,1,-57.0801,3452.21,9,0,-1118.65,-2417.88,2664.12,0,65.1721,2664.12,-9,0,-1118.65,2417.88,2664.12,0,-65.1721,2664.12,8,0,1876.16,2897.89,3452.21,1,57.0801,3452.21,-8,0,1876.16,-2897.89,3452.21,1,-57.0801,3452.21,8,0,1876.16,2897.89,3452.21,1,57.0801,3452.21,-8,0,1876.16,-2897.89,3452.21,1,-57.0801,3452.21,8,0,1876.16,2897.89,3452.21,1,57.0801,3452.21,0,-8,8.47365,0.444085,6.17406,47.5303,82.5989,47.9296,-2389.01,1785.16,2982.31,0,-36.7684,2982.31,8,0,0.444085,-8.47365,81.8483,-5.25942,-3.67667,82.0171,1876.16,2897.89,3452.21,1,57.0801,3452.21
139,6,6,-35.8021,-76.0407,84.0474,0,64.7876,84.0474,6,-6,62.05,16.5812,64.2273,0,14.9612,64.2273,-1,9,-2741.95,-1086.33,2949.3,0,21.613,2949.3,1,-9,-2741.95,1086.33,2949.3,0,-21.613,2949.3,-1,8,3111.4,1678.84,3535.43,1,28.3503,3535.43,1,-8,3111.4,-1678.84,3535.43,1,-28.3503,3535.43,8,1,-2126.74,-2638.33,3388.78,0,51.1279,3388.78,-9,-1,1681.9,-2571.71,3072.86,0,-56.8153,3072.86,9,1,1681.9,2571.71,3072.86,0,56.8153,3072.86,-8,-1,-2126.74,2638.33,3388.78,0,-51.1279,3388.78,-1,8,3111.4,1678.84,3535.43,1,28.3503,3535.43,1,-8,3111.4,-1678.84,3535.43,1,-28.3503,3535.43,-1,8,3111.4,1678.84,3535.43,1,28.3503,3535.43,1,-8,3111.4,-1678.84,3535.43,1,-28.3503,3535.43,8,1,8.46461,0.591903,82.576,15.6584,10.7372,84.0474,-2126.74,-2638.33,3388.78,0,51.1279,3388.78,1,-8,0.591903,-8.46461,43.1921,-47.535,-47.7405,64.2273,3111.4,-1678.84,3535.43,1,-28.3503,3535.43
140,6,6,-35.2408,-117.784,122.943,0,73.3428,122.943,6,-6,55.5088,-29.8379,63.02,0,-28.2595,63.02,-1,9,-3201.11,-1258.75,3439.7,0,21.4659,3439.7,1,-9,-3201.11,1258.75,3439.7,0,-21.4659,3439.7,-1,8,3767.87,2032.69,4281.2,1,28.346,4281.2,1,-8,3767.87,-2032.69,4281.2,1,-28.346,4281.2,8,1,-2636.59,-3217.33,4159.67,0,50.6655,4159.67,-9,-1,1899.02,-2986.66,3539.27,0,-57.5504,3539.27,9,1,1899.02,2986.66,3539.27,0,57.5504,3539.27,-8,-1,-2636.59,3217.33,4159.67,0,-50.6655,4159.67,-1,8,3767.87,2032.69,4281.2,1,28.346,4281.2,1,-8,3767.87,-2032.69,4281.2,1,-28.346,4281.2,-1,8,3767.87,2032.69,4281.2,1,28.346,4281.2,1,-8,3767.87,-2032.69,4281.2,1,-28.346,4281.2,8,1,8.45299,0.739541,98.81,-73.1539,-36.5144,122.943,-2636.59,-3217.33,4159.67,0,50.6655,4159.67,1,-8,0.739541,-8.45299,60.4918,-17.671,-16.2842,63.02,3767.87,-2032.69,4281.2,1,-28.346,4281.2
141,6,6,-54.5391,-126.483,137.74,0,66.6743,137.74,6,-6,19.9341,-106.498,108.348,0,-79.3981,108.348,-1,9,-3439.91,-1348.08,3694.63,0,21.3999,3694.63,1,-9,-3439.91,1348.08,3694.63,0,-21.3999,3694.63,-1,8,4182.98,2304.91,4775.97,1,28.8557,4775.97,1,-8,4182.98,-2304.91,4775.97,1,-28.8557,4775.97,8,1,-2998.62,-3639.68,4715.83,0,50.5159,4715.83,-9,-1,2012.41,-3138.68,3728.42,0,-57.3334,3728.42,9,1,2012.41,3138.68,3728.42,0,57.3334,3728.42,-8,-1,-2998.62,3639.68,4715.83,0,-50.5159,4715.83,-1,8,4182.98,2304.91,4775.97,1,28.8557,4775.97,1,-8,4182.98,-2304.91,4775.97,1,-28.8557,4775.97,-1,8,4182.98,2304.91,4775.97,1,28.8557,4775.97,1,-8,4182.98,-2304.91,4775.97,1,-28.8557,4775.97,8,1,8.4388,0.886953,109.648,-83.3649,-37.2456,137.74,-2998.62,-3639.68,4715.83,0,50.5159,4715.83,1,-8,0.886953,-8.4388,53.5377,94.1962,60.3877,108.348,4182.98,-2304.91,4775.97,1,-28.8557,4775.97
142,6,6,10.2408,58.3858,59.2772,0,80.0516,59.2772,6,-6,-11.4862,40.8902,42.4728,0,-74.3098,42.4728,-1,9,-3383.7,-1342.49,3640.29,0,21.6408,3640.29,1,-9,-3383.7,1342.49,3640.29,0,-21.6408,3640.29,-1,8,4329.47,2414.57,4957.26,0,29.1486,4957.26,1,-8,4329.47,-2414.57,4957.26,0,-29.1486,4957.26,8,1,-3175.19,-3838.53,4981.58,0,50.4028,4981.58,-9,-1,1954.23,-3035.19,3609.9,0,-57.2242,3609.9,9,1,1954.23,3035.19,3609.9,0,57.2242,3609.9,-8,-1,-3175.19,3838.53,4981.58,0,-50.4028,4981.58,8,1,-3175.19,-3838.53,4981.58,0,50.4028,4981.58,-8,-1,-3175.19,3838.53,4981.58,0,-50.4028,4981.58,-7,6,26.9996,567.161,567.803,1,87.2745,567.803,7,-6,26.9996,-567.161,567.803,1,-87.2745,567.803,8,1,8.42203,1.0341,-52.6358,27.2626,-27.3818,59.2772,-3175.19,-3838.53,4981.58,0,50.4028,4981.58,1,-8,1.0341,-8.42203,20.3776,-37.2652,-61.329,42.4728,4329.47,-2414.57,4957.26,0,-29.1486,4957.26
143,6,6,86.9507,444.646,453.068,0,78.9354,453.068,6,-6,-31.9232,390.506,391.808,0,-85.3266,391.808,8,1,-3186.75,-3815.85,4971.53,1,50.1336,4971.53,-8,-1,-3186.75,3815.85,4971.53,1,-50.1336,4971.53,-1,8,4290.8,2375.98,4904.72,0,28.975,4904.72,1,-8,4290.8,-2375.98,4904.72,0,-28.975,4904.72,8,1,-3186.75,-3815.85,4971.53,1,50.1336,4971.53,-9,-1,1781.16,-2778.37,3300.28,0,-57.3369,3300.28,9,1,1781.16,2778.37,3300.28,0,57.3369,3300.28,-8,-1,-3186.75,3815.85,4971.53,1,-50.1336,4971.53,8,1,-3186.75,-3815.85,4971.53,1,50.1336,4971.53,-8,-1,-3186.75,3815.85,4971.53,1,-50.1336,4971.53,8,1,-3186.75,-3815.85,4971.53,1,50.1336,4971.53,-8,-1,-3186.75,3815.85,4971.53,1,-50.1336,4971.53,8,1,8.4027,1.18092,-403.861,-205.345,26.9513,453.068,-3186.75,-3815.85,4971.53,1,50.1336,4971.53,1,-8,1.18092,-8.4027,244.299,306.32,51.4266,391.808,4290.8,-2375.98,4904.72,0,-28.975,4904.72
144,6,6,52.2543,620.71,622.905,0,85.1879,622.905,6,-6,-10.9746,542.595,542.706,0,-88.8413,542.706,8,1,-2848.88,-3415.92,4447.99,1,50.1718,4447.99,-8,-1,-2848.88,3415.92,4447.99,1,-50.1718,4447.99,-1,8,3835.81,2112.03,4378.83,0,28.8375,4378.83,1,-8,3835.81,-2112.03,4378.83,0,-28.8375,4378.83,8,1,-2848.88,-3415.92,4447.99,1,50.1718,4447.99,-9,-1,1427.67,-2271.82,2683.17,0,-57.8537,2683.17,9,1,1427.67,2271.82,2683.17,0,57.8537,2683.17,-8,-1,-2848.88,3415.92,4447.99,1,-50.1718,4447.99,8,1,-2848.88,-3415.92,4447.99,1,50.1718,4447.99,-8,-1,-2848.88,3415.92,4447.99,1,-50.1718,4447.99,8,1,-2848.88,-3415.92,4447.99,1,50.1718,4447.99,-8,-1,-2848.88,3415.92,4447.99,1,-50.1718,4447.99,8,1,8.38081,1.32739,142.425,-606.404,-76.7826,622.905,-2848.88,-3415.92,4447.99,1,50.1718,4447.99,1,-8,1.32739,-8.38081,-522.804,-145.624,15.5649,542.706,3835.81,-2112.03,4378.83,0,-28.8375,4378.83
145,6,6,91.6618,742.848,748.481,0,82.9657,748.481,6,-6,-32.0464,661.906,662.681,0,-87.2282,662.681,-2,8,-3097.92,-1221.54,3330.06,0,21.5199,3330.06,2,-8,-3097.92,1221.54,3330.06,0,-21.5199,3330.06,-1,8,3169.09,1762.24,3626.1,0,29.0771,3626.1,1,-8,3169.09,-1762.24,3626.1,0,-29.0771,3626.1,8,1,-2381.49,-2840.28,3706.57,1,50.0212,3706.57,-8,-2,2361.13,-2250.04,3261.54,0,-43.62,3261.54,8,2,2361.13,2250.04,3261.54,0,43.62,3261.54,-8,-1,-2381.49,2840.28,3706.57,1,-50.0212,3706.57,8,1,-2381.49,-2840.28,3706.57,1,50.0212,3706.57,-8,-1,-2381.49,2840.28,3706.57,1,-50.0212,3706.57,8,1,-2381.49,-2840.28,3706.57,1,50.0212,3706.57,-8,-1,-2381.49,2840.28,3706.57,1,-50.0212,3706.57,8,1,8.35637,1.47345,601.075,446.019,36.5767,748.481,-2381.49,-2840.28,3706.57,1,50.0212,3706.57,1,-8,1.47345,-8.35637,643.093,159.929,13.9654,662.681,3169.09,-1762.24,3626.1,0,-29.0771,3626.1
146,6,6,62.9172,598.096,601.396,0,83.9948,601.396,6,-6,-4.50066,518.707,518.727,0,-89.5029,518.727,-2,8,-4112.46,-1611.24,4416.83,1,21.395,4416.83,2,-8,-4112.46,1611.24,4416.83,1,-21.395,4416.83,8,2,3165.28,3016.39,4372.37,0,43.6202,4372.37,-8,-2,3165.28,-3016.39,4372.37,0,-43.6202,4372.37,8,1,-1766.4,-2089.87,2736.37,0,49.7948,2736.37,-8,-2,3165.28,-3016.39,4372.37,0,-43.6202,4372.37,8,2,3165.28,3016.39,4372.37,0,43.6202,4372.37,-8,-1,-1766.4,2089.87,2736.37,0,-49.7948,2736.37,-2,8,-4112.46,-1611.24,4416.83,1,21.395,4416.83,2,-8,-4112.46,1611.24,4416.83,1,-21.395,4416.83,-2,8,-4112.46,-1611.24,4416.83,1,21.395,4416.83,2,-8,-4112.46,1611.24,4416.83,1,-21.395,4416.83,8,2,8.32938,1.61907,-598.738,56.4762,-5.3885,601.396,3165.28,3016.39,4372.37,0,43.6202,4372.37,2,-8,1.61907,-8.32938,-289.037,-430.738,56.1373,518.727,-4112.46,1611.24,4416.83,1,-21.395,4416.83
147,6,6,40.2046,279.375,282.253,0,81.8108,282.253,6,-6,-3.09301,228.222,228.243,0,-89.2235,228.243,-2,8,-4970.15,-1962.12,5343.43,0,21.5432,5343.43,2,-8,-4970.15,1962.12,5343.43,0,-21.5432,5343.43,8,2,3848.28,3643.19,5299.25,1,43.4319,5299.25,-8,-2,3848.28,-3643.19,5299.25,1,-43.4319,5299.25,-2,8,-4970.15,-1962.12,5343.43,0,21.5432,5343.43,-8,-2,3848.28,-3643.19,5299.25,1,-43.4319,5299.25,8,2,3848.28,3643.19,5299.25,1,43.4319,5299.25,2,-8,-4970.15,1962.12,5343.43,0,-21.5432,5343.43,-2,8,-4970.15,-1962.12,5343.43,0,21.5432,5343.43,2,-8,-4970.15,1962.12,5343.43,0,-21.5432,5343.43,8,2,3848.28,3643.19,5299.25,1,43.4319,5299.25,-8,-2,3848.28,-3643.19,5299.25,1,-43.4319,5299.25,8,2,8.29986,1.76419,270.043,-82.1186,-16.9142,282.253,3848.28,3643.19,5299.25,1,43.4319,5299.25,2,-8,1.76419,-8.29986,-164.516,158.207,-43.88,228.243,-4970.15,1962.12,5343.43,0,-21.5432,5343.43
148,6,6,32.1134,2.90475,32.2445,0,5.1685,32.2445,6,-6,-38.2381,-22.3187,44.275,0,30.2711,44.275,-2,8,-5524.25,-2169.18,5934.87,1,21.4382,5934.87,2,-8,-5524.25,2169.18,5934.87,1,-21.4382,5934.87,8,2,4347.7,4085.11,5965.79,0,43.2165,5965.79,-8,-2,4347.7,-4085.11,5965.79,0,-43.2165,5965.79,-2,8,-5524.25,-2169.18,5934.87,1,21.4382,5934.87,-8,-2,4347.7,-4085.11,5965.79,0,-43.2165,5965.79,8,2,4347.7,4085.11,5965.79,0,43.2165,5965.79,2,-8,-5524.25,2169.18,5934.87,1,-21.4382,5934.87,8,2,4347.7,4085.11,5965.79,0,43.2165,5965.79,-8,-2,4347.7,-4085.11,5965.79,0,-43.2165,5965.79,-2,8,-5524.25,-2169.18,5934.87,1,21.4382,5934.87,2,-8,-5524.25,2169.18,5934.87,1,-21.4382,5934.87,8,2,8.2678,1.90877,-9.67662,-30.7583,72.5363,32.2445,4347.7,4085.11,5965.79,0,43.2165,5965.79,2,-8,1.90877,-8.2678,32.7582,-29.7855,-42.2788,44.275,-5524.25,2169.18,5934.87,1,-21.4382,5934.87
149,6,6,12.9866,-108.825,109.597,0,-83.1948,109.597,6,-6,-10.2796,-99.5569,100.086,0,84.1049,100.086,-2,8,-5720.12,-2280.1,6157.81,1,21.7327,6157.81,2,-8,-5720.12,2280.1,6157.81,1,-21.7327,6157.81,8,2,4495.82,4231.14,6173.73,0,43.2628,6173.73,-8,-2,4495.82,-4231.14,6173.73,0,-43.2628,6173.73,-2,8,-5720.12,-2280.1,6157.81,1,21.7327,6157.81,-8,-2,4495.82,-4231.14,6173.73,0,-43.2628,6173.73,8,2,4495.82,4231.14,6173.73,0,43.2628,6173.73,2,-8,-5720.12,2280.1,6157.81,1,-21.7327,6157.81,8,2,4495.82,4231.14,6173.73,0,43.2628,6173.73,-8,-2,4495.82,-4231.14,6173.73,0,-43.2628,6173.73,-2,8,-5720.12,-2280.1,6157.81,1,21.7327,6157.81,2,-8,-5720.12,2280.1,6157.81,1,-21.7327,6157.81,8,2,8.23323,2.05278,-103.305,-36.6004,19.5089,109.597,4495.82,4231.14,6173.73,0,43.2628,6173.73,2,-8,2.05278,-8.23323,-40.2714,-91.6267,66.2737,100.086,-5720.12,2280.1,6157.81,1,-21.7327,6157.81
150,6,6,-17.4712,-92.6635,94.2961,0,79.3225,94.2961,6,-6,15.9088,-75.8153,77.4665,0,-78.1492,77.4665,-2,8,-5557.28,-2212.02,5981.34,0,21.7045,5981.34,2,-8,-5557.28,2212.02,5981.34,0,-21.7045,5981.34,8,2,4368.42,4103.87,5993.73,1,43.2115,5993.73,-8,-2,4368.42,-4103.87,5993.73,1,-43.2115,5993.73,-2,8,-5557.28,-2212.02,5981.34,0,21.7045,5981.34,-8,-2,4368.42,-4103.87,5993.73,1,-43.2115,5993.73,8,2,4368.42,4103.87,5993.73,1,43.2115,5993.73,2,-8,-5557.28,2212.02,5981.34,0,-21.7045,5981.34,8,2,4368.42,4103.87,5993.73,1,43.2115,5993.73,-8,-2,4368.42,-4103.87,5993.73,1,-43.2115,5993.73,8,2,4368.42,4103.87,5993.73,1,43.2115,5993.73,-8,-2,4368.42,-4103.87,5993.73,1,-43.2115,5993.73,8,2,8.19615,2.19615,-17.4712,92.6635,-79.3225,94.2961,4368.42,4103.87,5993.73,1,43.2115,5993.73,2,-8,2.19615,-8.19615,-23.1028,-73.9413,72.6487,77.4665,-5557.28,2212.02,5981.34,0,-21.7045,5981.34
151,6,6,-37.158,-21.7476,43.0543,0,30.3393,43.0543,6,-6,35.6857,6.97816,36.3616,0,11.0643,36.3616,-2,8,-4993.16,-1975.7,5369.83,0,21.5878,5369.83,2,-8,-4993.16,1975.7,5369.83,0,-21.5878,5369.83,8,2,3943.44,3681.56,5394.87,1,43.0329,5394.87,-8,-2,3943.44,-3681.56,5394.87,1,-43.0329,5394.87,-2,8,-4993.16,-1975.7,5369.83,0,21.5878,5369.83,-8,-2,3943.44,-3681.56,5394.87,1,-43.0329,5394.87,8,2,3943.44,3681.56,5394.87,1,43.0329,5394.87,2,-8,-4993.16,1975.7,5369.83,0,-21.5878,5369.83,8,2,3943.44,3681.56,5394.87,1,43.0329,5394.87,-8,-2,3943.44,-3681.56,5394.87,1,-43.0329,5394.87,8,2,3943.44,3681.56,5394.87,1,43.0329,5394.87,-8,-2,3943.44,-3681.56,5394.87,1,-43.0329,5394.87,8,2,8.15658,2.33886,23.0119,36.3885,57.691,43.0543,3943.44,3681.56,5394.87,1,43.0329,5394.87,2,-8,2.33886,-8.15658,-23.5078,-27.7408,49.7217,36.3616,-4993.16,1975.7,5369.83,0,-21.5878,5369.83
152,6,6,-6.6594,22.4353,23.4028,0,-73.4677,23.4028,6,-6,99.6894,56.9485,114.809,0,29.7376,114.809,-2,8,-4091.12,-1606.31,4395.17,0,21.4366,4395.17,2,-8,-4091.12,1606.31,4395.17,0,-21.4366,4395.17,-3,8,3956.71,1042.33,4091.7,0,14.7583,4091.7,3,-8,3956.71,-1042.33,4091.7,0,-14.7583,4091.7,8,3,-3262.69,-2459.26,4085.72,0,37.0073,4085.72,-8,-2,3246.4,-2970.93,4400.63,1,-42.463,4400.63,8,2,3246.4,2970.93,4400.63,1,42.463,4400.63,-8,-3,-3262.69,2459.26,4085.72,0,-37.0073,4085.72,8,2,3246.4,2970.93,4400.63,1,42.463,4400.63,-8,-2,3246.4,-2970.93,4400.63,1,-42.463,4400.63,8,2,3246.4,2970.93,4400.63,1,42.463,4400.63,-8,-2,3246.4,-2970.93,4400.63,1,-42.463,4400.63,8,2,8.11451,2.48086,-1.2791,23.3678,-86.8669,23.4028,3246.4,2970.93,4400.63,1,42.463,4400.63,2,-8,2.48086,-8.11451,87.8446,-73.9218,-40.0808,114.809,-4091.12,1606.31,4395.17,0,-21.4366,4395.17
153,6,6,-1.03341,8.37116,8.43471,0,-82.9625,8.43471,6,-6,56.3084,38.2727,68.0841,0,34.2039,68.0841,8,3,-4233.96,-3138,5270.05,1,36.544,5270.05,-8,-3,-4233.96,3138,5270.05,1,-36.544,5270.05,-3,8,5069.38,1387.94,5255.95,0,15.3117,5255.95,3,-8,5069.38,-1387.94,5255.95,0,-15.3117,5255.95,8,3,-4233.96,-3138,5270.05,1,36.544,5270.05,-8,-2,2344.22,-2185.71,3205.11,0,-42.9959,3205.11,8,2,2344.22,2185.71,3205.11,0,42.9959,3205.11,-8,-3,-4233.96,3138,5270.05,1,-36.544,5270.05,8,3,-4233.96,-3138,5270.05,1,36.544,5270.05,-8,-3,-4233.96,3138,5270.05,1,-36.544,5270.05,8,3,-4233.96,-3138,5270.05,1,36.544,5270.05,-8,-3,-4233.96,3138,5270.05,1,-36.544,5270.05,8,3,8.06998,2.6221,4.57892,7.08363,57.121,8.43471,-4233.96,-3138,5270.05,1,36.544,5270.05,3,-8,2.6221,-8.06998,-20.2616,64.9993,-72.6867,68.0841,5069.38,-1387.94,5255.95,0,-15.3117,5255.95
154,6,6,9.91413,-15.3772,18.2962,0,-57.189,18.2962,6,-6,16.1964,-10.0589,19.0658,0,-31.8428,19.0658,8,3,-4976.97,-3666.12,6181.47,1,36.376,6181.47,-8,-3,-4976.97,3666.12,6181.47,1,-36.376,6181.47,-3,8,5971.64,1629.11,6189.87,0,15.2594,6189.87,3,-8,5971.64,-1629.11,6189.87,0,-15.2594,6189.87,8,3,-4976.97,-3666.12,6181.47,1,36.376,6181.47,3,-8,5971.64,-1629.11,6189.87,0,-15.2594,6189.87,-3,8,5971.64,1629.11,6189.87,0,15.2594,6189.87,-8,-3,-4976.97,3666.12,6181.47,1,-36.376,6181.47,-3,8,5971.64,1629.11,6189.87,0,15.2594,6189.87,3,-8,5971.64,-1629.11,6189.87,0,-15.2594,6189.87,8,3,-4976.97,-3666.12,6181.47,1,36.376,6181.47,-8,-3,-4976.97,3666.12,6181.47,1,-36.376,6181.47,8,3,8.02299,2.76254,-18.1205,-2.52891,7.94491,18.2962,-4976.97,-3666.12,6181.47,1,36.376,6181.47,3,-8,2.76254,-8.02299,18.8513,2.85181,8.60243,19.0658,5971.64,-1629.11,6189.87,0,-15.2594,6189.87
155,6,6,25.8281,20.1851,32.78,0,38.0083,32.78,6,-6,-9.01488,-59.8561,60.5312,0,81.4351,60.5312,8,3,-5411.33,-3946.77,6697.72,1,36.1053,6697.72,-8,-3,-5411.33,3946.77,6697.72,1,-36.1053,6697.72,-3,8,6461.63,1733.42,6690.1,0,15.0168,6690.1,3,-8,6461.63,-1733.42,6690.1,0,-15.0168,6690.1,8,3,-5411.33,-3946.77,6697.72,1,36.1053,6697.72,3,-8,6461.63,-1733.42,6690.1,0,-15.0168,6690.1,-3,8,6461.63,1733.42,6690.1,0,15.0168,6690.1,-8,-3,-5411.33,3946.77,6697.72,1,-36.1053,6697.72,8,3,-5411.33,-3946.77,6697.72,1,36.1053,6697.72,-8,-3,-5411.33,3946.77,6697.72,1,-36.1053,6697.72,8,3,-5411.33,-3946.77,6697.72,1,36.1053,6697.72,-8,-3,-5411.33,3946.77,6697.72,1,-36.1053,6697.72,8,3,7.97356,2.90214,-0.394018,32.7776,-89.3113,32.78,-5411.33,-3946.77,6697.72,1,36.1053,6697.72,3,-8,2.90214,-7.97356,42.2972,-43.3009,-45.6718,60.5312,6461.63,-1733.42,6690.1,0,-15.0168,6690.1
156,6,6,4.69025,12.1335,13.0085,0,68.8658,13.0085,6,-6,-0.30814,-42.3266,42.3277,0,89.5829,42.3277,8,3,-5421.3,-3953,6709.45,1,36.0981,6709.45,-8,-3,-5421.3,3953,6709.45,1,-36.0981,6709.45,-3,8,6501.73,1691.08,6718.06,0,14.5794,6718.06,3,-8,6501.73,-1691.08,6718.06,0,-14.5794,6718.06,8,3,-5421.3,-3953,6709.45,1,36.0981,6709.45,3,-8,6501.73,-1691.08,6718.06,0,-14.5794,6718.06,-3,8,6501.73,1691.08,6718.06,0,14.5794,6718.06,-8,-3,-5421.3,3953,6709.45,1,-36.0981,6709.45,-3,8,6501.73,1691.08,6718.06,0,14.5794,6718.06,3,-8,6501.73,-1691.08,6718.06,0,-14.5794,6718.06,8,3,-5421.3,-3953,6709.45,1,36.0981,6709.45,-8,-3,-5421.3,3953,6709.45,1,-36.0981,6709.45,8,3,7.92169,3.04085,2.62701,12.7404,78.3492,13.0085,-5421.3,-3953,6709.45,1,36.0981,6709.45,3,-8,3.04085,-7.92169,-27.5956,-32.0955,49.3112,42.3277,6501.73,-1691.08,6718.06,0,-14.5794,6718.06
157,6,6,-10.2644,-143.218,143.585,0,85.9007,143.585,6,-6,36.7509,149.463,153.915,0,76.1858,153.915,8,3,-5061.91,-3694.84,6266.95,0,36.1268,6266.95,-8,-3,-5061.91,3694.84,6266.95,0,-36.1268,6266.95,-3,8,6066.67,1552.67,6262.22,1,14.3558,6262.22,3,-8,6066.67,-1552.67,6262.22,1,-14.3558,6262.22,8,3,-5061.91,-3694.84,6266.95,0,36.1268,6266.95,3,-8,6066.67,-1552.67,6262.22,1,-14.3558,6262.22,-3,8,6066.67,1552.67,6262.22,1,14.3558,6262.22,-8,-3,-5061.91,3694.84,6266.95,0,-36.1268,6266.95,8,3,-5061.91,-3694.84,6266.95,0,36.1268,6266.95,-8,-3,-5061.91,3694.84,6266.95,0,-36.1268,6266.95,-3,8,6066.67,1552.67,6262.22,1,14.3558,6262.22,3,-8,6066.67,-1552.67,6262.22,1,-14.3558,6262.22,8,3,7.86742,3.17864,24.034,-141.56,-80.3642,143.585,-5061.91,-3694.84,6266.95,0,36.1268,6266.95,3,-8,3.17864,-7.86742,132.864,77.6971,30.3185,153.915,6066.67,-1552.67,6262.22,1,-14.3558,6262.22
158,6,6,-58.0564,-281.755,287.674,0,78.357,287.674,6,-6,93.1729,251.677,268.37,0,69.6851,268.37,8,3,-4391.76,-3204.47,5436.56,0,36.1165,5436.56,-8,-3,-4391.76,3204.47,5436.56,0,-36.1165,5436.56,-3,8,5253.57,1349.55,5424.14,1,14.4068,5424.14,3,-8,5253.57,-1349.55,5424.14,1,-14.4068,5424.14,8,3,-4391.76,-3204.47,5436.56,0,36.1165,5436.56,3,-8,5253.57,-1349.55,5424.14,1,-14.4068,5424.14,-3,8,5253.57,1349.55,5424.14,1,14.4068,5424.14,-8,-3,-4391.76,3204.47,5436.56,0,-36.1165,5436.56,8,3,-4391.76,-3204.47,5436.56,0,36.1165,5436.56,-8,-3,-4391.76,3204.47,5436.56,0,-36.1165,5436.56,-3,8,5253.57,1349.55,5424.14,1,14.4068,5424.14,3,-8,5253.57,-1349.55,5424.14,1,-14.4068,5424.14,8,3,7.81074,3.31546,277.245,-76.7562,-15.4749,287.674,-4391.76,-3204.47,5436.56,0,36.1165,5436.56,3,-8,3.31546,-7.81074,175.19,203.301,49.2476,268.37,5253.57,-1349.55,5424.14,1,-14.4068,5424.14
159,6,6,-96.949,-214.976,235.826,0,65.7258,235.826,6,-6,139.869,168.283,218.82,0,50.2683,218.82,-4,8,-3490.86,-405.457,3514.33,0,6.62512,3514.33,4,-8,-3490.86,405.457,3514.33,0,-6.62512,3514.33,-3,8,4140.11,1077.01,4277.91,1,14.5818,4277.91,3,-8,4140.11,-1077.01,4277.91,1,-14.5818,4277.91,8,3,-3440.89,-2528.12,4269.79,0,36.3058,4269.79,-8,-4,3078.41,-1668.06,3501.29,0,-28.4514,3501.29,8,4,3078.41,1668.06,3501.29,0,28.4514,3501.29,-8,-3,-3440.89,2528.12,4269.79,0,-36.3058,4269.79,-3,8,4140.11,1077.01,4277.91,1,14.5818,4277.91,3,-8,4140.11,-1077.01,4277.91,1,-14.5818,4277.91,-3,8,4140.11,1077.01,4277.91,1,14.5818,4277.91,3,-8,4140.11,-1077.01,4277.91,1,-14.5818,4277.91,8,3,7.75169,3.45127,69.9669,225.208,72.7412,235.826,-3440.89,-2528.12,4269.79,0,36.3058,4269.79,3,-8,3.45127,-7.75169,-129.348,176.497,-53.7637,218.82,4140.11,-1077.01,4277.91,1,-14.5818,4277.91
160,6,6,-148.413,-75.9466,166.716,0,27.0999,166.716,6,-6,165.836,-21.8818,167.273,0,-7.51669,167.273,-4,8,-4236.83,-531.82,4270.07,0,7.15454,4270.07,4,-8,-4236.83,531.82,4270.07,0,-7.15454,4270.07,8,4,3774.5,2036.26,4288.73,1,28.3459,4288.73,-8,-4,3774.5,-2036.26,4288.73,1,-28.3459,4288.73,8,3,-2434.44,-1806.74,3031.63,0,36.5813,3031.63,-8,-4,3774.5,-2036.26,4288.73,1,-28.3459,4288.73,8,4,3774.5,2036.26,4288.73,1,28.3459,4288.73,-8,-3,-2434.44,1806.74,3031.63,0,-36.5813,3031.63,8,4,3774.5,2036.26,4288.73,1,28.3459,4288.73,-8,-4,3774.5,-2036.26,4288.73,1,-28.3459,4288.73,8,4,3774.5,2036.26,4288.73,1,28.3459,4288.73,-8,-4,3774.5,-2036.26,4288.73,1,-28.3459,4288.73,8,4,7.69028,3.58603,-151.825,-68.8724,24.4004,166.716,3774.5,2036.26,4288.73,1,28.3459,4288.73,4,-8,3.58603,-7.69028,49.0404,-159.923,-72.9518,167.273,-4236.83,531.82,4270.07,0,-7.15454,4270.07
161,6,6,-107.13,-10.8111,107.674,0,5.76255,107.674,6,-6,129.69,-44.7247,137.185,0,-19.0272,137.185,-4,8,-4623.01,-621.934,4664.66,0,7.662,4664.66,4,-8,-4623.01,621.934,4664.66,0,-7.662,4664.66,8,4,4135.25,2237.26,4701.66,1,28.4143,4701.66,-8,-4,4135.25,-2237.26,4701.66,1,-28.4143,4701.66,8,3,-1456.78,-1080.26,1813.61,0,36.5585,1813.61,-8,-4,4135.25,-2237.26,4701.66,1,-28.4143,4701.66,8,4,4135.25,2237.26,4701.66,1,28.4143,4701.66,-8,-3,-1456.78,1080.26,1813.61,0,-36.5585,1813.61,8,4,4135.25,2237.26,4701.66,1,28.4143,4701.66,-8,-4,4135.25,-2237.26,4701.66,1,-28.4143,4701.66,8,4,4135.25,2237.26,4701.66,1,28.4143,4701.66,-8,-4,4135.25,-2237.26,4701.66,1,-28.4143,4701.66,8,4,7.62652,3.7197,97.9197,-44.7823,-24.5764,107.674,4135.25,2237.26,4701.66,1,28.4143,4701.66,4,-8,3.7197,-7.62652,6.37126,137.037,87.3381,137.185,-4623.01,621.934,4664.66,0,-7.662,4664.66
162,6,6,-83.7905,-75.8846,113.046,0,42.1655,113.046,6,-6,110.245,-2.52618,110.274,0,-1.31266,110.274,-4,8,-4607.51,-584.314,4644.41,0,7.22753,4644.41,4,-8,-4607.51,584.314,4644.41,0,-7.22753,4644.41,8,4,4104.6,2233.13,4672.75,1,28.5487,4672.75,-8,-4,4104.6,-2233.13,4672.75,1,-28.5487,4672.75,7,4,-3390.36,-1357.21,3651.93,0,21.817,3651.93,-8,-4,4104.6,-2233.13,4672.75,1,-28.5487,4672.75,8,4,4104.6,2233.13,4672.75,1,28.5487,4672.75,-7,-4,-3390.36,1357.21,3651.93,0,-21.817,3651.93,8,4,4104.6,2233.13,4672.75,1,28.5487,4672.75,-8,-4,4104.6,-2233.13,4672.75,1,-28.5487,4672.75,8,4,4104.6,2233.13,4672.75,1,28.5487,4672.75,-8,-4,4104.6,-2233.13,4672.75,1,-28.5487,4672.75,8,4,7.56044,3.85224,48.5638,102.083,64.5581,113.046,4104.6,2233.13,4672.75,1,28.5487,4672.75,4,-8,3.85224,-7.56044,-10.686,-109.755,84.4391,110.274,-4607.51,584.314,4644.41,0,-7.22753,4644.41
163,6,6,-33.8169,-28.0536,43.9385,0,39.6783,43.9385,6,-6,16.5903,-5.91698,17.6139,0,-19.6289,17.6139,-4,8,-4211.57,-525.073,4244.17,0,7.10663,4244.17,4,-8,-4211.57,525.073,4244.17,0,-7.10663,4244.17,-4,7,4255.03,1091.41,4392.77,1,14.3862,4392.77,4,-7,4255.03,-1091.41,4392.77,1,-14.3862,4392.77,7,4,-4083.63,-1629.24,4396.64,0,21.7505,4396.64,-8,-4,3726.46,-2041.63,4249.09,0,-28.7172,4249.09,8,4,3726.46,2041.63,4249.09,0,28.7172,4249.09,-7,-4,-4083.63,1629.24,4396.64,0,-21.7505,4396.64,7,4,-4083.63,-1629.24,4396.64,0,21.7505,4396.64,-7,-4,-4083.63,1629.24,4396.64,0,-21.7505,4396.64,-4,7,4255.03,1091.41,4392.77,1,14.3862,4392.77,4,-7,4255.03,-1091.41,4392.77,1,-14.3862,4392.77,7,4,7.49206,3.9836,-38.9283,-20.3758,27.6285,43.9385,-4083.63,-1629.24,4396.64,0,21.7505,4396.64,4,-7,3.9836,-7.49206,-16.9211,4.89148,-16.1233,17.6139,4255.03,-1091.41,4392.77,1,-14.3862,4392.77
164,6,6,94.4252,160.049,185.827,0,59.4604,185.827,6,-6,-86.7817,104.686,135.979,0,-50.3422,135.979,7,4,-4542.62,-1784.07,4880.4,1,21.442,4880.4,-7,-4,-4542.62,1784.07,4880.4,1,-21.442,4880.4,-4,7,4718.48,1201.03,4868.93,0,14.2807,4868.93,4,-7,4718.48,-1201.03,4868.93,0,-14.2807,4868.93,7,4,-4542.62,-1784.07,4880.4,1,21.442,4880.4,-8,-4,3092.32,-1723.52,3540.19,0,-29.1334,3540.19,8,4,3092.32,1723.52,3540.19,0,29.1334,3540.19,-7,-4,-4542.62,1784.07,4880.4,1,-21.442,4880.4,7,4,-4542.62,-1784.07,4880.4,1,21.442,4880.4,-7,-4,-4542.62,1784.07,4880.4,1,-21.442,4880.4,7,4,-4542.62,-1784.07,4880.4,1,21.442,4880.4,-7,-4,-4542.62,1784.07,4880.4,1,-21.442,4880.4,7,4,7.42139,4.11375,-177.387,55.3697,-17.3353,185.827,-4542.62,-1784.07,4880.4,1,21.442,4880.4,4,-7,4.11375,-7.42139,72.6059,-114.972,-57.7272,135.979,4718.48,-1201.03,4868.93,0,-14.2807,4868.93
165,6,6,180.644,174.331,251.045,0,43.9811,251.045,6,-6,-183.869,112.956,215.793,0,-31.5637,215.793,7,4,-4668.46,-1812.1,5007.82,1,21.2141,5007.82,-7,-4,-4668.46,1812.1,5007.82,1,-21.2141,5007.82,-4,7,4834.06,1240.07,4990.58,0,14.3877,4990.58,4,-7,4834.06,-1240.07,4990.58,0,-14.3877,4990.58,7,4,-4668.46,-1812.1,5007.82,1,21.2141,5007.82,-8,-4,2337.64,-1322.47,2685.8,0,-29.4982,2685.8,8,4,2337.64,1322.47,2685.8,0,29.4982,2685.8,-7,-4,-4668.46,1812.1,5007.82,1,-21.2141,5007.82,7,4,-4668.46,-1812.1,5007.82,1,21.2141,5007.82,-7,-4,-4668.46,1812.1,5007.82,1,-21.2141,5007.82,7,4,-4668.46,-1812.1,5007.82,1,21.2141,5007.82,-7,-4,-4668.46,1812.1,5007.82,1,-21.2141,5007.82,7,4,7.34847,4.24264,243.988,-59.1049,-13.6173,251.045,-4668.46,-1812.1,5007.82,1,21.2141,5007.82,4,-7,4.24264,-7.34847,-44.9409,-211.062,77.9796,215.793,4834.06,-1240.07,4990.58,0,-14.3877,4990.58
166,6,6,232.924,67.8353,242.601,0,16.2373,242.601,6,-6,-234.51,3.22905,234.532,0,-0.788876,234.532,7,4,-4405.31,-1693.41,4719.57,1,21.0268,4719.57,-7,-4,-4405.31,1693.41,4719.57,1,-21.0268,4719.57,-4,7,4560.17,1160.46,4705.51,0,14.2774,4705.51,4,-7,4560.17,-1160.46,4705.51,0,-14.2774,4705.51,7,4,-4405.31,-1693.41,4719.57,1,21.0268,4719.57,4,-7,4560.17,-1160.46,4705.51,0,-14.2774,4705.51,-4,7,4560.17,1160.46,4705.51,0,14.2774,4705.51,-7,-4,-4405.31,1693.41,4719.57,1,-21.0268,4719.57,7,4,-4405.31,-1693.41,4719.57,1,21.0268,4719.57,-7,-4,-4405.31,1693.41,4719.57,1,-21.0268,4719.57,7,4,-4405.31,-1693.41,4719.57,1,21.0268,4719.57,-7,-4,-4405.31,1693.41,4719.57,1,-21.0268,4719.57,7,4,7.27331,4.37024,-234.371,-62.6544,14.9669,242.601,-4405.31,-1693.41,4719.57,1,21.0268,4719.57,4,-7,4.37024,-7.27331,-85.1179,-218.541,68.72,234.532,4560.17,-1160.46,4705.51,0,-14.2774,4705.51
167,6,6,233.093,47.2228,237.828,0,11.4527,237.828,6,-6,-223.296,36.7685,226.303,0,-9.35056,226.303,-5,7,-3965.8,-499.853,3997.18,0,7.18372,3997.18,5,-7,-3965.8,499.853,3997.18,0,-7.18372,3997.18,-4,7,3953.83,989.088,4075.66,0,14.0449,4075.66,4,-7,3953.83,-989.088,4075.66,0,-14.0449,4075.66,7,4,-3820.28,-1450.96,4086.55,1,20.797,4086.55,-7,-5,3852.48,-1031.87,3988.28,0,-14.9945,3988.28,7,5,3852.48,1031.87,3988.28,0,14.9945,3988.28,-7,-4,-3820.28,1450.96,4086.55,1,-20.797,4086.55,7,4,-3820.28,-1450.96,4086.55,1,20.797,4086.55,-7,-4,-3820.28,1450.96,4086.55,1,-20.797,4086.55,7,4,-3820.28,-1450.96,4086.55,1,20.797,4086.55,-7,-4,-3820.28,1450.96,4086.55,1,-20.797,4086.55,7,4,7.19593,4.49651,200.87,127.333,32.3708,237.828,-3820.28,-1450.96,4086.55,1,20.797,4086.55,4,-7,4.49651,-7.19593,187.7,-126.418,-33.9606,226.303,3953.83,-989.088,4075.66,0,-14.0449,4075.66
168,6,6,163.849,0.268686,163.849,0,0.0939557,163.849,6,-6,-151.37,94.6202,178.51,0,-32.0093,178.51,-5,7,-5135.28,-648.506,5176.07,1,7.19747,5176.07,5,-7,-5135.28,648.506,5176.07,1,-7.19747,5176.07,7,5,5005.22,1321.12,5176.64,0,14.7859,5176.64,-7,-5,5005.22,-1321.12,5176.64,0,-14.7859,5176.64,7,4,-2956.48,-1128.78,3164.64,0,20.8968,3164.64,-7,-5,5005.22,-1321.12,5176.64,0,-14.7859,5176.64,7,5,5005.22,1321.12,5176.64,0,14.7859,5176.64,-7,-4,-2956.48,1128.78,3164.64,0,-20.8968,3164.64,7,5,5005.22,1321.12,5176.64,0,14.7859,5176.64,-7,-5,5005.22,-1321.12,5176.64,0,-14.7859,5176.64,-5,7,-5135.28,-648.506,5176.07,1,7.19747,5176.07,5,-7,-5135.28,648.506,5176.07,1,-7.19747,5176.07,7,5,7.11636,4.62142,-63.2267,-151.159,67.3014,163.849,5005.22,1321.12,5176.64,0,14.7859,5176.64,5,-7,4.62142,-7.11636,-45.8909,172.51,-75.1032,178.51,-5135.28,648.506,5176.07,1,-7.19747,5176.07
169,6,6,43.4692,10.6944,44.7654,0,13.8216,44.7654,6,-6,-45.9331,-10.2055,47.0532,0,12.5267,47.0532,-5,7,-6095.08,-775.345,6144.2,1,7.24956,6144.2,5,-7,-6095.08,775.345,6144.2,1,-7.24956,6144.2,7,5,5948.07,1524.12,6140.23,0,14.3721,6140.23,-7,-5,5948.07,-1524.12,6140.23,0,-14.3721,6140.23,7,4,-1921.97,-779.824,2074.15,0,22.0844,2074.15,-7,-5,5948.07,-1524.12,6140.23,0,-14.3721,6140.23,7,5,5948.07,1524.12,6140.23,0,14.3721,6140.23,-7,-4,-1921.97,779.824,2074.15,0,-22.0844,2074.15,-5,7,-6095.08,-775.345,6144.2,1,7.24956,6144.2,5,-7,-6095.08,775.345,6144.2,1,-7.24956,6144.2,-5,7,-6095.08,-775.345,6144.2,1,7.24956,6144.2,5,-7,-6095.08,775.345,6144.2,1,-7.24956,6144.2,7,5,7.03462,4.74491,2.13324,44.7146,87.2686,44.7654,5948.07,1524.12,6140.23,0,14.3721,6140.23,5,-7,4.74491,-7.03462,-33.7419,-32.7946,44.1843,47.0532,-6095.08,775.345,6144.2,1,-7.24956,6144.2
170,6,6,-4.06231,41.0505,41.251,0,-84.3485,41.251,6,-6,119.622,89.0186,149.11,0,36.6555,149.11,-5,7,-6621.49,-837.394,6674.23,0,7.20771,6674.23,5,-7,-6621.49,837.394,6674.23,0,-7.20771,6674.23,7,5,6464.74,1653.77,6672.92,1,14.3493,6672.92,-7,-5,6464.74,-1653.77,6672.92,1,-14.3493,6672.92,-5,7,-6621.49,-837.394,6674.23,0,7.20771,6674.23,-7,-5,6464.74,-1653.77,6672.92,1,-14.3493,6672.92,7,5,6464.74,1653.77,6672.92,1,14.3493,6672.92,5,-7,-6621.49,837.394,6674.23,0,-7.20771,6674.23,-5,7,-6621.49,-837.394,6674.23,0,7.20771,6674.23,5,-7,-6621.49,837.394,6674.23,0,-7.20771,6674.23,7,5,6464.74,1653.77,6672.92,1,14.3493,6672.92,-7,-5,6464.74,-1653.77,6672.92,1,-14.3493,6672.92,7,5,6.95074,4.86696,-27.3748,-30.8588,48.4238,41.251,6464.74,1653.77,6672.92,1,14.3493,6672.92,5,-7,4.86696,-6.95074,-92.4695,-116.975,51.6733,149.11,-6621.49,837.394,6674.23,0,-7.20771,6674.23
171,6,6,-12.3078,-9.11527,15.3157,0,36.5239,15.3157,6,-6,2.95563,-10.2255,10.6441,0,-73.8784,10.6441,-5,7,-6507.43,-805.499,6557.09,0,7.05626,6557.09,5,-7,-6507.43,805.499,6557.09,0,-7.05626,6557.09,7,5,6350.46,1623.08,6554.6,1,14.337,6554.6,-7,-5,6350.46,-1623.08,6554.6,1,-14.337,6554.6,-5,7,-6507.43,-805.499,6557.09,0,7.05626,6557.09,-7,-5,6350.46,-1623.08,6554.6,1,-14.337,6554.6,7,5,6350.46,1623.08,6554.6,1,14.337,6554.6,5,-7,-6507.43,805.499,6557.09,0,-7.05626,6557.09,-5,7,-6507.43,-805.499,6557.09,0,7.05626,6557.09,5,-7,-6507.43,805.499,6557.09,0,-7.05626,6557.09,7,5,6350.46,1623.08,6554.6,1,14.337,6554.6,-7,-5,6350.46,-1623.08,6554.6,1,-14.337,6554.6,7,5,6.86474,4.98752,14.2976,-5.49086,-21.0088,15.3157,6350.46,1623.08,6554.6,1,14.337,6554.6,5,-7,4.98752,-6.86474,-5.03414,-9.37841,61.774,10.6441,-6507.43,805.499,6557.09,0,-7.05626,6557.09
172,6,6,250.614,32.6141,252.727,0,7.41462,252.727,6,-6,-246.152,22.6413,247.191,0,-5.25535,247.191,-5,7,-5965.61,-736.931,6010.95,0,7.04207,6010.95,5,-7,-5965.61,736.931,6010.95,0,-7.04207,6010.95,7,5,5803.3,1513.71,5997.47,1,14.619,5997.47,-7,-5,5803.3,-1513.71,5997.47,1,-14.619,5997.47,-5,7,-5965.61,-736.931,6010.95,0,7.04207,6010.95,-7,-5,5803.3,-1513.71,5997.47,1,-14.619,5997.47,7,5,5803.3,1513.71,5997.47,1,14.619,5997.47,5,-7,-5965.61,736.931,6010.95,0,-7.04207,6010.95,-5,7,-5965.61,-736.931,6010.95,0,7.04207,6010.95,5,-7,-5965.61,736.931,6010.95,0,-7.04207,6010.95,7,5,5803.3,1513.71,5997.47,1,14.619,5997.47,-7,-5,5803.3,-1513.71,5997.47,1,-14.619,5997.47,7,5,6.77665,5.10657,98.1109,232.906,67.1569,252.727,5803.3,1513.71,5997.47,1,14.619,5997.47,5,-7,5.10657,-6.77665,126.599,-212.311,-59.1928,247.191,-5965.61,736.931,6010.95,0,-7.04207,6010.95
173,6,6,742.847,125.673,753.403,0,9.60225,753.403,6,-6,-740.835,97.6158,747.239,0,-7.5063,747.239,-5,7,-5192.53,-662.241,5234.59,1,7.26811,5234.59,5,-7,-5192.53,662.241,5234.59,1,-7.26811,5234.59,7,5,5044.98,1347.66,5221.88,0,14.9562,5221.88,-7,-5,5044.98,-1347.66,5221.88,0,-14.9562,5221.88,-5,7,-5192.53,-662.241,5234.59,1,7.26811,5234.59,-7,-5,5044.98,-1347.66,5221.88,0,-14.9562,5221.88,7,5,5044.98,1347.66,5221.88,0,14.9562,5221.88,5,-7,-5192.53,662.241,5234.59,1,-7.26811,5234.59,-5,7,-5192.53,-662.241,5234.59,1,7.26811,5234.59,5,-7,-5192.53,662.241,5234.59,1,-7.26811,5234.59,-5,7,-5192.53,-662.241,5234.59,1,7.26811,5234.59,5,-7,-5192.53,662.241,5234.59,1,-7.26811,5234.59,7,5,6.68649,5.22406,492.308,-570.306,-49.1981,753.403,5044.98,1347.66,5221.88,0,14.9562,5221.88,5,-7,5.22406,-6.68649,361.463,-653.996,-61.0706,747.239,-5192.53,662.241,5234.59,1,-7.26811,5234.59
174,6,6,1454.51,233.862,1473.19,0,9.13406,1473.19,6,-6,-1456.9,196.439,1470.08,0,-7.67912,1470.08,-5,7,-4198.67,-545.544,4233.96,1,7.40312,4233.96,5,-7,-4198.67,545.544,4233.96,1,-7.40312,4233.96,7,5,4062.75,1130.2,4217.02,0,15.5458,4217.02,-7,-5,4062.75,-1130.2,4217.02,0,-15.5458,4217.02,-7,-5,4062.75,-1130.2,4217.02,0,-15.5458,4217.02,5,-6,2779.28,-664.238,2857.56,0,-13.4413,2857.56,7,5,4062.75,1130.2,4217.02,0,15.5458,4217.02,-5,6,2779.28,664.238,2857.56,0,13.4413,2857.56,-5,7,-4198.67,-545.544,4233.96,1,7.40312,4233.96,5,-7,-4198.67,545.544,4233.96,1,-7.40312,4233.96,-5,7,-4198.67,-545.544,4233.96,1,7.40312,4233.96,5,-7,-4198.67,545.544,4233.96,1,-7.40312,4233.96,7,5,6.5943,5.33996,-1355.71,-576.482,23.0364,1473.19,4062.75,1130.2,4217.02,0,15.5458,4217.02,5,-7,5.33996,-6.5943,1408.07,-422.459,-16.7006,1470.08,-4198.67,545.544,4233.96,1,-7.40312,4233.96
175,6,6,2377.56,360.596,2404.75,0,8.62412,2404.75,6,-6,-2386.43,295.672,2404.68,0,-7.06279,2404.68,-5,7,-3038.63,-377.837,3062.03,1,7.08804,3062.03,5,-7,-3038.63,377.837,3062.03,1,-7.08804,3062.03,7,5,2919.38,860.498,3043.56,0,16.4231,3043.56,-7,-5,2919.38,-860.498,3043.56,0,-16.4231,3043.56,-7,-5,2919.38,-860.498,3043.56,0,-16.4231,3043.56,5,-6,2888.51,-627.691,2955.93,0,-12.2601,2955.93,7,5,2919.38,860.498,3043.56,0,16.4231,3043.56,-5,6,2888.51,627.691,2955.93,0,12.2601,2955.93,-5,7,-3038.63,-377.837,3062.03,1,7.08804,3062.03,5,-7,-3038.63,377.837,3062.03,1,-7.08804,3062.03,-5,7,-3038.63,-377.837,3062.03,1,7.08804,3062.03,5,-7,-3038.63,377.837,3062.03,1,-7.08804,3062.03,7,5,6.5001,5.45423,-434.185,2365.23,-79.598,2404.75,2919.38,860.498,3043.56,0,16.4231,3043.56,5,-7,5.45423,-6.5001,610.116,2325.99,75.3022,2404.68,-3038.63,377.837,3062.03,1,-7.08804,3062.03
176,6,6,3492.33,414.264,3516.81,0,6.76488,3516.81,6,-6,-3484.38,436.165,3511.57,1,-7.13501,3511.57,-6,6,-3484.38,-436.165,3511.57,1,7.13501,3511.57,6,-6,-3484.38,436.165,3511.57,1,-7.13501,3511.57,6,6,3492.33,414.264,3516.81,0,6.76488,3516.81,-6,-6,3492.33,-414.264,3516.81,0,-6.76488,3516.81,-7,-5,1870.63,-553.069,1950.68,0,-16.4708,1950.68,5,-6,2706.2,-544.51,2760.44,0,-11.3765,2760.44,7,5,1870.63,553.069,1950.68,0,16.4708,1950.68,-5,6,2706.2,544.51,2760.44,0,11.3765,2760.44,6,6,3492.33,414.264,3516.81,0,6.76488,3516.81,-6,-6,3492.33,-414.264,3516.81,0,-6.76488,3516.81,-6,6,-3484.38,-436.165,3511.57,1,7.13501,3511.57,6,-6,-3484.38,436.165,3511.57,1,-7.13501,3511.57,6,6,6.40392,5.56685,3510.77,206.141,3.36036,3516.81,3492.33,414.264,3516.81,0,6.76488,3516.81,6,-6,5.56685,-6.40392,-2822.9,-2088.63,36.4972,3511.57,-3484.38,436.165,3511.57,1,-7.13501,3511.57
177,6,6,4805.03,361.503,4818.61,0,4.30251,4818.61,6,-6,-4783.08,610.519,4821.89,1,-7.27398,4821.89,-6,6,-4783.08,-610.519,4821.89,1,7.27398,4821.89,6,-6,-4783.08,610.519,4821.89,1,-7.27398,4821.89,6,6,4805.03,361.503,4818.61,0,4.30251,4818.61,-6,-6,4805.03,-361.503,4818.61,0,-4.30251,4818.61,-6,6,-4783.08,-610.519,4821.89,1,7.27398,4821.89,5,-6,2342.32,-450.221,2385.19,0,-10.8802,2385.19,-5,6,2342.32,450.221,2385.19,0,10.8802,2385.19,6,-6,-4783.08,610.519,4821.89,1,-7.27398,4821.89,-6,6,-4783.08,-610.519,4821.89,1,7.27398,4821.89,6,-6,-4783.08,610.519,4821.89,1,-7.27398,4821.89,-6,6,-4783.08,-610.519,4821.89,1,7.27398,4821.89,6,-6,-4783.08,610.519,4821.89,1,-7.27398,4821.89,6,6,6.30579,5.67776,26.7646,-4818.53,-89.6818,4818.61,4805.03,361.503,4818.61,0,4.30251,4818.61,6,-6,5.67776,-6.30579,3329.58,3487.76,46.3291,4821.89,-4783.08,610.519,4821.89,1,-7.27398,4821.89
178,6,6,6354.63,277.081,6360.66,1,2.49669,6360.66,6,-6,-6308.1,795.6,6358.07,0,-7.1884,6358.07,-6,6,-6308.1,-795.6,6358.07,0,7.1884,6358.07,6,-6,-6308.1,795.6,6358.07,0,-7.1884,6358.07,6,6,6354.63,277.081,6360.66,1,2.49669,6360.66,-6,-6,6354.63,-277.081,6360.66,1,-2.49669,6360.66,-6,6,-6308.1,-795.6,6358.07,0,7.1884,6358.07,5,-6,1766.46,-333.462,1797.66,0,-10.6901,1797.66,-5,6,1766.46,333.462,1797.66,0,10.6901,1797.66,6,-6,-6308.1,795.6,6358.07,0,-7.1884,6358.07,6,6,6354.63,277.081,6360.66,1,2.49669,6360.66,-6,-6,6354.63,-277.081,6360.66,1,-2.49669,6360.66,6,6,6354.63,277.081,6360.66,1,2.49669,6360.66,-6,-6,6354.63,-277.081,6360.66,1,-2.49669,6360.66,6,6,6.20574,5.78695,-6359.99,92.3877,-0.832242,6360.66,6354.63,277.081,6360.66,1,2.49669,6360.66,6,-6,5.78695,-6.20574,1598.23,-6153.92,-75.4414,6358.07,-6308.1,795.6,6358.07,0,-7.1884,6358.07
179,6,6,8041.55,151.703,8042.98,0,1.08075,8042.98,6,-6,-7967.92,1070.96,8039.57,1,-7.65516,8039.57,-6,6,-7967.92,-1070.96,8039.57,1,7.65516,8039.57,6,-6,-7967.92,1070.96,8039.57,1,-7.65516,8039.57,6,6,8041.55,151.703,8042.98,0,1.08075,8042.98,-6,-6,8041.55,-151.703,8042.98,0,-1.08075,8042.98,-6,6,-7967.92,-1070.96,8039.57,1,7.65516,8039.57,-6,-6,8041.55,-151.703,8042.98,0,-1.08075,8042.98,6,6,8041.55,151.703,8042.98,0,1.08075,8042.98,6,-6,-7967.92,1070.96,8039.57,1,-7.65516,8039.57,6,6,8041.55,151.703,8042.98,0,1.08075,8042.98,-6,-6,8041.55,-151.703,8042.98,0,-1.08075,8042.98,-6,6,-7967.92,-1070.96,8039.57,1,7.65516,8039.57,6,-6,-7967.92,1070.96,8039.57,1,-7.65516,8039.57,6,6,6.1038,5.89437,94.527,8042.43,89.3266,8042.98,8041.55,151.703,8042.98,0,1.08075,8042.98,6,-6,5.89437,-6.1038,-6817.97,-4260.27,31.9996,8039.57,-7967.92,1070.96,8039.57,1,-7.65516,8039.57
180,6,6,10000,-1.54217e-12,10000,1,-8.83596e-15,10000,6,-6,-9921.15,1253.33,10000,0,-7.2,10000,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,6,-6,-9921.15,1253.33,10000,0,-7.2,10000,6,6,10000,-1.54217e-12,10000,1,-8.83596e-15,10000,-6,-6,10000,-4.02861e-13,10000,0,-2.30822e-15,10000,6,6,10000,-1.54217e-12,10000,1,-8.83596e-15,10000,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,6,1,-1.13687e-12,1.29032e-12,1.71971e-12,0,-48.6176,1.71971e-12,6,-6,-9921.15,1253.33,10000,0,-7.2,10000,6,6,10000,-1.54217e-12,10000,1,-8.83596e-15,10000,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,6,6,10000,-1.54217e-12,10000,1,-8.83596e-15,10000,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,6,6,6,6,10000,-7.14356e-09,-4.09296e-11,10000,10000,-1.54217e-12,10000,1,-8.83596e-15,10000,6,-6,6,-6,-9921.15,-1253.33,7.2,10000,-9921.15,1253.33,10000,0,-7.2,10000
181,6,6,8041.55,-151.703,8042.98,0,-1.08075,8042.98,6,-6,-7967.92,1070.96,8039.57,1,-7.65516,8039.57,-6,6,-7967.92,-1070.96,8039.57,1,7.65516,8039.57,6,-6,-7967.92,1070.96,8039.57,1,-7.65516,8039.57,6,6,8041.55,-151.703,8042.98,0,-1.08075,8042.98,-6,-6,8041.55,151.703,8042.98,0,1.08075,8042.98,6,6,8041.55,-151.703,8042.98,0,-1.08075,8042.98,-6,6,-7967.92,-1070.96,8039.57,1,7.65516,8039.57,-6,-6,8041.55,151.703,8042.98,0,1.08075,8042.98,6,-6,-7967.92,1070.96,8039.57,1,-7.65516,8039.57,6,6,8041.55,-151.703,8042.98,0,-1.08075,8042.98,-6,-6,8041.55,151.703,8042.98,0,1.08075,8042.98,-6,6,-7967.92,-1070.96,8039.57,1,7.65516,8039.57,6,-6,-7967.92,1070.96,8039.57,1,-7.65516,8039.57,6,6,5.89437,6.1038,94.527,-8042.43,-89.3266,8042.98,8041.55,-151.703,8042.98,0,-1.08075,8042.98,6,-6,6.1038,-5.89437,-6817.97,-4260.27,31.9996,8039.57,-7967.92,1070.96,8039.57,1,-7.65516,8039.57
182,6,6,6354.63,-277.081,6360.66,1,-2.49669,6360.66,6,-6,-6308.1,795.6,6358.07,0,-7.1884,6358.07,-6,6,-6308.1,-795.6,6358.07,0,7.1884,6358.07,6,-6,-6308.1,795.6,6358.07,0,-7.1884,6358.07,6,6,6354.63,-277.081,6360.66,1,-2.49669,6360.66,-6,-6,6354.63,277.081,6360.66,1,2.49669,6360.66,-6,6,-6308.1,-795.6,6358.07,0,7.1884,6358.07,6,-5,1766.46,-333.462,1797.66,0,-10.6901,1797.66,-6,5,1766.46,333.462,1797.66,0,10.6901,1797.66,6,-6,-6308.1,795.6,6358.07,0,-7.1884,6358.07,6,6,6354.63,-277.081,6360.66,1,-2.49669,6360.66,-6,-6,6354.63,277.081,6360.66,1,2.49669,6360.66,6,6,6354.63,-277.081,6360.66,1,-2.49669,6360.66,-6,-6,6354.63,277.081,6360.66,1,2.49669,6360.66,6,6,5.78695,6.20574,-6359.99,-92.3877,0.832242,6360.66,6354.63,-277.081,6360.66,1,-2.49669,6360.66,6,-6,6.20574,-5.78695,1598.23,-6153.92,-75.4414,6358.07,-6308.1,795.6,6358.07,0,-7.1884,6358.07
183,6,6,4805.03,-361.503,4818.61,0,-4.30251,4818.61,6,-6,-4783.08,610.519,4821.89,1,-7.27398,4821.89,-6,6,-4783.08,-610.519,4821.89,1,7.27398,4821.89,6,-6,-4783.08,610.519,4821.89,1,-7.27398,4821.89,6,6,4805.03,-361.503,4818.61,0,-4.30251,4818.61,-6,-6,4805.03,361.503,4818.61,0,4.30251,4818.61,-6,6,-4783.08,-610.519,4821.89,1,7.27398,4821.89,6,-5,2342.32,-450.221,2385.19,0,-10.8802,2385.19,-6,5,2342.32,450.221,2385.19,0,10.8802,2385.19,6,-6,-4783.08,610.519,4821.89,1,-7.27398,4821.89,-6,6,-4783.08,-610.519,4821.89,1,7.27398,4821.89,6,-6,-4783.08,610.519,4821.89,1,-7.27398,4821.89,-6,6,-4783.08,-610.519,4821.89,1,7.27398,4821.89,6,-6,-4783.08,610.519,4821.89,1,-7.27398,4821.89,6,6,5.67776,6.30579,26.7646,4818.53,89.6818,4818.61,4805.03,-361.503,4818.61,0,-4.30251,4818.61,6,-6,6.30579,-5.67776,3329.58,3487.76,46.3291,4821.89,-4783.08,610.519,4821.89,1,-7.27398,4821.89
184,6,6,3492.33,-414.264,3516.81,0,-6.76488,3516.81,6,-6,-3484.38,436.165,3511.57,1,-7.13501,3511.57,-6,6,-3484.38,-436.165,3511.57,1,7.13501,3511.57,6,-6,-3484.38,436.165,3511.57,1,-7.13501,3511.57,6,6,3492.33,-414.264,3516.81,0,-6.76488,3516.81,-6,-6,3492.33,414.264,3516.81,0,6.76488,3516.81,5,7,1870.63,-553.069,1950.68,0,-16.4708,1950.68,6,-5,2706.2,-544.51,2760.44,0,-11.3765,2760.44,-6,5,2706.2,544.51,2760.44,0,11.3765,2760.44,-5,-7,1870.63,553.069,1950.68,0,16.4708,1950.68,6,6,3492.33,-414.264,3516.81,0,-6.76488,3516.81,-6,-6,3492.33,414.264,3516.81,0,6.76488,3516.81,-6,6,-3484.38,-436.165,3511.57,1,7.13501,3511.57,6,-6,-3484.38,436.165,3511.57,1,-7.13501,3511.57,6,6,5.56685,6.40392,3510.77,-206.141,-3.36036,3516.81,3492.33,-414.264,3516.81,0,-6.76488,3516.81,6,-6,6.40392,-5.56685,-2822.9,-2088.63,36.4972,3511.57,-3484.38,436.165,3511.57,1,-7.13501,3511.57
185,6,6,2377.56,-360.596,2404.75,0,-8.62412,2404.75,6,-6,-2386.43,295.672,2404.68,0,-7.06279,2404.68,-7,5,-3038.63,-377.837,3062.03,1,7.08804,3062.03,7,-5,-3038.63,377.837,3062.03,1,-7.08804,3062.03,5,7,2919.38,-860.498,3043.56,0,-16.4231,3043.56,-5,-7,2919.38,860.498,3043.56,0,16.4231,3043.56,5,7,2919.38,-860.498,3043.56,0,-16.4231,3043.56,6,-5,2888.51,-627.691,2955.93,0,-12.2601,2955.93,-6,5,2888.51,627.691,2955.93,0,12.2601,2955.93,-5,-7,2919.38,860.498,3043.56,0,16.4231,3043.56,-7,5,-3038.63,-377.837,3062.03,1,7.08804,3062.03,7,-5,-3038.63,377.837,3062.03,1,-7.08804,3062.03,-7,5,-3038.63,-377.837,3062.03,1,7.08804,3062.03,7,-5,-3038.63,377.837,3062.03,1,-7.08804,3062.03,5,7,5.45423,6.5001,-434.185,-2365.23,79.598,2404.75,2919.38,-860.498,3043.56,0,-16.4231,3043.56,7,-5,6.5001,-5.45423,610.116,2325.99,75.3022,2404.68,-3038.63,377.837,3062.03,1,-7.08804,3062.03
186,6,6,1454.51,-233.862,1473.19,0,-9.13406,1473.19,6,-6,-1456.9,196.439,1470.08,0,-7.67912,1470.08,-7,5,-4198.67,-545.544,4233.96,1,7.40312,4233.96,7,-5,-4198.67,545.544,4233.96,1,-7.40312,4233.96,5,7,4062.75,-1130.2,4217.02,0,-15.5458,4217.02,-5,-7,4062.75,1130.2,4217.02,0,15.5458,4217.02,5,7,4062.75,-1130.2,4217.02,0,-15.5458,4217.02,6,-5,2779.28,-664.238,2857.56,0,-13.4413,2857.56,-6,5,2779.28,664.238,2857.56,0,13.4413,2857.56,-5,-7,4062.75,1130.2,4217.02,0,15.5458,4217.02,-7,5,-4198.67,-545.544,4233.96,1,7.40312,4233.96,7,-5,-4198.67,545.544,4233.96,1,-7.40312,4233.96,-7,5,-4198.67,-545.544,4233.96,1,7.40312,4233.96,7,-5,-4198.67,545.544,4233.96,1,-7.40312,4233.96,5,7,5.33996,6.5943,-1355.71,576.482,-23.0364,1473.19,4062.75,-1130.2,4217.02,0,-15.5458,4217.02,7,-5,6.5943,-5.33996,1408.07,-422.459,-16.7006,1470.08,-4198.67,545.544,4233.96,1,-7.40312,4233.96
187,6,6,742.847,-125.673,753.403,0,-9.60225,753.403,6,-6,-740.835,97.6158,747.239,0,-7.5063,747.239,-7,5,-5192.53,-662.241,5234.59,1,7.26811,5234.59,7,-5,-5192.53,662.241,5234.59,1,-7.26811,5234.59,5,7,5044.98,-1347.66,5221.88,0,-14.9562,5221.88,-5,-7,5044.98,1347.66,5221.88,0,14.9562,5221.88,5,7,5044.98,-1347.66,5221.88,0,-14.9562,5221.88,-7,5,-5192.53,-662.241,5234.59,1,7.26811,5234.59,-5,-7,5044.98,1347.66,5221.88,0,14.9562,5221.88,7,-5,-5192.53,662.241,5234.59,1,-7.26811,5234.59,-7,5,-5192.53,-662.241,5234.59,1,7.26811,5234.59,7,-5,-5192.53,662.241,5234.59,1,-7.26811,5234.59,-7,5,-5192.53,-662.241,5234.59,1,7.26811,5234.59,7,-5,-5192.53,662.241,5234.59,1,-7.26811,5234.59,5,7,5.22406,6.68649,492.308,570.306,49.1981,753.403,5044.98,-1347.66,5221.88,0,-14.9562,5221.88,7,-5,6.68649,-5.22406,361.463,-653.996,-61.0706,747.239,-5192.53,662.241,5234.59,1,-7.26811,5234.59
188,6,6,250.614,-32.6141,252.727,0,-7.41462,252.727,6,-6,-246.152,22.6413,247.191,0,-5.25535,247.191,-7,5,-5965.61,-736.931,6010.95,0,7.04207,6010.95,7,-5,-5965.61,736.931,6010.95,0,-7.04207,6010.95,5,7,5803.3,-1513.71,5997.47,1,-14.619,5997.47,-5,-7,5803.3,1513.71,5997.47,1,14.619,5997.47,5,7,5803.3,-1513.71,5997.47,1,-14.619,5997.47,-7,5,-5965.61,-736.931,6010.95,0,7.04207,6010.95,-5,-7,5803.3,1513.71,5997.47,1,14.619,5997.47,7,-5,-5965.61,736.931,6010.95,0,-7.04207,6010.95,-7,5,-5965.61,-736.931,6010.95,0,7.04207,6010.95,7,-5,-5965.61,736.931,6010.95,0,-7.04207,6010.95,5,7,5803.3,-1513.71,5997.47,1,-14.619,5997.47,-5,-7,5803.3,1513.71,5997.47,1,14.619,5997.47,5,7,5.10657,6.77665,98.1109,-232.906,-67.1569,252.727,5803.3,-1513.71,5997.47,1,-14.619,5997.47,7,-5,6.77665,-5.10657,126.599,-212.311,-59.1928,247.191,-5965.61,736.931,6010.95,0,-7.04207,6010.95
189,6,6,-12.3078,9.11527,15.3157,0,-36.5239,15.3157,6,-6,2.95563,-10.2255,10.6441,0,-73.8784,10.6441,-7,5,-6507.43,-805.499,6557.09,0,7.05626,6557.09,7,-5,-6507.43,805.499,6557.09,0,-7.05626,6557.09,5,7,6350.46,-1623.08,6554.6,1,-14.337,6554.6,-5,-7,6350.46,1623.08,6554.6,1,14.337,6554.6,5,7,6350.46,-1623.08,6554.6,1,-14.337,6554.6,-7,5,-6507.43,-805.499,6557.09,0,7.05626,6557.09,-5,-7,6350.46,1623.08,6554.6,1,14.337,6554.6,7,-5,-6507.43,805.499,6557.09,0,-7.05626,6557.09,-7,5,-6507.43,-805.499,6557.09,0,7.05626,6557.09,7,-5,-6507.43,805.499,6557.09,0,-7.05626,6557.09,5,7,6350.46,-1623.08,6554.6,1,-14.337,6554.6,-5,-7,6350.46,1623.08,6554.6,1,14.337,6554.6,5,7,4.98752,6.86474,14.2976,5.49086,21.0088,15.3157,6350.46,-1623.08,6554.6,1,-14.337,6554.6,7,-5,6.86474,-4.98752,-5.03414,-9.37841,61.774,10.6441,-6507.43,805.499,6557.09,0,-7.05626,6557.09
190,6,6,-4.06231,-41.0505,41.251,0,84.3485,41.251,6,-6,119.622,89.0186,149.11,0,36.6555,149.11,-7,5,-6621.49,-837.394,6674.23,0,7.20771,6674.23,7,-5,-6621.49,837.394,6674.23,0,-7.20771,6674.23,5,7,6464.74,-1653.77,6672.92,1,-14.3493,6672.92,-5,-7,6464.74,1653.77,6672.92,1,14.3493,6672.92,5,7,6464.74,-1653.77,6672.92,1,-14.3493,6672.92,-7,5,-6621.49,-837.394,6674.23,0,7.20771,6674.23,-5,-7,6464.74,1653.77,6672.92,1,14.3493,6672.92,7,-5,-6621.49,837.394,6674.23,0,-7.20771,6674.23,-7,5,-6621.49,-837.394,6674.23,0,7.20771,6674.23,7,-5,-6621.49,837.394,6674.23,0,-7.20771,6674.23,5,7,6464.74,-1653.77,6672.92,1,-14.3493,6672.92,-5,-7,6464.74,1653.77,6672.92,1,14.3493,6672.92,5,7,4.86696,6.95074,-27.3748,30.8588,-48.4238,41.251,6464.74,-1653.77,6672.92,1,-14.3493,6672.92,7,-5,6.95074,-4.86696,-92.4695,-116.975,51.6733,149.11,-6621.49,837.394,6674.23,0,-7.20771,6674.23
191,6,6,43.4692,-10.6944,44.7654,0,-13.8216,44.7654,6,-6,-45.9331,-10.2055,47.0532,0,12.5267,47.0532,-7,5,-6095.08,-775.345,6144.2,1,7.24956,6144.2,7,-5,-6095.08,775.345,6144.2,1,-7.24956,6144.2,5,7,5948.07,-1524.12,6140.23,0,-14.3721,6140.23,-5,-7,5948.07,1524.12,6140.23,0,14.3721,6140.23,5,7,5948.07,-1524.12,6140.23,0,-14.3721,6140.23,-4,-7,-1921.97,-779.824,2074.15,0,22.0844,2074.15,4,7,-1921.97,779.824,2074.15,0,-22.0844,2074.15,-5,-7,5948.07,1524.12,6140.23,0,14.3721,6140.23,-7,5,-6095.08,-775.345,6144.2,1,7.24956,6144.2,7,-5,-6095.08,775.345,6144.2,1,-7.24956,6144.2,-7,5,-6095.08,-775.345,6144.2,1,7.24956,6144.2,7,-5,-6095.08,775.345,6144.2,1,-7.24956,6144.2,5,7,4.74491,7.03462,2.13324,-44.7146,-87.2686,44.7654,5948.07,-1524.12,6140.23,0,-14.3721,6140.23,7,-5,7.03462,-4.74491,-33.7419,-32.7946,44.1843,47.0532,-6095.08,775.345,6144.2,1,-7.24956,6144.2
192,6,6,163.849,-0.268686,163.849,0,-0.0939557,163.849,6,-6,-151.37,94.6202,178.51,0,-32.0093,178.51,-7,5,-5135.28,-648.506,5176.07,1,7.19747,5176.07,7,-5,-5135.28,648.506,5176.07,1,-7.19747,5176.07,5,7,5005.22,-1321.12,5176.64,0,-14.7859,5176.64,-5,-7,5005.22,1321.12,5176.64,0,14.7859,5176.64,5,7,5005.22,-1321.12,5176.64,0,-14.7859,5176.64,-4,-7,-2956.48,-1128.78,3164.64,0,20.8968,3164.64,4,7,-2956.48,1128.78,3164.64,0,-20.8968,3164.64,-5,-7,5005.22,1321.12,5176.64,0,14.7859,5176.64,5,7,5005.22,-1321.12,5176.64,0,-14.7859,5176.64,-5,-7,5005.22,1321.12,5176.64,0,14.7859,5176.64,-7,5,-5135.28,-648.506,5176.07,1,7.19747,5176.07,7,-5,-5135.28,648.506,5176.07,1,-7.19747,5176.07,5,7,4.62142,7.11636,-63.2267,151.159,-67.3014,163.849,5005.22,-1321.12,5176.64,0,-14.7859,5176.64,7,-5,7.11636,-4.62142,-45.8909,172.51,-75.1032,178.51,-5135.28,648.506,5176.07,1,-7.19747,5176.07
193,6,6,233.093,-47.2228,237.828,0,-11.4527,237.828,6,-6,-223.296,36.7685,226.303,0,-9.35056,226.303,-7,5,-3965.8,-499.853,3997.18,0,7.18372,3997.18,7,-5,-3965.8,499.853,3997.18,0,-7.18372,3997.18,-7,4,3953.83,989.088,4075.66,0,14.0449,4075.66,7,-4,3953.83,-989.088,4075.66,0,-14.0449,4075.66,5,7,3852.48,-1031.87,3988.28,0,-14.9945,3988.28,-4,-7,-3820.28,-1450.96,4086.55,1,20.797,4086.55,4,7,-3820.28,1450.96,4086.55,1,-20.797,4086.55,-5,-7,3852.48,1031.87,3988.28,0,14.9945,3988.28,4,7,-3820.28,1450.96,4086.55,1,-20.797,4086.55,-4,-7,-3820.28,-1450.96,4086.55,1,20.797,4086.55,4,7,-3820.28,1450.96,4086.55,1,-20.797,4086.55,-4,-7,-3820.28,-1450.96,4086.55,1,20.797,4086.55,4,7,4.49651,7.19593,200.87,-127.333,-32.3708,237.828,-3820.28,1450.96,4086.55,1,-20.797,4086.55,7,-4,7.19593,-4.49651,187.7,-126.418,-33.9606,226.303,3953.83,-989.088,4075.66,0,-14.0449,4075.66
194,6,6,232.924,-67.8353,242.601,0,-16.2373,242.601,6,-6,-234.51,3.22905,234.532,0,-0.788876,234.532,4,7,-4405.31,1693.41,4719.57,1,-21.0268,4719.57,-4,-7,-4405.31,-1693.41,4719.57,1,21.0268,4719.57,-7,4,4560.17,1160.46,4705.51,0,14.2774,4705.51,7,-4,4560.17,-1160.46,4705.51,0,-14.2774,4705.51,-4,-7,-4405.31,-1693.41,4719.57,1,21.0268,4719.57,7,-4,4560.17,-1160.46,4705.51,0,-14.2774,4705.51,4,7,-4405.31,1693.41,4719.57,1,-21.0268,4719.57,-7,4,4560.17,1160.46,4705.51,0,14.2774,4705.51,4,7,-4405.31,1693.41,4719.57,1,-21.0268,4719.57,-4,-7,-4405.31,-1693.41,4719.57,1,21.0268,4719.57,4,7,-4405.31,1693.41,4719.57,1,-21.0268,4719.57,-4,-7,-4405.31,-1693.41,4719.57,1,21.0268,4719.57,4,7,4.37024,7.27331,-234.371,62.6544,-14.9669,242.601,-4405.31,1693.41,4719.57,1,-21.0268,4719.57,7,-4,7.27331,-4.37024,-85.1179,-218.541,68.72,234.532,4560.17,-1160.46,4705.51,0,-14.2774,4705.51
195,6,6,180.644,-174.331,251.045,0,-43.9811,251.045,6,-6,-183.869,112.956,215.793,0,-31.5637,215.793,4,7,-4668.46,1812.1,5007.82,1,-21.2141,5007.82,-4,-7,-4668.46,-1812.1,5007.82,1,21.2141,5007.82,-7,4,4834.06,1240.07,4990.58,0,14.3877,4990.58,7,-4,4834.06,-1240.07,4990.58,0,-14.3877,4990.58,4,8,2337.64,-1322.47,2685.8,0,-29.4982,2685.8,-4,-7,-4668.46,-1812.1,5007.82,1,21.2141,5007.82,4,7,-4668.46,1812.1,5007.82,1,-21.2141,5007.82,-4,-8,2337.64,1322.47,2685.8,0,29.4982,2685.8,4,7,-4668.46,1812.1,5007.82,1,-21.2141,5007.82,-4,-7,-4668.46,-1812.1,5007.82,1,21.2141,5007.82,4,7,-4668.46,1812.1,5007.82,1,-21.2141,5007.82,-4,-7,-4668.46,-1812.1,5007.82,1,21.2141,5007.82,4,7,4.24264,7.34847,243.988,59.1049,13.6173,251.045,-4668.46,1812.1,5007.82,1,-21.2141,5007.82,7,-4,7.34847,-4.24264,-44.9409,-211.062,77.9796,215.793,4834.06,-1240.07,4990.58,0,-14.3877,4990.58
196,6,6,94.4252,-160.049,185.827,0,-59.4604,185.827,6,-6,-86.7817,104.686,135.979,0,-50.3422,135.979,4,7,-4542.62,1784.07,4880.4,1,-21.442,4880.4,-4,-7,-4542.62,-1784.07,4880.4,1,21.442,4880.4,-7,4,4718.48,1201.03,4868.93,0,14.2807,4868.93,7,-4,4718.48,-1201.03,4868.93,0,-14.2807,4868.93,4,8,3092.32,-1723.52,3540.19,0,-29.1334,3540.19,-4,-7,-4542.62,-1784.07,4880.4,1,21.442,4880.4,4,7,-4542.62,1784.07,4880.4,1,-21.442,4880.4,-4,-8,3092.32,1723.52,3540.19,0,29.1334,3540.19,4,7,-4542.62,1784.07,4880.4,1,-21.442,4880.4,-4,-7,-4542.62,-1784.07,4880.4,1,21.442,4880.4,4,7,-4542.62,1784.07,4880.4,1,-21.442,4880.4,-4,-7,-4542.62,-1784.07,4880.4,1,21.442,4880.4,4,7,4.11375,7.42139,-177.387,-55.3697,17.3353,185.827,-4542.62,1784.07,4880.4,1,-21.442,4880.4,7,-4,7.42139,-4.11375,72.6059,-114.972,-57.7272,135.979,4718.48,-1201.03,4868.93,0,-14.2807,4868.93
197,6,6,-33.8169,28.0536,43.9385,0,-39.6783,43.9385,6,-6,16.5903,-5.91698,17.6139,0,-19.6289,17.6139,-8,4,-4211.57,-525.073,4244.17,0,7.10663,4244.17,8,-4,-4211.57,525.073,4244.17,0,-7.10663,4244.17,-7,4,4255.03,1091.41,4392.77,1,14.3862,4392.77,7,-4,4255.03,-1091.41,4392.77,1,-14.3862,4392.77,4,8,3726.46,-2041.63,4249.09,0,-28.7172,4249.09,-4,-7,-4083.63,-1629.24,4396.64,0,21.7505,4396.64,4,7,-4083.63,1629.24,4396.64,0,-21.7505,4396.64,-4,-8,3726.46,2041.63,4249.09,0,28.7172,4249.09,4,7,-4083.63,1629.24,4396.64,0,-21.7505,4396.64,-4,-7,-4083.63,-1629.24,4396.64,0,21.7505,4396.64,-7,4,4255.03,1091.41,4392.77,1,14.3862,4392.77,7,-4,4255.03,-1091.41,4392.77,1,-14.3862,4392.77,4,7,3.9836,7.49206,-38.9283,20.3758,-27.6285,43.9385,-4083.63,1629.24,4396.64,0,-21.7505,4396.64,7,-4,7.49206,-3.9836,-16.9211,4.89148,-16.1233,17.6139,4255.03,-1091.41,4392.77,1,-14.3862,4392.77
198,6,6,-83.7905,75.8846,113.046,0,-42.1655,113.046,6,-6,110.245,-2.52618,110.274,0,-1.31266,110.274,-8,4,-4607.51,-584.314,4644.41,0,7.22753,4644.41,8,-4,-4607.51,584.314,4644.41,0,-7.22753,4644.41,4,8,4104.6,-2233.13,4672.75,1,-28.5487,4672.75,-4,-8,4104.6,2233.13,4672.75,1,28.5487,4672.75,4,8,4104.6,-2233.13,4672.75,1,-28.5487,4672.75,-4,-7,-3390.36,-1357.21,3651.93,0,21.817,3651.93,4,7,-3390.36,1357.21,3651.93,0,-21.817,3651.93,-4,-8,4104.6,2233.13,4672.75,1,28.5487,4672.75,4,8,4104.6,-2233.13,4672.75,1,-28.5487,4672.75,-4,-8,4104.6,2233.13,4672.75,1,28.5487,4672.75,4,8,4104.6,-2233.13,4672.75,1,-28.5487,4672.75,-4,-8,4104.6,2233.13,4672.75,1,28.5487,4672.75,4,8,3.85224,7.56044,48.5638,-102.083,-64.5581,113.046,4104.6,-2233.13,4672.75,1,-28.5487,4672.75,8,-4,7.56044,-3.85224,-10.686,-109.755,84.4391,110.274,-4607.51,584.314,4644.41,0,-7.22753,4644.41
199,6,6,-107.13,10.8111,107.674,0,-5.76255,107.674,6,-6,129.69,-44.7247,137.185,0,-19.0272,137.185,-8,4,-4623.01,-621.934,4664.66,0,7.662,4664.66,8,-4,-4623.01,621.934,4664.66,0,-7.662,4664.66,4,8,4135.25,-2237.26,4701.66,1,-28.4143,4701.66,-4,-8,4135.25,2237.26,4701.66,1,28.4143,4701.66,4,8,4135.25,-2237.26,4701.66,1,-28.4143,4701.66,-3,-8,-1456.78,-1080.26,1813.61,0,36.5585,1813.61,3,8,-1456.78,1080.26,1813.61,0,-36.5585,1813.61,-4,-8,4135.25,2237.26,4701.66,1,28.4143,4701.66,4,8,4135.25,-2237.26,4701.66,1,-28.4143,4701.66,-4,-8,4135.25,2237.26,4701.66,1,28.4143,4701.66,4,8,4135.25,-2237.26,4701.66,1,-28.4143,4701.66,-4,-8,4135.25,2237.26,4701.66,1,28.4143,4701.66,4,8,3.7197,7.62652,97.9197,44.7823,24.5764,107.674,4135.25,-2237.26,4701.66,1,-28.4143,4701.66,8,-4,7.62652,-3.7197,6.37126,137.037,87.3381,137.185,-4623.01,621.934,4664.66,0,-7.662,4664.66
200,6,6,-148.413,75.9466,166.716,0,-27.0999,166.716,6,-6,165.836,-21.8818,167.273,0,-7.51669,167.273,-8,4,-4236.83,-531.82,4270.07,0,7.15454,4270.07,8,-4,-4236.83,531.82,4270.07,0,-7.15454,4270.07,4,8,3774.5,-2036.26,4288.73,1,-28.3459,4288.73,-4,-8,3774.5,2036.26,4288.73,1,28.3459,4288.73,4,8,3774.5,-2036.26,4288.73,1,-28.3459,4288.73,-3,-8,-2434.44,-1806.74,3031.63,0,36.5813,3031.63,3,8,-2434.44,1806.74,3031.63,0,-36.5813,3031.63,-4,-8,3774.5,2036.26,4288.73,1,28.3459,4288.73,4,8,3774.5,-2036.26,4288.73,1,-28.3459,4288.73,-4,-8,3774.5,2036.26,4288.73,1,28.3459,4288.73,4,8,3774.5,-2036.26,4288.73,1,-28.3459,4288.73,-4,-8,3774.5,2036.26,4288.73,1,28.3459,4288.73,4,8,3.58603,7.69028,-151.825,68.8724,-24.4004,166.716,3774.5,-2036.26,4288.73,1,-28.3459,4288.73,8,-4,7.69028,-3.58603,49.0404,-159.923,-72.9518,167.273,-4236.83,531.82,4270.07,0,-7.15454,4270.07
201,6,6,-96.949,214.976,235.826,0,-65.7258,235.826,6,-6,139.869,168.283,218.82,0,50.2683,218.82,-8,4,-3490.86,-405.457,3514.33,0,6.62512,3514.33,8,-4,-3490.86,405.457,3514.33,0,-6.62512,3514.33,-8,3,4140.11,1077.01,4277.91,1,14.5818,4277.91,8,-3,4140.11,-1077.01,4277.91,1,-14.5818,4277.91,4,8,3078.41,-1668.06,3501.29,0,-28.4514,3501.29,-3,-8,-3440.89,-2528.12,4269.79,0,36.3058,4269.79,3,8,-3440.89,2528.12,4269.79,0,-36.3058,4269.79,-4,-8,3078.41,1668.06,3501.29,0,28.4514,3501.29,-8,3,4140.11,1077.01,4277.91,1,14.5818,4277.91,8,-3,4140.11,-1077.01,4277.91,1,-14.5818,4277.91,-8,3,4140.11,1077.01,4277.91,1,14.5818,4277.91,8,-3,4140.11,-1077.01,4277.91,1,-14.5818,4277.91,3,8,3.45127,7.75169,69.9669,-225.208,-72.7412,235.826,-3440.89,2528.12,4269.79,0,-36.3058,4269.79,8,-3,7.75169,-3.45127,-129.348,176.497,-53.7637,218.82,4140.11,-1077.01,4277.91,1,-14.5818,4277.91
202,6,6,-58.0564,281.755,287.674,0,-78.357,287.674,6,-6,93.1729,251.677,268.37,0,69.6851,268.37,3,8,-4391.76,3204.47,5436.56,0,-36.1165,5436.56,-3,-8,-4391.76,-3204.47,5436.56,0,36.1165,5436.56,-8,3,5253.57,1349.55,5424.14,1,14.4068,5424.14,8,-3,5253.57,-1349.55,5424.14,1,-14.4068,5424.14,-3,-8,-4391.76,-3204.47,5436.56,0,36.1165,5436.56,8,-3,5253.57,-1349.55,5424.14,1,-14.4068,5424.14,3,8,-4391.76,3204.47,5436.56,0,-36.1165,5436.56,-8,3,5253.57,1349.55,5424.14,1,14.4068,5424.14,3,8,-4391.76,3204.47,5436.56,0,-36.1165,5436.56,-3,-8,-4391.76,-3204.47,5436.56,0,36.1165,5436.56,-8,3,5253.57,1349.55,5424.14,1,14.4068,5424.14,8,-3,5253.57,-1349.55,5424.14,1,-14.4068,5424.14,3,8,3.31546,7.81074,277.245,76.7562,15.4749,287.674,-4391.76,3204.47,5436.56,0,-36.1165,5436.56,8,-3,7.81074,-3.31546,175.19,203.301,49.2476,268.37,5253.57,-1349.55,5424.14,1,-14.4068,5424.14
203,6,6,-10.2644,143.218,143.585,0,-85.9007,143.585,6,-6,36.7509,149.463,153.915,0,76.1858,153.915,3,8,-5061.91,3694.84,6266.95,0,-36.1268,6266.95,-3,-8,-5061.91,-3694.84,6266.95,0,36.1268,6266.95,-8,3,6066.67,1552.67,6262.22,1,14.3558,6262.22,8,-3,6066.67,-1552.67,6262.22,1,-14.3558,6262.22,-3,-8,-5061.91,-3694.84,6266.95,0,36.1268,6266.95,8,-3,6066.67,-1552.67,6262.22,1,-14.3558,6262.22,3,8,-5061.91,3694.84,6266.95,0,-36.1268,6266.95,-8,3,6066.67,1552.67,6262.22,1,14.3558,6262.22,3,8,-5061.91,3694.84,6266.95,0,-36.1268,6266.95,-3,-8,-5061.91,-3694.84,6266.95,0,36.1268,6266.95,-8,3,6066.67,1552.67,6262.22,1,14.3558,6262.22,8,-3,6066.67,-1552.67,6262.22,1,-14.3558,6262.22,3,8,3.17864,7.86742,24.034,141.56,80.3642,143.585,-5061.91,3694.84,6266.95,0,-36.1268,6266.95,8,-3,7.86742,-3.17864,132.864,77.6971,30.3185,153.915,6066.67,-1552.67,6262.22,1,-14.3558,6262.22
204,6,6,4.69025,-12.1335,13.0085,0,-68.8658,13.0085,6,-6,-0.30814,-42.3266,42.3277,0,89.5829,42.3277,3,8,-5421.3,3953,6709.45,1,-36.0981,6709.45,-3,-8,-5421.3,-3953,6709.45,1,36.0981,6709.45,-8,3,6501.73,1691.08,6718.06,0,14.5794,6718.06,8,-3,6501.73,-1691.08,6718.06,0,-14.5794,6718.06,-3,-8,-5421.3,-3953,6709.45,1,36.0981,6709.45,8,-3,6501.73,-1691.08,6718.06,0,-14.5794,6718.06,3,8,-5421.3,3953,6709.45,1,-36.0981,6709.45,-8,3,6501.73,1691.08,6718.06,0,14.5794,6718.06,-8,3,6501.73,1691.08,6718.06,0,14.5794,6718.06,8,-3,6501.73,-1691.08,6718.06,0,-14.5794,6718.06,3,8,-5421.3,3953,6709.45,1,-36.0981,6709.45,-3,-8,-5421.3,-3953,6709.45,1,36.0981,6709.45,3,8,3.04085,7.92169,2.62701,-12.7404,-78.3492,13.0085,-5421.3,3953,6709.45,1,-36.0981,6709.45,8,-3,7.92169,-3.04085,-27.5956,-32.0955,49.3112,42.3277,6501.73,-1691.08,6718.06,0,-14.5794,6718.06
205,6,6,25.8281,-20.1851,32.78,0,-38.0083,32.78,6,-6,-9.01488,-59.8561,60.5312,0,81.4351,60.5312,3,8,-5411.33,3946.77,6697.72,1,-36.1053,6697.72,-3,-8,-5411.33,-3946.77,6697.72,1,36.1053,6697.72,-8,3,6461.63,1733.42,6690.1,0,15.0168,6690.1,8,-3,6461.63,-1733.42,6690.1,0,-15.0168,6690.1,-3,-8,-5411.33,-3946.77,6697.72,1,36.1053,6697.72,8,-3,6461.63,-1733.42,6690.1,0,-15.0168,6690.1,3,8,-5411.33,3946.77,6697.72,1,-36.1053,6697.72,-8,3,6461.63,1733.42,6690.1,0,15.0168,6690.1,3,8,-5411.33,3946.77,6697.72,1,-36.1053,6697.72,-3,-8,-5411.33,-3946.77,6697.72,1,36.1053,6697.72,3,8,-5411.33,3946.77,6697.72,1,-36.1053,6697.72,-3,-8,-5411.33,-3946.77,6697.72,1,36.1053,6697.72,3,8,2.90214,7.97356,-0.394018,-32.7776,89.3113,32.78,-5411.33,3946.77,6697.72,1,-36.1053,6697.72,8,-3,7.97356,-2.90214,42.2972,-43.3009,-45.6718,60.5312,6461.63,-1733.42,6690.1,0,-15.0168,6690.1
206,6,6,9.91413,15.3772,18.2962,0,57.189,18.2962,6,-6,16.1964,-10.0589,19.0658,0,-31.8428,19.0658,3,8,-4976.97,3666.12,6181.47,1,-36.376,6181.47,-3,-8,-4976.97,-3666.12,6181.47,1,36.376,6181.47,-8,3,5971.64,1629.11,6189.87,0,15.2594,6189.87,8,-3,5971.64,-1629.11,6189.87,0,-15.2594,6189.87,-3,-8,-4976.97,-3666.12,6181.47,1,36.376,6181.47,8,-3,5971.64,-1629.11,6189.87,0,-15.2594,6189.87,3,8,-4976.97,3666.12,6181.47,1,-36.376,6181.47,-8,3,5971.64,1629.11,6189.87,0,15.2594,6189.87,-8,3,5971.64,1629.11,6189.87,0,15.2594,6189.87,8,-3,5971.64,-1629.11,6189.87,0,-15.2594,6189.87,3,8,-4976.97,3666.12,6181.47,1,-36.376,6181.47,-3,-8,-4976.97,-3666.12,6181.47,1,36.376,6181.47,3,8,2.76254,8.02299,-18.1205,2.52891,-7.94491,18.2962,-4976.97,3666.12,6181.47,1,-36.376,6181.47,8,-3,8.02299,-2.76254,18.8513,2.85181,8.60243,19.0658,5971.64,-1629.11,6189.87,0,-15.2594,6189.87
207,6,6,-1.03341,-8.37116,8.43471,0,82.9625,8.43471,6,-6,56.3084,38.2727,68.0841,0,34.2039,68.0841,3,8,-4233.96,3138,5270.05,1,-36.544,5270.05,-3,-8,-4233.96,-3138,5270.05,1,36.544,5270.05,-8,3,5069.38,1387.94,5255.95,0,15.3117,5255.95,8,-3,5069.38,-1387.94,5255.95,0,-15.3117,5255.95,2,8,2344.22,-2185.71,3205.11,0,-42.9959,3205.11,-3,-8,-4233.96,-3138,5270.05,1,36.544,5270.05,3,8,-4233.96,3138,5270.05,1,-36.544,5270.05,-2,-8,2344.22,2185.71,3205.11,0,42.9959,3205.11,3,8,-4233.96,3138,5270.05,1,-36.544,5270.05,-3,-8,-4233.96,-3138,5270.05,1,36.544,5270.05,3,8,-4233.96,3138,5270.05,1,-36.544,5270.05,-3,-8,-4233.96,-3138,5270.05,1,36.544,5270.05,3,8,2.6221,8.06998,4.57892,-7.08363,-57.121,8.43471,-4233.96,3138,5270.05,1,-36.544,5270.05,8,-3,8.06998,-2.6221,-20.2616,64.9993,-72.6867,68.0841,5069.38,-1387.94,5255.95,0,-15.3117,5255.95
208,6,6,-6.6594,-22.4353,23.4028,0,73.4677,23.4028,6,-6,99.6894,56.9485,114.809,0,29.7376,114.809,-8,2,-4091.12,-1606.31,4395.17,0,21.4366,4395.17,8,-2,-4091.12,1606.31,4395.17,0,-21.4366,4395.17,-8,3,3956.71,1042.33,4091.7,0,14.7583,4091.7,8,-3,3956.71,-1042.33,4091.7,0,-14.7583,4091.7,2,8,3246.4,-2970.93,4400.63,1,-42.463,4400.63,-3,-8,-3262.69,-2459.26,4085.72,0,37.0073,4085.72,3,8,-3262.69,2459.26,4085.72,0,-37.0073,4085.72,-2,-8,3246.4,2970.93,4400.63,1,42.463,4400.63,2,8,3246.4,-2970.93,4400.63,1,-42.463,4400.63,-2,-8,3246.4,2970.93,4400.63,1,42.463,4400.63,2,8,3246.4,-2970.93,4400.63,1,-42.463,4400.63,-2,-8,3246.4,2970.93,4400.63,1,42.463,4400.63,2,8,2.48086,8.11451,-1.2791,-23.3678,86.8669,23.4028,3246.4,-2970.93,4400.63,1,-42.463,4400.63,8,-2,8.11451,-2.48086,87.8446,-73.9218,-40.0808,114.809,-4091.12,1606.31,4395.17,0,-21.4366,4395.17
209,6,6,-37.158,21.7476,43.0543,0,-30.3393,43.0543,6,-6,35.6857,6.97816,36.3616,0,11.0643,36.3616,-8,2,-4993.16,-1975.7,5369.83,0,21.5878,5369.83,8,-2,-4993.16,1975.7,5369.83,0,-21.5878,5369.83,2,8,3943.44,-3681.56,5394.87,1,-43.0329,5394.87,-2,-8,3943.44,3681.56,5394.87,1,43.0329,5394.87,2,8,3943.44,-3681.56,5394.87,1,-43.0329,5394.87,-8,2,-4993.16,-1975.7,5369.83,0,21.5878,5369.83,-2,-8,3943.44,3681.56,5394.87,1,43.0329,5394.87,8,-2,-4993.16,1975.7,5369.83,0,-21.5878,5369.83,2,8,3943.44,-3681.56,5394.87,1,-43.0329,5394.87,-2,-8,3943.44,3681.56,5394.87,1,43.0329,5394.87,2,8,3943.44,-3681.56,5394.87,1,-43.0329,5394.87,-2,-8,3943.44,3681.56,5394.87,1,43.0329,5394.87,2,8,2.33886,8.15658,23.0119,-36.3885,-57.691,43.0543,3943.44,-3681.56,5394.87,1,-43.0329,5394.87,8,-2,8.15658,-2.33886,-23.5078,-27.7408,49.7217,36.3616,-4993.16,1975.7,5369.83,0,-21.5878,5369.83
210,6,6,-17.4712,92.6635,94.2961,0,-79.3225,94.2961,6,-6,15.9088,-75.8153,77.4665,0,-78.1492,77.4665,-8,2,-5557.28,-2212.02,5981.34,0,21.7045,5981.34,8,-2,-5557.28,2212.02,5981.34,0,-21.7045,5981.34,2,8,4368.42,-4103.87,5993.73,1,-43.2115,5993.73,-2,-8,4368.42,4103.87,5993.73,1,43.2115,5993.73,2,8,4368.42,-4103.87,5993.73,1,-43.2115,5993.73,-8,2,-5557.28,-2212.02,5981.34,0,21.7045,5981.34,-2,-8,4368.42,4103.87,5993.73,1,43.2115,5993.73,8,-2,-5557.28,2212.02,5981.34,0,-21.7045,5981.34,2,8,4368.42,-4103.87,5993.73,1,-43.2115,5993.73,-2,-8,4368.42,4103.87,5993.73,1,43.2115,5993.73,2,8,4368.42,-4103.87,5993.73,1,-43.2115,5993.73,-2,-8,4368.42,4103.87,5993.73,1,43.2115,5993.73,2,8,2.19615,8.19615,-17.4712,-92.6635,79.3225,94.2961,4368.42,-4103.87,5993.73,1,-43.2115,5993.73,8,-2,8.19615,-2.19615,-23.1028,-73.9413,72.6487,77.4665,-5557.28,2212.02,5981.34,0,-21.7045,5981.34
211,6,6,12.9866,108.825,109.597,0,83.1948,109.597,6,-6,-10.2796,-99.5569,100.086,0,84.1049,100.086,-8,2,-5720.12,-2280.1,6157.81,1,21.7327,6157.81,8,-2,-5720.12,2280.1,6157.81,1,-21.7327,6157.81,2,8,4495.82,-4231.14,6173.73,0,-43.2628,6173.73,-2,-8,4495.82,4231.14,6173.73,0,43.2628,6173.73,2,8,4495.82,-4231.14,6173.73,0,-43.2628,6173.73,-8,2,-5720.12,-2280.1,6157.81,1,21.7327,6157.81,-2,-8,4495.82,4231.14,6173.73,0,43.2628,6173.73,8,-2,-5720.12,2280.1,6157.81,1,-21.7327,6157.81,2,8,4495.82,-4231.14,6173.73,0,-43.2628,6173.73,-2,-8,4495.82,4231.14,6173.73,0,43.2628,6173.73,-8,2,-5720.12,-2280.1,6157.81,1,21.7327,6157.81,8,-2,-5720.12,2280.1,6157.81,1,-21.7327,6157.81,2,8,2.05278,8.23323,-103.305,36.6004,-19.5089,109.597,4495.82,-4231.14,6173.73,0,-43.2628,6173.73,8,-2,8.23323,-2.05278,-40.2714,-91.6267,66.2737,100.086,-5720.12,2280.1,6157.81,1,-21.7327,6157.81
212,6,6,32.1134,-2.90475,32.2445,0,-5.1685,32.2445,6,-6,-38.2381,-22.3187,44.275,0,30.2711,44.275,-8,2,-5524.25,-2169.18,5934.87,1,21.4382,5934.87,8,-2,-5524.25,2169.18,5934.87,1,-21.4382,5934.87,2,8,4347.7,-4085.11,5965.79,0,-43.2165,5965.79,-2,-8,4347.7,4085.11,5965.79,0,43.2165,5965.79,2,8,4347.7,-4085.11,5965.79,0,-43.2165,5965.79,-8,2,-5524.25,-2169.18,5934.87,1,21.4382,5934.87,-2,-8,4347.7,4085.11,5965.79,0,43.2165,5965.79,8,-2,-5524.25,2169.18,5934.87,1,-21.4382,5934.87,2,8,4347.7,-4085.11,5965.79,0,-43.2165,5965.79,-2,-8,4347.7,4085.11,5965.79,0,43.2165,5965.79,-8,2,-5524.25,-2169.18,5934.87,1,21.4382,5934.87,8,-2,-5524.25,2169.18,5934.87,1,-21.4382,5934.87,2,8,1.90877,8.2678,-9.67662,30.7583,-72.5363,32.2445,4347.7,-4085.11,5965.79,0,-43.2165,5965.79,8,-2,8.2678,-1.90877,32.7582,-29.7855,-42.2788,44.275,-5524.25,2169.18,5934.87,1,-21.4382,5934.87
213,6,6,40.2046,-279.375,282.253,0,-81.8108,282.253,6,-6,-3.09301,228.222,228.243,0,-89.2235,228.243,-8,2,-4970.15,-1962.12,5343.43,0,21.5432,5343.43,8,-2,-4970.15,1962.12,5343.43,0,-21.5432,5343.43,2,8,3848.28,-3643.19,5299.25,1,-43.4319,5299.25,-2,-8,3848.28,3643.19,5299.25,1,43.4319,5299.25,2,8,3848.28,-3643.19,5299.25,1,-43.4319,5299.25,-8,2,-4970.15,-1962.12,5343.43,0,21.5432,5343.43,-2,-8,3848.28,3643.19,5299.25,1,43.4319,5299.25,8,-2,-4970.15,1962.12,5343.43,0,-21.5432,5343.43,-8,2,-4970.15,-1962.12,5343.43,0,21.5432,5343.43,8,-2,-4970.15,1962.12,5343.43,0,-21.5432,5343.43,2,8,3848.28,-3643.19,5299.25,1,-43.4319,5299.25,-2,-8,3848.28,3643.19,5299.25,1,43.4319,5299.25,2,8,1.76419,8.29986,270.043,82.1186,16.9142,282.253,3848.28,-3643.19,5299.25,1,-43.4319,5299.25,8,-2,8.29986,-1.76419,-164.516,158.207,-43.88,228.243,-4970.15,1962.12,5343.43,0,-21.5432,5343.43
214,6,6,62.9172,-598.096,601.396,0,-83.9948,601.396,6,-6,-4.50066,518.707,518.727,0,-89.5029,518.727,-8,2,-4112.46,-1611.24,4416.83,1,21.395,4416.83,8,-2,-4112.46,1611.24,4416.83,1,-21.395,4416.83,2,8,3165.28,-3016.39,4372.37,0,-43.6202,4372.37,-2,-8,3165.28,3016.39,4372.37,0,43.6202,4372.37,2,8,3165.28,-3016.39,4372.37,0,-43.6202,4372.37,-1,-8,-1766.4,-2089.87,2736.37,0,49.7948,2736.37,1,8,-1766.4,2089.87,2736.37,0,-49.7948,2736.37,-2,-8,3165.28,3016.39,4372.37,0,43.6202,4372.37,-8,2,-4112.46,-1611.24,4416.83,1,21.395,4416.83,8,-2,-4112.46,1611.24,4416.83,1,-21.395,4416.83,-8,2,-4112.46,-1611.24,4416.83,1,21.395,4416.83,8,-2,-4112.46,1611.24,4416.83,1,-21.395,4416.83,2,8,1.61907,8.32938,-598.738,-56.4762,5.3885,601.396,3165.28,-3016.39,4372.37,0,-43.6202,4372.37,8,-2,8.32938,-1.61907,-289.037,-430.738,56.1373,518.727,-4112.46,1611.24,4416.83,1,-21.395,4416.83
215,6,6,91.6618,-742.848,748.481,0,-82.9657,748.481,6,-6,-32.0464,661.906,662.681,0,-87.2282,662.681,-8,2,-3097.92,-1221.54,3330.06,0,21.5199,3330.06,8,-2,-3097.92,1221.54,3330.06,0,-21.5199,3330.06,-8,1,3169.09,1762.24,3626.1,0,29.0771,3626.1,8,-1,3169.09,-1762.24,3626.1,0,-29.0771,3626.1,2,8,2361.13,-2250.04,3261.54,0,-43.62,3261.54,-1,-8,-2381.49,-2840.28,3706.57,1,50.0212,3706.57,1,8,-2381.49,2840.28,3706.57,1,-50.0212,3706.57,-2,-8,2361.13,2250.04,3261.54,0,43.62,3261.54,1,8,-2381.49,2840.28,3706.57,1,-50.0212,3706.57,-1,-8,-2381.49,-2840.28,3706.57,1,50.0212,3706.57,1,8,-2381.49,2840.28,3706.57,1,-50.0212,3706.57,-1,-8,-2381.49,-2840.28,3706.57,1,50.0212,3706.57,1,8,1.47345,8.35637,601.075,-446.019,-36.5767,748.481,-2381.49,2840.28,3706.57,1,-50.0212,3706.57,8,-1,8.35637,-1.47345,643.093,159.929,13.9654,662.681,3169.09,-1762.24,3626.1,0,-29.0771,3626.1
216,6,6,52.2543,-620.71,622.905,0,-85.1879,622.905,6,-6,-10.9746,542.595,542.706,0,-88.8413,542.706,1,8,-2848.88,3415.92,4447.99,1,-50.1718,4447.99,-1,-8,-2848.88,-3415.92,4447.99,1,50.1718,4447.99,-8,1,3835.81,2112.03,4378.83,0,28.8375,4378.83,8,-1,3835.81,-2112.03,4378.83,0,-28.8375,4378.83,1,9,1427.67,-2271.82,2683.17,0,-57.8537,2683.17,-1,-8,-2848.88,-3415.92,4447.99,1,50.1718,4447.99,1,8,-2848.88,3415.92,4447.99,1,-50.1718,4447.99,-1,-9,1427.67,2271.82,2683.17,0,57.8537,2683.17,1,8,-2848.88,3415.92,4447.99,1,-50.1718,4447.99,-1,-8,-2848.88,-3415.92,4447.99,1,50.1718,4447.99,1,8,-2848.88,3415.92,4447.99,1,-50.1718,4447.99,-1,-8,-2848.88,-3415.92,4447.99,1,50.1718,4447.99,1,8,1.32739,8.38081,142.425,606.404,76.7826,622.905,-2848.88,3415.92,4447.99,1,-50.1718,4447.99,8,-1,8.38081,-1.32739,-522.804,-145.624,15.5649,542.706,3835.81,-2112.03,4378.83,0,-28.8375,4378.83
217,6,6,86.9507,-444.646,453.068,0,-78.9354,453.068,6,-6,-31.9232,390.506,391.808,0,-85.3266,391.808,1,8,-3186.75,3815.85,4971.53,1,-50.1336,4971.53,-1,-8,-3186.75,-3815.85,4971.53,1,50.1336,4971.53,-8,1,4290.8,2375.98,4904.72,0,28.975,4904.72,8,-1,4290.8,-2375.98,4904.72,0,-28.975,4904.72,1,9,1781.16,-2778.37,3300.28,0,-57.3369,3300.28,-1,-8,-3186.75,-3815.85,4971.53,1,50.1336,4971.53,1,8,-3186.75,3815.85,4971.53,1,-50.1336,4971.53,-1,-9,1781.16,2778.37,3300.28,0,57.3369,3300.28,1,8,-3186.75,3815.85,4971.53,1,-50.1336,4971.53,-1,-8,-3186.75,-3815.85,4971.53,1,50.1336,4971.53,1,8,-3186.75,3815.85,4971.53,1,-50.1336,4971.53,-1,-8,-3186.75,-3815.85,4971.53,1,50.1336,4971.53,1,8,1.18092,8.4027,-403.861,205.345,-26.9513,453.068,-3186.75,3815.85,4971.53,1,-50.1336,4971.53,8,-1,8.4027,-1.18092,244.299,306.32,51.4266,391.808,4290.8,-2375.98,4904.72,0,-28.975,4904.72
218,6,6,10.2408,-58.3858,59.2772,0,-80.0516,59.2772,6,-6,-11.4862,40.8902,42.4728,0,-74.3098,42.4728,-9,1,-3383.7,-1342.49,3640.29,0,21.6408,3640.29,9,-1,-3383.7,1342.49,3640.29,0,-21.6408,3640.29,-8,1,4329.47,2414.57,4957.26,0,29.1486,4957.26,8,-1,4329.47,-2414.57,4957.26,0,-29.1486,4957.26,1,9,1954.23,-3035.19,3609.9,0,-57.2242,3609.9,-1,-8,-3175.19,-3838.53,4981.58,0,50.4028,4981.58,1,8,-3175.19,3838.53,4981.58,0,-50.4028,4981.58,-1,-9,1954.23,3035.19,3609.9,0,57.2242,3609.9,1,8,-3175.19,3838.53,4981.58,0,-50.4028,4981.58,-1,-8,-3175.19,-3838.53,4981.58,0,50.4028,4981.58,-6,7,26.9996,567.161,567.803,1,87.2745,567.803,6,-7,26.9996,-567.161,567.803,1,-87.2745,567.803,1,8,1.0341,8.42203,-52.6358,-27.2626,27.3818,59.2772,-3175.19,3838.53,4981.58,0,-50.4028,4981.58,8,-1,8.42203,-1.0341,20.3776,-37.2652,-61.329,42.4728,4329.47,-2414.57,4957.26,0,-29.1486,4957.26
219,6,6,-54.5391,126.483,137.74,0,-66.6743,137.74,6,-6,19.9341,-106.498,108.348,0,-79.3981,108.348,-9,1,-3439.91,-1348.08,3694.63,0,21.3999,3694.63,9,-1,-3439.91,1348.08,3694.63,0,-21.3999,3694.63,-8,1,4182.98,2304.91,4775.97,1,28.8557,4775.97,8,-1,4182.98,-2304.91,4775.97,1,-28.8557,4775.97,1,9,2012.41,-3138.68,3728.42,0,-57.3334,3728.42,-1,-8,-2998.62,-3639.68,4715.83,0,50.5159,4715.83,1,8,-2998.62,3639.68,4715.83,0,-50.5159,4715.83,-1,-9,2012.41,3138.68,3728.42,0,57.3334,3728.42,-8,1,4182.98,2304.91,4775.97,1,28.8557,4775.97,8,-1,4182.98,-2304.91,4775.97,1,-28.8557,4775.97,-8,1,4182.98,2304.91,4775.97,1,28.8557,4775.97,8,-1,4182.98,-2304.91,4775.97,1,-28.8557,4775.97,1,8,0.886953,8.4388,109.648,83.3649,37.2456,137.74,-2998.62,3639.68,4715.83,0,-50.5159,4715.83,8,-1,8.4388,-0.886953,53.5377,94.1962,60.3877,108.348,4182.98,-2304.91,4775.97,1,-28.8557,4775.97
220,6,6,-35.2408,117.784,122.943,0,-73.3428,122.943,6,-6,55.5088,-29.8379,63.02,0,-28.2595,63.02,-9,1,-3201.11,-1258.75,3439.7,0,21.4659,3439.7,9,-1,-3201.11,1258.75,3439.7,0,-21.4659,3439.7,-8,1,3767.87,2032.69,4281.2,1,28.346,4281.2,8,-1,3767.87,-2032.69,4281.2,1,-28.346,4281.2,1,9,1899.02,-2986.66,3539.27,0,-57.5504,3539.27,-1,-8,-2636.59,-3217.33,4159.67,0,50.6655,4159.67,1,8,-2636.59,3217.33,4159.67,0,-50.6655,4159.67,-1,-9,1899.02,2986.66,3539.27,0,57.5504,3539.27,-8,1,3767.87,2032.69,4281.2,1,28.346,4281.2,8,-1,3767.87,-2032.69,4281.2,1,-28.346,4281.2,-8,1,3767.87,2032.69,4281.2,1,28.346,4281.2,8,-1,3767.87,-2032.69,4281.2,1,-28.346,4281.2,1,8,0.739541,8.45299,98.81,73.1539,36.5144,122.943,-2636.59,3217.33,4159.67,0,-50.6655,4159.67,8,-1,8.45299,-0.739541,60.4918,-17.671,-16.2842,63.02,3767.87,-2032.69,4281.2,1,-28.346,4281.2
221,6,6,-35.8021,76.0407,84.0474,0,-64.7876,84.0474,6,-6,62.05,16.5812,64.2273,0,14.9612,64.2273,-9,1,-2741.95,-1086.33,2949.3,0,21.613,2949.3,9,-1,-2741.95,1086.33,2949.3,0,-21.613,2949.3,-8,1,3111.4,1678.84,3535.43,1,28.3503,3535.43,8,-1,3111.4,-1678.84,3535.43,1,-28.3503,3535.43,1,9,1681.9,-2571.71,3072.86,0,-56.8153,3072.86,-1,-8,-2126.74,-2638.33,3388.78,0,51.1279,3388.78,1,8,-2126.74,2638.33,3388.78,0,-51.1279,3388.78,-1,-9,1681.9,2571.71,3072.86,0,56.8153,3072.86,-8,1,3111.4,1678.84,3535.43,1,28.3503,3535.43,8,-1,3111.4,-1678.84,3535.43,1,-28.3503,3535.43,-8,1,3111.4,1678.84,3535.43,1,28.3503,3535.43,8,-1,3111.4,-1678.84,3535.43,1,-28.3503,3535.43,1,8,0.591903,8.46461,82.576,-15.6584,-10.7372,84.0474,-2126.74,2638.33,3388.78,0,-51.1279,3388.78,8,-1,8.46461,-0.591903,43.1921,-47.535,-47.7405,64.2273,3111.4,-1678.84,3535.43,1,-28.3503,3535.43
222,6,6,-21.3374,42.9181,47.9296,0,-63.565,47.9296,6,-6,77.3567,27.2534,82.0171,0,19.4078,82.0171,-8,0,-2389.01,-1785.16,2982.31,0,36.7684,2982.31,8,0,-2389.01,1785.16,2982.31,0,-36.7684,2982.31,-9,0,2745.41,1493.07,3125.15,0,28.5391,3125.15,9,0,2745.41,-1493.07,3125.15,0,-28.5391,3125.15,0,8,1876.16,-2897.89,3452.21,1,-57.0801,3452.21,0,-9,-1118.65,-2417.88,2664.12,0,65.1721,2664.12,0,9,-1118.65,2417.88,2664.12,0,-65.1721,2664.12,0,-8,1876.16,2897.89,3452.21,1,57.0801,3452.21,0,8,1876.16,-2897.89,3452.21,1,-57.0801,3452.21,0,-8,1876.16,2897.89,3452.21,1,57.0801,3452.21,0,8,1876.16,-2897.89,3452.21,1,-57.0801,3452.21,0,-8,1876.16,2897.89,3452.21,1,57.0801,3452.21,0,8,0.444085,8.47365,6.17406,-47.5303,-82.5989,47.9296,1876.16,-2897.89,3452.21,1,-57.0801,3452.21,8,0,8.47365,-0.444085,81.8483,-5.25942,-3.67667,82.0171,-2389.01,1785.16,2982.31,0,-36.7684,2982.31
223,6,6,-6.26127,38.8676,39.3687,0,-80.8487,39.3687,6,-6,65.9144,22.5173,69.6544,0,18.8609,69.6544,-8,0,-2940.67,-2087.6,3606.33,0,35.3713,3606.33,8,0,-2940.67,2087.6,3606.33,0,-35.3713,3606.33,-9,0,3402.74,1846.31,3871.37,0,28.4841,3871.37,9,0,3402.74,-1846.31,3871.37,0,-28.4841,3871.37,0,8,2221.11,-3501.69,4146.7,1,-57.6131,4146.7,0,-9,-1428.3,-2961.31,3287.77,0,64.2511,3287.77,0,9,-1428.3,2961.31,3287.77,0,-64.2511,3287.77,0,-8,2221.11,3501.69,4146.7,1,57.6131,4146.7,0,8,2221.11,-3501.69,4146.7,1,-57.6131,4146.7,0,-8,2221.11,3501.69,4146.7,1,57.6131,4146.7,0,8,2221.11,-3501.69,4146.7,1,-57.6131,4146.7,0,-8,2221.11,3501.69,4146.7,1,57.6131,4146.7,0,8,0.296132,8.48011,-38.5829,-7.82635,11.4666,39.3687,2221.11,-3501.69,4146.7,1,-57.6131,4146.7,8,0,8.48011,-0.296132,10.2193,68.9007,81.5634,69.6544,-2940.67,2087.6,3606.33,0,-35.3713,3606.33
224,6,6,4.46608,31.0313,31.351,0,81.8101,31.351,6,-6,30.7347,21.1422,37.3043,0,34.5238,37.3043,-8,0,-3247.99,-2320.66,3991.86,0,35.5455,3991.86,8,0,-3247.99,2320.66,3991.86,0,-35.5455,3991.86,-9,0,3874.45,2106.85,4410.24,0,28.5365,4410.24,9,0,3874.45,-2106.85,4410.24,0,-28.5365,4410.24,0,8,2505.74,-3872.2,4612.23,1,-57.0927,4612.23,0,-9,-1552.5,-3336.21,3679.75,0,65.0452,3679.75,0,9,-1552.5,3336.21,3679.75,0,-65.0452,3679.75,0,-8,2505.74,3872.2,4612.23,1,57.0927,4612.23,0,8,2505.74,-3872.2,4612.23,1,-57.0927,4612.23,0,-8,2505.74,3872.2,4612.23,1,57.0927,4612.23,0,8,2505.74,-3872.2,4612.23,1,-57.0927,4612.23,0,-8,2505.74,3872.2,4612.23,1,57.0927,4612.23,0,8,0.148089,8.48399,9.48806,29.8808,72.3838,31.351,2505.74,-3872.2,4612.23,1,-57.0927,4612.23,8,0,8.48399,-0.148089,-37.0859,-4.03045,6.20248,37.3043,-3247.99,2320.66,3991.86,0,-35.5455,3991.86
225,6,6,22.2219,-20.221,30.0451,0,-42.3009,30.0451,6,-6,21.5765,20.9084,30.0451,0,44.0991,30.0451,-8,0,-3350.94,-2417.28,4131.83,0,35.8056,4131.83,8,0,-3350.94,2417.28,4131.83,0,-35.8056,4131.83,-9,0,4066.88,2154.88,4602.5,0,27.9173,4602.5,9,0,4066.88,-2154.88,4602.5,0,-27.9173,4602.5,0,8,2555.19,-4026.34,4768.69,1,-57.6,4768.69,0,-9,-1627.43,-3458.46,3822.23,0,64.8,3822.23,0,9,-1627.43,3458.46,3822.23,0,-64.8,3822.23,0,-8,2555.19,4026.34,4768.69,1,57.6,4768.69,0,8,2555.19,-4026.34,4768.69,1,-57.6,4768.69,0,-8,2555.19,4026.34,4768.69,1,57.6,4768.69,0,8,2555.19,-4026.34,4768.69,1,-57.6,4768.69,0,-8,2555.19,4026.34,4768.69,1,57.6,4768.69,0,8,0,8.48528,26.9469,13.288,26.2488,30.0451,2555.19,-4026.34,4768.69,1,-57.6,4768.69,8,0,8.48528,-0,26.5166,-14.1271,-28.047,30.0451,-3350.94,2417.28,4131.83,0,-35.8056,4131.83
226,6,6,23.0303,-29.3465,37.3043,0,-51.8762,37.3043,6,-6,-30.6897,6.40574,31.351,0,-11.7899,31.351,-8,0,-3247.99,-2320.66,3991.86,0,35.5455,3991.86,8,0,-3247.99,2320.66,3991.86,0,-35.5455,3991.86,-9,0,3874.45,2106.85,4410.24,0,28.5365,4410.24,9,0,3874.45,-2106.85,4410.24,0,-28.5365,4410.24,0,8,2436.78,-3915.97,4612.23,1,-58.1073,4612.23,0,-9,-1580.99,-3322.8,3679.75,0,64.5548,3679.75,0,9,-1580.99,3322.8,3679.75,0,-64.5548,3679.75,0,-8,2436.78,3915.97,4612.23,1,58.1073,4612.23,0,8,2436.78,-3915.97,4612.23,1,-58.1073,4612.23,0,-8,2436.78,3915.97,4612.23,1,58.1073,4612.23,0,8,2436.78,-3915.97,4612.23,1,-58.1073,4612.23,0,-8,2436.78,3915.97,4612.23,1,58.1073,4612.23,0,8,8.48399,0.148089,24.8405,19.1269,37.5959,31.351,2436.78,-3915.97,4612.23,1,-58.1073,4612.23,8,0,-0.148089,8.48399,-36.6002,-7.21375,11.1499,37.3043,-3247.99,2320.66,3991.86,0,-35.5455,3991.86
227,6,6,26.6117,-64.3705,69.6544,0,-67.5391,69.6544,6,-6,-39.184,-3.8084,39.3687,0,5.55129,39.3687,-8,0,-2940.67,-2087.6,3606.33,0,35.3713,3606.33,8,0,-2940.67,2087.6,3606.33,0,-35.3713,3606.33,-9,0,3402.74,1846.31,3871.37,0,28.4841,3871.37,9,0,3402.74,-1846.31,3871.37,0,-28.4841,3871.37,0,8,2222.72,-3500.67,4146.7,1,-57.5869,4146.7,0,-9,-1371.3,-2988.13,3287.77,0,65.3489,3287.77,0,9,-1371.3,2988.13,3287.77,0,-65.3489,3287.77,0,-8,2222.72,3500.67,4146.7,1,57.5869,4146.7,0,8,2222.72,-3500.67,4146.7,1,-57.5869,4146.7,0,-8,2222.72,3500.67,4146.7,1,57.5869,4146.7,0,8,2222.72,-3500.67,4146.7,1,-57.5869,4146.7,0,-8,2222.72,3500.67,4146.7,1,57.5869,4146.7,0,8,8.48011,0.296132,-17.3625,-35.3332,63.8308,39.3687,2222.72,-3500.67,4146.7,1,-57.5869,4146.7,8,0,-0.296132,8.48011,58.493,-37.8194,-32.8852,69.6544,-2940.67,2087.6,3606.33,0,-35.3713,3606.33
228,6,6,32.0569,-75.4928,82.0171,0,-66.9922,82.0171,6,-6,-44.1732,-18.6005,47.9296,0,22.835,47.9296,-8,0,-2389.01,-1785.16,2982.31,0,36.7684,2982.31,8,0,-2389.01,1785.16,2982.31,0,-36.7684,2982.31,-9,0,2745.41,1493.07,3125.15,0,28.5391,3125.15,9,0,2745.41,-1493.07,3125.15,0,-28.5391,3125.15,0,8,1823.26,-2931.46,3452.21,1,-58.1199,3452.21,0,-9,-1149.96,-2403.15,2664.12,0,64.4279,2664.12,0,9,-1149.96,2403.15,2664.12,0,-64.4279,2664.12,0,-8,1823.26,2931.46,3452.21,1,58.1199,3452.21,0,8,1823.26,-2931.46,3452.21,1,-58.1199,3452.21,0,-8,1823.26,2931.46,3452.21,1,58.1199,3452.21,0,8,1823.26,-2931.46,3452.21,1,-58.1199,3452.21,0,-8,1823.26,2931.46,3452.21,1,58.1199,3452.21,0,8,8.47365,0.444085,-26.3347,40.0467,-56.6711,47.9296,1823.26,-2931.46,3452.21,1,-58.1199,3452.21,8,0,-0.444085,8.47365,51.324,63.9738,51.2611,82.0171,-2389.01,1785.16,2982.31,0,-36.7684,2982.31
229,6,6,20.4447,-60.8864,64.2273,0,-71.4388,64.2273,6,-6,-78.1387,-30.9568,84.0474,0,21.6124,84.0474,9,1,-2385.64,1734.1,2949.3,0,-36.013,2949.3,-9,-1,-2385.64,-1734.1,2949.3,0,36.013,2949.3,8,1,2596.13,-2399.87,3535.43,1,-42.7503,3535.43,-8,-1,2596.13,2399.87,3535.43,1,42.7503,3535.43,-1,9,909.451,-2935.2,3072.86,0,-72.7847,3072.86,1,-8,-1481.71,-3047.68,3388.78,0,64.0721,3388.78,-1,8,-1481.71,3047.68,3388.78,0,-64.0721,3388.78,1,-9,909.451,2935.2,3072.86,0,72.7847,3072.86,8,1,2596.13,-2399.87,3535.43,1,-42.7503,3535.43,-8,-1,2596.13,2399.87,3535.43,1,42.7503,3535.43,8,1,2596.13,-2399.87,3535.43,1,-42.7503,3535.43,-8,-1,2596.13,2399.87,3535.43,1,42.7503,3535.43,8,1,8.46461,0.591903,49.5057,67.9202,53.9124,84.0474,2596.13,-2399.87,3535.43,1,-42.7503,3535.43,-1,8,-0.591903,8.46461,-15.7751,62.2598,-75.7819,64.2273,-1481.71,3047.68,3388.78,0,-64.0721,3388.78
230,6,6,-26.2936,-57.2728,63.02,0,65.3405,63.02,6,-6,-119.764,-27.7756,122.943,0,13.0572,122.943,9,1,-2787.5,2015.29,3439.7,0,-35.8659,3439.7,-9,-1,-2787.5,-2015.29,3439.7,0,35.8659,3439.7,8,1,3143.99,-2905.86,4281.2,1,-42.746,4281.2,-8,-1,3143.99,2905.86,4281.2,1,42.746,4281.2,-1,9,1090.78,-3366.99,3539.27,0,-72.0496,3539.27,1,-8,-1788.52,-3755.53,4159.67,0,64.5345,4159.67,-1,8,-1788.52,3755.53,4159.67,0,-64.5345,4159.67,1,-9,1090.78,3366.99,3539.27,0,72.0496,3539.27,8,1,3143.99,-2905.86,4281.2,1,-42.746,4281.2,-8,-1,3143.99,2905.86,4281.2,1,42.746,4281.2,8,1,3143.99,-2905.86,4281.2,1,-42.746,4281.2,-8,-1,3143.99,2905.86,4281.2,1,42.746,4281.2,8,1,8.45299,0.739541,112.512,49.5566,23.7713,122.943,3143.99,-2905.86,4281.2,1,-42.746,4281.2,-1,8,-0.739541,8.45299,-58.914,22.3754,-20.7967,63.02,-1788.52,3755.53,4159.67,0,-64.5345,4159.67
231,6,6,-105.036,-26.5819,108.348,0,14.2019,108.348,6,-6,-129.657,-46.4896,137.74,0,19.7257,137.74,9,1,-2996.58,2161.2,3694.63,0,-35.7999,3694.63,-9,-1,-2996.58,-2161.2,3694.63,0,35.7999,3694.63,8,1,3478.35,-3272.76,4775.97,1,-43.2557,4775.97,-8,-1,3478.35,3272.76,4775.97,1,43.2557,4775.97,-1,9,1135.63,-3551.26,3728.42,0,-72.2666,3728.42,1,-8,-2016.53,-4262.94,4715.83,0,64.6841,4715.83,-1,8,-2016.53,4262.94,4715.83,0,-64.6841,4715.83,1,-9,1135.63,3551.26,3728.42,0,72.2666,3728.42,8,1,3478.35,-3272.76,4775.97,1,-43.2557,4775.97,-8,-1,3478.35,3272.76,4775.97,1,43.2557,4775.97,8,1,3478.35,-3272.76,4775.97,1,-43.2557,4775.97,-8,-1,3478.35,3272.76,4775.97,1,43.2557,4775.97,8,1,8.4388,0.886953,135.77,23.2149,9.70304,137.74,3478.35,-3272.76,4775.97,1,-43.2557,4775.97,-1,8,-0.886953,8.4388,-107.966,-9.08254,4.80862,108.348,-2016.53,4262.94,4715.83,0,-64.6841,4715.83
232,6,6,40.0883,14.031,42.4728,0,19.2902,42.4728,6,-6,58.9137,6.5545,59.2772,0,6.34839,59.2772,9,1,-2943.53,2141.81,3640.29,0,-36.0408,3640.29,-9,-1,-2943.53,-2141.81,3640.29,0,36.0408,3640.29,8,1,3592.98,-3415.4,4957.26,0,-43.5486,4957.26,-8,-1,3592.98,3415.4,4957.26,0,43.5486,4957.26,-1,9,1092.98,-3440.46,3609.9,0,-72.3758,3609.9,1,-8,-2121.27,-4507.36,4981.58,0,64.7972,4981.58,-1,8,-2121.27,4507.36,4981.58,0,-64.7972,4981.58,1,-9,1092.98,3440.46,3609.9,0,72.3758,3609.9,-1,8,-2121.27,4507.36,4981.58,0,-64.7972,4981.58,1,-8,-2121.27,-4507.36,4981.58,0,64.7972,4981.58,6,7,-562.174,79.754,567.803,1,-8.0745,567.803,-6,-7,-562.174,-79.754,567.803,1,8.0745,567.803,8,1,8.42203,1.0341,-40.9375,-42.8707,46.3214,59.2772,3592.98,-3415.4,4957.26,0,-43.5486,4957.26,-1,8,-1.0341,8.42203,18.8508,-38.0603,-63.6513,42.4728,-2121.27,4507.36,4981.58,0,-64.7972,4981.58
233,6,6,387.731,56.3803,391.808,0,8.27344,391.808,6,-6,449.228,58.8596,453.068,0,7.46459,453.068,9,1,-2708.03,2006.52,3370.39,0,-36.5367,3370.39,-9,-1,-2708.03,-2006.52,3370.39,0,36.5367,3370.39,8,1,3565.12,-3368.42,4904.72,0,-43.375,4904.72,-8,-1,3565.12,3368.42,4904.72,0,43.375,4904.72,8,1,3565.12,-3368.42,4904.72,0,-43.375,4904.72,1,-8,-2095.84,-4508.17,4971.53,1,65.0664,4971.53,-1,8,-2095.84,4508.17,4971.53,1,-65.0664,4971.53,-8,-1,3565.12,3368.42,4904.72,0,43.375,4904.72,-1,8,-2095.84,4508.17,4971.53,1,-65.0664,4971.53,1,-8,-2095.84,-4508.17,4971.53,1,65.0664,4971.53,-1,8,-2095.84,4508.17,4971.53,1,-65.0664,4971.53,1,-8,-2095.84,-4508.17,4971.53,1,65.0664,4971.53,8,1,8.4027,1.18092,66.3584,-448.182,-81.5779,453.068,3565.12,-3368.42,4904.72,0,-43.375,4904.72,-1,8,-1.18092,8.4027,-353.267,-169.458,25.6265,391.808,-2095.84,4508.17,4971.53,1,-65.0664,4971.53
234,6,6,540.836,45.0228,542.706,0,4.75872,542.706,6,-6,622.766,13.1765,622.905,0,1.21209,622.905,9,1,-2245.97,1609.41,2763.07,0,-35.6246,2763.07,-9,-1,-2245.97,-1609.41,2763.07,0,35.6246,2763.07,8,1,3190.07,-2999.6,4378.83,0,-43.2375,4378.83,-8,-1,3190.07,2999.6,4378.83,0,43.2375,4378.83,8,1,3190.07,-2999.6,4378.83,0,-43.2375,4378.83,1,-8,-1877.82,-4032.17,4447.99,1,65.0282,4447.99,-1,8,-1877.82,4032.17,4447.99,1,-65.0282,4447.99,-8,-1,3190.07,2999.6,4378.83,0,43.2375,4378.83,-1,8,-1877.82,4032.17,4447.99,1,-65.0282,4447.99,1,-8,-1877.82,-4032.17,4447.99,1,65.0282,4447.99,-1,8,-1877.82,4032.17,4447.99,1,-65.0282,4447.99,1,-8,-1877.82,-4032.17,4447.99,1,65.0282,4447.99,8,1,8.38081,1.32739,618.003,77.9972,7.19319,622.905,3190.07,-2999.6,4378.83,0,-43.2375,4378.83,-1,8,-1.32739,8.38081,198.747,505.005,68.5177,542.706,-1877.82,4032.17,4447.99,1,-65.0282,4447.99
235,6,6,658.588,73.5445,662.681,0,6.37183,662.681,6,-6,747.137,44.8371,748.481,0,3.43431,748.481,8,2,-2126.25,2562.88,3330.06,0,-50.3199,3330.06,-8,-2,-2126.25,-2562.88,3330.06,0,50.3199,3330.06,8,1,2631.28,-2494.99,3626.1,0,-43.4771,3626.1,-8,-1,2631.28,2494.99,3626.1,0,43.4771,3626.1,-2,8,1030.58,-3094.43,3261.54,0,-71.58,3261.54,1,-8,-1555.97,-3364.16,3706.57,1,65.1788,3706.57,-1,8,-1555.97,3364.16,3706.57,1,-65.1788,3706.57,2,-8,1030.58,3094.43,3261.54,0,71.58,3261.54,-1,8,-1555.97,3364.16,3706.57,1,-65.1788,3706.57,1,-8,-1555.97,-3364.16,3706.57,1,65.1788,3706.57,-1,8,-1555.97,3364.16,3706.57,1,-65.1788,3706.57,1,-8,-1555.97,-3364.16,3706.57,1,65.1788,3706.57,8,1,8.35637,1.47345,-329.381,672.11,-63.8919,748.481,2631.28,-2494.99,3626.1,0,-43.4771,3626.1,-1,8,-1.47345,8.35637,-260.091,-609.507,66.8909,662.681,-1555.97,3364.16,3706.57,1,-65.1788,3706.57
236,6,6,517.401,37.0617,518.727,0,4.09712,518.727,6,-6,600.866,25.2383,601.396,0,2.40519,601.396,8,2,-2827.55,3393.13,4416.83,1,-50.195,4416.83,-8,-2,-2827.55,-3393.13,4416.83,1,50.195,4416.83,8,1,1951.2,-1832.61,2676.87,0,-43.2049,2676.87,-8,-1,1951.2,1832.61,2676.87,0,43.2049,2676.87,-2,8,1381.6,-4148.35,4372.37,0,-71.5798,4372.37,-8,-2,-2827.55,-3393.13,4416.83,1,50.195,4416.83,8,2,-2827.55,3393.13,4416.83,1,-50.195,4416.83,2,-8,1381.6,4148.35,4372.37,0,71.5798,4372.37,8,2,-2827.55,3393.13,4416.83,1,-50.195,4416.83,-8,-2,-2827.55,-3393.13,4416.83,1,50.195,4416.83,8,2,-2827.55,3393.13,4416.83,1,-50.195,4416.83,-8,-2,-2827.55,-3393.13,4416.83,1,50.195,4416.83,8,2,8.32938,1.61907,-143.442,-584.039,76.2011,601.396,-2827.55,3393.13,4416.83,1,-50.195,4416.83,-2,8,-1.61907,8.32938,452.505,253.607,29.2685,518.727,1381.6,-4148.35,4372.37,0,-71.5798,4372.37
237,6,6,227.578,17.4171,228.243,0,4.37646,228.243,6,-6,281.348,22.5832,282.253,0,4.58916,282.253,8,2,-3410.11,4113.81,5343.43,0,-50.3432,5343.43,-8,-2,-3410.11,-4113.81,5343.43,0,50.3432,5343.43,9,2,1663.96,-1570.7,2288.2,0,-43.3485,2288.2,-9,-2,1663.96,1570.7,2288.2,0,43.3485,2288.2,-2,8,1657.94,-5033.22,5299.25,1,-71.7681,5299.25,-8,-2,-3410.11,-4113.81,5343.43,0,50.3432,5343.43,8,2,-3410.11,4113.81,5343.43,0,-50.3432,5343.43,2,-8,1657.94,5033.22,5299.25,1,71.7681,5299.25,8,2,-3410.11,4113.81,5343.43,0,-50.3432,5343.43,-8,-2,-3410.11,-4113.81,5343.43,0,50.3432,5343.43,-2,8,1657.94,-5033.22,5299.25,1,-71.7681,5299.25,2,-8,1657.94,5033.22,5299.25,1,71.7681,5299.25,8,2,8.29986,1.76419,139.813,245.192,60.3075,282.253,-3410.11,4113.81,5343.43,0,-50.3432,5343.43,-2,8,-1.76419,8.29986,-142.792,178.06,-51.2729,228.243,1657.94,-5033.22,5299.25,1,-71.7681,5299.25
238,6,6,-24.6756,36.7613,44.275,0,-56.1289,44.275,6,-6,4.91543,31.8676,32.2445,0,81.2315,32.2445,8,2,-3795.93,4562.2,5934.87,1,-50.2382,5934.87,-8,-2,-3795.93,-4562.2,5934.87,1,50.2382,5934.87,-2,8,1845.16,-5673.28,5965.79,0,-71.9835,5965.79,2,-8,1845.16,5673.28,5965.79,0,71.9835,5965.79,-2,8,1845.16,-5673.28,5965.79,0,-71.9835,5965.79,-8,-2,-3795.93,-4562.2,5934.87,1,50.2382,5934.87,8,2,-3795.93,4562.2,5934.87,1,-50.2382,5934.87,2,-8,1845.16,5673.28,5965.79,0,71.9835,5965.79,-2,8,1845.16,-5673.28,5965.79,0,-71.9835,5965.79,2,-8,1845.16,5673.28,5965.79,0,71.9835,5965.79,8,2,-3795.93,4562.2,5934.87,1,-50.2382,5934.87,-8,-2,-3795.93,-4562.2,5934.87,1,50.2382,5934.87,8,2,8.2678,1.90877,-32.1834,1.98347,-3.52669,32.2445,-3795.93,4562.2,5934.87,1,-50.2382,5934.87,-2,8,-1.90877,8.2678,16.4878,41.0905,68.1366,44.275,1845.16,-5673.28,5965.79,0,-71.9835,5965.79
239,6,6,-100.006,4.00806,100.086,0,-2.29508,100.086,6,-6,-107.795,19.7941,109.597,0,-10.4052,109.597,8,2,-3914.14,4753.75,6157.81,1,-50.5327,6157.81,-8,-2,-3914.14,-4753.75,6157.81,1,50.5327,6157.81,-2,8,1914.22,-5869.47,6173.73,0,-71.9372,6173.73,2,-8,1914.22,5869.47,6173.73,0,71.9372,6173.73,-2,8,1914.22,-5869.47,6173.73,0,-71.9372,6173.73,-8,-2,-3914.14,-4753.75,6157.81,1,50.5327,6157.81,8,2,-3914.14,4753.75,6157.81,1,-50.5327,6157.81,2,-8,1914.22,5869.47,6173.73,0,71.9372,6173.73,-2,8,1914.22,-5869.47,6173.73,0,-71.9372,6173.73,2,-8,1914.22,5869.47,6173.73,0,71.9372,6173.73,8,2,-3914.14,4753.75,6157.81,1,-50.5327,6157.81,-8,-2,-3914.14,-4753.75,6157.81,1,50.5327,6157.81,8,2,8.23323,2.05278,65.5276,-87.8504,-53.2807,109.597,-3914.14,4753.75,6157.81,1,-50.5327,6157.81,-2,8,-2.05278,8.23323,84.9552,52.9137,31.9164,100.086,1914.22,-5869.47,6173.73,0,-71.9372,6173.73
240,6,6,-74.6668,-20.6379,77.4665,0,15.4508,77.4665,6,-6,-93.5776,-11.6184,94.2961,0,7.07748,94.2961,8,2,-3804.23,4615.65,5981.34,0,-50.5045,5981.34,-8,-2,-3804.23,-4615.65,5981.34,0,50.5045,5981.34,-2,8,1853.31,-5700,5993.73,1,-71.9885,5993.73,2,-8,1853.31,5700,5993.73,1,71.9885,5993.73,-2,8,1853.31,-5700,5993.73,1,-71.9885,5993.73,-8,-2,-3804.23,-4615.65,5981.34,0,50.5045,5981.34,8,2,-3804.23,4615.65,5981.34,0,-50.5045,5981.34,2,-8,1853.31,5700,5993.73,1,71.9885,5993.73,-2,8,1853.31,-5700,5993.73,1,-71.9885,5993.73,2,-8,1853.31,5700,5993.73,1,71.9885,5993.73,-2,8,1853.31,-5700,5993.73,1,-71.9885,5993.73,2,-8,1853.31,5700,5993.73,1,71.9885,5993.73,8,2,8.19615,2.19615,-93.5776,11.6184,-7.07748,94.2961,-3804.23,4615.65,5981.34,0,-50.5045,5981.34,-2,8,-2.19615,8.19615,76.3012,-13.3857,-9.95024,77.4665,1853.31,-5700,5993.73,1,-71.9885,5993.73
241,6,6,9.20511,-35.1772,36.3616,0,-75.3357,36.3616,6,-6,-24.0378,-35.7191,43.0543,0,56.0607,43.0543,8,2,-3423.74,4136.79,5369.83,0,-50.3878,5369.83,-8,-2,-3423.74,-4136.79,5369.83,0,50.3878,5369.83,-2,8,1652.14,-5135.66,5394.87,1,-72.1671,5394.87,2,-8,1652.14,5135.66,5394.87,1,72.1671,5394.87,-2,8,1652.14,-5135.66,5394.87,1,-72.1671,5394.87,-8,-2,-3423.74,-4136.79,5369.83,0,50.3878,5369.83,8,2,-3423.74,4136.79,5369.83,0,-50.3878,5369.83,2,-8,1652.14,5135.66,5394.87,1,72.1671,5394.87,-2,8,1652.14,-5135.66,5394.87,1,-72.1671,5394.87,2,-8,1652.14,5135.66,5394.87,1,72.1671,5394.87,-2,8,1652.14,-5135.66,5394.87,1,-72.1671,5394.87,2,-8,1652.14,5135.66,5394.87,1,72.1671,5394.87,8,2,8.15658,2.33886,36.5242,22.7959,31.9696,43.0543,-3423.74,4136.79,5369.83,0,-50.3878,5369.83,-2,8,-2.33886,8.15658,-35.1955,-9.13476,14.5497,36.3616,1652.14,-5135.66,5394.87,1,-72.1671,5394.87
242,6,6,63.0957,-95.9169,114.809,0,-56.6624,114.809,6,-6,21.9729,-8.05498,23.4028,0,-20.1323,23.4028,8,2,-2811.23,3378.53,4395.17,0,-50.2366,4395.17,-8,-2,-2811.23,-3378.53,4395.17,0,50.2366,4395.17,8,3,2170.8,-3468.38,4091.7,0,-57.9583,4091.7,-8,-3,2170.8,3468.38,4091.7,0,57.9583,4091.7,-2,8,1305.93,-4202.39,4400.63,1,-72.737,4400.63,3,-8,-836.022,-3999.28,4085.72,0,78.1927,4085.72,-3,8,-836.022,3999.28,4085.72,0,-78.1927,4085.72,2,-8,1305.93,4202.39,4400.63,1,72.737,4400.63,-2,8,1305.93,-4202.39,4400.63,1,-72.737,4400.63,2,-8,1305.93,4202.39,4400.63,1,72.737,4400.63,-2,8,1305.93,-4202.39,4400.63,1,-72.737,4400.63,2,-8,1305.93,4202.39,4400.63,1,72.737,4400.63,8,2,8.11451,2.48086,-17.9806,-14.9796,39.7977,23.4028,-2811.23,3378.53,4395.17,0,-50.2366,4395.17,-2,8,-2.48086,8.11451,44.849,105.687,67.0057,114.809,1305.93,-4202.39,4400.63,1,-72.737,4400.63
243,6,6,41.7328,-53.7942,68.0841,0,-52.1961,68.0841,6,-6,8.28975,-1.557,8.43471,0,-10.6375,8.43471,8,2,-2064.84,2466.39,3216.62,0,-50.0642,3216.62,-8,-2,-2064.84,-2466.39,3216.62,0,50.0642,3216.62,8,3,2745.31,-4481.99,5255.95,0,-58.5117,5255.95,-8,-3,2745.31,4481.99,5255.95,0,58.5117,5255.95,8,3,2745.31,-4481.99,5255.95,0,-58.5117,5255.95,3,-8,-1036.62,-5167.09,5270.05,1,78.656,5270.05,-3,8,-1036.62,5167.09,5270.05,1,-78.656,5270.05,-8,-3,2745.31,4481.99,5255.95,0,58.5117,5255.95,-3,8,-1036.62,5167.09,5270.05,1,-78.656,5270.05,3,-8,-1036.62,-5167.09,5270.05,1,78.656,5270.05,-3,8,-1036.62,5167.09,5270.05,1,-78.656,5270.05,3,-8,-1036.62,-5167.09,5270.05,1,78.656,5270.05,8,3,8.06998,2.6221,-8.13948,2.21205,-15.204,8.43471,2745.31,-4481.99,5255.95,0,-58.5117,5255.95,-3,8,-2.6221,8.06998,0.806799,-68.0793,-89.321,68.0841,-1036.62,5167.09,5270.05,1,-78.656,5270.05
244,6,6,-9.02211,-16.796,19.0658,0,61.7572,19.0658,6,-6,-14.7244,10.8601,18.2962,0,-36.411,18.2962,8,2,-1236.63,1477.08,1926.4,0,-50.0633,1926.4,-8,-2,-1236.63,-1477.08,1926.4,0,50.0633,1926.4,8,3,3237.93,-5275.44,6189.87,0,-58.4594,6189.87,-8,-3,3237.93,5275.44,6189.87,0,58.4594,6189.87,8,3,3237.93,-5275.44,6189.87,0,-58.4594,6189.87,3,-8,-1198.12,-6064.25,6181.47,1,78.824,6181.47,-3,8,-1198.12,6064.25,6181.47,1,-78.824,6181.47,-8,-3,3237.93,5275.44,6189.87,0,58.4594,6189.87,8,3,3237.93,-5275.44,6189.87,0,-58.4594,6189.87,-8,-3,3237.93,5275.44,6189.87,0,58.4594,6189.87,-3,8,-1198.12,6064.25,6181.47,1,-78.824,6181.47,3,-8,-1198.12,-6064.25,6181.47,1,78.824,6181.47,8,3,8.02299,2.76254,17.8391,-4.0638,-12.8331,18.2962,3237.93,-5275.44,6189.87,0,-58.4594,6189.87,-3,8,-2.76254,8.02299,-14.9176,11.8731,-38.5168,19.0658,-1198.12,6064.25,6181.47,1,-78.824,6181.47
245,6,6,-60.3041,5.23869,60.5312,0,-4.96489,60.5312,6,-6,21.7671,24.5097,32.78,0,48.3917,32.78,-3,8,-1267.11,6576.77,6697.72,1,-79.0947,6697.72,3,-8,-1267.11,-6576.77,6697.72,1,79.0947,6697.72,8,3,3523.72,-5686.9,6690.1,0,-58.2168,6690.1,-8,-3,3523.72,5686.9,6690.1,0,58.2168,6690.1,8,3,3523.72,-5686.9,6690.1,0,-58.2168,6690.1,3,-8,-1267.11,-6576.77,6697.72,1,79.0947,6697.72,-3,8,-1267.11,6576.77,6697.72,1,-79.0947,6697.72,-8,-3,3523.72,5686.9,6690.1,0,58.2168,6690.1,-3,8,-1267.11,6576.77,6697.72,1,-79.0947,6697.72,3,-8,-1267.11,-6576.77,6697.72,1,79.0947,6697.72,-3,8,-1267.11,6576.77,6697.72,1,-79.0947,6697.72,3,-8,-1267.11,-6576.77,6697.72,1,79.0947,6697.72,8,3,7.97356,2.90214,5.52005,32.3119,80.3054,32.78,3523.72,-5686.9,6690.1,0,-58.2168,6690.1,-3,8,-2.90214,7.97356,51.9947,-30.9931,-30.7984,60.5312,-1267.11,6576.77,6697.72,1,-79.0947,6697.72
246,6,6,-42.2624,-2.35018,42.3277,0,3.18289,42.3277,6,-6,12.404,3.91913,13.0085,0,17.5342,13.0085,-3,8,-1268.51,6588.45,6709.45,1,-79.1019,6709.45,3,-8,-1268.51,-6588.45,6709.45,1,79.1019,6709.45,8,3,3581.93,-5683.49,6718.06,0,-57.7794,6718.06,-8,-3,3581.93,5683.49,6718.06,0,57.7794,6718.06,8,3,3581.93,-5683.49,6718.06,0,-57.7794,6718.06,3,-8,-1268.51,-6588.45,6709.45,1,79.1019,6709.45,-3,8,-1268.51,6588.45,6709.45,1,-79.1019,6709.45,-8,-3,3581.93,5683.49,6718.06,0,57.7794,6718.06,8,3,3581.93,-5683.49,6718.06,0,-57.7794,6718.06,-8,-3,3581.93,5683.49,6718.06,0,57.7794,6718.06,-3,8,-1268.51,6588.45,6709.45,1,-79.1019,6709.45,3,-8,-1268.51,-6588.45,6709.45,1,79.1019,6709.45,8,3,7.92169,3.04085,-8.30602,10.0115,-50.3193,13.0085,3581.93,-5683.49,6718.06,0,-57.7794,6718.06,-3,8,-3.04085,7.92169,33.3897,26.0147,37.9231,42.3277,-1268.51,6588.45,6709.45,1,-79.1019,6709.45
247,6,6,151.475,-27.2936,153.915,0,-10.2142,153.915,6,-6,-143.58,-1.25137,143.585,0,0.49935,143.585,-3,8,-1187.93,6153.34,6266.95,0,-79.0732,6266.95,3,-8,-1187.93,-6153.34,6266.95,0,79.0732,6266.95,8,3,3359.54,-5284.78,6262.22,1,-57.5558,6262.22,-8,-3,3359.54,5284.78,6262.22,1,57.5558,6262.22,8,3,3359.54,-5284.78,6262.22,1,-57.5558,6262.22,3,-8,-1187.93,-6153.34,6266.95,0,79.0732,6266.95,-3,8,-1187.93,6153.34,6266.95,0,-79.0732,6266.95,-8,-3,3359.54,5284.78,6262.22,1,57.5558,6262.22,-3,8,-1187.93,6153.34,6266.95,0,-79.0732,6266.95,3,-8,-1187.93,-6153.34,6266.95,0,79.0732,6266.95,8,3,3359.54,-5284.78,6262.22,1,-57.5558,6262.22,-8,-3,3359.54,5284.78,6262.22,1,57.5558,6262.22,8,3,7.86742,3.17864,143.031,12.6068,5.03707,143.585,3359.54,-5284.78,6262.22,1,-57.5558,6262.22,-3,8,-3.17864,7.86742,-16.863,-152.988,83.71,153.915,-1187.93,6153.34,6266.95,0,-79.0732,6266.95
248,6,6,257.031,-77.1861,268.37,0,-16.7149,268.37,6,-6,-284.845,-40.2503,287.674,0,8.04299,287.674,8,4,-1059.13,2243.51,2480.95,0,-64.7286,2480.95,-8,-4,-1059.13,-2243.51,2480.95,0,64.7286,2480.95,8,3,2905.86,-4580.09,5424.14,1,-57.6068,5424.14,-8,-3,2905.86,4580.09,5424.14,1,57.6068,5424.14,8,3,2905.86,-4580.09,5424.14,1,-57.6068,5424.14,3,-8,-1029.57,-5338.18,5436.56,0,79.0835,5436.56,-3,8,-1029.57,5338.18,5436.56,0,-79.0835,5436.56,-8,-3,2905.86,4580.09,5424.14,1,57.6068,5424.14,-3,8,-1029.57,5338.18,5436.56,0,-79.0835,5436.56,3,-8,-1029.57,-5338.18,5436.56,0,79.0835,5436.56,8,3,2905.86,-4580.09,5424.14,1,-57.6068,5424.14,-8,-3,2905.86,4580.09,5424.14,1,57.6068,5424.14,8,3,7.81074,3.31546,165.664,235.185,54.8391,287.674,2905.86,-4580.09,5424.14,1,-57.6068,5424.14,-3,8,-3.31546,7.81074,-56.7945,-262.292,77.7823,268.37,-1029.57,5338.18,5436.56,0,-79.0835,5436.56
249,6,6,176.733,-129.026,218.82,0,-36.1317,218.82,6,-6,-220.639,-83.2592,235.826,0,20.6742,235.826,8,4,-1528.16,3164.69,3514.33,0,-64.2251,3514.33,-8,-4,-1528.16,-3164.69,3514.33,0,64.2251,3514.33,8,3,2280.74,-3619.21,4277.91,1,-57.7818,4277.91,-8,-3,2280.74,3619.21,4277.91,1,57.7818,4277.91,8,3,2280.74,-3619.21,4277.91,1,-57.7818,4277.91,3,-8,-822.456,-4189.83,4269.79,0,78.8942,4269.79,-3,8,-822.456,4189.83,4269.79,0,-78.8942,4269.79,-8,-3,2280.74,3619.21,4277.91,1,57.7818,4277.91,8,3,2280.74,-3619.21,4277.91,1,-57.7818,4277.91,-8,-3,2280.74,3619.21,4277.91,1,57.7818,4277.91,8,3,2280.74,-3619.21,4277.91,1,-57.7818,4277.91,-8,-3,2280.74,3619.21,4277.91,1,57.7818,4277.91,8,3,7.75169,3.45127,-109.96,208.621,-62.2073,235.826,2280.74,-3619.21,4277.91,1,-57.7818,4277.91,-3,8,-3.45127,7.75169,-168.538,-139.561,39.6271,218.82,-822.456,4189.83,4269.79,0,-78.8942,4269.79
250,6,6,-11.4258,-166.882,167.273,0,86.0833,167.273,6,-6,-85.1157,-143.352,166.716,0,59.3001,166.716,8,4,-1821.17,3862.23,4270.07,0,-64.7545,4270.07,-8,-4,-1821.17,-3862.23,4270.07,0,64.7545,4270.07,8,3,1623.38,-2558.45,3030.02,0,-57.6041,3030.02,-8,-3,1623.38,2558.45,3030.02,0,57.6041,3030.02,-4,8,235.358,-4282.27,4288.73,1,-86.8541,4288.73,-8,-4,-1821.17,-3862.23,4270.07,0,64.7545,4270.07,8,4,-1821.17,3862.23,4270.07,0,-64.7545,4270.07,4,-8,235.358,4282.27,4288.73,1,86.8541,4288.73,-4,8,235.358,-4282.27,4288.73,1,-86.8541,4288.73,4,-8,235.358,4282.27,4288.73,1,86.8541,4288.73,-4,8,235.358,-4282.27,4288.73,1,-86.8541,4288.73,4,-8,235.358,4282.27,4288.73,1,86.8541,4288.73,8,4,7.69028,3.58603,-165.174,22.6255,-7.79981,166.716,-1821.17,3862.23,4270.07,0,-64.7545,4270.07,-4,8,-3.58603,7.69028,-166.471,16.366,-5.6148,167.273,235.358,-4282.27,4288.73,1,-86.8541,4288.73
251,6,6,-36.4931,-132.242,137.185,0,74.5728,137.185,6,-6,-17.5165,-106.24,107.674,0,80.6374,107.674,8,4,-1952.02,4236.59,4664.66,0,-65.262,4664.66,-8,-4,-1952.02,-4236.59,4664.66,0,65.262,4664.66,8,3,972.877,-1566.54,1844.06,0,-58.1583,1844.06,-8,-3,972.877,1566.54,1844.06,0,58.1583,1844.06,-4,8,263.627,-4694.26,4701.66,1,-86.7857,4701.66,-8,-4,-1952.02,-4236.59,4664.66,0,65.262,4664.66,8,4,-1952.02,4236.59,4664.66,0,-65.262,4664.66,4,-8,263.627,4694.26,4701.66,1,86.7857,4701.66,-4,8,263.627,-4694.26,4701.66,1,-86.7857,4701.66,4,-8,263.627,4694.26,4701.66,1,86.7857,4701.66,-4,8,263.627,-4694.26,4701.66,1,-86.7857,4701.66,4,-8,263.627,4694.26,4701.66,1,86.7857,4701.66,8,4,7.62652,3.7197,-17.681,-106.213,80.5487,107.674,-1952.02,4236.59,4664.66,0,-65.262,4664.66,-4,8,-3.7197,7.62652,109.393,82.7823,37.1163,137.185,263.627,-4694.26,4701.66,1,-86.7857,4701.66
252,6,6,4.40115,-110.186,110.274,0,-87.7127,110.274,6,-6,-80.9961,-78.8603,113.046,0,44.2345,113.046,8,4,-1975.48,4203.34,4644.41,0,-64.8275,4644.41,-8,-4,-1975.48,-4203.34,4644.41,0,64.8275,4644.41,7,4,1132.39,-3488.84,3668.01,0,-72.0178,3668.01,-7,-4,1132.39,3488.84,3668.01,0,72.0178,3668.01,-4,8,272.945,-4664.77,4672.75,1,-86.6513,4672.75,-8,-4,-1975.48,-4203.34,4644.41,0,64.8275,4644.41,8,4,-1975.48,4203.34,4644.41,0,-64.8275,4644.41,4,-8,272.945,4664.77,4672.75,1,86.6513,4672.75,-4,8,272.945,-4664.77,4672.75,1,-86.6513,4672.75,4,-8,272.945,4664.77,4672.75,1,86.6513,4672.75,-4,8,272.945,-4664.77,4672.75,1,-86.6513,4672.75,4,-8,272.945,4664.77,4672.75,1,86.6513,4672.75,8,4,7.56044,3.85224,52.2178,100.263,62.4891,113.046,-1975.48,4203.34,4644.41,0,-64.8275,4644.41,-4,8,-3.85224,7.56044,-109.921,-8.81743,4.58622,110.274,272.945,-4664.77,4672.75,1,-86.6513,4672.75
253,6,6,-4.86358,-16.9291,17.6139,0,73.9711,17.6139,6,-6,-30.1217,-31.9886,43.9385,0,46.7217,43.9385,8,4,-1813.34,3837.29,4244.17,0,-64.7066,4244.17,-8,-4,-1813.34,-3837.29,4244.17,0,64.7066,4244.17,7,4,1358.45,-4177.45,4392.77,1,-71.9862,4392.77,-7,-4,1358.45,4177.45,4392.77,1,71.9862,4392.77,-4,8,260.671,-4241.08,4249.09,0,-86.4828,4249.09,4,-7,-835.191,-4316.59,4396.64,0,79.0495,4396.64,-4,7,-835.191,4316.59,4396.64,0,-79.0495,4396.64,4,-8,260.671,4241.08,4249.09,0,86.4828,4249.09,-4,7,-835.191,4316.59,4396.64,0,-79.0495,4396.64,4,-7,-835.191,-4316.59,4396.64,0,79.0495,4396.64,7,4,1358.45,-4177.45,4392.77,1,-71.9862,4392.77,-7,-4,1358.45,4177.45,4392.77,1,71.9862,4392.77,7,4,7.49206,3.9836,-41.1331,-15.4486,20.585,43.9385,1358.45,-4177.45,4392.77,1,-71.9862,4392.77,-4,7,-3.9836,7.49206,13.8384,-10.8972,-38.2189,17.6139,-835.191,4316.59,4396.64,0,-79.0495,4396.64
254,6,6,99.0304,93.1838,135.979,0,43.2578,135.979,6,-6,165.662,84.1893,185.827,0,26.9396,185.827,8,4,-1527.91,3231.07,3574.12,0,-64.6914,3574.12,-8,-4,-1527.91,-3231.07,3574.12,0,64.6914,3574.12,7,4,1514.23,-4627.49,4868.93,0,-71.8807,4868.93,-7,-4,1514.23,4627.49,4868.93,0,71.8807,4868.93,7,4,1514.23,-4627.49,4868.93,0,-71.8807,4868.93,4,-7,-901.27,-4796.46,4880.4,1,79.358,4880.4,-4,7,-901.27,4796.46,4880.4,1,-79.358,4880.4,-7,-4,1514.23,4627.49,4868.93,0,71.8807,4868.93,-4,7,-901.27,4796.46,4880.4,1,-79.358,4880.4,4,-7,-901.27,-4796.46,4880.4,1,79.358,4880.4,-4,7,-901.27,4796.46,4880.4,1,-79.358,4880.4,4,-7,-901.27,-4796.46,4880.4,1,79.358,4880.4,7,4,7.42139,4.11375,-179.339,-48.6763,15.1854,185.827,1514.23,-4627.49,4868.93,0,-71.8807,4868.93,-4,7,-4.11375,7.42139,-57.8718,-123.049,64.8117,135.979,-901.27,4796.46,4880.4,1,-79.358,4880.4
255,6,6,101.188,190.598,215.793,0,62.0363,215.793,6,-6,185.33,169.341,251.045,0,42.4189,251.045,8,4,-1159.75,2443.15,2704.44,0,-64.6066,2704.44,-8,-4,-1159.75,-2443.15,2704.44,0,64.6066,2704.44,7,4,1543.19,-4745.99,4990.58,0,-71.9877,4990.58,-7,-4,1543.19,4745.99,4990.58,0,71.9877,4990.58,7,4,1543.19,-4745.99,4990.58,0,-71.9877,4990.58,4,-7,-905.22,-4925.32,5007.82,1,79.5859,5007.82,-4,7,-905.22,4925.32,5007.82,1,-79.5859,5007.82,-7,-4,1543.19,4745.99,4990.58,0,71.9877,4990.58,-4,7,-905.22,4925.32,5007.82,1,-79.5859,5007.82,4,-7,-905.22,-4925.32,5007.82,1,79.5859,5007.82,-4,7,-905.22,4925.32,5007.82,1,-79.5859,5007.82,4,-7,-905.22,-4925.32,5007.82,1,79.5859,5007.82,7,4,7.34847,4.24264,245.508,-52.4309,-12.055,251.045,1543.19,-4745.99,4990.58,0,-71.9877,4990.58,-4,7,-4.24264,7.34847,-68.3015,-204.699,71.5478,215.793,-905.22,4925.32,5007.82,1,-79.5859,5007.82
256,6,6,-11.5023,234.25,234.532,0,-87.1889,234.532,6,-6,82.3269,228.205,242.601,0,70.1627,242.601,-4,7,-837.938,4644.59,4719.57,1,-79.7732,4719.57,4,-7,-837.938,-4644.59,4719.57,1,79.7732,4719.57,7,4,1463.66,-4472.08,4705.51,0,-71.8774,4705.51,-7,-4,1463.66,4472.08,4705.51,0,71.8774,4705.51,7,4,1463.66,-4472.08,4705.51,0,-71.8774,4705.51,4,-7,-837.938,-4644.59,4719.57,1,79.7732,4719.57,-4,7,-837.938,4644.59,4719.57,1,-79.7732,4719.57,-7,-4,1463.66,4472.08,4705.51,0,71.8774,4705.51,-4,7,-837.938,4644.59,4719.57,1,-79.7732,4719.57,4,-7,-837.938,-4644.59,4719.57,1,79.7732,4719.57,-4,7,-837.938,4644.59,4719.57,1,-79.7732,4719.57,4,-7,-837.938,-4644.59,4719.57,1,79.7732,4719.57,7,4,7.27331,4.37024,-188.647,152.537,-38.9585,242.601,1463.66,-4472.08,4705.51,0,-71.8774,4705.51,-4,7,-4.37024,7.27331,-221.409,-77.3531,19.2578,234.532,-837.938,4644.59,4719.57,1,-79.7732,4719.57
257,6,6,22.675,225.164,226.303,0,84.2494,226.303,6,-6,61.7657,229.668,237.828,0,74.9473,237.828,7,5,-750.113,3926.17,3997.18,0,-79.1837,3997.18,-7,-5,-750.113,-3926.17,3997.18,0,79.1837,3997.18,7,4,1283.45,-3868.31,4075.66,0,-71.6449,4075.66,-7,-4,1283.45,3868.31,4075.66,0,71.6449,4075.66,-5,7,291.71,-3977.59,3988.28,0,-85.8055,3988.28,4,-7,-709.411,-4024.5,4086.55,1,80.003,4086.55,-4,7,-709.411,4024.5,4086.55,1,-80.003,4086.55,5,-7,291.71,3977.59,3988.28,0,85.8055,3988.28,-4,7,-709.411,4024.5,4086.55,1,-80.003,4086.55,4,-7,-709.411,-4024.5,4086.55,1,80.003,4086.55,-4,7,-709.411,4024.5,4086.55,1,-80.003,4086.55,4,-7,-709.411,-4024.5,4086.55,1,80.003,4086.55,7,4,7.19593,4.49651,203.593,-122.931,-31.1239,237.828,1283.45,-3868.31,4075.66,0,-71.6449,4075.66,-4,7,-4.49651,7.19593,-170.953,148.284,-40.9383,226.303,-709.411,4024.5,4086.55,1,-80.003,4086.55
258,6,6,84.9289,157.012,178.51,0,61.5907,178.51,6,-6,10.5563,163.509,163.849,0,86.306,163.849,7,5,-970.123,5084.34,5176.07,1,-79.1975,5176.07,-7,-5,-970.123,-5084.34,5176.07,1,79.1975,5176.07,7,4,991.582,-2995.45,3155.3,0,-71.6839,3155.3,-7,-4,991.582,2995.45,3155.3,0,71.6839,3155.3,-5,7,359.836,-5164.12,5176.64,0,-86.0141,5176.64,-7,-5,-970.123,-5084.34,5176.07,1,79.1975,5176.07,7,5,-970.123,5084.34,5176.07,1,-79.1975,5176.07,5,-7,359.836,5164.12,5176.64,0,86.0141,5176.64,-5,7,359.836,-5164.12,5176.64,0,-86.0141,5176.64,5,-7,359.836,5164.12,5176.64,0,86.0141,5176.64,7,5,-970.123,5084.34,5176.07,1,-79.1975,5176.07,-7,-5,-970.123,-5084.34,5176.07,1,79.1975,5176.07,7,5,7.11636,4.62142,-155.005,53.1026,-18.9107,163.849,-970.123,5084.34,5176.07,1,-79.1975,5176.07,-5,7,-4.62142,7.11636,125.071,127.37,45.5218,178.51,359.836,-5164.12,5176.64,0,-86.0141,5176.64
259,6,6,-13.0696,45.2016,47.0532,0,-73.8733,47.0532,6,-6,13.4028,42.7119,44.7654,0,72.5784,44.7654,7,5,-1146.09,6036.36,6144.2,1,-79.2496,6144.2,-7,-5,-1146.09,-6036.36,6144.2,1,79.2496,6144.2,7,4,648.145,-1947.46,2052.48,0,-71.5917,2052.48,-7,-4,648.145,1947.46,2052.48,0,71.5917,2052.48,-5,7,382.567,-6128.3,6140.23,0,-86.4279,6140.23,-7,-5,-1146.09,-6036.36,6144.2,1,79.2496,6144.2,7,5,-1146.09,6036.36,6144.2,1,-79.2496,6144.2,5,-7,382.567,6128.3,6140.23,0,86.4279,6140.23,7,5,-1146.09,6036.36,6144.2,1,-79.2496,6144.2,-7,-5,-1146.09,-6036.36,6144.2,1,79.2496,6144.2,7,5,-1146.09,6036.36,6144.2,1,-79.2496,6144.2,-7,-5,-1146.09,-6036.36,6144.2,1,79.2496,6144.2,7,5,7.03462,4.74491,39.3362,21.3683,28.5118,44.7654,-1146.09,6036.36,6144.2,1,-79.2496,6144.2,-5,7,-4.74491,7.03462,-44.958,-13.8845,17.1623,47.0532,382.567,-6128.3,6140.23,0,-86.4279,6140.23
260,6,6,96.3541,-113.796,149.11,0,-49.7445,149.11,6,-6,40.7144,-6.63187,41.251,0,-9.25152,41.251,7,5,-1249.74,6556.18,6674.23,0,-79.2077,6674.23,-7,-5,-1249.74,-6556.18,6674.23,0,79.2077,6674.23,-5,7,413.107,-6660.12,6672.92,1,-86.4507,6672.92,5,-7,413.107,6660.12,6672.92,1,86.4507,6672.92,-5,7,413.107,-6660.12,6672.92,1,-86.4507,6672.92,-7,-5,-1249.74,-6556.18,6674.23,0,79.2077,6674.23,7,5,-1249.74,6556.18,6674.23,0,-79.2077,6674.23,5,-7,413.107,6660.12,6672.92,1,86.4507,6672.92,7,5,-1249.74,6556.18,6674.23,0,-79.2077,6674.23,-7,-5,-1249.74,-6556.18,6674.23,0,79.2077,6674.23,-5,7,413.107,-6660.12,6672.92,1,-86.4507,6672.92,5,-7,413.107,6660.12,6672.92,1,86.4507,6672.92,7,5,6.95074,4.86696,36.8611,-18.5176,-26.6732,41.251,-1249.74,6556.18,6674.23,0,-79.2077,6674.23,-5,7,-4.86696,6.95074,-116.558,92.9943,-38.5842,149.11,413.107,-6660.12,6672.92,1,-86.4507,6672.92
261,6,6,-10.0198,-3.59186,10.6441,0,19.7216,10.6441,6,-6,-9.8701,-11.7112,15.3157,0,49.8761,15.3157,7,5,-1244.83,6437.85,6557.09,0,-79.0563,6557.09,-7,-5,-1244.83,-6437.85,6557.09,0,79.0563,6557.09,-5,7,404.37,-6542.11,6554.6,1,-86.463,6554.6,5,-7,404.37,6542.11,6554.6,1,86.463,6554.6,-5,7,404.37,-6542.11,6554.6,1,-86.463,6554.6,-7,-5,-1244.83,-6437.85,6557.09,0,79.0563,6557.09,7,5,-1244.83,6437.85,6557.09,0,-79.0563,6557.09,5,-7,404.37,6542.11,6554.6,1,86.463,6554.6,7,5,-1244.83,6437.85,6557.09,0,-79.0563,6557.09,-7,-5,-1244.83,-6437.85,6557.09,0,79.0563,6557.09,-5,7,404.37,-6542.11,6554.6,1,-86.463,6554.6,5,-7,404.37,6542.11,6554.6,1,86.463,6554.6,7,5,6.86474,4.98752,12.6431,-8.64425,-34.3609,15.3157,-1244.83,6437.85,6557.09,0,-79.0563,6557.09,-5,7,-4.98752,6.86474,10.5502,-1.41093,-7.61728,10.6441,404.37,-6542.11,6554.6,1,-86.463,6554.6
262,6,6,7.14066,247.088,247.191,0,88.3447,247.191,6,-6,48.286,248.072,252.727,0,78.9854,252.727,7,5,-1142.61,5901.35,6010.95,0,-79.0421,6010.95,-7,-5,-1142.61,-5901.35,6010.95,0,79.0421,6010.95,-5,7,399.464,-5984.15,5997.47,1,-86.181,5997.47,5,-7,399.464,5984.15,5997.47,1,86.181,5997.47,-5,7,399.464,-5984.15,5997.47,1,-86.181,5997.47,-7,-5,-1142.61,-5901.35,6010.95,0,79.0421,6010.95,7,5,-1142.61,5901.35,6010.95,0,-79.0421,6010.95,5,-7,399.464,5984.15,5997.47,1,86.181,5997.47,7,5,-1142.61,5901.35,6010.95,0,-79.0421,6010.95,-7,-5,-1142.61,-5901.35,6010.95,0,79.0421,6010.95,-5,7,399.464,-5984.15,5997.47,1,-86.181,5997.47,5,-7,399.464,5984.15,5997.47,1,86.181,5997.47,7,5,6.77665,5.10657,251.978,-19.4498,-4.41383,252.727,-1142.61,5901.35,6010.95,0,-79.0421,6010.95,-5,7,-5.10657,6.77665,-226.001,100.134,-23.8965,247.191,399.464,-5984.15,5997.47,1,-86.181,5997.47
263,6,6,50.9057,745.503,747.239,0,86.0937,747.239,6,-6,172.069,733.49,753.403,0,76.7977,753.403,7,5,-974.75,5143.03,5234.59,1,-79.2681,5234.59,-7,-5,-974.75,-5143.03,5234.59,1,79.2681,5234.59,-5,7,378.457,-5208.15,5221.88,0,-85.8438,5221.88,5,-7,378.457,5208.15,5221.88,0,85.8438,5221.88,-5,7,378.457,-5208.15,5221.88,0,-85.8438,5221.88,-7,-5,-974.75,-5143.03,5234.59,1,79.2681,5234.59,7,5,-974.75,5143.03,5234.59,1,-79.2681,5234.59,5,-7,378.457,5208.15,5221.88,0,85.8438,5221.88,7,5,-974.75,5143.03,5234.59,1,-79.2681,5234.59,-7,-5,-974.75,-5143.03,5234.59,1,79.2681,5234.59,7,5,-974.75,5143.03,5234.59,1,-79.2681,5234.59,-7,-5,-974.75,-5143.03,5234.59,1,79.2681,5234.59,7,5,6.68649,5.22406,-334.914,-674.869,63.6064,753.403,-974.75,5143.03,5234.59,1,-79.2681,5234.59,-5,7,-5.22406,6.68649,-712.588,224.908,-17.5168,747.239,378.457,-5208.15,5221.88,0,-85.8438,5221.88
264,6,6,104.573,1466.36,1470.08,0,85.9209,1470.08,6,-6,324.73,1436.96,1473.19,0,77.2659,1473.19,7,5,-778.616,4161.75,4233.96,1,-79.4031,4233.96,-7,-5,-778.616,-4161.75,4233.96,1,79.4031,4233.96,6,7,368.135,533.91,648.524,0,55.4135,648.524,-6,-7,368.135,-533.91,648.524,0,-55.4135,648.524,-5,7,348.896,-4202.57,4217.02,0,-85.2542,4217.02,-7,-5,-778.616,-4161.75,4233.96,1,79.4031,4233.96,7,5,-778.616,4161.75,4233.96,1,-79.4031,4233.96,5,-7,348.896,4202.57,4217.02,0,85.2542,4217.02,7,5,-778.616,4161.75,4233.96,1,-79.4031,4233.96,-7,-5,-778.616,-4161.75,4233.96,1,79.4031,4233.96,7,5,-778.616,4161.75,4233.96,1,-79.4031,4233.96,-7,-5,-778.616,-4161.75,4233.96,1,79.4031,4233.96,7,5,6.5943,5.33996,-1039.97,1043.44,-45.0955,1473.19,-778.616,4161.75,4233.96,1,-79.4031,4233.96,-5,7,-5.33996,6.5943,-700.534,1292.43,-61.5411,1470.08,348.896,-4202.57,4217.02,0,-85.2542,4217.02
265,6,6,145.243,2400.29,2404.68,0,86.5372,2404.68,6,-6,509.173,2350.23,2404.75,0,77.7759,2404.75,7,5,-579.644,3006.67,3062.03,1,-79.088,3062.03,-7,-5,-579.644,-3006.67,3062.03,1,79.088,3062.03,-6,6,509.173,-2350.23,2404.75,0,-77.7759,2404.75,6,-6,509.173,2350.23,2404.75,0,77.7759,2404.75,-5,7,298.218,-3028.91,3043.56,0,-84.3769,3043.56,-7,-5,-579.644,-3006.67,3062.03,1,79.088,3062.03,7,5,-579.644,3006.67,3062.03,1,-79.088,3062.03,5,-7,298.218,3028.91,3043.56,0,84.3769,3043.56,7,5,-579.644,3006.67,3062.03,1,-79.088,3062.03,-7,-5,-579.644,-3006.67,3062.03,1,79.088,3062.03,7,5,-579.644,3006.67,3062.03,1,-79.088,3062.03,-7,-5,-579.644,-3006.67,3062.03,1,79.088,3062.03,7,5,6.5001,5.45423,2055.85,1247.53,31.2502,2404.75,-579.644,3006.67,3062.03,1,-79.088,3062.03,-5,7,-5.45423,6.5001,2175.4,1024.75,25.2233,2404.68,298.218,-3028.91,3043.56,0,-84.3769,3043.56
266,6,6,216.518,3504.89,3511.57,1,86.465,3511.57,6,-6,632.732,3459.43,3516.81,0,79.6351,3516.81,7,5,-377.415,1935.39,1971.85,0,-78.9654,1971.85,-7,-5,-377.415,-1935.39,1971.85,0,78.9654,1971.85,-6,6,632.732,-3459.43,3516.81,0,-79.6351,3516.81,6,-6,632.732,3459.43,3516.81,0,79.6351,3516.81,-6,6,632.732,-3459.43,3516.81,0,-79.6351,3516.81,-6,-6,216.518,-3504.89,3511.57,1,-86.465,3511.57,6,6,216.518,3504.89,3511.57,1,86.465,3511.57,6,-6,632.732,3459.43,3516.81,0,79.6351,3516.81,-6,6,632.732,-3459.43,3516.81,0,-79.6351,3516.81,6,-6,632.732,3459.43,3516.81,0,79.6351,3516.81,6,6,216.518,3504.89,3511.57,1,86.465,3511.57,-6,-6,216.518,-3504.89,3511.57,1,-86.465,3511.57,6,6,6.40392,5.56685,1231.05,-3294.31,-69.5099,3516.81,216.518,3504.89,3511.57,1,86.465,3511.57,-6,6,-5.56685,6.40392,-1529.84,-3160.81,64.1728,3511.57,632.732,-3459.43,3516.81,0,-79.6351,3516.81
267,6,6,308.982,4811.98,4821.89,1,86.326,4821.89,6,-6,662.5,4772.85,4818.61,0,82.0975,4818.61,-5,6,-250.468,2378.09,2391.24,0,-83.9876,2391.24,5,-6,-250.468,-2378.09,2391.24,0,83.9876,2391.24,-6,6,662.5,-4772.85,4818.61,0,-82.0975,4818.61,6,-6,662.5,4772.85,4818.61,0,82.0975,4818.61,-6,6,662.5,-4772.85,4818.61,0,-82.0975,4818.61,-6,-6,308.982,-4811.98,4821.89,1,-86.326,4821.89,6,6,308.982,4811.98,4821.89,1,86.326,4821.89,6,-6,662.5,4772.85,4818.61,0,82.0975,4818.61,6,6,308.982,4811.98,4821.89,1,86.326,4821.89,-6,-6,308.982,-4811.98,4821.89,1,-86.326,4821.89,6,6,308.982,4811.98,4821.89,1,86.326,4821.89,-6,-6,308.982,-4811.98,4821.89,1,-86.326,4821.89,6,6,6.30579,5.67776,-4703.96,-1044.85,12.5233,4818.61,308.982,4811.98,4821.89,1,86.326,4821.89,-6,6,-5.67776,6.30579,2791.94,3931.37,54.6188,4821.89,662.5,-4772.85,4818.61,0,-82.0975,4818.61
268,6,6,397.941,6345.61,6358.07,0,86.4116,6358.07,6,-6,675.545,6324.69,6360.66,1,83.9033,6360.66,-5,6,-197.06,1789.36,1800.18,0,-83.7154,1800.18,5,-6,-197.06,-1789.36,1800.18,0,83.7154,1800.18,-6,6,675.545,-6324.69,6360.66,1,-83.9033,6360.66,6,-6,675.545,6324.69,6360.66,1,83.9033,6360.66,-6,6,675.545,-6324.69,6360.66,1,-83.9033,6360.66,-6,-6,397.941,-6345.61,6358.07,0,-86.4116,6358.07,6,6,397.941,6345.61,6358.07,0,86.4116,6358.07,6,-6,675.545,6324.69,6360.66,1,83.9033,6360.66,-6,6,675.545,-6324.69,6360.66,1,-83.9033,6360.66,6,-6,675.545,6324.69,6360.66,1,83.9033,6360.66,-6,6,675.545,-6324.69,6360.66,1,-83.9033,6360.66,6,-6,675.545,6324.69,6360.66,1,83.9033,6360.66,6,6,6.20574,5.78695,-858.966,6302.4,-82.2389,6360.66,397.941,6345.61,6358.07,0,86.4116,6358.07,-6,6,-5.78695,6.20574,-6344.23,419.361,-3.78181,6358.07,675.545,-6324.69,6360.66,1,-83.9033,6360.66
269,6,6,568.533,8019.44,8039.57,1,85.9448,8039.57,6,-6,656.337,8016.16,8042.98,0,85.3192,8042.98,5,6,-106.853,261.208,282.218,0,-67.7519,282.218,-5,-6,-106.853,-261.208,282.218,0,67.7519,282.218,-6,6,656.337,-8016.16,8042.98,0,-85.3192,8042.98,6,-6,656.337,8016.16,8042.98,0,85.3192,8042.98,-6,6,656.337,-8016.16,8042.98,0,-85.3192,8042.98,-6,-6,568.533,-8019.44,8039.57,1,-85.9448,8039.57,6,6,568.533,8019.44,8039.57,1,85.9448,8039.57,6,-6,656.337,8016.16,8042.98,0,85.3192,8042.98,-6,6,656.337,-8016.16,8042.98,0,-85.3192,8042.98,6,-6,656.337,8016.16,8042.98,0,85.3192,8042.98,6,6,568.533,8019.44,8039.57,1,85.9448,8039.57,-6,-6,568.533,-8019.44,8039.57,1,-85.9448,8039.57,6,6,6.1038,5.89437,8011.29,713.313,5.08811,8042.98,568.533,8019.44,8039.57,1,85.9448,8039.57,-6,6,-5.89437,6.1038,-2787.8,-7540.75,69.7108,8039.57,656.337,-8016.16,8042.98,0,-85.3192,8042.98
270,6,6,627.905,9980.27,10000,1,86.4,10000,6,-6,627.905,9980.27,10000,0,86.4,10000,-8,6,-1.22189e-12,2.35913e-13,1.24446e-12,0,-10.9278,1.24446e-12,8,-6,-1.22189e-12,-2.35913e-13,1.24446e-12,0,10.9278,1.24446e-12,6,6,627.905,9980.27,10000,1,86.4,10000,6,-6,627.905,9980.27,10000,0,86.4,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,627.905,-9980.27,10000,0,-86.4,10000,6,6,627.905,9980.27,10000,1,86.4,10000,6,-6,627.905,9980.27,10000,0,86.4,10000,6,6,627.905,9980.27,10000,1,86.4,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,6,6,627.905,9980.27,10000,1,86.4,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,6,6,6,6,627.905,-9980.27,-86.4,10000,627.905,9980.27,10000,1,86.4,10000,-6,6,-6,6,627.905,-9980.27,-86.4,10000,627.905,-9980.27,10000,1,-86.4,10000
271,6,6,568.533,8019.44,8039.57,1,85.9448,8039.57,6,-6,353.529,8035.21,8042.98,0,87.4808,8042.98,-6,5,-297.753,957.715,1002.93,0,-72.7296,1002.93,6,-5,-297.753,-957.715,1002.93,0,72.7296,1002.93,6,6,568.533,8019.44,8039.57,1,85.9448,8039.57,-6,-6,568.533,-8019.44,8039.57,1,-85.9448,8039.57,-6,6,353.529,-8035.21,8042.98,0,-87.4808,8042.98,-6,-6,568.533,-8019.44,8039.57,1,-85.9448,8039.57,6,6,568.533,8019.44,8039.57,1,85.9448,8039.57,6,-6,353.529,8035.21,8042.98,0,87.4808,8042.98,-6,6,353.529,-8035.21,8042.98,0,-87.4808,8042.98,6,-6,353.529,8035.21,8042.98,0,87.4808,8042.98,6,6,568.533,8019.44,8039.57,1,85.9448,8039.57,-6,-6,568.533,-8019.44,8039.57,1,-85.9448,8039.57,6,6,5.89437,6.1038,-8037.52,-296.393,2.11189,8042.98,568.533,8019.44,8039.57,1,85.9448,8039.57,-6,6,-6.1038,5.89437,-2787.8,-7540.75,69.7108,8039.57,353.529,-8035.21,8042.98,0,-87.4808,8042.98
272,6,6,397.941,6345.61,6358.07,0,86.4116,6358.07,6,-6,122.476,6359.48,6360.66,1,88.8967,6360.66,-6,5,-475.485,1736.25,1800.18,0,-74.6846,1800.18,6,-5,-475.485,-1736.25,1800.18,0,74.6846,1800.18,6,6,397.941,6345.61,6358.07,0,86.4116,6358.07,-6,-6,397.941,-6345.61,6358.07,0,-86.4116,6358.07,-6,6,122.476,-6359.48,6360.66,1,-88.8967,6360.66,-6,-6,397.941,-6345.61,6358.07,0,-86.4116,6358.07,6,6,397.941,6345.61,6358.07,0,86.4116,6358.07,6,-6,122.476,6359.48,6360.66,1,88.8967,6360.66,-6,6,122.476,-6359.48,6360.66,1,-88.8967,6360.66,6,-6,122.476,6359.48,6360.66,1,88.8967,6360.66,-6,6,122.476,-6359.48,6360.66,1,-88.8967,6360.66,6,-6,122.476,6359.48,6360.66,1,88.8967,6360.66,6,6,5.78695,6.20574,62.2933,6360.36,89.4389,6360.66,397.941,6345.61,6358.07,0,86.4116,6358.07,-6,6,-6.20574,5.78695,-6344.23,419.361,-3.78181,6358.07,122.476,-6359.48,6360.66,1,-88.8967,6360.66
273,6,6,308.982,4811.98,4821.89,1,86.326,4821.89,6,-6,-59.0798,4818.25,4818.61,0,-89.2975,4818.61,-6,5,-642.554,2303.3,2391.24,0,-74.4124,2391.24,6,-5,-642.554,-2303.3,2391.24,0,74.4124,2391.24,5,7,342.239,1055.21,1109.32,0,72.0304,1109.32,-5,-7,342.239,-1055.21,1109.32,0,-72.0304,1109.32,-6,6,-59.0798,-4818.25,4818.61,0,89.2975,4818.61,-6,-6,308.982,-4811.98,4821.89,1,-86.326,4821.89,6,6,308.982,4811.98,4821.89,1,86.326,4821.89,6,-6,-59.0798,4818.25,4818.61,0,-89.2975,4818.61,6,6,308.982,4811.98,4821.89,1,86.326,4821.89,-6,-6,308.982,-4811.98,4821.89,1,-86.326,4821.89,6,6,308.982,4811.98,4821.89,1,86.326,4821.89,-6,-6,308.982,-4811.98,4821.89,1,-86.326,4821.89,6,6,5.67776,6.30579,4797.83,-447.046,-5.32326,4818.61,308.982,4811.98,4821.89,1,86.326,4821.89,-6,6,-6.30579,5.67776,2791.94,3931.37,54.6188,4821.89,-59.0798,-4818.25,4818.61,0,89.2975,4818.61
274,6,6,216.518,3504.89,3511.57,1,86.465,3511.57,6,-6,-194.161,3511.45,3516.81,0,-86.8351,3516.81,-6,5,-754.705,2687.51,2791.46,0,-74.3142,2791.46,6,-5,-754.705,-2687.51,2791.46,0,74.3142,2791.46,5,7,601.652,1877.82,1971.85,0,72.2346,1971.85,-5,-7,601.652,-1877.82,1971.85,0,-72.2346,1971.85,-6,6,-194.161,-3511.45,3516.81,0,86.8351,3516.81,-6,-6,216.518,-3504.89,3511.57,1,-86.465,3511.57,6,6,216.518,3504.89,3511.57,1,86.465,3511.57,6,-6,-194.161,3511.45,3516.81,0,-86.8351,3516.81,-6,6,-194.161,-3511.45,3516.81,0,86.8351,3516.81,6,-6,-194.161,3511.45,3516.81,0,-86.8351,3516.81,6,6,216.518,3504.89,3511.57,1,86.465,3511.57,-6,-6,216.518,-3504.89,3511.57,1,-86.465,3511.57,6,6,5.56685,6.40392,-808.452,-3422.63,76.7099,3516.81,216.518,3504.89,3511.57,1,86.465,3511.57,-6,6,-6.40392,5.56685,-1529.84,-3160.81,64.1728,3511.57,-194.161,-3511.45,3516.81,0,86.8351,3516.81
275,6,6,145.243,2400.29,2404.68,0,86.5372,2404.68,6,-6,-210.596,2395.51,2404.75,0,-84.9759,2404.75,-6,5,-782.739,2883.88,2988.22,0,-74.8147,2988.22,6,-5,-782.739,-2883.88,2988.22,0,74.8147,2988.22,5,7,940.527,2914.01,3062.03,1,72.112,3062.03,-5,-7,940.527,-2914.01,3062.03,1,-72.112,3062.03,5,6,-445.081,-2922.23,2955.93,0,81.3399,2955.93,-7,5,83.7564,-3042.4,3043.56,0,-88.4231,3043.56,-5,-6,-445.081,2922.23,2955.93,0,-81.3399,2955.93,7,-5,83.7564,3042.4,3043.56,0,88.4231,3043.56,5,7,940.527,2914.01,3062.03,1,72.112,3062.03,-5,-7,940.527,-2914.01,3062.03,1,-72.112,3062.03,5,7,940.527,2914.01,3062.03,1,72.112,3062.03,-5,-7,940.527,-2914.01,3062.03,1,-72.112,3062.03,5,7,5.45423,6.5001,-2195.99,980.025,-24.0502,2404.75,940.527,2914.01,3062.03,1,72.112,3062.03,-7,5,-6.5001,5.45423,2175.4,1024.75,25.2233,2404.68,83.7564,-3042.4,3043.56,0,-88.4231,3043.56
276,6,6,104.573,1466.36,1470.08,0,85.9209,1470.08,6,-6,-142.071,1466.32,1473.19,0,-84.4659,1473.19,-6,5,-688.284,2801.37,2884.69,0,-76.1961,2884.69,6,-5,-688.284,-2801.37,2884.69,0,76.1961,2884.69,5,7,1322.63,4022.07,4233.96,1,71.7969,4233.96,-5,-7,1322.63,-4022.07,4233.96,1,-71.7969,4233.96,-7,5,180.577,-4213.16,4217.02,0,-87.5458,4217.02,-5,-7,1322.63,-4022.07,4233.96,1,-71.7969,4233.96,5,7,1322.63,4022.07,4233.96,1,71.7969,4233.96,7,-5,180.577,4213.16,4217.02,0,87.5458,4217.02,5,7,1322.63,4022.07,4233.96,1,71.7969,4233.96,-5,-7,1322.63,-4022.07,4233.96,1,-71.7969,4233.96,5,7,1322.63,4022.07,4233.96,1,71.7969,4233.96,-5,-7,1322.63,-4022.07,4233.96,1,-71.7969,4233.96,5,7,5.33996,6.5943,900.988,1165.55,52.2955,1473.19,1322.63,4022.07,4233.96,1,71.7969,4233.96,-7,5,-6.5943,5.33996,-700.534,1292.43,-61.5411,1470.08,180.577,-4213.16,4217.02,0,-87.5458,4217.02
277,6,6,50.9057,745.503,747.239,0,86.0937,747.239,6,-6,-78.7815,749.272,753.403,0,-83.9977,753.403,-6,5,-524.018,2417.01,2473.16,0,-77.7674,2473.16,6,-5,-524.018,-2417.01,2473.16,0,77.7674,2473.16,5,7,1623.49,4976.46,5234.59,1,71.9319,5234.59,-5,-7,1623.49,-4976.46,5234.59,1,-71.9319,5234.59,-7,5,277.282,-5214.51,5221.88,0,-86.9562,5221.88,-5,-7,1623.49,-4976.46,5234.59,1,-71.9319,5234.59,5,7,1623.49,4976.46,5234.59,1,71.9319,5234.59,7,-5,277.282,5214.51,5221.88,0,86.9562,5221.88,5,7,1623.49,4976.46,5234.59,1,71.9319,5234.59,-5,-7,1623.49,-4976.46,5234.59,1,-71.9319,5234.59,5,7,1623.49,4976.46,5234.59,1,71.9319,5234.59,-5,-7,1623.49,-4976.46,5234.59,1,-71.9319,5234.59,5,7,5.22406,6.68649,416.857,-627.572,-56.4064,753.403,1623.49,4976.46,5234.59,1,71.9319,5234.59,-7,5,-6.68649,5.22406,-712.588,224.908,-17.5168,747.239,277.282,-5214.51,5221.88,0,-86.9562,5221.88
278,6,6,7.14066,247.088,247.191,0,88.3447,247.191,6,-6,-16.8136,252.167,252.727,0,-86.1854,252.727,-6,5,-373.307,1780.77,1819.47,0,-78.1604,1819.47,6,-5,-373.307,-1780.77,1819.47,0,78.1604,1819.47,5,7,1841.72,5721.85,6010.95,0,72.1579,6010.95,-5,-7,1841.72,-5721.85,6010.95,0,-72.1579,6010.95,-7,5,353.698,-5987.03,5997.47,1,-86.619,5997.47,-5,-7,1841.72,-5721.85,6010.95,0,-72.1579,6010.95,5,7,1841.72,5721.85,6010.95,0,72.1579,6010.95,7,-5,353.698,5987.03,5997.47,1,86.619,5997.47,5,7,1841.72,5721.85,6010.95,0,72.1579,6010.95,-5,-7,1841.72,-5721.85,6010.95,0,-72.1579,6010.95,-7,5,353.698,-5987.03,5997.47,1,-86.619,5997.47,7,-5,353.698,5987.03,5997.47,1,86.619,5997.47,5,7,5.10657,6.77665,-247.553,-50.8777,11.6138,252.727,1841.72,5721.85,6010.95,0,72.1579,6010.95,-7,5,-6.77665,5.10657,-226.001,100.134,-23.8965,247.191,353.698,-5987.03,5997.47,1,-86.619,5997.47
279,6,6,-10.0198,-3.59186,10.6441,0,19.7216,10.6441,6,-6,8.32447,-12.8559,15.3157,0,-57.0761,15.3157,-7,9,-271.94,-583.083,643.38,0,64.9964,643.38,7,-9,-271.94,583.083,643.38,0,-64.9964,643.38,5,7,2010.6,6241.23,6557.09,0,72.1437,6557.09,-5,-7,2010.6,-6241.23,6557.09,0,-72.1437,6557.09,-7,5,418.763,-6541.21,6554.6,1,-86.337,6554.6,-5,-7,2010.6,-6241.23,6557.09,0,-72.1437,6557.09,5,7,2010.6,6241.23,6557.09,0,72.1437,6557.09,7,-5,418.763,6541.21,6554.6,1,86.337,6554.6,5,7,2010.6,6241.23,6557.09,0,72.1437,6557.09,-5,-7,2010.6,-6241.23,6557.09,0,-72.1437,6557.09,-7,5,418.763,-6541.21,6554.6,1,-86.337,6554.6,7,-5,418.763,6541.21,6554.6,1,86.337,6554.6,5,7,4.98752,6.86474,-11.46,-10.1607,41.5609,15.3157,2010.6,6241.23,6557.09,0,72.1437,6557.09,-7,5,-6.86474,4.98752,10.5502,-1.41093,-7.61728,10.6441,418.763,-6541.21,6554.6,1,-86.337,6554.6
280,6,6,96.3541,-113.796,149.11,0,-49.7445,149.11,6,-6,-41.2245,-1.47671,41.251,0,2.05152,41.251,4,7,-400.865,-882.217,969.02,0,65.5637,969.02,-4,-7,-400.865,882.217,969.02,0,-65.5637,969.02,5,7,2063.3,6347.29,6674.23,0,71.9923,6674.23,-5,-7,2063.3,-6347.29,6674.23,0,-71.9923,6674.23,-7,5,424.885,-6659.38,6672.92,1,-86.3493,6672.92,-5,-7,2063.3,-6347.29,6674.23,0,-71.9923,6674.23,5,7,2063.3,6347.29,6674.23,0,71.9923,6674.23,7,-5,424.885,6659.38,6672.92,1,86.3493,6672.92,5,7,2063.3,6347.29,6674.23,0,71.9923,6674.23,-5,-7,2063.3,-6347.29,6674.23,0,-71.9923,6674.23,-7,5,424.885,-6659.38,6672.92,1,-86.3493,6672.92,7,-5,424.885,6659.38,6672.92,1,86.3493,6672.92,5,7,4.86696,6.95074,-34.2496,-22.9915,33.8732,41.251,2063.3,6347.29,6674.23,0,71.9923,6674.23,-7,5,-6.95074,4.86696,-116.558,92.9943,-38.5842,149.11,424.885,-6659.38,6672.92,1,-86.3493,6672.92
281,6,6,-13.0696,45.2016,47.0532,0,-73.8733,47.0532,6,-6,-7.94386,44.0549,44.7654,0,-79.7784,44.7654,4,7,-860.649,-1863.32,2052.48,0,65.2083,2052.48,-4,-7,-860.649,1863.32,2052.48,0,-65.2083,2052.48,5,7,1903.72,5841.84,6144.2,1,71.9504,6144.2,-5,-7,1903.72,-5841.84,6144.2,1,-71.9504,6144.2,-7,5,388.53,-6127.93,6140.23,0,-86.3721,6140.23,-5,-7,1903.72,-5841.84,6144.2,1,-71.9504,6144.2,5,7,1903.72,5841.84,6144.2,1,71.9504,6144.2,7,-5,388.53,6127.93,6140.23,0,86.3721,6140.23,5,7,1903.72,5841.84,6144.2,1,71.9504,6144.2,-5,-7,1903.72,-5841.84,6144.2,1,-71.9504,6144.2,5,7,1903.72,5841.84,6144.2,1,71.9504,6144.2,-5,-7,1903.72,-5841.84,6144.2,1,-71.9504,6144.2,5,7,4.74491,7.03462,-41.7042,16.2697,-21.3118,44.7654,1903.72,5841.84,6144.2,1,71.9504,6144.2,-7,5,-7.03462,4.74491,-44.958,-13.8845,17.1623,47.0532,388.53,-6127.93,6140.23,0,-86.3721,6140.23
282,6,6,84.9289,157.012,178.51,0,61.5907,178.51,6,-6,10.02,163.542,163.849,0,86.494,163.849,4,7,-1327.69,-2862.37,3155.3,0,65.1161,3155.3,-4,-7,-1327.69,2862.37,3155.3,0,-65.1161,3155.3,5,7,1599.27,4922.8,5176.07,1,72.0025,5176.07,-5,-7,1599.27,-4922.8,5176.07,1,-72.0025,5176.07,-7,5,290.237,-5168.5,5176.64,0,-86.7859,5176.64,-5,-7,1599.27,-4922.8,5176.07,1,-72.0025,5176.07,5,7,1599.27,4922.8,5176.07,1,72.0025,5176.07,7,-5,290.237,5168.5,5176.64,0,86.7859,5176.64,-7,5,290.237,-5168.5,5176.64,0,-86.7859,5176.64,7,-5,290.237,5168.5,5176.64,0,86.7859,5176.64,5,7,1599.27,4922.8,5176.07,1,72.0025,5176.07,-5,-7,1599.27,-4922.8,5176.07,1,-72.0025,5176.07,5,7,4.62142,7.11636,147.128,72.1112,26.1107,163.849,1599.27,4922.8,5176.07,1,72.0025,5176.07,-7,5,-7.11636,4.62142,125.071,127.37,45.5218,178.51,290.237,-5168.5,5176.64,0,-86.7859,5176.64
283,6,6,22.675,225.164,226.303,0,84.2494,226.303,6,-6,-32.4936,235.598,237.828,0,-82.1473,237.828,4,7,-1712.44,-3698.46,4075.66,0,65.1551,4075.66,-4,-7,-1712.44,3698.46,4075.66,0,-65.1551,4075.66,5,7,1234.12,3801.9,3997.18,0,72.0163,3997.18,-5,-7,1234.12,-3801.9,3997.18,0,-72.0163,3997.18,-7,5,209.115,-3982.79,3988.28,0,-86.9945,3988.28,7,-4,-821.923,-4003.04,4086.55,1,78.397,4086.55,-7,4,-821.923,4003.04,4086.55,1,-78.397,4086.55,7,-5,209.115,3982.79,3988.28,0,86.9945,3988.28,-7,4,-821.923,4003.04,4086.55,1,-78.397,4086.55,7,-4,-821.923,-4003.04,4086.55,1,78.397,4086.55,-7,4,-821.923,4003.04,4086.55,1,-78.397,4086.55,7,-4,-821.923,-4003.04,4086.55,1,78.397,4086.55,4,7,4.49651,7.19593,-186.581,-147.479,38.3239,237.828,-1712.44,-3698.46,4075.66,0,65.1551,4075.66,-7,4,-7.19593,4.49651,-170.953,148.284,-40.9383,226.303,-821.923,4003.04,4086.55,1,-78.397,4086.55
284,6,6,-11.5023,234.25,234.532,0,-87.1889,234.532,6,-6,-53.076,236.724,242.601,0,-77.3627,242.601,4,7,-1994.39,-4261.95,4705.51,0,64.9226,4705.51,-4,-7,-1994.39,4261.95,4705.51,0,-64.9226,4705.51,4,8,954.338,1524.4,1798.49,0,57.9517,1798.49,-4,-8,954.338,-1524.4,1798.49,0,-57.9517,1798.49,4,7,-1994.39,-4261.95,4705.51,0,64.9226,4705.51,7,-4,-930.693,-4626.9,4719.57,1,78.6268,4719.57,-7,4,-930.693,4626.9,4719.57,1,-78.6268,4719.57,-4,-7,-1994.39,4261.95,4705.51,0,-64.9226,4705.51,-7,4,-930.693,4626.9,4719.57,1,-78.6268,4719.57,7,-4,-930.693,-4626.9,4719.57,1,78.6268,4719.57,-7,4,-930.693,4626.9,4719.57,1,-78.6268,4719.57,7,-4,-930.693,-4626.9,4719.57,1,78.6268,4719.57,4,7,4.37024,7.27331,168.042,174.978,46.1585,242.601,-1994.39,-4261.95,4705.51,0,64.9226,4705.51,-7,4,-7.27331,4.37024,-221.409,-77.3531,19.2578,234.532,-930.693,4626.9,4719.57,1,-78.6268,4719.57
285,6,6,101.188,190.598,215.793,0,62.0363,215.793,6,-6,-162.644,191.234,251.045,0,-49.6189,251.045,4,7,-2123.91,-4516.07,4990.58,0,64.8123,4990.58,-4,-7,-2123.91,4516.07,4990.58,0,-64.8123,4990.58,4,8,1441.4,2288.32,2704.44,0,57.7934,2704.44,-4,-8,1441.4,-2288.32,2704.44,0,-57.7934,2704.44,4,7,-2123.91,-4516.07,4990.58,0,64.8123,4990.58,7,-4,-971.479,-4912.68,5007.82,1,78.8141,5007.82,-7,4,-971.479,4912.68,5007.82,1,-78.8141,5007.82,-4,-7,-2123.91,4516.07,4990.58,0,-64.8123,4990.58,-7,4,-971.479,4912.68,5007.82,1,-78.8141,5007.82,7,-4,-971.479,-4912.68,5007.82,1,78.8141,5007.82,-7,4,-971.479,4912.68,5007.82,1,-78.8141,5007.82,7,-4,-971.479,-4912.68,5007.82,1,78.8141,5007.82,4,7,4.24264,7.34847,-237.001,-82.7879,19.255,251.045,-2123.91,-4516.07,4990.58,0,64.8123,4990.58,-7,4,-7.34847,4.24264,-68.3015,-204.699,71.5478,215.793,-971.479,4912.68,5007.82,1,-78.8141,5007.82
286,6,6,99.0304,93.1838,135.979,0,43.2578,135.979,6,-6,-153.804,104.288,185.827,0,-34.1396,185.827,4,7,-2063.91,-4409.85,4868.93,0,64.9193,4868.93,-4,-7,-2063.91,4409.85,4868.93,0,-64.9193,4868.93,4,8,1909.39,3021.36,3574.12,0,57.7086,3574.12,-4,-8,1909.39,-3021.36,3574.12,0,-57.7086,3574.12,4,7,-2063.91,-4409.85,4868.93,0,64.9193,4868.93,7,-4,-927.715,-4791.41,4880.4,1,79.042,4880.4,-7,4,-927.715,4791.41,4880.4,1,-79.042,4880.4,-4,-7,-2063.91,4409.85,4868.93,0,-64.9193,4868.93,-7,4,-927.715,4791.41,4880.4,1,-79.042,4880.4,7,-4,-927.715,-4791.41,4880.4,1,79.042,4880.4,-7,4,-927.715,4791.41,4880.4,1,-79.042,4880.4,7,-4,-927.715,-4791.41,4880.4,1,79.042,4880.4,4,7,4.11375,7.42139,184.025,-25.8153,-7.98542,185.827,-2063.91,-4409.85,4868.93,0,64.9193,4868.93,-7,4,-7.42139,4.11375,-57.8718,-123.049,64.8117,135.979,-927.715,4791.41,4880.4,1,-79.042,4880.4
287,6,6,-4.86358,-16.9291,17.6139,0,73.9711,17.6139,6,-6,25.8749,-35.5116,43.9385,0,-53.9217,43.9385,4,7,-1869.39,-3975.15,4392.77,1,64.8138,4392.77,-4,-7,-1869.39,3975.15,4392.77,1,-64.8138,4392.77,4,8,2268.3,3587.17,4244.17,0,57.6934,4244.17,-4,-8,2268.3,-3587.17,4244.17,0,-57.6934,4244.17,-8,4,272.933,-4240.31,4249.09,0,-86.3172,4249.09,7,-4,-812.501,-4320.91,4396.64,0,79.3505,4396.64,-7,4,-812.501,4320.91,4396.64,0,-79.3505,4396.64,8,-4,272.933,4240.31,4249.09,0,86.3172,4249.09,-7,4,-812.501,4320.91,4396.64,0,-79.3505,4396.64,7,-4,-812.501,-4320.91,4396.64,0,79.3505,4396.64,4,7,-1869.39,-3975.15,4392.77,1,64.8138,4392.77,-4,-7,-1869.39,3975.15,4392.77,1,-64.8138,4392.77,4,7,3.9836,7.49206,42.7449,-10.1714,-13.385,43.9385,-1869.39,-3975.15,4392.77,1,64.8138,4392.77,-7,4,-7.49206,3.9836,13.8384,-10.8972,-38.2189,17.6139,-812.501,4320.91,4396.64,0,-79.3505,4396.64
288,6,6,4.40115,-110.186,110.274,0,-87.7127,110.274,6,-6,70.4736,-88.39,113.046,0,-51.4345,113.046,4,7,-1562.8,-3318.43,3668.01,0,64.7822,3668.01,-4,-7,-1562.8,3318.43,3668.01,0,-64.7822,3668.01,4,8,2490.49,3920.21,4644.41,0,57.5725,4644.41,-4,-8,2490.49,-3920.21,4644.41,0,-57.5725,4644.41,-8,4,313.858,-4662.2,4672.75,1,-86.1487,4672.75,-4,-8,2490.49,-3920.21,4644.41,0,-57.5725,4644.41,4,8,2490.49,3920.21,4644.41,0,57.5725,4644.41,8,-4,313.858,4662.2,4672.75,1,86.1487,4672.75,-8,4,313.858,-4662.2,4672.75,1,-86.1487,4672.75,8,-4,313.858,4662.2,4672.75,1,86.1487,4672.75,-8,4,313.858,-4662.2,4672.75,1,-86.1487,4672.75,8,-4,313.858,4662.2,4672.75,1,86.1487,4672.75,4,8,3.85224,7.56044,-64.3723,92.9276,-55.2891,113.046,2490.49,3920.21,4644.41,0,57.5725,4644.41,-8,4,-7.56044,3.85224,-109.921,-8.81743,4.58622,110.274,313.858,-4662.2,4672.75,1,-86.1487,4672.75
289,6,6,-36.4931,-132.242,137.185,0,74.5728,137.185,6,-6,4.06305,-107.597,107.674,0,-87.8374,107.674,4,7,-1218.64,-2541.68,2818.73,0,64.3841,2818.73,-4,-7,-1218.64,2541.68,2818.73,0,-64.3841,2818.73,4,8,2531.12,3918.22,4664.66,0,57.138,4664.66,-4,-8,2531.12,-3918.22,4664.66,0,-57.138,4664.66,-8,4,326.798,-4690.29,4701.66,1,-86.0143,4701.66,-4,-8,2531.12,-3918.22,4664.66,0,-57.138,4664.66,4,8,2531.12,3918.22,4664.66,0,57.138,4664.66,8,-4,326.798,4690.29,4701.66,1,86.0143,4701.66,-8,4,326.798,-4690.29,4701.66,1,-86.0143,4701.66,8,-4,326.798,4690.29,4701.66,1,86.0143,4701.66,-8,4,326.798,-4690.29,4701.66,1,-86.0143,4701.66,8,-4,326.798,4690.29,4701.66,1,86.0143,4701.66,4,8,3.7197,7.62652,30.8535,-103.159,-73.3487,107.674,2531.12,3918.22,4664.66,0,57.138,4664.66,-8,4,-7.62652,3.7197,109.393,82.7823,37.1163,137.185,326.798,-4690.29,4701.66,1,-86.0143,4701.66
290,6,6,-11.4258,-166.882,167.273,0,86.0833,167.273,6,-6,66.4778,-152.889,166.716,0,-66.5001,166.716,3,8,-1931.58,-2334.53,3030.02,0,50.3959,3030.02,-3,-8,-1931.58,2334.53,3030.02,0,-50.3959,3030.02,4,8,2285.16,3607.16,4270.07,0,57.6455,4270.07,-4,-8,2285.16,-3607.16,4270.07,0,-57.6455,4270.07,-8,4,303.209,-4278,4288.73,1,-85.9459,4288.73,-4,-8,2285.16,-3607.16,4270.07,0,-57.6455,4270.07,4,8,2285.16,3607.16,4270.07,0,57.6455,4270.07,8,-4,303.209,4278,4288.73,1,85.9459,4288.73,-8,4,303.209,-4278,4288.73,1,-85.9459,4288.73,8,-4,303.209,4278,4288.73,1,85.9459,4288.73,-8,4,303.209,-4278,4288.73,1,-85.9459,4288.73,8,-4,303.209,4278,4288.73,1,85.9459,4288.73,4,8,3.58603,7.69028,161.036,43.1489,14.9998,166.716,2285.16,3607.16,4270.07,0,57.6455,4270.07,-8,4,-7.69028,3.58603,-166.471,16.366,-5.6148,167.273,303.209,-4278,4288.73,1,-85.9459,4288.73
291,6,6,176.733,-129.026,218.82,0,-36.1317,218.82,6,-6,208.464,-110.256,235.826,0,-27.8742,235.826,3,8,-2737.29,-3287.51,4277.91,1,50.2182,4277.91,-3,-8,-2737.29,3287.51,4277.91,1,-50.2182,4277.91,4,8,1853.21,2985.99,3514.33,0,58.1749,3514.33,-4,-8,1853.21,-2985.99,3514.33,0,-58.1749,3514.33,-8,4,241.104,-3492.98,3501.29,0,-86.0514,3501.29,8,-3,-777.68,-4198.37,4269.79,0,79.5058,4269.79,-8,3,-777.68,4198.37,4269.79,0,-79.5058,4269.79,8,-4,241.104,3492.98,3501.29,0,86.0514,3501.29,3,8,-2737.29,-3287.51,4277.91,1,50.2182,4277.91,-3,-8,-2737.29,3287.51,4277.91,1,-50.2182,4277.91,3,8,-2737.29,-3287.51,4277.91,1,50.2182,4277.91,-3,-8,-2737.29,3287.51,4277.91,1,-50.2182,4277.91,3,8,3.45127,7.75169,82.9453,220.758,69.4073,235.826,-2737.29,-3287.51,4277.91,1,50.2182,4277.91,-8,3,-7.75169,3.45127,-168.538,-139.561,39.6271,218.82,-777.68,4198.37,4269.79,0,-79.5058,4269.79
292,6,6,257.031,-77.1861,268.37,0,-16.7149,268.37,6,-6,277.554,-75.6334,287.674,0,-15.243,287.674,3,8,-3457.97,-4178.96,5424.14,1,50.3932,5424.14,-3,-8,-3457.97,4178.96,5424.14,1,-50.3932,5424.14,4,8,1326.75,2096.39,2480.95,0,57.6714,2480.95,-4,-8,1326.75,-2096.39,2480.95,0,-57.6714,2480.95,3,8,-3457.97,-4178.96,5424.14,1,50.3932,5424.14,8,-3,-1007.85,-5342.33,5436.56,0,79.3165,5436.56,-8,3,-1007.85,5342.33,5436.56,0,-79.3165,5436.56,-3,-8,-3457.97,4178.96,5424.14,1,-50.3932,5424.14,-8,3,-1007.85,5342.33,5436.56,0,-79.3165,5436.56,8,-3,-1007.85,-5342.33,5436.56,0,79.3165,5436.56,3,8,-3457.97,-4178.96,5424.14,1,50.3932,5424.14,-3,-8,-3457.97,4178.96,5424.14,1,-50.3932,5424.14,3,8,3.31546,7.81074,-193.834,212.567,-47.6391,287.674,-3457.97,-4178.96,5424.14,1,50.3932,5424.14,-8,3,-7.81074,3.31546,-56.7945,-262.292,77.7823,268.37,-1007.85,5342.33,5436.56,0,-79.3165,5436.56
293,6,6,151.475,-27.2936,153.915,0,-10.2142,153.915,6,-6,142.291,-19.2369,143.585,0,-7.69935,143.585,3,8,-3987.97,-4828.19,6262.22,1,50.4442,6262.22,-3,-8,-3987.97,4828.19,6262.22,1,-50.4442,6262.22,4,8,726.827,1155.01,1364.67,0,57.8185,1364.67,-4,-8,726.827,-1155.01,1364.67,0,-57.8185,1364.67,3,8,-3987.97,-4828.19,6262.22,1,50.4442,6262.22,8,-3,-1160.68,-6158.53,6266.95,0,79.3268,6266.95,-8,3,-1160.68,6158.53,6266.95,0,-79.3268,6266.95,-3,-8,-3987.97,4828.19,6262.22,1,-50.4442,6262.22,-8,3,-1160.68,6158.53,6266.95,0,-79.3268,6266.95,8,-3,-1160.68,-6158.53,6266.95,0,79.3268,6266.95,3,8,-3987.97,-4828.19,6262.22,1,50.4442,6262.22,-3,-8,-3987.97,4828.19,6262.22,1,-50.4442,6262.22,3,8,3.17864,7.86742,-143.483,-5.41909,2.16293,143.585,-3987.97,-4828.19,6262.22,1,50.4442,6262.22,-8,3,-7.86742,3.17864,-16.863,-152.988,83.71,153.915,-1160.68,6158.53,6266.95,0,-79.3268,6266.95
294,6,6,-42.2624,-2.35018,42.3277,0,3.18289,42.3277,6,-6,-11.815,5.44286,13.0085,0,-24.7342,13.0085,3,8,-4298.44,-5162.92,6718.06,0,50.2206,6718.06,-3,-8,-4298.44,5162.92,6718.06,0,-50.2206,6718.06,10,12,604.776,-147.495,622.502,0,-13.7059,622.502,-10,-12,604.776,147.495,622.502,0,13.7059,622.502,3,8,-4298.44,-5162.92,6718.06,0,50.2206,6718.06,8,-3,-1245.94,-6592.75,6709.45,1,79.2981,6709.45,-8,3,-1245.94,6592.75,6709.45,1,-79.2981,6709.45,-3,-8,-4298.44,5162.92,6718.06,0,-50.2206,6718.06,3,8,-4298.44,-5162.92,6718.06,0,50.2206,6718.06,-3,-8,-4298.44,5162.92,6718.06,0,-50.2206,6718.06,-8,3,-1245.94,6592.75,6709.45,1,-79.2981,6709.45,8,-3,-1245.94,-6592.75,6709.45,1,79.2981,6709.45,3,8,3.04085,7.92169,6.98575,10.9736,57.5193,13.0085,-4298.44,-5162.92,6718.06,0,50.2206,6718.06,-8,3,-7.92169,3.04085,33.3897,26.0147,37.9231,42.3277,-1245.94,6592.75,6709.45,1,-79.2981,6709.45
295,6,6,-60.3041,5.23869,60.5312,0,-4.96489,60.5312,6,-6,-18.5235,27.0445,32.78,0,-55.5917,32.78,3,8,-4319.67,-5108.61,6690.1,0,49.7832,6690.1,-3,-8,-4319.67,5108.61,6690.1,0,-49.7832,6690.1,2,8,545.779,511.008,747.666,0,43.1155,747.666,-2,-8,545.779,-511.008,747.666,0,-43.1155,747.666,3,8,-4319.67,-5108.61,6690.1,0,49.7832,6690.1,8,-3,-1242.94,-6581.38,6697.72,1,79.3053,6697.72,-8,3,-1242.94,6581.38,6697.72,1,-79.3053,6697.72,-3,-8,-4319.67,5108.61,6690.1,0,-49.7832,6690.1,-8,3,-1242.94,6581.38,6697.72,1,-79.3053,6697.72,8,-3,-1242.94,-6581.38,6697.72,1,79.3053,6697.72,-8,3,-1242.94,6581.38,6697.72,1,-79.3053,6697.72,8,-3,-1242.94,-6581.38,6697.72,1,79.3053,6697.72,3,8,2.90214,7.97356,-9.52628,31.3652,-73.1054,32.78,-4319.67,-5108.61,6690.1,0,49.7832,6690.1,-8,3,-7.97356,2.90214,51.9947,-30.9931,-30.7984,60.5312,-1242.94,6581.38,6697.72,1,-79.3053,6697.72
296,6,6,-9.02211,-16.796,19.0658,0,61.7572,19.0658,6,-6,15.9694,8.92902,18.2962,0,29.211,18.2962,3,8,-4016.67,-4709.66,6189.87,0,49.5406,6189.87,-3,-8,-4016.67,4709.66,6189.87,0,-49.5406,6189.87,2,8,1396.51,1326.94,1926.4,0,43.5367,1926.4,-2,-8,1396.51,-1326.94,1926.4,0,-43.5367,1926.4,3,8,-4016.67,-4709.66,6189.87,0,49.5406,6189.87,8,-3,-1118.42,-6079.45,6181.47,1,79.576,6181.47,-8,3,-1118.42,6079.45,6181.47,1,-79.576,6181.47,-3,-8,-4016.67,4709.66,6189.87,0,-49.5406,6189.87,3,8,-4016.67,-4709.66,6189.87,0,49.5406,6189.87,-3,-8,-4016.67,4709.66,6189.87,0,-49.5406,6189.87,-8,3,-1118.42,6079.45,6181.47,1,-79.576,6181.47,8,-3,-1118.42,-6079.45,6181.47,1,79.576,6181.47,3,8,2.76254,8.02299,-17.1891,-6.26759,20.0331,18.2962,-4016.67,-4709.66,6189.87,0,49.5406,6189.87,-8,3,-8.02299,2.76254,-14.9176,11.8731,-38.5168,19.0658,-1118.42,6079.45,6181.47,1,-79.576,6181.47
297,6,6,41.7328,-53.7942,68.0841,0,-52.1961,68.0841,6,-6,-8.41953,-0.505743,8.43471,0,3.4375,8.43471,3,8,-3414.28,-3995.96,5255.95,0,49.4883,5255.95,-3,-8,-3414.28,3995.96,5255.95,0,-49.4883,5255.95,2,8,2331.87,2215.64,3216.62,0,43.5358,3216.62,-2,-8,2331.87,-2215.64,3216.62,0,-43.5358,3216.62,3,8,-3414.28,-3995.96,5255.95,0,49.4883,5255.95,8,-3,-938.312,-5185.85,5270.05,1,79.744,5270.05,-8,3,-938.312,5185.85,5270.05,1,-79.744,5270.05,-3,-8,-3414.28,3995.96,5255.95,0,-49.4883,5255.95,-8,3,-938.312,5185.85,5270.05,1,-79.744,5270.05,8,-3,-938.312,-5185.85,5270.05,1,79.744,5270.05,-8,3,-938.312,5185.85,5270.05,1,-79.744,5270.05,8,-3,-938.312,-5185.85,5270.05,1,79.744,5270.05,3,8,2.6221,8.06998,7.79805,3.21476,22.404,8.43471,-3414.28,-3995.96,5255.95,0,49.4883,5255.95,-8,3,-8.06998,2.6221,0.806799,-68.0793,-89.321,68.0841,-938.312,5185.85,5270.05,1,-79.744,5270.05
298,6,6,63.0957,-95.9169,114.809,0,-56.6624,114.809,6,-6,-22.8092,-5.23753,23.4028,0,12.9323,23.4028,3,8,-2627.82,-3136.34,4091.7,0,50.0417,4091.7,-3,-8,-2627.82,3136.34,4091.7,0,-50.0417,4091.7,2,8,3195.35,3017.82,4395.17,0,43.3634,4395.17,-2,-8,3195.35,-3017.82,4395.17,0,-43.3634,4395.17,-8,2,1413.59,-4167.41,4400.63,1,-71.263,4400.63,8,-3,-694.918,-4026.19,4085.72,0,80.2073,4085.72,-8,3,-694.918,4026.19,4085.72,0,-80.2073,4085.72,8,-2,1413.59,4167.41,4400.63,1,71.263,4400.63,-8,2,1413.59,-4167.41,4400.63,1,-71.263,4400.63,8,-2,1413.59,4167.41,4400.63,1,71.263,4400.63,-8,2,1413.59,-4167.41,4400.63,1,-71.263,4400.63,8,-2,1413.59,4167.41,4400.63,1,71.263,4400.63,2,8,2.48086,8.11451,19.7163,-12.608,-32.5977,23.4028,3195.35,3017.82,4395.17,0,43.3634,4395.17,-8,2,-8.11451,2.48086,44.849,105.687,67.0057,114.809,1413.59,-4167.41,4400.63,1,-71.263,4400.63
299,6,6,9.20511,-35.1772,36.3616,0,-75.3357,36.3616,6,-6,19.3715,-38.4502,43.0543,0,-63.2607,43.0543,3,8,-1754.61,-2100.54,2736.96,0,50.1276,2736.96,-3,-8,-1754.61,2100.54,2736.96,0,-50.1276,2736.96,2,8,3913.65,3676.73,5369.83,0,43.2122,5369.83,-2,-8,3913.65,-3676.73,5369.83,0,-43.2122,5369.83,-8,2,1682.06,-5125.94,5394.87,1,-71.8329,5394.87,-2,-8,3913.65,-3676.73,5369.83,0,-43.2122,5369.83,2,8,3913.65,3676.73,5369.83,0,43.2122,5369.83,8,-2,1682.06,5125.94,5394.87,1,71.8329,5394.87,-8,2,1682.06,-5125.94,5394.87,1,-71.8329,5394.87,8,-2,1682.06,5125.94,5394.87,1,71.8329,5394.87,-8,2,1682.06,-5125.94,5394.87,1,-71.8329,5394.87,8,-2,1682.06,5125.94,5394.87,1,71.8329,5394.87,2,8,2.33886,8.15658,-39.0933,18.0385,-24.7696,43.0543,3913.65,3676.73,5369.83,0,43.2122,5369.83,-8,2,-8.15658,2.33886,-35.1955,-9.13476,14.5497,36.3616,1682.06,-5125.94,5394.87,1,-71.8329,5394.87
300,6,6,-74.6668,-20.6379,77.4665,0,15.4508,77.4665,6,-6,91.3836,-23.2551,94.2961,0,-14.2775,94.2961,2,9,-1194.85,-871.425,1478.86,0,36.104,1478.86,-2,-9,-1194.85,871.425,1478.86,0,-36.104,1478.86,2,8,4367.67,4086.55,5981.34,0,43.0955,5981.34,-2,-8,4367.67,-4086.55,5981.34,0,-43.0955,5981.34,-8,2,1851.02,-5700.75,5993.73,1,-72.0115,5993.73,-2,-8,4367.67,-4086.55,5981.34,0,-43.0955,5981.34,2,8,4367.67,4086.55,5981.34,0,43.0955,5981.34,8,-2,1851.02,5700.75,5993.73,1,72.0115,5993.73,-8,2,1851.02,-5700.75,5993.73,1,-72.0115,5993.73,8,-2,1851.02,5700.75,5993.73,1,72.0115,5993.73,-8,2,1851.02,-5700.75,5993.73,1,-72.0115,5993.73,8,-2,1851.02,5700.75,5993.73,1,72.0115,5993.73,2,8,2.19615,8.19615,91.3836,23.2551,14.2775,94.2961,4367.67,4086.55,5981.34,0,43.0955,5981.34,-8,2,-8.19615,2.19615,76.3012,-13.3857,-9.95024,77.4665,1851.02,-5700.75,5993.73,1,-72.0115,5993.73
301,6,6,-100.006,4.00806,100.086,0,-2.29508,100.086,6,-6,109.426,6.12776,109.597,0,3.20517,109.597,2,9,-1533.13,-1112.57,1894.28,0,35.9679,1894.28,-2,-9,-1533.13,1112.57,1894.28,0,-35.9679,1894.28,2,8,4498.6,4204.91,6157.81,1,43.0673,6157.81,-2,-8,4498.6,-4204.91,6157.81,1,-43.0673,6157.81,-8,2,1901.35,-5873.65,6173.73,0,-72.0628,6173.73,-2,-8,4498.6,-4204.91,6157.81,1,-43.0673,6157.81,2,8,4498.6,4204.91,6157.81,1,43.0673,6157.81,8,-2,1901.35,5873.65,6173.73,0,72.0628,6173.73,-8,2,1901.35,-5873.65,6173.73,0,-72.0628,6173.73,8,-2,1901.35,5873.65,6173.73,0,72.0628,6173.73,2,8,4498.6,4204.91,6157.81,1,43.0673,6157.81,-2,-8,4498.6,-4204.91,6157.81,1,-43.0673,6157.81,2,8,2.05278,8.23323,-54.0004,-95.3704,60.4807,109.597,4498.6,4204.91,6157.81,1,43.0673,6157.81,-8,2,-8.23323,2.05278,84.9552,52.9137,31.9164,100.086,1901.35,-5873.65,6173.73,0,-72.0628,6173.73
302,6,6,-24.6756,36.7613,44.275,0,-56.1289,44.275,6,-6,-0.8826,32.2324,32.2445,0,-88.4315,32.2445,2,9,-1779.07,-1277.85,2190.43,0,35.6885,2190.43,-2,-9,-1779.07,1277.85,2190.43,0,-35.6885,2190.43,2,8,4314.85,4074.9,5934.87,1,43.3618,5934.87,-2,-8,4314.85,-4074.9,5934.87,1,-43.3618,5934.87,-8,2,1841.9,-5674.33,5965.79,0,-72.0165,5965.79,-2,-8,4314.85,-4074.9,5934.87,1,-43.3618,5934.87,2,8,4314.85,4074.9,5934.87,1,43.3618,5934.87,8,-2,1841.9,5674.33,5965.79,0,72.0165,5965.79,-8,2,1841.9,-5674.33,5965.79,0,-72.0165,5965.79,8,-2,1841.9,5674.33,5965.79,0,72.0165,5965.79,2,8,4314.85,4074.9,5934.87,1,43.3618,5934.87,-2,-8,4314.85,-4074.9,5934.87,1,-43.3618,5934.87,2,8,1.90877,8.2678,31.6811,6.00149,10.7267,32.2445,4314.85,4074.9,5934.87,1,43.3618,5934.87,-8,2,-8.2678,1.90877,16.4878,41.0905,68.1366,44.275,1841.9,-5674.33,5965.79,0,-72.0165,5965.79
303,6,6,227.578,17.4171,228.243,0,4.37646,228.243,6,-6,-276.299,57.6674,282.253,0,-11.7892,282.253,2,9,-1854.67,-1340.17,2288.2,0,35.8515,2288.2,-2,-9,-1854.67,1340.17,2288.2,0,-35.8515,2288.2,2,8,3891.56,3661.69,5343.43,0,43.2568,5343.43,-2,-8,3891.56,-3661.69,5343.43,0,-43.2568,5343.43,-8,2,1617.15,-5046.47,5299.25,1,-72.2319,5299.25,-2,-8,3891.56,-3661.69,5343.43,0,-43.2568,5343.43,2,8,3891.56,3661.69,5343.43,0,43.2568,5343.43,8,-2,1617.15,5046.47,5299.25,1,72.2319,5299.25,2,8,3891.56,3661.69,5343.43,0,43.2568,5343.43,-2,-8,3891.56,-3661.69,5343.43,0,-43.2568,5343.43,-8,2,1617.15,-5046.47,5299.25,1,-72.2319,5299.25,8,-2,1617.15,5046.47,5299.25,1,72.2319,5299.25,2,8,1.76419,8.29986,-169.441,225.736,-53.1075,282.253,3891.56,3661.69,5343.43,0,43.2568,5343.43,-8,2,-8.29986,1.76419,-142.792,178.06,-51.2729,228.243,1617.15,-5046.47,5299.25,1,-72.2319,5299.25
304,6,6,517.401,37.0617,518.727,0,4.09712,518.727,6,-6,-592.965,100.348,601.396,0,-9.60519,601.396,1,8,-2165.76,-1573.24,2676.87,0,35.9951,2676.87,-1,-8,-2165.76,1573.24,2676.87,0,-35.9951,2676.87,2,8,3208.89,3035.03,4416.83,1,43.405,4416.83,-2,-8,3208.89,-3035.03,4416.83,1,-43.405,4416.83,-8,2,1320.6,-4168.17,4372.37,0,-72.4202,4372.37,-2,-8,3208.89,-3035.03,4416.83,1,-43.405,4416.83,2,8,3208.89,3035.03,4416.83,1,43.405,4416.83,8,-2,1320.6,4168.17,4372.37,0,72.4202,4372.37,2,8,3208.89,3035.03,4416.83,1,43.405,4416.83,-2,-8,3208.89,-3035.03,4416.83,1,-43.405,4416.83,2,8,3208.89,3035.03,4416.83,1,43.405,4416.83,-2,-8,3208.89,-3035.03,4416.83,1,-43.405,4416.83,2,8,1.61907,8.32938,215.51,-561.456,-69.0011,601.396,3208.89,3035.03,4416.83,1,43.405,4416.83,-8,2,-8.32938,1.61907,452.505,253.607,29.2685,518.727,1320.6,-4168.17,4372.37,0,-72.4202,4372.37
305,6,6,658.588,73.5445,662.681,0,6.37183,662.681,6,-6,-735.626,138.125,748.481,0,-10.6343,748.481,1,8,-2943.85,-2117.16,3626.1,0,35.7229,3626.1,-1,-8,-2943.85,2117.16,3626.1,0,-35.7229,3626.1,2,8,2424.32,2282.98,3330.06,0,43.2801,3330.06,-2,-8,2424.32,-2282.98,3330.06,0,-43.2801,3330.06,-8,2,985.106,-3109.21,3261.54,0,-72.42,3261.54,8,-1,-1600.32,-3343.3,3706.57,1,64.4212,3706.57,-8,1,-1600.32,3343.3,3706.57,1,-64.4212,3706.57,8,-2,985.106,3109.21,3261.54,0,72.42,3261.54,-8,1,-1600.32,3343.3,3706.57,1,-64.4212,3706.57,8,-1,-1600.32,-3343.3,3706.57,1,64.4212,3706.57,-8,1,-1600.32,3343.3,3706.57,1,-64.4212,3706.57,8,-1,-1600.32,-3343.3,3706.57,1,64.4212,3706.57,1,8,1.47345,8.35637,242.546,708.093,71.0919,748.481,-2943.85,-2117.16,3626.1,0,35.7229,3626.1,-8,1,-8.35637,1.47345,-260.091,-609.507,66.8909,662.681,-1600.32,3343.3,3706.57,1,-64.4212,3706.57
306,6,6,540.836,45.0228,542.706,0,4.75872,542.706,6,-6,-616.204,91.1259,622.905,0,-8.41209,622.905,1,8,-3544.23,-2571.49,4378.83,0,35.9625,4378.83,-1,-8,-3544.23,2571.49,4378.83,0,-35.9625,4378.83,1,9,2412.52,1346.96,2763.07,0,29.1754,2763.07,-1,-9,2412.52,-1346.96,2763.07,0,-29.1754,2763.07,1,8,-3544.23,-2571.49,4378.83,0,35.9625,4378.83,8,-1,-1909.87,-4017.09,4447.99,1,64.5718,4447.99,-8,1,-1909.87,4017.09,4447.99,1,-64.5718,4447.99,-1,-8,-3544.23,2571.49,4378.83,0,-35.9625,4378.83,-8,1,-1909.87,4017.09,4447.99,1,-64.5718,4447.99,8,-1,-1909.87,-4017.09,4447.99,1,64.5718,4447.99,-8,1,-1909.87,4017.09,4447.99,1,-64.5718,4447.99,8,-1,-1909.87,-4017.09,4447.99,1,64.5718,4447.99,1,8,1.32739,8.38081,-622.905,-0.07409,0.00681491,622.905,-3544.23,-2571.49,4378.83,0,35.9625,4378.83,-8,1,-8.38081,1.32739,198.747,505.005,68.5177,542.706,-1909.87,4017.09,4447.99,1,-64.5718,4447.99
307,6,6,387.731,56.3803,391.808,0,8.27344,391.808,6,-6,-438.309,114.699,453.068,0,-14.6646,453.068,1,8,-3976.79,-2870.79,4904.72,0,35.825,4904.72,-1,-8,-3976.79,2870.79,4904.72,0,-35.825,4904.72,1,9,2968.58,1595.97,3370.39,0,28.2633,3370.39,-1,-9,2968.58,-1595.97,3370.39,0,-28.2633,3370.39,-9,1,1034.25,-3134.04,3300.28,0,-71.7369,3300.28,8,-1,-2137.67,-4488.48,4971.53,1,64.5336,4971.53,-8,1,-2137.67,4488.48,4971.53,1,-64.5336,4971.53,9,-1,1034.25,3134.04,3300.28,0,71.7369,3300.28,-8,1,-2137.67,4488.48,4971.53,1,-64.5336,4971.53,8,-1,-2137.67,-4488.48,4971.53,1,64.5336,4971.53,-8,1,-2137.67,4488.48,4971.53,1,-64.5336,4971.53,8,-1,-2137.67,-4488.48,4971.53,1,64.5336,4971.53,1,8,1.18092,8.4027,-9.66308,-452.965,88.7779,453.068,-3976.79,-2870.79,4904.72,0,35.825,4904.72,-8,1,-8.4027,1.18092,-353.267,-169.458,25.6265,391.808,-2137.67,4488.48,4971.53,1,-64.5336,4971.53
308,6,6,40.0883,14.031,42.4728,0,19.2902,42.4728,6,-6,-57.6276,13.8867,59.2772,0,-13.5484,59.2772,1,8,-4028.16,-2889.35,4957.26,0,35.6514,4957.26,-1,-8,-4028.16,2889.35,4957.26,0,-35.6514,4957.26,1,9,3191.26,1751.45,3640.29,0,28.7592,3640.29,-1,-9,3191.26,-1751.45,3640.29,0,-28.7592,3640.29,-9,1,1138.02,-3425.83,3609.9,0,-71.6242,3609.9,8,-1,-2120.83,-4507.57,4981.58,0,64.8028,4981.58,-8,1,-2120.83,4507.57,4981.58,0,-64.8028,4981.58,9,-1,1138.02,3425.83,3609.9,0,71.6242,3609.9,-8,1,-2120.83,4507.57,4981.58,0,-64.8028,4981.58,8,-1,-2120.83,-4507.57,4981.58,0,64.8028,4981.58,7,6,-564.346,-62.5587,567.803,1,6.3255,567.803,-7,-6,-564.346,62.5587,567.803,1,-6.3255,567.803,1,8,1.0341,8.42203,45.9879,-37.4018,-39.1214,59.2772,-4028.16,-2889.35,4957.26,0,35.6514,4957.26,-8,1,-8.42203,1.0341,18.8508,-38.0603,-63.6513,42.4728,-2120.83,4507.57,4981.58,0,-64.8028,4981.58
309,6,6,-105.036,-26.5819,108.348,0,14.2019,108.348,6,-6,122.808,-62.3734,137.74,0,-26.9257,137.74,1,8,-3866.57,-2803.49,4775.97,1,35.9443,4775.97,-1,-8,-3866.57,2803.49,4775.97,1,-35.9443,4775.97,1,9,3231.39,1791.2,3694.63,0,29.0001,3694.63,-1,-9,3231.39,-1791.2,3694.63,0,-29.0001,3694.63,-9,1,1168.63,-3540.54,3728.42,0,-71.7334,3728.42,8,-1,-1999.26,-4271.06,4715.83,0,64.9159,4715.83,-8,1,-1999.26,4271.06,4715.83,0,-64.9159,4715.83,9,-1,1168.63,3540.54,3728.42,0,71.7334,3728.42,1,8,-3866.57,-2803.49,4775.97,1,35.9443,4775.97,-1,-8,-3866.57,2803.49,4775.97,1,-35.9443,4775.97,1,8,-3866.57,-2803.49,4775.97,1,35.9443,4775.97,-1,-8,-3866.57,2803.49,4775.97,1,-35.9443,4775.97,1,8,0.886953,8.4388,-137.609,6.01543,-2.50304,137.74,-3866.57,-2803.49,4775.97,1,35.9443,4775.97,-8,1,-8.4388,0.886953,-107.966,-9.08254,4.80862,108.348,-1999.26,4271.06,4715.83,0,-64.9159,4715.83
310,6,6,-26.2936,-57.2728,63.02,0,65.3405,63.02,6,-6,115.338,-42.567,122.943,0,-20.2572,122.943,1,8,-3443.52,-2543.79,4281.2,1,36.454,4281.2,-1,-8,-3443.52,2543.79,4281.2,1,-36.454,4281.2,1,9,3010.35,1664.14,3439.7,0,28.9341,3439.7,-1,-9,3010.35,-1664.14,3439.7,0,-28.9341,3439.7,-9,1,1096.61,-3365.1,3539.27,0,-71.9504,3539.27,8,-1,-1753.64,-3771.95,4159.67,0,65.0655,4159.67,-8,1,-1753.64,3771.95,4159.67,0,-65.0655,4159.67,9,-1,1096.61,3365.1,3539.27,0,71.9504,3539.27,1,8,-3443.52,-2543.79,4281.2,1,36.454,4281.2,-1,-8,-3443.52,2543.79,4281.2,1,-36.454,4281.2,1,8,-3443.52,-2543.79,4281.2,1,36.454,4281.2,-1,-8,-3443.52,2543.79,4281.2,1,-36.454,4281.2,1,8,0.739541,8.45299,-117.836,35.0643,-16.5713,122.943,-3443.52,-2543.79,4281.2,1,36.454,4281.2,-8,1,-8.45299,0.739541,-58.914,22.3754,-20.7967,63.02,-1753.64,3771.95,4159.67,0,-65.0655,4159.67
311,6,6,20.4447,-60.8864,64.2273,0,-71.4388,64.2273,6,-6,73.6426,-40.5061,84.0474,0,-28.8124,84.0474,1,8,-2843.83,-2100.46,3535.43,1,36.4497,3535.43,-1,-8,-2843.83,2100.46,3535.43,1,-36.4497,3535.43,1,9,2584.82,1420.25,2949.3,0,28.787,2949.3,-1,-9,2584.82,-1420.25,2949.3,0,-28.787,2949.3,-9,1,989.503,-2909.18,3072.86,0,-71.2153,3072.86,8,-1,-1403.8,-3084.35,3388.78,0,65.5279,3388.78,-8,1,-1403.8,3084.35,3388.78,0,-65.5279,3388.78,9,-1,989.503,2909.18,3072.86,0,71.2153,3072.86,1,8,-2843.83,-2100.46,3535.43,1,36.4497,3535.43,-1,-8,-2843.83,2100.46,3535.43,1,-36.4497,3535.43,1,8,-2843.83,-2100.46,3535.43,1,36.4497,3535.43,-1,-8,-2843.83,2100.46,3535.43,1,-36.4497,3535.43,1,8,0.591903,8.46461,-57.628,61.18,-46.7124,84.0474,-2843.83,-2100.46,3535.43,1,36.4497,3535.43,-8,1,-8.46461,0.591903,-15.7751,62.2598,-75.7819,64.2273,-1403.8,3084.35,3388.78,0,-65.5279,3388.78
312,6,6,32.0569,-75.4928,82.0171,0,-66.9922,82.0171,6,-6,41.4936,-23.9902,47.9296,0,-30.035,47.9296,0,9,-2900.42,-1163.66,3125.15,0,21.8609,3125.15,0,-9,-2900.42,1163.66,3125.15,0,-21.8609,3125.15,0,8,2632.45,1401.56,2982.31,0,28.0316,2982.31,0,-8,2632.45,-1401.56,2982.31,0,-28.0316,2982.31,-8,0,1876.16,-2897.89,3452.21,1,-57.0801,3452.21,9,0,-1118.65,-2417.88,2664.12,0,65.1721,2664.12,-9,0,-1118.65,2417.88,2664.12,0,-65.1721,2664.12,8,0,1876.16,2897.89,3452.21,1,57.0801,3452.21,-8,0,1876.16,-2897.89,3452.21,1,-57.0801,3452.21,8,0,1876.16,2897.89,3452.21,1,57.0801,3452.21,-8,0,1876.16,-2897.89,3452.21,1,-57.0801,3452.21,8,0,1876.16,2897.89,3452.21,1,57.0801,3452.21,0,8,0.444085,8.47365,21.1078,43.0315,63.8711,47.9296,2632.45,1401.56,2982.31,0,28.0316,2982.31,-8,0,-8.47365,0.444085,51.324,63.9738,51.2611,82.0171,1876.16,-2897.89,3452.21,1,-57.0801,3452.21
313,6,6,26.6117,-64.3705,69.6544,0,-67.5391,69.6544,6,-6,38.3977,-8.68943,39.3687,0,-12.7513,39.3687,0,9,-3591.6,-1444.97,3871.37,0,21.9159,3871.37,0,-9,-3591.6,1444.97,3871.37,0,-21.9159,3871.37,0,8,3141,1771.94,3606.33,0,29.4287,3606.33,0,-8,3141,-1771.94,3606.33,0,-29.4287,3606.33,-8,0,2221.11,-3501.69,4146.7,1,-57.6131,4146.7,9,0,-1428.3,-2961.31,3287.77,0,64.2511,3287.77,-9,0,-1428.3,2961.31,3287.77,0,-64.2511,3287.77,8,0,2221.11,3501.69,4146.7,1,57.6131,4146.7,-8,0,2221.11,-3501.69,4146.7,1,-57.6131,4146.7,8,0,2221.11,3501.69,4146.7,1,57.6131,4146.7,-8,0,2221.11,-3501.69,4146.7,1,-57.6131,4146.7,8,0,2221.11,3501.69,4146.7,1,57.6131,4146.7,0,8,0.296132,8.48011,21.654,-32.8785,-56.6308,39.3687,3141,1771.94,3606.33,0,29.4287,3606.33,-8,0,-8.48011,0.296132,58.493,-37.8194,-32.8852,69.6544,2221.11,-3501.69,4146.7,1,-57.6131,4146.7
314,6,6,23.0303,-29.3465,37.3043,0,-51.8762,37.3043,6,-6,31.2505,2.50879,31.351,0,4.58986,31.351,0,9,-4093.02,-1642.36,4410.24,0,21.8635,4410.24,0,-9,-4093.02,1642.36,4410.24,0,-21.8635,4410.24,0,8,3482.72,1950.78,3991.86,0,29.2545,3991.86,0,-8,3482.72,-1950.78,3991.86,0,-29.2545,3991.86,-8,0,2505.74,-3872.2,4612.23,1,-57.0927,4612.23,9,0,-1552.5,-3336.21,3679.75,0,65.0452,3679.75,-9,0,-1552.5,3336.21,3679.75,0,-65.0452,3679.75,8,0,2505.74,3872.2,4612.23,1,57.0927,4612.23,-8,0,2505.74,-3872.2,4612.23,1,-57.0927,4612.23,8,0,2505.74,3872.2,4612.23,1,57.0927,4612.23,-8,0,2505.74,-3872.2,4612.23,1,-57.0927,4612.23,8,0,2505.74,3872.2,4612.23,1,57.0927,4612.23,0,8,0.148089,8.48399,-27.0418,15.8628,-30.3959,31.351,3482.72,1950.78,3991.86,0,29.2545,3991.86,-8,0,-8.48399,0.148089,-36.6002,-7.21375,11.1499,37.3043,2505.74,-3872.2,4612.23,1,-57.0927,4612.23
315,6,6,22.2219,-20.221,30.0451,0,-42.3009,30.0451,6,-6,-18.7858,23.4478,30.0451,0,-51.2991,30.0451,0,9,-4252.69,-1760.02,4602.5,0,22.4827,4602.5,0,-9,-4252.69,1760.02,4602.5,0,-22.4827,4602.5,0,8,3613.98,2002.8,4131.83,0,28.9944,4131.83,0,-8,3613.98,-2002.8,4131.83,0,-28.9944,4131.83,-8,0,2555.19,-4026.34,4768.69,1,-57.6,4768.69,9,0,-1627.43,-3458.46,3822.23,0,64.8,3822.23,-9,0,-1627.43,3458.46,3822.23,0,-64.8,3822.23,8,0,2555.19,4026.34,4768.69,1,57.6,4768.69,-8,0,2555.19,-4026.34,4768.69,1,-57.6,4768.69,8,0,2555.19,4026.34,4768.69,1,57.6,4768.69,-8,0,2555.19,-4026.34,4768.69,1,-57.6,4768.69,8,0,2555.19,4026.34,4768.69,1,57.6,4768.69,0,8,1.77636e-15,8.48528,-24.5369,-17.3391,35.247,30.0451,3613.98,2002.8,4131.83,0,28.9944,4131.83,-8,0,-8.48528,1.77636e-15,26.9469,13.288,26.2488,30.0451,2555.19,-4026.34,4768.69,1,-57.6,4768.69
316,6,6,4.46608,31.0313,31.351,0,81.8101,31.351,6,-6,-27.8425,24.8275,37.3043,0,-41.7238,37.3043,0,9,-4093.02,-1642.36,4410.24,0,21.8635,4410.24,0,-9,-4093.02,1642.36,4410.24,0,-21.8635,4410.24,0,8,3482.72,1950.78,3991.86,0,29.2545,3991.86,0,-8,3482.72,-1950.78,3991.86,0,-29.2545,3991.86,-8,0,2436.78,-3915.97,4612.23,1,-58.1073,4612.23,9,0,-1580.99,-3322.8,3679.75,0,64.5548,3679.75,-9,0,-1580.99,3322.8,3679.75,0,-64.5548,3679.75,8,0,2436.78,3915.97,4612.23,1,58.1073,4612.23,-8,0,2436.78,-3915.97,4612.23,1,-58.1073,4612.23,8,0,2436.78,3915.97,4612.23,1,58.1073,4612.23,-8,0,2436.78,-3915.97,4612.23,1,-58.1073,4612.23,8,0,2436.78,3915.97,4612.23,1,58.1073,4612.23,0,8,-0.148089,8.48399,37.2987,0.649436,0.997521,37.3043,3482.72,1950.78,3991.86,0,29.2545,3991.86,-8,0,-8.48399,-0.148089,9.48806,29.8808,72.3838,31.351,2436.78,-3915.97,4612.23,1,-58.1073,4612.23
317,6,6,-6.26127,38.8676,39.3687,0,-80.8487,39.3687,6,-6,-62.5725,30.601,69.6544,0,-26.0609,69.6544,0,9,-3591.6,-1444.97,3871.37,0,21.9159,3871.37,0,-9,-3591.6,1444.97,3871.37,0,-21.9159,3871.37,0,8,3141,1771.94,3606.33,0,29.4287,3606.33,0,-8,3141,-1771.94,3606.33,0,-29.4287,3606.33,-8,0,2222.72,-3500.67,4146.7,1,-57.5869,4146.7,9,0,-1371.3,-2988.13,3287.77,0,65.3489,3287.77,-9,0,-1371.3,2988.13,3287.77,0,-65.3489,3287.77,8,0,2222.72,3500.67,4146.7,1,57.5869,4146.7,-8,0,2222.72,-3500.67,4146.7,1,-57.5869,4146.7,8,0,2222.72,3500.67,4146.7,1,57.5869,4146.7,-8,0,2222.72,-3500.67,4146.7,1,-57.5869,4146.7,8,0,2222.72,3500.67,4146.7,1,57.5869,4146.7,0,8,-0.296132,8.48011,-18.7743,67.0766,-74.3634,69.6544,3141,1771.94,3606.33,0,29.4287,3606.33,-8,0,-8.48011,-0.296132,-38.5829,-7.82635,11.4666,39.3687,2222.72,-3500.67,4146.7,1,-57.5869,4146.7
318,6,6,-21.3374,42.9181,47.9296,0,-63.565,47.9296,6,-6,-73.331,36.7338,82.0171,0,-26.6078,82.0171,0,9,-2900.42,-1163.66,3125.15,0,21.8609,3125.15,0,-9,-2900.42,1163.66,3125.15,0,-21.8609,3125.15,0,8,2632.45,1401.56,2982.31,0,28.0316,2982.31,0,-8,2632.45,-1401.56,2982.31,0,-28.0316,2982.31,-8,0,1823.26,-2931.46,3452.21,1,-58.1199,3452.21,9,0,-1149.96,-2403.15,2664.12,0,64.4279,2664.12,-9,0,-1149.96,2403.15,2664.12,0,-64.4279,2664.12,8,0,1823.26,2931.46,3452.21,1,58.1199,3452.21,-8,0,1823.26,-2931.46,3452.21,1,-58.1199,3452.21,8,0,1823.26,2931.46,3452.21,1,58.1199,3452.21,-8,0,1823.26,-2931.46,3452.21,1,-58.1199,3452.21,8,0,1823.26,2931.46,3452.21,1,58.1199,3452.21,0,8,-0.444085,8.47365,-80.5437,-15.4763,10.8767,82.0171,2632.45,1401.56,2982.31,0,28.0316,2982.31,-8,0,-8.47365,-0.444085,6.17406,-47.5303,-82.5989,47.9296,1823.26,-2931.46,3452.21,1,-58.1199,3452.21
319,6,6,-35.8021,76.0407,84.0474,0,-64.7876,84.0474,6,-6,-59.4825,24.2274,64.2273,0,-22.1612,64.2273,-1,8,-3276.85,-1327.24,3535.43,1,22.0497,3535.43,1,-8,-3276.85,1327.24,3535.43,1,-22.0497,3535.43,-1,9,2856.81,732.813,2949.3,0,14.387,2949.3,1,-9,2856.81,-732.813,2949.3,0,-14.387,2949.3,8,1,-2193.09,-2583.45,3388.78,0,49.6721,3388.78,-9,-1,1610.83,-2616.81,3072.86,0,-58.3847,3072.86,9,1,1610.83,2616.81,3072.86,0,58.3847,3072.86,-8,-1,-2193.09,2583.45,3388.78,0,-49.6721,3388.78,-1,8,-3276.85,-1327.24,3535.43,1,22.0497,3535.43,1,-8,-3276.85,1327.24,3535.43,1,-22.0497,3535.43,-1,8,-3276.85,-1327.24,3535.43,1,22.0497,3535.43,1,-8,-3276.85,1327.24,3535.43,1,-22.0497,3535.43,-1,8,-0.591903,8.46461,-36.8938,-52.5736,54.9405,64.2273,-3276.85,-1327.24,3535.43,1,22.0497,3535.43,-8,-1,-8.46461,-0.591903,82.576,-15.6584,-10.7372,84.0474,-2193.09,2583.45,3388.78,0,-49.6721,3388.78
320,6,6,-35.2408,117.784,122.943,0,-73.3428,122.943,6,-6,-58.8108,-22.6455,63.02,0,21.0595,63.02,-1,8,-3967.95,-1607.51,4281.2,1,22.054,4281.2,1,-8,-3967.95,1607.51,4281.2,1,-22.054,4281.2,-1,9,3329.63,863.213,3439.7,0,14.5341,3439.7,1,-9,3329.63,-863.213,3439.7,0,-14.5341,3439.7,8,1,-2666.3,-3192.76,4159.67,0,50.1345,4159.67,-9,-1,1893.85,-2989.95,3539.27,0,-57.6496,3539.27,9,1,1893.85,2989.95,3539.27,0,57.6496,3539.27,-8,-1,-2666.3,3192.76,4159.67,0,-50.1345,4159.67,-1,8,-3967.95,-1607.51,4281.2,1,22.054,4281.2,1,-8,-3967.95,1607.51,4281.2,1,-22.054,4281.2,-1,8,-3967.95,-1607.51,4281.2,1,22.054,4281.2,1,-8,-3967.95,1607.51,4281.2,1,-22.054,4281.2,-1,8,-0.739541,8.45299,-57.8001,-25.1133,23.4842,63.02,-3967.95,-1607.51,4281.2,1,22.054,4281.2,-8,-1,-8.45299,-0.739541,98.81,73.1539,36.5144,122.943,-2666.3,3192.76,4159.67,0,-50.1345,4159.67
321,6,6,-54.5391,126.483,137.74,0,-66.6743,137.74,6,-6,-33.1247,-103.16,108.348,0,72.1981,108.348,-1,8,-4442.29,-1753.83,4775.97,1,21.5443,4775.97,1,-8,-4442.29,1753.83,4775.97,1,-21.5443,4775.97,-1,9,3575.32,931.308,3694.63,0,14.6001,3694.63,1,-9,3575.32,-931.308,3694.63,0,-14.6001,3694.63,8,1,-3013.33,-3627.52,4715.83,0,50.2841,4715.83,-9,-1,1983.12,-3157.27,3728.42,0,-57.8666,3728.42,9,1,1983.12,3157.27,3728.42,0,57.8666,3728.42,-8,-1,-3013.33,3627.52,4715.83,0,-50.2841,4715.83,-1,8,-4442.29,-1753.83,4775.97,1,21.5443,4775.97,1,-8,-4442.29,1753.83,4775.97,1,-21.5443,4775.97,-1,8,-4442.29,-1753.83,4775.97,1,21.5443,4775.97,1,-8,-4442.29,1753.83,4775.97,1,-21.5443,4775.97,-1,8,-0.886953,8.4388,-64.9215,86.7434,-53.1877,108.348,-4442.29,-1753.83,4775.97,1,21.5443,4775.97,-8,-1,-8.4388,-0.886953,109.648,83.3649,37.2456,137.74,-3013.33,3627.52,4715.83,0,-50.2841,4715.83
322,6,6,10.2408,-58.3858,59.2772,0,-80.0516,59.2772,6,-6,16.5205,39.1282,42.4728,0,67.1098,42.4728,-1,8,-4620.16,-1796.81,4957.26,0,21.2514,4957.26,1,-8,-4620.16,1796.81,4957.26,0,-21.2514,4957.26,-1,9,3526.57,902.792,3640.29,0,14.3592,3640.29,1,-9,3526.57,-902.792,3640.29,0,-14.3592,3640.29,8,1,-3175.57,-3838.22,4981.58,0,50.3972,4981.58,-9,-1,1914.25,-3060.56,3609.9,0,-57.9758,3609.9,9,1,1914.25,3060.56,3609.9,0,57.9758,3609.9,-8,-1,-3175.57,3838.22,4981.58,0,-50.3972,4981.58,8,1,-3175.57,-3838.22,4981.58,0,50.3972,4981.58,-8,-1,-3175.57,3838.22,4981.58,0,-50.3972,4981.58,-7,6,44.2974,566.073,567.803,1,85.5255,567.803,7,-6,44.2974,-566.073,567.803,1,-85.5255,567.803,-1,8,-1.0341,8.42203,-15.5463,-39.5253,68.529,42.4728,-4620.16,-1796.81,4957.26,0,21.2514,4957.26,-8,-1,-8.42203,-1.0341,-52.6358,-27.2626,27.3818,59.2772,-3175.57,3838.22,4981.58,0,-50.3972,4981.58
323,6,6,86.9507,-444.646,453.068,0,-78.9354,453.068,6,-6,80.6148,383.426,391.808,0,78.1266,391.808,-1,8,-4565.79,-1791.61,4904.72,0,21.425,4904.72,1,-8,-4565.79,1791.61,4904.72,0,-21.425,4904.72,-1,9,3272.22,807.569,3370.39,0,13.8633,3370.39,1,-9,3272.22,-807.569,3370.39,0,-13.8633,3370.39,8,1,-3151.13,-3845.32,4971.53,1,50.6664,4971.53,-9,-1,1755.56,-2794.61,3300.28,0,-57.8631,3300.28,9,1,1755.56,2794.61,3300.28,0,57.8631,3300.28,-8,-1,-3151.13,3845.32,4971.53,1,-50.6664,4971.53,8,1,-3151.13,-3845.32,4971.53,1,50.6664,4971.53,-8,-1,-3151.13,3845.32,4971.53,1,-50.6664,4971.53,8,1,-3151.13,-3845.32,4971.53,1,50.6664,4971.53,-8,-1,-3151.13,3845.32,4971.53,1,-50.6664,4971.53,-1,8,-1.18092,8.4027,-280.765,273.286,-44.2266,391.808,-4565.79,-1791.61,4904.72,0,21.425,4904.72,-8,-1,-8.4027,-1.18092,-403.861,205.345,-26.9513,453.068,-3151.13,3845.32,4971.53,1,-50.6664,4971.53
324,6,6,52.2543,-620.71,622.905,0,-85.1879,622.905,6,-6,78.8933,536.941,542.706,0,81.6413,542.706,-1,8,-4072.39,-1609.29,4378.83,0,21.5625,4378.83,1,-8,-4072.39,1609.29,4378.83,0,-21.5625,4378.83,-1,9,2671.7,704.67,2763.07,0,14.7754,2763.07,1,-9,2671.7,-704.67,2763.07,0,-14.7754,2763.07,8,1,-2821.59,-3438.5,4447.99,1,50.6282,4447.99,-9,-1,1447.73,-2259.09,2683.17,0,-57.3463,2683.17,9,1,1447.73,2259.09,2683.17,0,57.3463,2683.17,-8,-1,-2821.59,3438.5,4447.99,1,-50.6282,4447.99,8,1,-2821.59,-3438.5,4447.99,1,50.6282,4447.99,-8,-1,-2821.59,3438.5,4447.99,1,-50.6282,4447.99,8,1,-2821.59,-3438.5,4447.99,1,50.6282,4447.99,-8,-1,-2821.59,3438.5,4447.99,1,-50.6282,4447.99,-1,8,-1.32739,8.38081,536.933,-78.9513,-8.3649,542.706,-4072.39,-1609.29,4378.83,0,21.5625,4378.83,-8,-1,-8.38081,-1.32739,142.425,606.404,76.7826,622.905,-2821.59,3438.5,4447.99,1,-50.6282,4447.99
325,6,6,91.6618,-742.848,748.481,0,-82.9657,748.481,6,-6,114.752,652.67,662.681,0,80.0282,662.681,-1,8,-3377.88,-1318.54,3626.1,0,21.3229,3626.1,1,-8,-3377.88,1318.54,3626.1,0,-21.3229,3626.1,-2,8,3224.28,832.664,3330.06,0,14.4801,3330.06,2,-8,3224.28,-832.664,3330.06,0,-14.4801,3330.06,8,1,-2343.72,-2871.52,3706.57,1,50.7788,3706.57,-8,-2,2393.86,-2215.19,3261.54,0,-42.78,3261.54,8,2,2393.86,2215.19,3261.54,0,42.78,3261.54,-8,-1,-2343.72,2871.52,3706.57,1,-50.7788,3706.57,8,1,-2343.72,-2871.52,3706.57,1,50.7788,3706.57,-8,-1,-2343.72,2871.52,3706.57,1,-50.7788,3706.57,8,1,-2343.72,-2871.52,3706.57,1,50.7788,3706.57,-8,-1,-2343.72,2871.52,3706.57,1,-50.7788,3706.57,-1,8,-1.47345,8.35637,-658.067,78.0669,-6.76541,662.681,-3377.88,-1318.54,3626.1,0,21.3229,3626.1,-8,-1,-8.35637,-1.47345,601.075,-446.019,-36.5767,748.481,-2343.72,2871.52,3706.57,1,-50.7788,3706.57
326,6,6,62.9172,-598.096,601.396,0,-83.9948,601.396,6,-6,69.4764,514.053,518.727,0,82.3029,518.727,-1,8,-2488.97,-985.209,2676.87,0,21.5951,2676.87,1,-8,-2488.97,985.209,2676.87,0,-21.5951,2676.87,-2,8,4274.11,1113.72,4416.83,1,14.605,4416.83,2,-8,4274.11,-1113.72,4416.83,1,-14.605,4416.83,8,1,-1721.86,-2126.71,2736.37,0,51.0052,2736.37,-8,-2,3209.19,-2969.64,4372.37,0,-42.7798,4372.37,8,2,3209.19,2969.64,4372.37,0,42.7798,4372.37,-8,-1,-1721.86,2126.71,2736.37,0,-51.0052,2736.37,-2,8,4274.11,1113.72,4416.83,1,14.605,4416.83,2,-8,4274.11,-1113.72,4416.83,1,-14.605,4416.83,-2,8,4274.11,1113.72,4416.83,1,14.605,4416.83,2,-8,4274.11,-1113.72,4416.83,1,-14.605,4416.83,-2,8,-1.61907,8.32938,340.744,-391.115,-48.9373,518.727,4274.11,1113.72,4416.83,1,14.605,4416.83,-8,-2,-8.32938,-1.61907,-598.738,-56.4762,5.3885,601.396,3209.19,-2969.64,4372.37,0,-42.7798,4372.37
327,6,6,40.2046,-279.375,282.253,0,-81.8108,282.253,6,-6,31.6725,226.035,228.243,0,82.0235,228.243,-2,9,-2270.89,-280.904,2288.2,0,7.05154,2288.2,2,-9,-2270.89,280.904,2288.2,0,-7.05154,2288.2,-2,8,5174.24,1333.99,5343.43,0,14.4568,5343.43,2,-8,5174.24,-1333.99,5343.43,0,-14.4568,5343.43,9,2,-1431.27,-1764.42,2271.94,0,50.9516,2271.94,-8,-2,3877.64,-3611.93,5299.25,1,-42.9681,5299.25,8,2,3877.64,3611.93,5299.25,1,42.9681,5299.25,-9,-2,-1431.27,1764.42,2271.94,0,-50.9516,2271.94,-2,8,5174.24,1333.99,5343.43,0,14.4568,5343.43,2,-8,5174.24,-1333.99,5343.43,0,-14.4568,5343.43,8,2,3877.64,3611.93,5299.25,1,42.9681,5299.25,-8,-2,3877.64,-3611.93,5299.25,1,-42.9681,5299.25,-2,8,-1.76419,8.29986,143.39,177.579,51.08,228.243,5174.24,1333.99,5343.43,0,14.4568,5343.43,-8,-2,-8.29986,-1.76419,270.043,82.1186,16.9142,282.253,3877.64,-3611.93,5299.25,1,-42.9681,5299.25
328,6,6,32.1134,-2.90475,32.2445,0,-5.1685,32.2445,6,-6,35.1393,-26.9352,44.275,0,-37.4711,44.275,-2,9,-2174.62,-262.713,2190.43,0,6.88847,2190.43,2,-9,-2174.62,262.713,2190.43,0,-6.88847,2190.43,-2,8,5744.23,1492.17,5934.87,1,14.5618,5934.87,2,-8,5744.23,-1492.17,5934.87,1,-14.5618,5934.87,9,2,-1368.4,-1661.54,2152.5,0,50.5259,2152.5,-8,-2,4350.05,-4082.62,5965.79,0,-43.1835,5965.79,8,2,4350.05,4082.62,5965.79,0,43.1835,5965.79,-9,-2,-1368.4,1661.54,2152.5,0,-50.5259,2152.5,8,2,4350.05,4082.62,5965.79,0,43.1835,5965.79,-8,-2,4350.05,-4082.62,5965.79,0,-43.1835,5965.79,-2,8,5744.23,1492.17,5934.87,1,14.5618,5934.87,2,-8,5744.23,-1492.17,5934.87,1,-14.5618,5934.87,-2,8,-1.90877,8.2678,-28.7668,-33.6563,49.4788,44.275,5744.23,1492.17,5934.87,1,14.5618,5934.87,-8,-2,-8.2678,-1.90877,-9.67662,30.7583,-72.5363,32.2445,4350.05,-4082.62,5965.79,0,-43.1835,5965.79
329,6,6,12.9866,108.825,109.597,0,83.1948,109.597,6,-6,-2.27928,-100.06,100.086,0,88.6951,100.086,-2,9,-1879.48,-236.365,1894.28,0,7.16793,1894.28,2,-9,-1879.48,236.365,1894.28,0,-7.16793,1894.28,-2,8,5967.88,1517.57,6157.81,1,14.2673,6157.81,2,-8,5967.88,-1517.57,6157.81,1,-14.2673,6157.81,-8,-2,4505.08,-4221.27,6173.73,0,-43.1372,6173.73,2,-8,5967.88,-1517.57,6157.81,1,-14.2673,6157.81,8,2,4505.08,4221.27,6173.73,0,43.1372,6173.73,-2,8,5967.88,1517.57,6157.81,1,14.2673,6157.81,8,2,4505.08,4221.27,6173.73,0,43.1372,6173.73,-8,-2,4505.08,-4221.27,6173.73,0,-43.1372,6173.73,-2,8,5967.88,1517.57,6157.81,1,14.2673,6157.81,2,-8,5967.88,-1517.57,6157.81,1,-14.2673,6157.81,-2,8,-2.05278,8.23323,51.4377,-85.8569,-59.0737,100.086,5967.88,1517.57,6157.81,1,14.2673,6157.81,-8,-2,-8.23323,-2.05278,-103.305,36.6004,-19.5089,109.597,4505.08,-4221.27,6173.73,0,-43.1372,6173.73
330,6,6,-17.4712,92.6635,94.2961,0,-79.3225,94.2961,6,-6,-25.2855,-73.2236,77.4665,0,70.9492,77.4665,-2,9,-1466.86,-188.014,1478.86,0,7.30401,1478.86,2,-9,-1466.86,188.014,1478.86,0,-7.30401,1478.86,-2,8,5796.13,1476.93,5981.34,0,14.2955,5981.34,2,-8,5796.13,-1476.93,5981.34,0,-14.2955,5981.34,-8,-2,4370.07,-4102.11,5993.73,1,-43.1885,5993.73,2,-8,5796.13,-1476.93,5981.34,0,-14.2955,5981.34,8,2,4370.07,4102.11,5993.73,1,43.1885,5993.73,-2,8,5796.13,1476.93,5981.34,0,14.2955,5981.34,8,2,4370.07,4102.11,5993.73,1,43.1885,5993.73,-8,-2,4370.07,-4102.11,5993.73,1,-43.1885,5993.73,8,2,4370.07,4102.11,5993.73,1,43.1885,5993.73,-8,-2,4370.07,-4102.11,5993.73,1,-43.1885,5993.73,-2,8,-2.19615,8.19615,32.188,-70.4627,-65.4487,77.4665,5796.13,1476.93,5981.34,0,14.2955,5981.34,-8,-2,-8.19615,-2.19615,-17.4712,-92.6635,79.3225,94.2961,4370.07,-4102.11,5993.73,1,-43.1885,5993.73
331,6,6,-37.158,21.7476,43.0543,0,-30.3393,43.0543,6,-6,-34.5297,11.3957,36.3616,0,-18.2643,36.3616,-3,8,-2716.97,-330.118,2736.96,0,6.92759,2736.96,3,-8,-2716.97,330.118,2736.96,0,-6.92759,2736.96,-2,8,5200.84,1336.53,5369.83,0,14.4122,5369.83,2,-8,5200.84,-1336.53,5369.83,0,-14.4122,5369.83,8,3,-2216.72,-1587.37,2726.46,0,35.6061,2726.46,-8,-2,3921.91,-3704.49,5394.87,1,-43.3671,5394.87,8,2,3921.91,3704.49,5394.87,1,43.3671,5394.87,-8,-3,-2216.72,1587.37,2726.46,0,-35.6061,2726.46,8,2,3921.91,3704.49,5394.87,1,43.3671,5394.87,-8,-2,3921.91,-3704.49,5394.87,1,-43.3671,5394.87,8,2,3921.91,3704.49,5394.87,1,43.3671,5394.87,-8,-2,3921.91,-3704.49,5394.87,1,-43.3671,5394.87,-2,8,-2.33886,8.15658,26.7993,-24.5757,-42.5217,36.3616,5200.84,1336.53,5369.83,0,14.4122,5369.83,-8,-2,-8.15658,-2.33886,23.0119,-36.3885,-57.691,43.0543,3921.91,-3704.49,5394.87,1,-43.3671,5394.87
332,6,6,-6.6594,-22.4353,23.4028,0,73.4677,23.4028,6,-6,-91.7658,68.9939,114.809,0,-36.9376,114.809,-3,8,-4062.57,-487.429,4091.7,0,6.84168,4091.7,3,-8,-4062.57,487.429,4091.7,0,-6.84168,4091.7,-2,8,4253.95,1105.17,4395.17,0,14.5634,4395.17,2,-8,4253.95,-1105.17,4395.17,0,-14.5634,4395.17,8,3,-3347.13,-2343.05,4085.72,0,34.9927,4085.72,-8,-2,3168.91,-3053.45,4400.63,1,-43.937,4400.63,8,2,3168.91,3053.45,4400.63,1,43.937,4400.63,-8,-3,-3347.13,2343.05,4085.72,0,-34.9927,4085.72,8,2,3168.91,3053.45,4400.63,1,43.937,4400.63,-8,-2,3168.91,-3053.45,4400.63,1,-43.937,4400.63,8,2,3168.91,3053.45,4400.63,1,43.937,4400.63,-8,-2,3168.91,-3053.45,4400.63,1,-43.937,4400.63,-2,8,-2.48086,8.11451,-77.8871,-84.3488,47.2808,114.809,4253.95,1105.17,4395.17,0,14.5634,4395.17,-8,-2,-8.11451,-2.48086,-1.2791,-23.3678,86.8669,23.4028,3168.91,-3053.45,4400.63,1,-43.937,4400.63
333,6,6,-1.03341,-8.37116,8.43471,0,82.9625,8.43471,6,-6,-51.0676,45.0282,68.0841,0,-41.4039,68.0841,-3,8,-5224.33,-575.695,5255.95,0,6.28834,5255.95,3,-8,-5224.33,575.695,5255.95,0,-6.28834,5255.95,-2,8,3110.83,818.189,3216.62,0,14.7358,3216.62,2,-8,3110.83,-818.189,3216.62,0,-14.7358,3216.62,8,3,-4292.78,-3057.04,5270.05,1,35.456,5270.05,-8,-2,2328.59,-2202.36,3205.11,0,-43.4041,3205.11,8,2,2328.59,2202.36,3205.11,0,43.4041,3205.11,-8,-3,-4292.78,3057.04,5270.05,1,-35.456,5270.05,8,3,-4292.78,-3057.04,5270.05,1,35.456,5270.05,-8,-3,-4292.78,3057.04,5270.05,1,-35.456,5270.05,8,3,-4292.78,-3057.04,5270.05,1,35.456,5270.05,-8,-3,-4292.78,3057.04,5270.05,1,-35.456,5270.05,-3,8,-2.6221,8.06998,11.9553,67.0262,79.8867,68.0841,-5224.33,-575.695,5255.95,0,6.28834,5255.95,-8,-3,-8.06998,-2.6221,4.57892,-7.08363,-57.121,8.43471,-4292.78,3057.04,5270.05,1,-35.456,5270.05
334,6,6,9.91413,15.3772,18.2962,0,57.189,18.2962,6,-6,-17.3294,-7.94967,19.0658,0,24.6428,19.0658,-3,8,-6152.01,-683.596,6189.87,0,6.34056,6189.87,3,-8,-6152.01,683.596,6189.87,0,-6.34056,6189.87,-2,8,1863.03,490.032,1926.4,0,14.7367,1926.4,2,-8,1863.03,-490.032,1926.4,0,-14.7367,1926.4,8,3,-5024.65,-3600.48,6181.47,1,35.624,6181.47,-8,-2,1411.1,-1300.99,1919.32,0,-42.6752,1919.32,8,2,1411.1,1300.99,1919.32,0,42.6752,1919.32,-8,-3,-5024.65,3600.48,6181.47,1,-35.624,6181.47,-3,8,-6152.01,-683.596,6189.87,0,6.34056,6189.87,3,-8,-6152.01,683.596,6189.87,0,-6.34056,6189.87,8,3,-5024.65,-3600.48,6181.47,1,35.624,6181.47,-8,-3,-5024.65,3600.48,6181.47,1,-35.624,6181.47,-3,8,-2.76254,8.02299,-19.0601,0.466628,-1.40243,19.0658,-6152.01,-683.596,6189.87,0,6.34056,6189.87,-8,-3,-8.02299,-2.76254,-18.1205,2.52891,-7.94491,18.2962,-5024.65,3600.48,6181.47,1,-35.624,6181.47
335,6,6,25.8281,-20.1851,32.78,0,-38.0083,32.78,6,-6,1.44183,-60.514,60.5312,0,-88.6351,60.5312,-3,8,-6645.99,-766.994,6690.1,0,6.58322,6690.1,3,-8,-6645.99,766.994,6690.1,0,-6.58322,6690.1,-2,8,724.45,184.868,747.666,0,14.3155,747.666,2,-8,724.45,-184.868,747.666,0,-14.3155,747.666,8,3,-5425.79,-3926.86,6697.72,1,35.8947,6697.72,-3,8,-6645.99,-766.994,6690.1,0,6.58322,6690.1,-8,-3,-5425.79,3926.86,6697.72,1,-35.8947,6697.72,3,-8,-6645.99,766.994,6690.1,0,-6.58322,6690.1,8,3,-5425.79,-3926.86,6697.72,1,35.8947,6697.72,-8,-3,-5425.79,3926.86,6697.72,1,-35.8947,6697.72,8,3,-5425.79,-3926.86,6697.72,1,35.8947,6697.72,-8,-3,-5425.79,3926.86,6697.72,1,-35.8947,6697.72,-3,8,-2.90214,7.97356,-36.5367,-48.2607,52.8718,60.5312,-6645.99,-766.994,6690.1,0,6.58322,6690.1,-8,-3,-7.97356,-2.90214,-0.394018,-32.7776,89.3113,32.78,-5425.79,3926.86,6697.72,1,-35.8947,6697.72
336,6,6,4.69025,-12.1335,13.0085,0,-68.8658,13.0085,6,-6,-4.99922,-42.0315,42.3277,0,83.2171,42.3277,-3,8,-6667.69,-821.12,6718.06,0,7.02058,6718.06,3,-8,-6667.69,821.12,6718.06,0,-7.02058,6718.06,-3,7,551.274,140.64,568.931,0,14.3119,568.931,3,-7,551.274,-140.64,568.931,0,-14.3119,568.931,8,3,-5434.8,-3934.42,6709.45,1,35.9019,6709.45,-3,8,-6667.69,-821.12,6718.06,0,7.02058,6718.06,-8,-3,-5434.8,3934.42,6709.45,1,-35.9019,6709.45,3,-8,-6667.69,821.12,6718.06,0,-7.02058,6718.06,-3,8,-6667.69,-821.12,6718.06,0,7.02058,6718.06,3,-8,-6667.69,821.12,6718.06,0,-7.02058,6718.06,8,3,-5434.8,-3934.42,6709.45,1,35.9019,6709.45,-8,-3,-5434.8,3934.42,6709.45,1,-35.9019,6709.45,-3,8,-3.04085,7.92169,31.4006,-28.3838,-42.1112,42.3277,-6667.69,-821.12,6718.06,0,7.02058,6718.06,-8,-3,-7.92169,-3.04085,2.62701,-12.7404,-78.3492,13.0085,-5434.8,3934.42,6709.45,1,-35.9019,6709.45
337,6,6,-10.2644,143.218,143.585,0,-85.9007,143.585,6,-6,-17.7285,152.89,153.915,0,-83.3858,153.915,-3,8,-6212.23,-789.652,6262.22,1,7.24416,6262.22,3,-8,-6212.23,789.652,6262.22,1,-7.24416,6262.22,-4,8,1364.66,5.20503,1364.67,0,0.218534,1364.67,4,-8,1364.66,-5.20503,1364.67,0,-0.218534,1364.67,8,3,-5078.21,-3672.39,6266.95,0,35.8732,6266.95,-3,8,-6212.23,-789.652,6262.22,1,7.24416,6262.22,-8,-3,-5078.21,3672.39,6266.95,0,-35.8732,6266.95,3,-8,-6212.23,789.652,6262.22,1,-7.24416,6262.22,8,3,-5078.21,-3672.39,6266.95,0,35.8732,6266.95,-8,-3,-5078.21,3672.39,6266.95,0,-35.8732,6266.95,-3,8,-6212.23,-789.652,6262.22,1,7.24416,6262.22,3,-8,-6212.23,789.652,6262.22,1,-7.24416,6262.22,-3,8,-3.17864,7.86742,-141.555,60.4321,-23.1185,153.915,-6212.23,-789.652,6262.22,1,7.24416,6262.22,-8,-3,-7.86742,-3.17864,24.034,141.56,80.3642,143.585,-5078.21,3672.39,6266.95,0,-35.8732,6266.95
338,6,6,-58.0564,281.755,287.674,0,-78.357,287.674,6,-6,-60.8947,261.37,268.37,0,-76.8851,268.37,-3,8,-5381.45,-679.19,5424.14,1,7.19324,5424.14,3,-8,-5381.45,679.19,5424.14,1,-7.19324,5424.14,-4,8,2480.95,3.09275,2480.95,0,0.0714248,2480.95,4,-8,2480.95,-3.09275,2480.95,0,-0.0714248,2480.95,8,3,-4404.76,-3186.58,5436.56,0,35.8835,5436.56,-8,-4,2153.74,-1195.65,2463.36,0,-29.0369,2463.36,8,4,2153.74,1195.65,2463.36,0,29.0369,2463.36,-8,-3,-4404.76,3186.58,5436.56,0,-35.8835,5436.56,8,3,-4404.76,-3186.58,5436.56,0,35.8835,5436.56,-8,-3,-4404.76,3186.58,5436.56,0,-35.8835,5436.56,-3,8,-5381.45,-679.19,5424.14,1,7.19324,5424.14,3,-8,-5381.45,679.19,5424.14,1,-7.19324,5424.14,-3,8,-3.31546,7.81074,-199.289,179.741,-42.0476,268.37,-5381.45,-679.19,5424.14,1,7.19324,5424.14,-8,-3,-7.81074,-3.31546,277.245,76.7562,15.4749,287.674,-4404.76,3186.58,5436.56,0,-35.8835,5436.56
339,6,6,-96.949,214.976,235.826,0,-65.7258,235.826,6,-6,-117.674,184.486,218.82,0,-57.4683,218.82,-3,8,-4245.85,-522.694,4277.91,1,7.01819,4277.91,3,-8,-4245.85,522.694,4277.91,1,-7.01819,4277.91,-4,8,3514.15,35.2608,3514.33,0,0.574883,3514.33,4,-8,3514.15,-35.2608,3514.33,0,-0.574883,3514.33,8,3,-3467.68,-2491.25,4269.79,0,35.6942,4269.79,-8,-4,3057.88,-1705.39,3501.29,0,-29.1486,3501.29,8,4,3057.88,1705.39,3501.29,0,29.1486,3501.29,-8,-3,-3467.68,2491.25,4269.79,0,-35.6942,4269.79,-3,8,-4245.85,-522.694,4277.91,1,7.01819,4277.91,3,-8,-4245.85,522.694,4277.91,1,-7.01819,4277.91,-3,8,-4245.85,-522.694,4277.91,1,7.01819,4277.91,3,-8,-4245.85,522.694,4277.91,1,-7.01819,4277.91,-3,8,-3.45127,7.75169,106.208,191.317,60.9637,218.82,-4245.85,-522.694,4277.91,1,7.01819,4277.91,-8,-3,-7.75169,-3.45127,69.9669,-225.208,-72.7412,235.826,-3467.68,2491.25,4269.79,0,-35.6942,4269.79
340,6,6,-148.413,75.9466,166.716,0,-27.0999,166.716,6,-6,-167.271,-0.924575,167.273,0,0.316695,167.273,-3,8,-3006.16,-379.546,3030.02,0,7.19588,3030.02,3,-8,-3006.16,379.546,3030.02,0,-7.19588,3030.02,-4,8,4270.07,3.38828,4270.07,0,0.0454639,4270.07,4,-8,4270.07,-3.38828,4270.07,0,-0.0454639,4270.07,8,3,-2470.59,-1756.98,3031.63,0,35.4187,3031.63,-8,-4,3741.75,-2095.84,4288.73,1,-29.2541,4288.73,8,4,3741.75,2095.84,4288.73,1,29.2541,4288.73,-8,-3,-2470.59,1756.98,3031.63,0,-35.4187,3031.63,8,4,3741.75,2095.84,4288.73,1,29.2541,4288.73,-8,-4,3741.75,-2095.84,4288.73,1,-29.2541,4288.73,8,4,3741.75,2095.84,4288.73,1,29.2541,4288.73,-8,-4,3741.75,-2095.84,4288.73,1,-29.2541,4288.73,-4,8,-3.58603,7.69028,-28.6101,-164.808,80.1518,167.273,4270.07,3.38828,4270.07,0,0.0454639,4270.07,-8,-4,-7.69028,-3.58603,-151.825,68.8724,-24.4004,166.716,3741.75,-2095.84,4288.73,1,-29.2541,4288.73
341,6,6,-107.13,10.8111,107.674,0,-5.76255,107.674,6,-6,-134.273,-28.1175,137.185,0,11.8272,137.185,-4,7,-2798.99,-332.972,2818.73,0,6.78411,2818.73,4,-7,-2798.99,332.972,2818.73,0,-6.78411,2818.73,-4,8,4664.51,-37.6126,4664.66,0,-0.461999,4664.66,4,-8,4664.51,37.6126,4664.66,0,0.461999,4664.66,8,3,-1477.56,-1051.66,1813.61,0,35.4415,1813.61,-8,-4,4104.75,-2292.72,4701.66,1,-29.1857,4701.66,8,4,4104.75,2292.72,4701.66,1,29.1857,4701.66,-8,-3,-1477.56,1051.66,1813.61,0,-35.4415,1813.61,8,4,4104.75,2292.72,4701.66,1,29.1857,4701.66,-8,-4,4104.75,-2292.72,4701.66,1,-29.1857,4701.66,8,4,4104.75,2292.72,4701.66,1,29.1857,4701.66,-8,-4,4104.75,-2292.72,4701.66,1,-29.1857,4701.66,-4,8,-3.7197,7.62652,-23.4963,135.158,-80.1381,137.185,4664.51,-37.6126,4664.66,0,-0.461999,4664.66,-8,-4,-7.62652,-3.7197,97.9197,44.7823,24.5764,107.674,4104.75,-2292.72,4701.66,1,-29.1857,4701.66
342,6,6,-83.7905,75.8846,113.046,0,-42.1655,113.046,6,-6,-109.692,11.3111,110.274,0,-5.88734,110.274,-4,7,-3639.23,-458.592,3668.01,0,7.18218,3668.01,4,-7,-3639.23,458.592,3668.01,0,-7.18218,3668.01,-4,8,4644.41,-2.23199,4644.41,0,-0.0275349,4644.41,4,-8,4644.41,2.23199,4644.41,0,0.0275349,4644.41,7,4,-3400.54,-1331.5,3651.93,0,21.383,3651.93,-8,-4,4084.85,-2269.05,4672.75,1,-29.0513,4672.75,8,4,4084.85,2269.05,4672.75,1,29.0513,4672.75,-7,-4,-3400.54,1331.5,3651.93,0,-21.383,3651.93,8,4,4084.85,2269.05,4672.75,1,29.0513,4672.75,-8,-4,4084.85,-2269.05,4672.75,1,-29.0513,4672.75,8,4,4084.85,2269.05,4672.75,1,29.0513,4672.75,-8,-4,4084.85,-2269.05,4672.75,1,-29.0513,4672.75,-4,8,-3.85224,7.56044,24.3577,-107.55,-77.2391,110.274,4644.41,-2.23199,4644.41,0,-0.0275349,4644.41,-8,-4,-7.56044,-3.85224,48.5638,-102.083,-64.5581,113.046,4084.85,-2269.05,4672.75,1,-29.0513,4672.75
343,6,6,-33.8169,28.0536,43.9385,0,-39.6783,43.9385,6,-6,-17.2011,-3.791,17.6139,0,12.4289,17.6139,-4,7,-4358,-551.61,4392.77,1,7.2138,4392.77,4,-7,-4358,551.61,4392.77,1,-7.2138,4392.77,-4,8,4244.17,6.91656,4244.17,0,0.0933727,4244.17,4,-8,4244.17,-6.91656,4244.17,0,-0.0933727,4244.17,7,4,-4092.13,-1607.77,4396.64,0,21.4495,4396.64,-8,-4,3720.54,-2052.39,4249.09,0,-28.8828,4249.09,8,4,3720.54,2052.39,4249.09,0,28.8828,4249.09,-7,-4,-4092.13,1607.77,4396.64,0,-21.4495,4396.64,7,4,-4092.13,-1607.77,4396.64,0,21.4495,4396.64,-7,-4,-4092.13,1607.77,4396.64,0,-21.4495,4396.64,-4,7,-4358,-551.61,4392.77,1,7.2138,4392.77,4,-7,-4358,551.61,4392.77,1,-7.2138,4392.77,-4,7,-3.9836,7.49206,16.1746,6.97369,23.3233,17.6139,-4358,-551.61,4392.77,1,7.2138,4392.77,-7,-4,-7.49206,-3.9836,-38.9283,20.3758,-27.6285,43.9385,-4092.13,1607.77,4396.64,0,-21.4495,4396.64
344,6,6,94.4252,-160.049,185.827,0,-59.4604,185.827,6,-6,99.2181,92.9839,135.979,0,43.1422,135.979,-4,7,-4829.26,-620.299,4868.93,0,7.31934,4868.93,4,-7,-4829.26,620.299,4868.93,0,-7.31934,4868.93,-4,8,3574.11,6.77541,3574.12,0,0.108615,3574.12,4,-8,3574.11,-6.77541,3574.12,0,-0.108615,3574.12,7,4,-4532.71,-1809.1,4880.4,1,21.758,4880.4,-8,-4,3112.17,-1687.42,3540.19,0,-28.4666,3540.19,8,4,3112.17,1687.42,3540.19,0,28.4666,3540.19,-7,-4,-4532.71,1809.1,4880.4,1,-21.758,4880.4,7,4,-4532.71,-1809.1,4880.4,1,21.758,4880.4,-7,-4,-4532.71,1809.1,4880.4,1,-21.758,4880.4,7,4,-4532.71,-1809.1,4880.4,1,21.758,4880.4,-7,-4,-4532.71,1809.1,4880.4,1,-21.758,4880.4,-4,7,-4.11375,7.42139,-57.6236,-123.166,64.9272,135.979,-4829.26,-620.299,4868.93,0,7.31934,4868.93,-7,-4,-7.42139,-4.11375,-177.387,-55.3697,17.3353,185.827,-4532.71,1809.1,4880.4,1,-21.758,4880.4
345,6,6,180.644,-174.331,251.045,0,-43.9811,251.045,6,-6,196.576,89.0207,215.793,0,24.3637,215.793,-4,7,-4951.09,-626.549,4990.58,0,7.21232,4990.58,4,-7,-4951.09,626.549,4990.58,0,-7.21232,4990.58,-4,8,2704.43,9.13053,2704.44,0,0.193438,2704.44,4,-8,2704.43,-9.13053,2704.44,0,-0.193438,2704.44,7,4,-4643.63,-1874.82,5007.82,1,21.9859,5007.82,-8,-4,2369.17,-1265.12,2685.8,0,-28.1018,2685.8,8,4,2369.17,1265.12,2685.8,0,28.1018,2685.8,-7,-4,-4643.63,1874.82,5007.82,1,-21.9859,5007.82,7,4,-4643.63,-1874.82,5007.82,1,21.9859,5007.82,-7,-4,-4643.63,1874.82,5007.82,1,-21.9859,5007.82,7,4,-4643.63,-1874.82,5007.82,1,21.9859,5007.82,-7,-4,-4643.63,1874.82,5007.82,1,-21.9859,5007.82,-4,7,-4.24264,7.34847,71.0396,-203.765,-70.7796,215.793,-4951.09,-626.549,4990.58,0,7.21232,4990.58,-7,-4,-7.34847,-4.24264,243.988,59.1049,13.6173,251.045,-4643.63,1874.82,5007.82,1,-21.9859,5007.82
346,6,6,232.924,-67.8353,242.601,0,-16.2373,242.601,6,-6,233.066,-26.1883,234.532,0,-6.41112,234.532,-4,7,-4667.13,-599.748,4705.51,0,7.32264,4705.51,4,-7,-4667.13,599.748,4705.51,0,-7.32264,4705.51,-5,7,2759.14,-16.9066,2759.2,0,-0.351075,2759.2,5,-7,2759.14,16.9066,2759.2,0,0.351075,2759.2,7,4,-4370.55,-1781.2,4719.57,1,22.1732,4719.57,-8,-4,1591.65,-822.87,1791.78,0,-27.3385,1791.78,8,4,1591.65,822.87,1791.78,0,27.3385,1791.78,-7,-4,-4370.55,1781.2,4719.57,1,-22.1732,4719.57,7,4,-4370.55,-1781.2,4719.57,1,22.1732,4719.57,-7,-4,-4370.55,1781.2,4719.57,1,-22.1732,4719.57,7,4,-4370.55,-1781.2,4719.57,1,22.1732,4719.57,-7,-4,-4370.55,1781.2,4719.57,1,-22.1732,4719.57,-4,7,-4.37024,7.27331,111.837,-206.15,-61.52,234.532,-4667.13,-599.748,4705.51,0,7.32264,4705.51,-7,-4,-7.27331,-4.37024,-234.371,62.6544,-14.9669,242.601,-4370.55,1781.2,4719.57,1,-22.1732,4719.57
347,6,6,233.093,-47.2228,237.828,0,-11.4527,237.828,6,-6,226.143,8.49214,226.303,0,2.15056,226.303,-4,7,-4040.28,-535.87,4075.66,0,7.55514,4075.66,4,-7,-4040.28,535.87,4075.66,0,-7.55514,4075.66,-5,7,3997.18,1.13589,3997.18,0,0.0162819,3997.18,5,-7,3997.18,-1.13589,3997.18,0,-0.0162819,3997.18,7,4,-3778.12,-1557.46,4086.55,1,22.403,4086.55,-7,-5,3873.06,-951.711,3988.28,0,-13.8055,3988.28,7,5,3873.06,951.711,3988.28,0,13.8055,3988.28,-7,-4,-3778.12,1557.46,4086.55,1,-22.403,4086.55,7,4,-3778.12,-1557.46,4086.55,1,22.403,4086.55,-7,-4,-3778.12,1557.46,4086.55,1,-22.403,4086.55,7,4,-3778.12,-1557.46,4086.55,1,22.403,4086.55,-7,-4,-3778.12,1557.46,4086.55,1,-22.403,4086.55,-4,7,-4.49651,7.19593,-170.376,-148.946,41.1606,226.303,-4040.28,-535.87,4075.66,0,7.55514,4075.66,-7,-4,-7.19593,-4.49651,200.87,-127.333,-32.3708,237.828,-3778.12,1557.46,4086.55,1,-22.403,4086.55
348,6,6,163.849,-0.268686,163.849,0,-0.0939557,163.849,6,-6,162.035,74.9025,178.51,0,24.8093,178.51,-4,7,-3128.19,-412.728,3155.3,0,7.51609,3155.3,4,-7,-3128.19,412.728,3155.3,0,-7.51609,3155.3,-5,7,5176.07,0.228974,5176.07,1,0.0025346,5176.07,5,-7,5176.07,-0.228974,5176.07,1,-0.0025346,5176.07,7,4,-2927.89,-1201,3164.64,0,22.3032,3164.64,-7,-5,5022.56,-1253.58,5176.64,0,-14.0141,5176.64,7,5,5022.56,1253.58,5176.64,0,14.0141,5176.64,-7,-4,-2927.89,1201,3164.64,0,-22.3032,3164.64,7,5,5022.56,1253.58,5176.64,0,14.0141,5176.64,-7,-5,5022.56,-1253.58,5176.64,0,-14.0141,5176.64,-5,7,5176.07,0.228974,5176.07,1,0.0025346,5176.07,5,-7,5176.07,-0.228974,5176.07,1,-0.0025346,5176.07,-5,7,-4.62142,7.11636,23.9078,176.902,82.3032,178.51,5176.07,0.228974,5176.07,1,0.0025346,5176.07,-7,-5,-7.11636,-4.62142,-63.2267,151.159,-67.3014,163.849,5022.56,-1253.58,5176.64,0,-14.0141,5176.64
349,6,6,43.4692,-10.6944,44.7654,0,-13.8216,44.7654,6,-6,44.2918,-15.882,47.0532,0,-19.7267,47.0532,-4,7,-2034.41,-271.747,2052.48,0,7.60826,2052.48,4,-7,-2034.41,271.747,2052.48,0,-7.60826,2052.48,-5,7,6144.2,-5.31423,6144.2,1,-0.0495562,6144.2,5,-7,6144.2,5.31423,6144.2,1,0.0495562,6144.2,7,4,-1934.89,-747.215,2074.15,0,21.1156,2074.15,-7,-5,5946.58,-1529.91,6140.23,0,-14.4279,6140.23,7,5,5946.58,1529.91,6140.23,0,14.4279,6140.23,-7,-4,-1934.89,747.215,2074.15,0,-21.1156,2074.15,-5,7,6144.2,-5.31423,6144.2,1,-0.0495562,6144.2,5,-7,6144.2,5.31423,6144.2,1,0.0495562,6144.2,-5,7,6144.2,-5.31423,6144.2,1,-0.0495562,6144.2,5,-7,6144.2,5.31423,6144.2,1,0.0495562,6144.2,-5,7,-4.74491,7.03462,37.5861,-28.307,-36.9843,47.0532,6144.2,-5.31423,6144.2,1,-0.0495562,6144.2,-7,-5,-7.03462,-4.74491,2.13324,-44.7146,-87.2686,44.7654,5946.58,-1529.91,6140.23,0,-14.4279,6140.23
350,6,6,-4.06231,-41.0505,41.251,0,84.3485,41.251,6,-6,-107.521,103.309,149.11,0,-43.8555,149.11,-4,7,-959.675,-134.254,969.02,0,7.96374,969.02,4,-7,-959.675,134.254,969.02,0,-7.96374,969.02,-5,7,6674.23,-0.897799,6674.23,0,-0.00770727,6674.23,5,-7,6674.23,0.897799,6674.23,0,0.00770727,6674.23,7,4,-906.292,-371.349,979.421,0,22.2812,979.421,-7,-5,6461.81,-1665.2,6672.92,1,-14.4507,6672.92,7,5,6461.81,1665.2,6672.92,1,14.4507,6672.92,-7,-4,-906.292,371.349,979.421,0,-22.2812,979.421,-5,7,6674.23,-0.897799,6674.23,0,-0.00770727,6674.23,5,-7,6674.23,0.897799,6674.23,0,0.00770727,6674.23,7,5,6461.81,1665.2,6672.92,1,14.4507,6672.92,-7,-5,6461.81,-1665.2,6672.92,1,-14.4507,6672.92,-5,7,-4.86696,6.95074,106.401,-104.463,-44.4733,149.11,6674.23,-0.897799,6674.23,0,-0.00770727,6674.23,-7,-5,-6.95074,-4.86696,-27.3748,30.8588,-48.4238,41.251,6461.81,-1665.2,6672.92,1,-14.4507,6672.92
351,6,6,-12.3078,9.11527,15.3157,0,-36.5239,15.3157,6,-6,-4.21392,-9.77445,10.6441,0,66.6784,10.6441,-5,6,-1048.2,-66.9416,1050.33,0,3.65415,1050.33,5,-6,-1048.2,66.9416,1050.33,0,-3.65415,1050.33,-5,7,6557.07,16.45,6557.09,0,0.14374,6557.09,5,-7,6557.07,-16.45,6557.09,0,-0.14374,6557.09,-9,7,562.647,-314.54,644.598,0,-29.2068,644.598,-7,-5,6346.88,-1637.05,6554.6,1,-14.463,6554.6,7,5,6346.88,1637.05,6554.6,1,14.463,6554.6,9,-7,562.647,314.54,644.598,0,29.2068,644.598,-5,7,6557.07,16.45,6557.09,0,0.14374,6557.09,5,-7,6557.07,-16.45,6557.09,0,-0.14374,6557.09,7,5,6346.88,1637.05,6554.6,1,14.463,6554.6,-7,-5,6346.88,-1637.05,6554.6,1,-14.463,6554.6,-5,7,-4.98752,6.86474,6.16987,-8.67351,-54.574,10.6441,6557.07,16.45,6557.09,0,0.14374,6557.09,-7,-5,-6.86474,-4.98752,14.2976,5.49086,21.0088,15.3157,6346.88,-1637.05,6554.6,1,-14.463,6554.6
352,6,6,250.614,-32.6141,252.727,0,-7.41462,252.727,6,-6,247.049,-8.3882,247.191,0,-1.94465,247.191,-5,6,-1811.53,-223.412,1825.26,0,7.03064,1825.26,5,-6,-1811.53,223.412,1825.26,0,-7.03064,1825.26,-5,7,6010.93,16.5691,6010.95,0,0.157935,6010.95,5,-7,6010.93,-16.5691,6010.95,0,-0.157935,6010.95,-7,-5,5814.7,-1469.29,5997.47,1,-14.181,5997.47,-8,-5,992.495,-377.551,1061.88,0,-20.8271,1061.88,7,5,5814.7,1469.29,5997.47,1,14.181,5997.47,8,5,992.495,377.551,1061.88,0,20.8271,1061.88,-5,7,6010.93,16.5691,6010.95,0,0.157935,6010.95,5,-7,6010.93,-16.5691,6010.95,0,-0.157935,6010.95,7,5,5814.7,1469.29,5997.47,1,14.181,5997.47,-7,-5,5814.7,-1469.29,5997.47,1,-14.181,5997.47,-5,7,-5.10657,6.77665,-98.9913,-226.504,66.3928,247.191,6010.93,16.5691,6010.95,0,0.157935,6010.95,-7,-5,-6.77665,-5.10657,98.1109,-232.906,-67.1569,252.727,5814.7,-1469.29,5997.47,1,-14.181,5997.47
353,6,6,742.847,-125.673,753.403,0,-9.60225,753.403,6,-6,747.228,3.99474,747.239,0,0.306305,747.239,6,5,-2445.14,-371.218,2473.16,0,8.63264,2473.16,-6,-5,-2445.14,371.218,2473.16,0,-8.63264,2473.16,-5,7,5234.58,-6.22297,5234.59,1,-0.0681142,5234.59,5,-7,5234.58,6.22297,5234.59,1,0.0681142,5234.59,-7,-5,5070.19,-1249.47,5221.88,0,-13.8438,5221.88,-8,-5,1178.01,-418.852,1250.25,0,-19.5734,1250.25,7,5,5070.19,1249.47,5221.88,0,13.8438,5221.88,8,5,1178.01,418.852,1250.25,0,19.5734,1250.25,-5,7,5234.58,-6.22297,5234.59,1,-0.0681142,5234.59,5,-7,5234.58,6.22297,5234.59,1,0.0681142,5234.59,-5,7,5234.58,-6.22297,5234.59,1,-0.0681142,5234.59,5,-7,5234.58,6.22297,5234.59,1,0.0681142,5234.59,-5,7,-5.22406,6.68649,-276.646,-694.142,68.2706,747.239,5234.58,-6.22297,5234.59,1,-0.0681142,5234.59,-7,-5,-6.68649,-5.22406,492.308,570.306,49.1981,753.403,5070.19,-1249.47,5221.88,0,-13.8438,5221.88
354,6,6,1454.51,-233.862,1473.19,0,-9.13406,1473.19,6,-6,1470.03,12.2929,1470.08,0,0.479116,1470.08,6,5,-2839.06,-511.027,2884.69,0,10.2039,2884.69,-6,-5,-2839.06,511.027,2884.69,0,-10.2039,2884.69,-5,7,4233.93,-15.0101,4233.96,1,-0.203123,4233.96,5,-7,4233.93,15.0101,4233.96,1,0.203123,4233.96,6,5,-2839.06,-511.027,2884.69,0,10.2039,2884.69,-7,-5,4104.69,-966.845,4217.02,0,-13.2542,4217.02,7,5,4104.69,966.845,4217.02,0,13.2542,4217.02,-6,-5,-2839.06,511.027,2884.69,0,-10.2039,2884.69,-5,7,4233.93,-15.0101,4233.96,1,-0.203123,4233.96,5,-7,4233.93,15.0101,4233.96,1,0.203123,4233.96,-5,7,4233.93,-15.0101,4233.96,1,-0.203123,4233.96,5,-7,4233.93,15.0101,4233.96,1,0.203123,4233.96,-5,7,-5.33996,6.5943,-1344.02,-595.606,23.9006,1470.08,4233.93,-15.0101,4233.96,1,-0.203123,4233.96,-7,-5,-6.5943,-5.33996,-1355.71,576.482,-23.0364,1473.19,4104.69,-966.845,4217.02,0,-13.2542,4217.02
355,6,6,2377.56,-360.596,2404.75,0,-8.62412,2404.75,6,-6,2404.67,-5.75882,2404.68,0,-0.137214,2404.68,6,5,-2927.34,-600.114,2988.22,0,11.5853,2988.22,-6,-5,-2927.34,600.114,2988.22,0,-11.5853,2988.22,-5,7,3062.03,5.9832,3062.03,1,0.111956,3062.03,5,-7,3062.03,-5.9832,3062.03,1,-0.111956,3062.03,6,5,-2927.34,-600.114,2988.22,0,11.5853,2988.22,-7,-5,2972.82,-652.363,3043.56,0,-12.3769,3043.56,7,5,2972.82,652.363,3043.56,0,12.3769,3043.56,-6,-5,-2927.34,600.114,2988.22,0,-11.5853,2988.22,-5,7,3062.03,5.9832,3062.03,1,0.111956,3062.03,5,-7,3062.03,-5.9832,3062.03,1,-0.111956,3062.03,-5,7,3062.03,5.9832,3062.03,1,0.111956,3062.03,5,-7,3062.03,-5.9832,3062.03,1,-0.111956,3062.03,-5,7,-5.45423,6.5001,-896.829,2231.19,-68.1022,2404.68,3062.03,5.9832,3062.03,1,0.111956,3062.03,-7,-5,-6.5001,-5.45423,-434.185,-2365.23,79.598,2404.75,2972.82,-652.363,3043.56,0,-12.3769,3043.56
356,6,6,3492.33,-414.264,3516.81,0,-6.76488,3516.81,6,-6,3511.57,-3.98291,3511.57,1,-0.0649862,3511.57,6,5,-2729.59,-584.466,2791.46,0,12.0858,2791.46,-6,-5,-2729.59,584.466,2791.46,0,-12.0858,2791.46,-6,6,3511.57,3.98291,3511.57,1,0.0649862,3511.57,6,-6,3511.57,-3.98291,3511.57,1,-0.0649862,3511.57,6,5,-2729.59,-584.466,2791.46,0,12.0858,2791.46,7,6,-2444.8,-561.653,2508.49,0,12.9383,2508.49,-6,-5,-2729.59,584.466,2791.46,0,-12.0858,2791.46,-7,-6,-2444.8,561.653,2508.49,0,-12.9383,2508.49,6,6,3492.33,-414.264,3516.81,0,-6.76488,3516.81,-6,-6,3492.33,414.264,3516.81,0,6.76488,3516.81,-6,6,3511.57,3.98291,3511.57,1,0.0649862,3511.57,6,-6,3511.57,-3.98291,3511.57,1,-0.0649862,3511.57,-6,6,-5.56685,6.40392,3062.42,-1718.35,-29.2972,3511.57,3511.57,3.98291,3511.57,1,0.0649862,3511.57,-6,-6,-6.40392,-5.56685,3510.77,-206.141,-3.36036,3516.81,3492.33,414.264,3516.81,0,6.76488,3516.81
357,6,6,4805.03,-361.503,4818.61,0,-4.30251,4818.61,6,-6,4821.88,6.22606,4821.89,1,0.0739808,4821.89,-5,6,-2343.57,-443.66,2385.19,0,10.7198,2385.19,5,-6,-2343.57,443.66,2385.19,0,-10.7198,2385.19,-6,6,4821.88,-6.22606,4821.89,1,-0.0739808,4821.89,6,-6,4821.88,6.22606,4821.89,1,0.0739808,4821.89,6,5,-2339.1,-496.661,2391.24,0,11.9876,2391.24,7,6,-2208.61,-484.166,2261.06,0,12.3647,2261.06,-6,-5,-2339.1,496.661,2391.24,0,-11.9876,2391.24,-7,-6,-2208.61,484.166,2261.06,0,-12.3647,2261.06,-6,6,4821.88,-6.22606,4821.89,1,-0.0739808,4821.89,6,-6,4821.88,6.22606,4821.89,1,0.0739808,4821.89,-6,6,4821.88,-6.22606,4821.89,1,-0.0739808,4821.89,6,-6,4821.88,6.22606,4821.89,1,0.0739808,4821.89,-6,6,-5.67776,6.30579,-3740.46,3042.95,-39.1291,4821.89,4821.88,-6.22606,4821.89,1,-0.0739808,4821.89,-6,-6,-6.30579,-5.67776,26.7646,4818.53,89.6818,4818.61,4805.03,361.503,4818.61,0,4.30251,4818.61
358,6,6,6354.63,-277.081,6360.66,1,-2.49669,6360.66,6,-6,6358.07,-1.28774,6358.07,0,-0.0116045,6358.07,-5,6,-1765.17,-340.234,1797.66,0,10.9099,1797.66,5,-6,-1765.17,340.234,1797.66,0,-10.9099,1797.66,-6,6,6358.07,1.28774,6358.07,0,0.0116045,6358.07,6,-6,6358.07,-1.28774,6358.07,0,-0.0116045,6358.07,7,6,-1717.21,-379.211,1758.58,0,12.4528,1758.58,6,5,-1762.68,-365.527,1800.18,0,11.7154,1800.18,-7,-6,-1717.21,379.211,1758.58,0,-12.4528,1758.58,-6,-5,-1762.68,365.527,1800.18,0,-11.7154,1800.18,6,6,6354.63,-277.081,6360.66,1,-2.49669,6360.66,-6,-6,6354.63,277.081,6360.66,1,2.49669,6360.66,6,6,6354.63,-277.081,6360.66,1,-2.49669,6360.66,-6,-6,6354.63,277.081,6360.66,1,2.49669,6360.66,-6,6,-5.78695,6.20574,-814.336,-6305.71,82.6414,6358.07,6358.07,1.28774,6358.07,0,0.0116045,6358.07,-6,-6,-6.20574,-5.78695,-6359.99,-92.3877,0.832242,6360.66,6354.63,277.081,6360.66,1,2.49669,6360.66
359,6,6,8041.55,-151.703,8042.98,0,-1.08075,8042.98,6,-6,8039.32,63.8666,8039.57,1,0.455164,8039.57,7,6,-976.422,-243.403,1006.3,0,13.9974,1006.3,-7,-6,-976.422,243.403,1006.3,0,-13.9974,1006.3,6,6,8041.55,-151.703,8042.98,0,-1.08075,8042.98,-6,-6,8041.55,151.703,8042.98,0,1.08075,8042.98,7,6,-976.422,-243.403,1006.3,0,13.9974,1006.3,6,5,-974.522,-237.03,1002.93,0,13.6704,1002.93,-7,-6,-976.422,243.403,1006.3,0,-13.9974,1006.3,-6,-5,-974.522,237.03,1002.93,0,-13.6704,1002.93,6,6,8041.55,-151.703,8042.98,0,-1.08075,8042.98,-6,-6,8041.55,151.703,8042.98,0,1.08075,8042.98,-6,6,8039.32,-63.8666,8039.57,1,-0.455164,8039.57,6,-6,8039.32,63.8666,8039.57,1,0.455164,8039.57,-6,6,-5.89437,6.1038,7298.17,-3372.16,-24.7996,8039.57,8039.32,-63.8666,8039.57,1,-0.455164,8039.57,-6,-6,-6.1038,-5.89437,94.527,-8042.43,-89.3266,8042.98,8041.55,151.703,8042.98,0,1.08075,8042.98
360,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,6,-6,10000,6.58058e-14,10000,0,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,-6,10000,-1.07998e-12,10000,0,-6.18786e-15,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,0,-6.18786e-15,10000,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,-6,10000,-1.07998e-12,10000,0,-6.18786e-15,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,6.8318e-09,3.91433e-11,10000,10000,-1.07998e-12,10000,0,-6.18786e-15,10000



==> Scale_X.csv <==
Scale_X,Initial_X[6 6],Initial_Y[6 6],Initial_ReVal[6 6],Initial_ImVal[6 6],Initial_MagVal[6 6],Initial_FiltVal[6 6],Initial_PhaseCalc[6 6],Initial_MagCalc[6 6],Initial_X[-6 6],Initial_Y[-6 6],Initial_ReVal[-6 6],Initial_ImVal[-6 6],Initial_MagVal[-6 6],Initial_FiltVal[-6 6],Initial_PhaseCalc[-6 6],Initial_MagCalc[-6 6],Initial_X[-6 -6],Initial_Y[-6 -6],Initial_ReVal[-6 -6],Initial_ImVal[-6 -6],Initial_MagVal[-6 -6],Initial_FiltVal[-6 -6],Initial_PhaseCalc[-6 -6],Initial_MagCalc[-6 -6],Initial_X[6 -6],Initial_Y[6 -6],Initial_ReVal[6 -6],Initial_ImVal[6 -6],Initial_MagVal[6 -6],Initial_FiltVal[6 -6],Initial_PhaseCalc[6 -6],Initial_MagCalc[6 -6],Re_ValMin_X[6 6],Re_ValMin_Y[6 6],Re_ValMin_ReVal[6 6],Re_ValMin_ImVal[6 6],Re_ValMin_MagVal[6 6],Re_ValMin_FiltVal[6 6],Re_ValMin_PhaseCalc[6 6],Re_ValMin_MagCalc[6 6],Re_ValMin_X[-6 6],Re_ValMin_Y[-6 6],Re_ValMin_ReVal[-6 6],Re_ValMin_ImVal[-6 6],Re_ValMin_MagVal[-6 6],Re_ValMin_FiltVal[-6 6],Re_ValMin_PhaseCalc[-6 6],Re_ValMin_MagCalc[-6 6],Re_ValMin_X[-6 -6],Re_ValMin_Y[-6 -6],Re_ValMin_ReVal[-6 -6],Re_ValMin_ImVal[-6 -6],Re_ValMin_MagVal[-6 -6],Re_ValMin_FiltVal[-6 -6],Re_ValMin_PhaseCalc[-6 -6],Re_ValMin_MagCalc[-6 -6],Re_ValMin_X[6 -6],Re_ValMin_Y[6 -6],Re_ValMin_ReVal[6 -6],Re_ValMin_ImVal[6 -6],Re_ValMin_MagVal[6 -6],Re_ValMin_FiltVal[6 -6],Re_ValMin_PhaseCalc[6 -6],Re_ValMin_MagCalc[6 -6],Re_ValMax_X[6 6],Re_ValMax_Y[6 6],Re_ValMax_ReVal[6 6],Re_ValMax_ImVal[6 6],Re_ValMax_MagVal[6 6],Re_ValMax_FiltVal[6 6],Re_ValMax_PhaseCalc[6 6],Re_ValMax_MagCalc[6 6],Re_ValMax_X[-6 6],Re_ValMax_Y[-6 6],Re_ValMax_ReVal[-6 6],Re_ValMax_ImVal[-6 6],Re_ValMax_MagVal[-6 6],Re_ValMax_FiltVal[-6 6],Re_ValMax_PhaseCalc[-6 6],Re_ValMax_MagCalc[-6 6],Re_ValMax_X[-6 -6],Re_ValMax_Y[-6 -6],Re_ValMax_ReVal[-6 -6],Re_ValMax_ImVal[-6 -6],Re_ValMax_MagVal[-6 -6],Re_ValMax_FiltVal[-6 -6],Re_ValMax_PhaseCalc[-6 -6],Re_ValMax_MagCalc[-6 -6],Re_ValMax_X[6 -6],Re_ValMax_Y[6 -6],Re_ValMax_ReVal[6 -6],Re_ValMax_ImVal[6 -6],Re_ValMax_MagVal[6 -6],Re_ValMax_FiltVal[6 -6],Re_ValMax_PhaseCalc[6 -6],Re_ValMax_MagCalc[6 -6],Im_ValMin_X[6 6],Im_ValMin_Y[6 6],Im_ValMin_ReVal[6 6],Im_ValMin_ImVal[6 6],Im_ValMin_MagVal[6 6],Im_ValMin_FiltVal[6 6],Im_ValMin_PhaseCalc[6 6],Im_ValMin_MagCalc[6 6],Im_ValMin_X[-6 6],Im_ValMin_Y[-6 6],Im_ValMin_ReVal[-6 6],Im_ValMin_ImVal[-6 6],Im_ValMin_MagVal[-6 6],Im_ValMin_FiltVal[-6 6],Im_ValMin_PhaseCalc[-6 6],Im_ValMin_MagCalc[-6 6],Im_ValMin_X[-6 -6],Im_ValMin_Y[-6 -6],Im_ValMin_ReVal[-6 -6],Im_ValMin_ImVal[-6 -6],Im_ValMin_MagVal[-6 -6],Im_ValMin_FiltVal[-6 -6],Im_ValMin_PhaseCalc[-6 -6],Im_ValMin_MagCalc[-6 -6],Im_ValMin_X[6 -6],Im_ValMin_Y[6 -6],Im_ValMin_ReVal[6 -6],Im_ValMin_ImVal[6 -6],Im_ValMin_MagVal[6 -6],Im_ValMin_FiltVal[6 -6],Im_ValMin_PhaseCalc[6 -6],Im_ValMin_MagCalc[6 -6],Im_ValMax_X[6 6],Im_ValMax_Y[6 6],Im_ValMax_ReVal[6 6],Im_ValMax_ImVal[6 6],Im_ValMax_MagVal[6 6],Im_ValMax_FiltVal[6 6],Im_ValMax_PhaseCalc[6 6],Im_ValMax_MagCalc[6 6],Im_ValMax_X[-6 6],Im_ValMax_Y[-6 6],Im_ValMax_ReVal[-6 6],Im_ValMax_ImVal[-6 6],Im_ValMax_MagVal[-6 6],Im_ValMax_FiltVal[-6 6],Im_ValMax_PhaseCalc[-6 6],Im_ValMax_MagCalc[-6 6],Im_ValMax_X[-6 -6],Im_ValMax_Y[-6 -6],Im_ValMax_ReVal[-6 -6],Im_ValMax_ImVal[-6 -6],Im_ValMax_MagVal[-6 -6],Im_ValMax_FiltVal[-6 -6],Im_ValMax_PhaseCalc[-6 -6],Im_ValMax_MagCalc[-6 -6],Im_ValMax_X[6 -6],Im_ValMax_Y[6 -6],Im_ValMax_ReVal[6 -6],Im_ValMax_ImVal[6 -6],Im_ValMax_MagVal[6 -6],Im_ValMax_FiltVal[6 -6],Im_ValMax_PhaseCalc[6 -6],Im_ValMax_MagCalc[6 -6],Mag_X[6 6],Mag_Y[6 6],Mag_ReVal[6 6],Mag_ImVal[6 6],Mag_MagVal[6 6],Mag_FiltVal[6 6],Mag_PhaseCalc[6 6],Mag_MagCalc[6 6],Mag_X[-6 6],Mag_Y[-6 6],Mag_ReVal[-6 6],Mag_ImVal[-6 6],Mag_MagVal[-6 6],Mag_FiltVal[-6 6],Mag_PhaseCalc[-6 6],Mag_MagCalc[-6 6],Mag_X[-6 -6],Mag_Y[-6 -6],Mag_ReVal[-6 -6],Mag_ImVal[-6 -6],Mag_MagVal[-6 -6],Mag_FiltVal[-6 -6],Mag_PhaseCalc[-6 -6],Mag_MagCalc[-6 -6],Mag_X[6 -6],Mag_Y[6 -6],Mag_ReVal[6 -6],Mag_ImVal[6 -6],Mag_MagVal[6 -6],Mag_FiltVal[6 -6],Mag_PhaseCalc[6 -6],Mag_MagCalc[6 -6],Filt_X[6 6],Filt_Y[6 6],Filt_ReVal[6 6],Filt_ImVal[6 6],Filt_MagVal[6 6],Filt_FiltVal[6 6],Filt_PhaseCalc[6 6],Filt_MagCalc[6 6],Filt_X[-6 6],Filt_Y[-6 6],Filt_ReVal[-6 6],Filt_ImVal[-6 6],Filt_MagVal[-6 6],Filt_FiltVal[-6 6],Filt_PhaseCalc[-6 6],Filt_MagCalc[-6 6],Filt_X[-6 -6],Filt_Y[-6 -6],Filt_ReVal[-6 -6],Filt_ImVal[-6 -6],Filt_MagVal[-6 -6],Filt_FiltVal[-6 -6],Filt_PhaseCalc[-6 -6],Filt_MagCalc[-6 -6],Filt_X[6 -6],Filt_Y[6 -6],Filt_ReVal[6 -6],Filt_ImVal[6 -6],Filt_MagVal[6 -6],Filt_FiltVal[6 -6],Filt_PhaseCalc[6 -6],Filt_MagCalc[6 -6],Est_Xi[6 6],Est_Yi[6 6],Est_Xd[6 6],Est_Yd[6 6],Est_EstReVal[6 6],Est_EstImVal[6 6],Est_EstPhaseCalc[6 6],Est_EstMagCalc[6 6],Est_ReVal[6 6],Est_ImVal[6 6],Est_MagVal[6 6],Est_FiltVal[6 6],Est_PhaseCalc[6 6],Est_MagCalc[6 6],Est_Xi[-6 6],Est_Yi[-6 6],Est_Xd[-6 6],Est_Yd[-6 6],Est_EstReVal[-6 6],Est_EstImVal[-6 6],Est_EstPhaseCalc[-6 6],Est_EstMagCalc[-6 6],Est_ReVal[-6 6],Est_ImVal[-6 6],Est_MagVal[-6 6],Est_FiltVal[-6 6],Est_PhaseCalc[-6 6],Est_MagCalc[-6 6],Est_Xi[-6 -6],Est_Yi[-6 -6],Est_Xd[-6 -6],Est_Yd[-6 -6],Est_EstReVal[-6 -6],Est_EstImVal[-6 -6],Est_EstPhaseCalc[-6 -6],Est_EstMagCalc[-6 -6],Est_ReVal[-6 -6],Est_ImVal[-6 -6],Est_MagVal[-6 -6],Est_FiltVal[-6 -6],Est_PhaseCalc[-6 -6],Est_MagCalc[-6 -6],Est_Xi[6 -6],Est_Yi[6 -6],Est_Xd[6 -6],Est_Yd[6 -6],Est_EstReVal[6 -6],Est_EstImVal[6 -6],Est_EstPhaseCalc[6 -6],Est_EstMagCalc[6 -6],Est_ReVal[6 -6],Est_ImVal[6 -6],Est_MagVal[6 -6],Est_FiltVal[6 -6],Est_PhaseCalc[6 -6],Est_MagCalc[6 -6]
0.75,6,6,601.648,1216.15,1356.83,0,63.6776,1356.83,-6,6,601.648,-1216.15,1356.83,0,-63.6776,1356.83,-6,-6,601.648,-1216.15,1356.83,0,-63.6776,1356.83,6,-6,601.648,1216.15,1356.83,0,63.6776,1356.83,7,6,-778.409,1629.53,1805.91,0,-64.4667,1805.91,-7,6,-778.409,-1629.53,1805.91,0,64.4667,1805.91,-7,-6,-778.409,-1629.53,1805.91,0,64.4667,1805.91,7,-6,-778.409,1629.53,1805.91,0,-64.4667,1805.91,8,6,6473.79,465.848,6490.53,1,4.11586,6490.53,-8,6,6473.79,-465.848,6490.53,1,-4.11586,6490.53,-8,-6,6473.79,-465.848,6490.53,1,-4.11586,6490.53,8,-6,6473.79,465.848,6490.53,1,4.11586,6490.53,9,6,-714.087,-1780.44,1918.3,0,68.1456,1918.3,-7,6,-778.409,-1629.53,1805.91,0,64.4667,1805.91,-7,-6,-778.409,-1629.53,1805.91,0,64.4667,1805.91,9,-6,-714.087,-1780.44,1918.3,0,68.1456,1918.3,7,6,-778.409,1629.53,1805.91,0,-64.4667,1805.91,-9,6,-714.087,1780.44,1918.3,0,-68.1456,1918.3,-9,-6,-714.087,1780.44,1918.3,0,-68.1456,1918.3,7,-6,-778.409,1629.53,1805.91,0,-64.4667,1805.91,8,6,6473.79,465.848,6490.53,1,4.11586,6490.53,-8,6,6473.79,-465.848,6490.53,1,-4.11586,6490.53,-8,-6,6473.79,-465.848,6490.53,1,-4.11586,6490.53,8,-6,6473.79,465.848,6490.53,1,4.11586,6490.53,8,6,6473.79,465.848,6490.53,1,4.11586,6490.53,-8,6,6473.79,-465.848,6490.53,1,-4.11586,6490.53,-8,-6,6473.79,-465.848,6490.53,1,-4.11586,6490.53,8,-6,6473.79,465.848,6490.53,1,4.11586,6490.53,8,6,8,6,601.648,1216.15,63.6776,1356.83,6473.79,465.848,6490.53,1,4.11586,6490.53,-8,6,-8,6,601.648,-1216.15,-63.6776,1356.83,6473.79,-465.848,6490.53,1,-4.11586,6490.53,-8,-6,-8,-6,601.648,-1216.15,-63.6776,1356.83,6473.79,-465.848,6490.53,1,-4.11586,6490.53,8,-6,8,-6,601.648,1216.15,63.6776,1356.83,6473.79,465.848,6490.53,1,4.11586,6490.53
0.755,6,6,806.759,1230.73,1471.58,0,56.7546,1471.58,-6,6,806.759,-1230.73,1471.58,0,-56.7546,1471.58,-6,-6,806.759,-1230.73,1471.58,0,-56.7546,1471.58,6,-6,806.759,1230.73,1471.58,0,56.7546,1471.58,7,6,-807.982,2025.37,2180.58,0,-68.2514,2180.58,-7,6,-807.982,-2025.37,2180.58,0,68.2514,2180.58,-7,-6,-807.982,-2025.37,2180.58,0,68.2514,2180.58,7,-6,-807.982,2025.37,2180.58,0,-68.2514,2180.58,8,6,6287.97,-450.039,6304.06,1,-4.09375,6304.06,-8,6,6287.97,450.039,6304.06,1,4.09375,6304.06,-8,-6,6287.97,450.039,6304.06,1,4.09375,6304.06,8,-6,6287.97,-450.039,6304.06,1,-4.09375,6304.06,10,6,548.813,-1270.07,1383.57,0,-66.6302,1383.57,-7,6,-807.982,-2025.37,2180.58,0,68.2514,2180.58,-7,-6,-807.982,-2025.37,2180.58,0,68.2514,2180.58,10,-6,548.813,-1270.07,1383.57,0,-66.6302,1383.57,7,6,-807.982,2025.37,2180.58,0,-68.2514,2180.58,-10,6,548.813,1270.07,1383.57,0,66.6302,1383.57,-10,-6,548.813,1270.07,1383.57,0,66.6302,1383.57,7,-6,-807.982,2025.37,2180.58,0,-68.2514,2180.58,8,6,6287.97,-450.039,6304.06,1,-4.09375,6304.06,-8,6,6287.97,450.039,6304.06,1,4.09375,6304.06,-8,-6,6287.97,450.039,6304.06,1,4.09375,6304.06,8,-6,6287.97,-450.039,6304.06,1,-4.09375,6304.06,8,6,6287.97,-450.039,6304.06,1,-4.09375,6304.06,-8,6,6287.97,450.039,6304.06,1,4.09375,6304.06,-8,-6,6287.97,450.039,6304.06,1,4.09375,6304.06,8,-6,6287.97,-450.039,6304.06,1,-4.09375,6304.06,8,6,7.94702,6,806.759,1230.73,56.7546,1471.58,6287.97,-450.039,6304.06,1,-4.09375,6304.06,-8,6,-7.94702,6,806.759,-1230.73,-56.7546,1471.58,6287.97,450.039,6304.06,1,4.09375,6304.06,-8,-6,-7.94702,-6,806.759,-1230.73,-56.7546,1471.58,6287.97,450.039,6304.06,1,4.09375,6304.06,8,-6,7.94702,-6,806.759,1230.73,56.7546,1471.58,6287.97,-450.039,6304.06,1,-4.09375,6304.06
0.76,6,6,1025.84,1183.92,1566.53,0,49.0916,1566.53,-6,6,1025.84,-1183.92,1566.53,0,-49.0916,1566.53,-6,-6,1025.84,-1183.92,1566.53,0,-49.0916,1566.53,6,-6,1025.84,1183.92,1566.53,0,49.0916,1566.53,7,6,-787.718,2501.84,2622.92,0,-72.5231,2622.92,-7,6,-787.718,-2501.84,2622.92,0,72.5231,2622.92,-7,-6,-787.718,-2501.84,2622.92,0,72.5231,2622.92,7,-6,-787.718,2501.84,2622.92,0,-72.5231,2622.92,8,6,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,-8,6,6116.05,1364.93,6266.51,1,12.5806,6266.51,-8,-6,6116.05,1364.93,6266.51,1,12.5806,6266.51,8,-6,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,8,6,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,-7,6,-787.718,-2501.84,2622.92,0,72.5231,2622.92,-7,-6,-787.718,-2501.84,2622.92,0,72.5231,2622.92,8,-6,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,7,6,-787.718,2501.84,2622.92,0,-72.5231,2622.92,-8,6,6116.05,1364.93,6266.51,1,12.5806,6266.51,-8,-6,6116.05,1364.93,6266.51,1,12.5806,6266.51,7,-6,-787.718,2501.84,2622.92,0,-72.5231,2622.92,8,6,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,-8,6,6116.05,1364.93,6266.51,1,12.5806,6266.51,-8,-6,6116.05,1364.93,6266.51,1,12.5806,6266.51,8,-6,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,8,6,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,-8,6,6116.05,1364.93,6266.51,1,12.5806,6266.51,-8,-6,6116.05,1364.93,6266.51,1,12.5806,6266.51,8,-6,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,8,6,7.89474,6,1025.84,1183.92,49.0916,1566.53,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,-8,6,-7.89474,6,1025.84,-1183.92,-49.0916,1566.53,6116.05,1364.93,6266.51,1,12.5806,6266.51,-8,-6,-7.89474,-6,1025.84,-1183.92,-49.0916,1566.53,6116.05,1364.93,6266.51,1,12.5806,6266.51,8,-6,7.89474,-6,1025.84,1183.92,49.0916,1566.53,6116.05,-1364.93,6266.51,1,-12.5806,6266.51
0.765,6,6,1172.13,1128.82,1627.3,0,43.9215,1627.3,-6,6,1172.13,-1128.82,1627.3,0,-43.9215,1627.3,-6,-6,1172.13,-1128.82,1627.3,0,-43.9215,1627.3,6,-6,1172.13,1128.82,1627.3,0,43.9215,1627.3,7,6,-669.005,2959.33,3034.01,0,-77.2615,3034.01,-7,6,-669.005,-2959.33,3034.01,0,77.2615,3034.01,-7,-6,-669.005,-2959.33,3034.01,0,77.2615,3034.01,7,-6,-669.005,2959.33,3034.01,0,-77.2615,3034.01,8,6,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,-8,6,5826.06,2182.73,6221.51,1,20.5384,6221.51,-8,-6,5826.06,2182.73,6221.51,1,20.5384,6221.51,8,-6,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,8,6,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,-7,6,-669.005,-2959.33,3034.01,0,77.2615,3034.01,-7,-6,-669.005,-2959.33,3034.01,0,77.2615,3034.01,8,-6,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,7,6,-669.005,2959.33,3034.01,0,-77.2615,3034.01,-8,6,5826.06,2182.73,6221.51,1,20.5384,6221.51,-8,-6,5826.06,2182.73,6221.51,1,20.5384,6221.51,7,-6,-669.005,2959.33,3034.01,0,-77.2615,3034.01,8,6,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,-8,6,5826.06,2182.73,6221.51,1,20.5384,6221.51,-8,-6,5826.06,2182.73,6221.51,1,20.5384,6221.51,8,-6,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,8,6,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,-8,6,5826.06,2182.73,6221.51,1,20.5384,6221.51,-8,-6,5826.06,2182.73,6221.51,1,20.5384,6221.51,8,-6,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,8,6,7.84314,6,1172.13,1128.82,43.9215,1627.3,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,-8,6,-7.84314,6,1172.13,-1128.82,-43.9215,1627.3,5826.06,2182.73,6221.51,1,20.5384,6221.51,-8,-6,-7.84314,-6,1172.13,-1128.82,-43.9215,1627.3,5826.06,2182.73,6221.51,1,20.5384,6221.51,8,-6,7.84314,-6,1172.13,1128.82,43.9215,1627.3,5826.06,-2182.73,6221.51,1,-20.5384,6221.51
0.77,6,6,1210.14,1117.74,1647.36,0,42.7269,1647.36,-6,6,1210.14,-1117.74,1647.36,0,-42.7269,1647.36,-6,-6,1210.14,-1117.74,1647.36,0,-42.7269,1647.36,6,-6,1210.14,1117.74,1647.36,0,42.7269,1647.36,7,6,-392.747,3286.93,3310.32,0,-83.1862,3310.32,-7,6,-392.747,-3286.93,3310.32,0,83.1862,3310.32,-7,-6,-392.747,-3286.93,3310.32,0,83.1862,3310.32,7,-6,-392.747,3286.93,3310.32,0,-83.1862,3310.32,8,6,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,-8,6,5457.37,2757.21,6114.33,1,26.8041,6114.33,-8,-6,5457.37,2757.21,6114.33,1,26.8041,6114.33,8,-6,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,8,6,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,-7,6,-392.747,-3286.93,3310.32,0,83.1862,3310.32,-7,-6,-392.747,-3286.93,3310.32,0,83.1862,3310.32,8,-6,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,7,6,-392.747,3286.93,3310.32,0,-83.1862,3310.32,-8,6,5457.37,2757.21,6114.33,1,26.8041,6114.33,-8,-6,5457.37,2757.21,6114.33,1,26.8041,6114.33,7,-6,-392.747,3286.93,3310.32,0,-83.1862,3310.32,8,6,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,-8,6,5457.37,2757.21,6114.33,1,26.8041,6114.33,-8,-6,5457.37,2757.21,6114.33,1,26.8041,6114.33,8,-6,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,8,6,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,-8,6,5457.37,2757.21,6114.33,1,26.8041,6114.33,-8,-6,5457.37,2757.21,6114.33,1,26.8041,6114.33,8,-6,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,8,6,7.79221,6,1210.14,1117.74,42.7269,1647.36,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,-8,6,-7.79221,6,1210.14,-1117.74,-42.7269,1647.36,5457.37,2757.21,6114.33,1,26.8041,6114.33,-8,-6,-7.79221,-6,1210.14,-1117.74,-42.7269,1647.36,5457.37,2757.21,6114.33,1,26.8041,6114.33,8,-6,7.79221,-6,1210.14,1117.74,42.7269,1647.36,5457.37,-2757.21,6114.33,1,-26.8041,6114.33
0.775,6,6,1239.59,1064.05,1633.64,0,40.6425,1633.64,-6,6,1239.59,-1064.05,1633.64,0,-40.6425,1633.64,-6,-6,1239.59,-1064.05,1633.64,0,-40.6425,1633.64,6,-6,1239.59,1064.05,1633.64,0,40.6425,1633.64,7,6,-164.286,3569.15,3572.93,0,-87.3646,3572.93,-7,6,-164.286,-3569.15,3572.93,0,87.3646,3572.93,-7,-6,-164.286,-3569.15,3572.93,0,87.3646,3572.93,7,-6,-164.286,3569.15,3572.93,0,-87.3646,3572.93,8,6,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,-8,6,5039.18,3307.04,6027.42,1,33.2755,6027.42,-8,-6,5039.18,3307.04,6027.42,1,33.2755,6027.42,8,-6,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,8,6,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,-7,6,-164.286,-3569.15,3572.93,0,87.3646,3572.93,-7,-6,-164.286,-3569.15,3572.93,0,87.3646,3572.93,8,-6,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,7,6,-164.286,3569.15,3572.93,0,-87.3646,3572.93,-8,6,5039.18,3307.04,6027.42,1,33.2755,6027.42,-8,-6,5039.18,3307.04,6027.42,1,33.2755,6027.42,7,-6,-164.286,3569.15,3572.93,0,-87.3646,3572.93,8,6,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,-8,6,5039.18,3307.04,6027.42,1,33.2755,6027.42,-8,-6,5039.18,3307.04,6027.42,1,33.2755,6027.42,8,-6,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,8,6,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,-8,6,5039.18,3307.04,6027.42,1,33.2755,6027.42,-8,-6,5039.18,3307.04,6027.42,1,33.2755,6027.42,8,-6,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,8,6,7.74194,6,1239.59,1064.05,40.6425,1633.64,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,-8,6,-7.74194,6,1239.59,-1064.05,-40.6425,1633.64,5039.18,3307.04,6027.42,1,33.2755,6027.42,-8,-6,-7.74194,-6,1239.59,-1064.05,-40.6425,1633.64,5039.18,3307.04,6027.42,1,33.2755,6027.42,8,-6,7.74194,-6,1239.59,1064.05,40.6425,1633.64,5039.18,-3307.04,6027.42,1,-33.2755,6027.42
0.78,6,6,1337.17,1007.69,1674.36,0,37.0017,1674.36,-6,6,1337.17,-1007.69,1674.36,0,-37.0017,1674.36,-6,-6,1337.17,-1007.69,1674.36,0,-37.0017,1674.36,6,-6,1337.17,1007.69,1674.36,0,37.0017,1674.36,4,6,-38.3616,102.86,109.781,0,-69.547,109.781,-4,6,-38.3616,-102.86,109.781,0,69.547,109.781,-4,-6,-38.3616,-102.86,109.781,0,69.547,109.781,4,-6,-38.3616,102.86,109.781,0,-69.547,109.781,8,6,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,-8,6,4499.86,3831.11,5909.83,1,40.4105,5909.83,-8,-6,4499.86,3831.11,5909.83,1,40.4105,5909.83,8,-6,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,8,6,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,-7,6,138.631,-3856.26,3858.75,0,-87.9411,3858.75,-7,-6,138.631,-3856.26,3858.75,0,-87.9411,3858.75,8,-6,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,7,6,138.631,3856.26,3858.75,0,87.9411,3858.75,-8,6,4499.86,3831.11,5909.83,1,40.4105,5909.83,-8,-6,4499.86,3831.11,5909.83,1,40.4105,5909.83,7,-6,138.631,3856.26,3858.75,0,87.9411,3858.75,8,6,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,-8,6,4499.86,3831.11,5909.83,1,40.4105,5909.83,-8,-6,4499.86,3831.11,5909.83,1,40.4105,5909.83,8,-6,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,8,6,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,-8,6,4499.86,3831.11,5909.83,1,40.4105,5909.83,-8,-6,4499.86,3831.11,5909.83,1,40.4105,5909.83,8,-6,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,8,6,7.69231,6,1337.17,1007.69,37.0017,1674.36,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,-8,6,-7.69231,6,1337.17,-1007.69,-37.0017,1674.36,4499.86,3831.11,5909.83,1,40.4105,5909.83,-8,-6,-7.69231,-6,1337.17,-1007.69,-37.0017,1674.36,4499.86,3831.11,5909.83,1,40.4105,5909.83,8,-6,7.69231,-6,1337.17,1007.69,37.0017,1674.36,4499.86,-3831.11,5909.83,1,-40.4105,5909.83
0.785,6,6,1350.65,792.472,1565.98,0,30.4015,1565.98,-6,6,1350.65,-792.472,1565.98,0,-30.4015,1565.98,-6,-6,1350.65,-792.472,1565.98,0,-30.4015,1565.98,6,-6,1350.65,792.472,1565.98,0,30.4015,1565.98,10,6,-55.4446,-7.08241,55.8951,0,7.27945,55.8951,0,6,-96.804,2.40574e-14,96.804,0,-1.4239e-14,96.804,0,-6,-96.804,-1.67783e-14,96.804,0,9.93062e-15,96.804,-10,-6,-55.4446,7.08241,55.8951,0,-7.27945,55.8951,8,6,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,-8,6,4040.47,4163.68,5801.87,1,45.8604,5801.87,-8,-6,4040.47,4163.68,5801.87,1,45.8604,5801.87,8,-6,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,8,6,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,-7,6,450.557,-4130.61,4155.11,0,-83.7749,4155.11,-7,-6,450.557,-4130.61,4155.11,0,-83.7749,4155.11,8,-6,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,7,6,450.557,4130.61,4155.11,0,83.7749,4155.11,-8,6,4040.47,4163.68,5801.87,1,45.8604,5801.87,-8,-6,4040.47,4163.68,5801.87,1,45.8604,5801.87,7,-6,450.557,4130.61,4155.11,0,83.7749,4155.11,8,6,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,-8,6,4040.47,4163.68,5801.87,1,45.8604,5801.87,-8,-6,4040.47,4163.68,5801.87,1,45.8604,5801.87,8,-6,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,8,6,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,-8,6,4040.47,4163.68,5801.87,1,45.8604,5801.87,-8,-6,4040.47,4163.68,5801.87,1,45.8604,5801.87,8,-6,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,8,6,7.64331,6,1350.65,792.472,30.4015,1565.98,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,-8,6,-7.64331,6,1350.65,-792.472,-30.4015,1565.98,4040.47,4163.68,5801.87,1,45.8604,5801.87,-8,-6,-7.64331,-6,1350.65,-792.472,-30.4015,1565.98,4040.47,4163.68,5801.87,1,45.8604,5801.87,8,-6,7.64331,-6,1350.65,792.472,30.4015,1565.98,4040.47,-4163.68,5801.87,1,-45.8604,5801.87
0.79,6,6,1281.81,546.529,1393.46,0,23.0921,1393.46,-6,6,1281.81,-546.529,1393.46,0,-23.0921,1393.46,-6,-6,1281.81,-546.529,1393.46,0,-23.0921,1393.46,6,-6,1281.81,546.529,1393.46,0,23.0921,1393.46,10,6,-170.161,28.7418,172.571,0,-9.5873,172.571,-10,6,-170.161,-28.7418,172.571,0,9.5873,172.571,-10,-6,-170.161,-28.7418,172.571,0,9.5873,172.571,10,-6,-170.161,28.7418,172.571,0,-9.5873,172.571,8,6,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,-8,6,3523.58,4367.31,5611.5,1,51.1031,5611.5,-8,-6,3523.58,4367.31,5611.5,1,51.1031,5611.5,8,-6,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,8,6,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,-7,6,997.854,-4320.35,4434.09,0,-76.9947,4434.09,-7,-6,997.854,-4320.35,4434.09,0,-76.9947,4434.09,8,-6,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,7,6,997.854,4320.35,4434.09,0,76.9947,4434.09,-8,6,3523.58,4367.31,5611.5,1,51.1031,5611.5,-8,-6,3523.58,4367.31,5611.5,1,51.1031,5611.5,7,-6,997.854,4320.35,4434.09,0,76.9947,4434.09,8,6,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,-8,6,3523.58,4367.31,5611.5,1,51.1031,5611.5,-8,-6,3523.58,4367.31,5611.5,1,51.1031,5611.5,8,-6,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,8,6,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,-8,6,3523.58,4367.31,5611.5,1,51.1031,5611.5,-8,-6,3523.58,4367.31,5611.5,1,51.1031,5611.5,8,-6,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,8,6,7.59494,6,1281.81,546.529,23.0921,1393.46,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,-8,6,-7.59494,6,1281.81,-546.529,-23.0921,1393.46,3523.58,4367.31,5611.5,1,51.1031,5611.5,-8,-6,-7.59494,-6,1281.81,-546.529,-23.0921,1393.46,3523.58,4367.31,5611.5,1,51.1031,5611.5,8,-6,7.59494,-6,1281.81,546.529,23.0921,1393.46,3523.58,-4367.31,5611.5,1,-51.1031,5611.5
0.795,6,6,1132.64,394.788,1199.47,0,19.2162,1199.47,-6,6,1132.64,-394.788,1199.47,0,-19.2162,1199.47,-6,-6,1132.64,-394.788,1199.47,0,-19.2162,1199.47,6,-6,1132.64,394.788,1199.47,0,19.2162,1199.47,10,6,-107.686,30.795,112.003,0,-15.9589,112.003,-10,6,-107.686,-30.795,112.003,0,15.9589,112.003,-10,-6,-107.686,-30.795,112.003,0,15.9589,112.003,10,-6,-107.686,30.795,112.003,0,-15.9589,112.003,8,6,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,-8,6,2905.53,4448.57,5313.37,1,56.8499,5313.37,-8,-6,2905.53,4448.57,5313.37,1,56.8499,5313.37,8,-6,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,8,6,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,-7,6,1613.63,-4436.59,4720.93,0,-70.0132,4720.93,-7,-6,1613.63,-4436.59,4720.93,0,-70.0132,4720.93,8,-6,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,7,6,1613.63,4436.59,4720.93,0,70.0132,4720.93,-8,6,2905.53,4448.57,5313.37,1,56.8499,5313.37,-8,-6,2905.53,4448.57,5313.37,1,56.8499,5313.37,7,-6,1613.63,4436.59,4720.93,0,70.0132,4720.93,8,6,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,-8,6,2905.53,4448.57,5313.37,1,56.8499,5313.37,-8,-6,2905.53,4448.57,5313.37,1,56.8499,5313.37,8,-6,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,8,6,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,-8,6,2905.53,4448.57,5313.37,1,56.8499,5313.37,-8,-6,2905.53,4448.57,5313.37,1,56.8499,5313.37,8,-6,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,8,6,7.54717,6,1132.64,394.788,19.2162,1199.47,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,-8,6,-7.54717,6,1132.64,-394.788,-19.2162,1199.47,2905.53,4448.57,5313.37,1,56.8499,5313.37,-8,-6,-7.54717,-6,1132.64,-394.788,-19.2162,1199.47,2905.53,4448.57,5313.37,1,56.8499,5313.37,8,-6,7.54717,-6,1132.64,394.788,19.2162,1199.47,2905.53,-4448.57,5313.37,1,-56.8499,5313.37
0.8,6,6,1057.77,187.283,1074.23,0,10.0404,1074.23,-6,6,1057.77,-187.283,1074.23,0,-10.0404,1074.23,-6,-6,1057.77,-187.283,1074.23,0,-10.0404,1074.23,6,-6,1057.77,187.283,1074.23,0,10.0404,1074.23,4,6,-21.2609,596.681,597.06,0,-87.9593,597.06,-4,6,-21.2609,-596.681,597.06,0,87.9593,597.06,-4,-6,-21.2609,-596.681,597.06,0,87.9593,597.06,4,-6,-21.2609,596.681,597.06,0,-87.9593,597.06,7,6,2287.39,4577.72,5117.39,1,63.4497,5117.39,-7,6,2287.39,-4577.72,5117.39,1,-63.4497,5117.39,-7,-6,2287.39,-4577.72,5117.39,1,-63.4497,5117.39,7,-6,2287.39,4577.72,5117.39,1,63.4497,5117.39,8,6,2249.14,-4460,4995.02,0,-63.2386,4995.02,-7,6,2287.39,-4577.72,5117.39,1,-63.4497,5117.39,-7,-6,2287.39,-4577.72,5117.39,1,-63.4497,5117.39,8,-6,2249.14,-4460,4995.02,0,-63.2386,4995.02,7,6,2287.39,4577.72,5117.39,1,63.4497,5117.39,-8,6,2249.14,4460,4995.02,0,63.2386,4995.02,-8,-6,2249.14,4460,4995.02,0,63.2386,4995.02,7,-6,2287.39,4577.72,5117.39,1,63.4497,5117.39,7,6,2287.39,4577.72,5117.39,1,63.4497,5117.39,-7,6,2287.39,-4577.72,5117.39,1,-63.4497,5117.39,-7,-6,2287.39,-4577.72,5117.39,1,-63.4497,5117.39,7,-6,2287.39,4577.72,5117.39,1,63.4497,5117.39,7,6,2287.39,4577.72,5117.39,1,63.4497,5117.39,-7,6,2287.39,-4577.72,5117.39,1,-63.4497,5117.39,-7,-6,2287.39,-4577.72,5117.39,1,-63.4497,5117.39,7,-6,2287.39,4577.72,5117.39,1,63.4497,5117.39,8,6,7.5,6,1057.77,187.283,10.0404,1074.23,2249.14,-4460,4995.02,0,-63.2386,4995.02,-8,6,-7.5,6,1057.77,-187.283,-10.0404,1074.23,2249.14,4460,4995.02,0,63.2386,4995.02,-8,-6,-7.5,-6,1057.77,-187.283,-10.0404,1074.23,2249.14,4460,4995.02,0,63.2386,4995.02,8,-6,7.5,-6,1057.77,187.283,10.0404,1074.23,2249.14,-4460,4995.02,0,-63.2386,4995.02
0.805,6,6,1068.71,77.9005,1071.54,0,4.16905,1071.54,-6,6,1068.71,-77.9005,1071.54,0,-4.16905,1071.54,-6,-6,1068.71,-77.9005,1071.54,0,-4.16905,1071.54,6,-6,1068.71,77.9005,1071.54,0,4.16905,1071.54,7,4,-6.82121e-13,0,6.82121e-13,0,-0,6.82121e-13,8,1,-5.11591e-13,0,5.11591e-13,0,-0,5.11591e-13,-8,11,-4.54747e-13,-4.54747e-13,6.4311e-13,0,45,6.4311e-13,-8,-1,-6.82121e-13,1.13687e-13,6.9153e-13,0,-9.46232,6.9153e-13,7,6,2853.4,4603.5,5416.1,1,58.208,5416.1,-7,6,2853.4,-4603.5,5416.1,1,-58.208,5416.1,-7,-6,2853.4,-4603.5,5416.1,1,-58.208,5416.1,7,-6,2853.4,4603.5,5416.1,1,58.208,5416.1,8,6,1584.07,-4283.04,4566.58,0,-69.7032,4566.58,-7,6,2853.4,-4603.5,5416.1,1,-58.208,5416.1,-7,-6,2853.4,-4603.5,5416.1,1,-58.208,5416.1,8,-6,1584.07,-4283.04,4566.58,0,-69.7032,4566.58,7,6,2853.4,4603.5,5416.1,1,58.208,5416.1,-8,6,1584.07,4283.04,4566.58,0,69.7032,4566.58,-8,-6,1584.07,4283.04,4566.58,0,69.7032,4566.58,7,-6,2853.4,4603.5,5416.1,1,58.208,5416.1,7,6,2853.4,4603.5,5416.1,1,58.208,5416.1,-7,6,2853.4,-4603.5,5416.1,1,-58.208,5416.1,-7,-6,2853.4,-4603.5,5416.1,1,-58.208,5416.1,7,-6,2853.4,4603.5,5416.1,1,58.208,5416.1,7,6,2853.4,4603.5,5416.1,1,58.208,5416.1,-7,6,2853.4,-4603.5,5416.1,1,-58.208,5416.1,-7,-6,2853.4,-4603.5,5416.1,1,-58.208,5416.1,7,-6,2853.4,4603.5,5416.1,1,58.208,5416.1,7,6,7.45342,6,1068.71,77.9005,4.16905,1071.54,2853.4,4603.5,5416.1,1,58.208,5416.1,-7,6,-7.45342,6,1068.71,-77.9005,-4.16905,1071.54,2853.4,-4603.5,5416.1,1,-58.208,5416.1,-7,-6,-7.45342,-6,1068.71,-77.9005,-4.16905,1071.54,2853.4,-4603.5,5416.1,1,-58.208,5416.1,7,-6,7.45342,-6,1068.71,77.9005,4.16905,1071.54,2853.4,4603.5,5416.1,1,58.208,5416.1
0.81,6,6,1106.21,-63.5959,1108.03,0,-3.29032,1108.03,-6,6,1106.21,63.5959,1108.03,0,3.29032,1108.03,-6,-6,1106.21,63.5959,1108.03,0,3.29032,1108.03,6,-6,1106.21,-63.5959,1108.03,0,-3.29032,1108.03,5,6,-170.231,42.7224,175.51,0,-14.0884,175.51,-5,6,-170.231,-42.7224,175.51,0,14.0884,175.51,-5,-6,-170.231,-42.7224,175.51,0,14.0884,175.51,5,-6,-170.231,42.7224,175.51,0,-14.0884,175.51,7,6,3462.17,4629.97,5781.28,1,53.2118,5781.28,-7,6,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,-7,-6,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,7,-6,3462.17,4629.97,5781.28,1,53.2118,5781.28,8,6,952.831,-4134.55,4242.92,0,-77.0224,4242.92,-7,6,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,-7,-6,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,8,-6,952.831,-4134.55,4242.92,0,-77.0224,4242.92,7,6,3462.17,4629.97,5781.28,1,53.2118,5781.28,-8,6,952.831,4134.55,4242.92,0,77.0224,4242.92,-8,-6,952.831,4134.55,4242.92,0,77.0224,4242.92,7,-6,3462.17,4629.97,5781.28,1,53.2118,5781.28,7,6,3462.17,4629.97,5781.28,1,53.2118,5781.28,-7,6,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,-7,-6,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,7,-6,3462.17,4629.97,5781.28,1,53.2118,5781.28,7,6,3462.17,4629.97,5781.28,1,53.2118,5781.28,-7,6,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,-7,-6,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,7,-6,3462.17,4629.97,5781.28,1,53.2118,5781.28,7,6,7.40741,6,1106.21,-63.5959,-3.29032,1108.03,3462.17,4629.97,5781.28,1,53.2118,5781.28,-7,6,-7.40741,6,1106.21,63.5959,3.29032,1108.03,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,-7,-6,-7.40741,-6,1106.21,63.5959,3.29032,1108.03,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,7,-6,7.40741,-6,1106.21,-63.5959,-3.29032,1108.03,3462.17,4629.97,5781.28,1,53.2118,5781.28
0.815,6,6,880.241,-22.8629,880.538,0,-1.48783,880.538,-6,6,880.241,22.8629,880.538,0,1.48783,880.538,-6,-6,880.241,22.8629,880.538,0,1.48783,880.538,6,-6,880.241,-22.8629,880.538,0,-1.48783,880.538,5,6,-168.284,5.83541,168.385,0,-1.986,168.385,-5,6,-168.284,-5.83541,168.385,0,1.986,168.385,-5,-6,-168.284,-5.83541,168.385,0,1.986,168.385,5,-6,-168.284,5.83541,168.385,0,-1.986,168.385,7,6,4092.33,4390.07,6001.65,1,47.0103,6001.65,-7,6,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,-7,-6,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,7,-6,4092.33,4390.07,6001.65,1,47.0103,6001.65,8,6,414.49,-3889.75,3911.77,0,-83.9175,3911.77,-7,6,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,-7,-6,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,8,-6,414.49,-3889.75,3911.77,0,-83.9175,3911.77,7,6,4092.33,4390.07,6001.65,1,47.0103,6001.65,-8,6,414.49,3889.75,3911.77,0,83.9175,3911.77,-8,-6,414.49,3889.75,3911.77,0,83.9175,3911.77,7,-6,4092.33,4390.07,6001.65,1,47.0103,6001.65,7,6,4092.33,4390.07,6001.65,1,47.0103,6001.65,-7,6,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,-7,-6,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,7,-6,4092.33,4390.07,6001.65,1,47.0103,6001.65,7,6,4092.33,4390.07,6001.65,1,47.0103,6001.65,-7,6,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,-7,-6,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,7,-6,4092.33,4390.07,6001.65,1,47.0103,6001.65,7,6,7.36196,6,880.241,-22.8629,-1.48783,880.538,4092.33,4390.07,6001.65,1,47.0103,6001.65,-7,6,-7.36196,6,880.241,22.8629,1.48783,880.538,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,-7,-6,-7.36196,-6,880.241,22.8629,1.48783,880.538,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,7,-6,7.36196,-6,880.241,-22.8629,-1.48783,880.538,4092.33,4390.07,6001.65,1,47.0103,6001.65
0.82,6,6,706.605,-63.1078,709.418,0,-5.10362,709.418,-6,6,706.605,63.1078,709.418,0,5.10362,709.418,-6,-6,706.605,63.1078,709.418,0,5.10362,709.418,6,-6,706.605,-63.1078,709.418,0,-5.10362,709.418,5,6,-156.22,131.369,204.114,0,-40.0614,204.114,-5,6,-156.22,-131.369,204.114,0,40.0614,204.114,-5,-6,-156.22,-131.369,204.114,0,40.0614,204.114,5,-6,-156.22,131.369,204.114,0,-40.0614,204.114,7,6,4762.9,4149.81,6317.14,1,41.0649,6317.14,-7,6,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,-7,-6,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,7,-6,4762.9,4149.81,6317.14,1,41.0649,6317.14,8,6,-145.996,-3559.56,3562.55,0,87.6513,3562.55,-7,6,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,-7,-6,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,8,-6,-145.996,-3559.56,3562.55,0,87.6513,3562.55,7,6,4762.9,4149.81,6317.14,1,41.0649,6317.14,-8,6,-145.996,3559.56,3562.55,0,-87.6513,3562.55,-8,-6,-145.996,3559.56,3562.55,0,-87.6513,3562.55,7,-6,4762.9,4149.81,6317.14,1,41.0649,6317.14,7,6,4762.9,4149.81,6317.14,1,41.0649,6317.14,-7,6,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,-7,-6,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,7,-6,4762.9,4149.81,6317.14,1,41.0649,6317.14,7,6,4762.9,4149.81,6317.14,1,41.0649,6317.14,-7,6,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,-7,-6,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,7,-6,4762.9,4149.81,6317.14,1,41.0649,6317.14,7,6,7.31707,6,706.605,-63.1078,-5.10362,709.418,4762.9,4149.81,6317.14,1,41.0649,6317.14,-7,6,-7.31707,6,706.605,63.1078,5.10362,709.418,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,-7,-6,-7.31707,-6,706.605,63.1078,5.10362,709.418,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,7,-6,7.31707,-6,706.605,-63.1078,-5.10362,709.418,4762.9,4149.81,6317.14,1,41.0649,6317.14
0.825,6,6,573.943,-91.106,581.129,0,-9.01971,581.129,-6,6,573.943,91.106,581.129,0,9.01971,581.129,-6,-6,573.943,91.106,581.129,0,9.01971,581.129,6,-6,573.943,-91.106,581.129,0,-9.01971,581.129,8,6,-519.711,-3211.82,3253.6,0,80.8085,3253.6,-8,6,-519.711,3211.82,3253.6,0,-80.8085,3253.6,-8,-6,-519.711,3211.82,3253.6,0,-80.8085,3253.6,8,-6,-519.711,-3211.82,3253.6,0,80.8085,3253.6,7,6,5221.54,3912.99,6525.03,1,36.8477,6525.03,-7,6,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,-7,-6,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,7,-6,5221.54,3912.99,6525.03,1,36.8477,6525.03,8,6,-519.711,-3211.82,3253.6,0,80.8085,3253.6,-7,6,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,-7,-6,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,8,-6,-519.711,-3211.82,3253.6,0,80.8085,3253.6,7,6,5221.54,3912.99,6525.03,1,36.8477,6525.03,-8,6,-519.711,3211.82,3253.6,0,-80.8085,3253.6,-8,-6,-519.711,3211.82,3253.6,0,-80.8085,3253.6,7,-6,5221.54,3912.99,6525.03,1,36.8477,6525.03,7,6,5221.54,3912.99,6525.03,1,36.8477,6525.03,-7,6,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,-7,-6,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,7,-6,5221.54,3912.99,6525.03,1,36.8477,6525.03,7,6,5221.54,3912.99,6525.03,1,36.8477,6525.03,-7,6,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,-7,-6,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,7,-6,5221.54,3912.99,6525.03,1,36.8477,6525.03,7,6,7.27273,6,573.943,-91.106,-9.01971,581.129,5221.54,3912.99,6525.03,1,36.8477,6525.03,-7,6,-7.27273,6,573.943,91.106,9.01971,581.129,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,-7,-6,-7.27273,-6,573.943,91.106,9.01971,581.129,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,7,-6,7.27273,-6,573.943,-91.106,-9.01971,581.129,5221.54,3912.99,6525.03,1,36.8477,6525.03
0.83,6,6,353.935,52.2482,357.77,0,8.39741,357.77,-6,6,353.935,-52.2482,357.77,0,-8.39741,357.77,-6,-6,353.935,-52.2482,357.77,0,-8.39741,357.77,6,-6,353.935,52.2482,357.77,0,8.39741,357.77,8,6,-733.043,-2920.55,3011.14,0,75.9101,3011.14,-8,6,-733.043,2920.55,3011.14,0,-75.9101,3011.14,-8,-6,-733.043,2920.55,3011.14,0,-75.9101,3011.14,8,-6,-733.043,-2920.55,3011.14,0,75.9101,3011.14,7,6,5671.13,3479.73,6653.59,1,31.5327,6653.59,-7,6,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,-7,-6,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,7,-6,5671.13,3479.73,6653.59,1,31.5327,6653.59,8,6,-733.043,-2920.55,3011.14,0,75.9101,3011.14,-7,6,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,-7,-6,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,8,-6,-733.043,-2920.55,3011.14,0,75.9101,3011.14,7,6,5671.13,3479.73,6653.59,1,31.5327,6653.59,-8,6,-733.043,2920.55,3011.14,0,-75.9101,3011.14,-8,-6,-733.043,2920.55,3011.14,0,-75.9101,3011.14,7,-6,5671.13,3479.73,6653.59,1,31.5327,6653.59,7,6,5671.13,3479.73,6653.59,1,31.5327,6653.59,-7,6,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,-7,-6,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,7,-6,5671.13,3479.73,6653.59,1,31.5327,6653.59,7,6,5671.13,3479.73,6653.59,1,31.5327,6653.59,-7,6,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,-7,-6,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,7,-6,5671.13,3479.73,6653.59,1,31.5327,6653.59,7,6,7.22892,6,353.935,52.2482,8.39741,357.77,5671.13,3479.73,6653.59,1,31.5327,6653.59,-7,6,-7.22892,6,353.935,-52.2482,-8.39741,357.77,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,-7,-6,-7.22892,-6,353.935,-52.2482,-8.39741,357.77,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,7,-6,7.22892,-6,353.935,52.2482,8.39741,357.77,5671.13,3479.73,6653.59,1,31.5327,6653.59
0.835,6,6,28.6974,82.5799,87.4241,0,70.8371,87.4241,-6,6,28.6974,-82.5799,87.4241,0,-70.8371,87.4241,-6,-6,28.6974,-82.5799,87.4241,0,-70.8371,87.4241,6,-6,28.6974,82.5799,87.4241,0,70.8371,87.4241,8,6,-807.145,-2601.94,2724.26,0,72.7657,2724.26,-8,6,-807.145,2601.94,2724.26,0,-72.7657,2724.26,-8,-6,-807.145,2601.94,2724.26,0,-72.7657,2724.26,8,-6,-807.145,-2601.94,2724.26,0,72.7657,2724.26,7,6,6041.52,2947.13,6722.02,1,26.0037,6722.02,-7,6,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,-7,-6,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,7,-6,6041.52,2947.13,6722.02,1,26.0037,6722.02,8,6,-807.145,-2601.94,2724.26,0,72.7657,2724.26,-7,6,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,-7,-6,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,8,-6,-807.145,-2601.94,2724.26,0,72.7657,2724.26,7,6,6041.52,2947.13,6722.02,1,26.0037,6722.02,-8,6,-807.145,2601.94,2724.26,0,-72.7657,2724.26,-8,-6,-807.145,2601.94,2724.26,0,-72.7657,2724.26,7,-6,6041.52,2947.13,6722.02,1,26.0037,6722.02,7,6,6041.52,2947.13,6722.02,1,26.0037,6722.02,-7,6,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,-7,-6,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,7,-6,6041.52,2947.13,6722.02,1,26.0037,6722.02,7,6,6041.52,2947.13,6722.02,1,26.0037,6722.02,-7,6,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,-7,-6,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,7,-6,6041.52,2947.13,6722.02,1,26.0037,6722.02,7,6,7.18563,6,28.6974,82.5799,70.8371,87.4241,6041.52,2947.13,6722.02,1,26.0037,6722.02,-7,6,-7.18563,6,28.6974,-82.5799,-70.8371,87.4241,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,-7,-6,-7.18563,-6,28.6974,-82.5799,-70.8371,87.4241,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,7,-6,7.18563,-6,28.6974,82.5799,70.8371,87.4241,6041.52,2947.13,6722.02,1,26.0037,6722.02
0.84,6,6,-237.452,131.061,271.22,0,-28.8963,271.22,-6,6,-237.452,-131.061,271.22,0,28.8963,271.22,-6,-6,-237.452,-131.061,271.22,0,28.8963,271.22,6,-6,-237.452,131.061,271.22,0,-28.8963,271.22,8,6,-926.808,-2087.35,2283.86,0,66.0582,2283.86,-8,6,-926.808,2087.35,2283.86,0,-66.0582,2283.86,-8,-6,-926.808,2087.35,2283.86,0,-66.0582,2283.86,8,-6,-926.808,-2087.35,2283.86,0,66.0582,2283.86,7,6,6428.79,2228.59,6804.11,1,19.1193,6804.11,-7,6,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,-7,-6,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,7,-6,6428.79,2228.59,6804.11,1,19.1193,6804.11,8,6,-926.808,-2087.35,2283.86,0,66.0582,2283.86,-7,6,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,-7,-6,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,8,-6,-926.808,-2087.35,2283.86,0,66.0582,2283.86,7,6,6428.79,2228.59,6804.11,1,19.1193,6804.11,-8,6,-926.808,2087.35,2283.86,0,-66.0582,2283.86,-8,-6,-926.808,2087.35,2283.86,0,-66.0582,2283.86,7,-6,6428.79,2228.59,6804.11,1,19.1193,6804.11,7,6,6428.79,2228.59,6804.11,1,19.1193,6804.11,-7,6,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,-7,-6,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,7,-6,6428.79,2228.59,6804.11,1,19.1193,6804.11,7,6,6428.79,2228.59,6804.11,1,19.1193,6804.11,-7,6,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,-7,-6,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,7,-6,6428.79,2228.59,6804.11,1,19.1193,6804.11,7,6,7.14286,6,-237.452,131.061,-28.8963,271.22,6428.79,2228.59,6804.11,1,19.1193,6804.11,-7,6,-7.14286,6,-237.452,-131.061,28.8963,271.22,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,-7,-6,-7.14286,-6,-237.452,-131.061,28.8963,271.22,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,7,-6,7.14286,-6,-237.452,131.061,-28.8963,271.22,6428.79,2228.59,6804.11,1,19.1193,6804.11
0.845,6,6,-454.12,230.869,509.436,0,-26.9482,509.436,-6,6,-454.12,-230.869,509.436,0,26.9482,509.436,-6,-6,-454.12,-230.869,509.436,0,26.9482,509.436,6,-6,-454.12,230.869,509.436,0,-26.9482,509.436,8,6,-942.711,-1637.93,1889.85,0,60.0774,1889.85,-8,6,-942.711,1637.93,1889.85,0,-60.0774,1889.85,-8,-6,-942.711,1637.93,1889.85,0,-60.0774,1889.85,8,-6,-942.711,-1637.93,1889.85,0,60.0774,1889.85,7,6,6797.75,1550.63,6972.37,1,12.8498,6972.37,-7,6,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,-7,-6,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,7,-6,6797.75,1550.63,6972.37,1,12.8498,6972.37,8,6,-942.711,-1637.93,1889.85,0,60.0774,1889.85,-7,6,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,-7,-6,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,8,-6,-942.711,-1637.93,1889.85,0,60.0774,1889.85,7,6,6797.75,1550.63,6972.37,1,12.8498,6972.37,-8,6,-942.711,1637.93,1889.85,0,-60.0774,1889.85,-8,-6,-942.711,1637.93,1889.85,0,-60.0774,1889.85,7,-6,6797.75,1550.63,6972.37,1,12.8498,6972.37,7,6,6797.75,1550.63,6972.37,1,12.8498,6972.37,-7,6,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,-7,-6,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,7,-6,6797.75,1550.63,6972.37,1,12.8498,6972.37,7,6,6797.75,1550.63,6972.37,1,12.8498,6972.37,-7,6,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,-7,-6,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,7,-6,6797.75,1550.63,6972.37,1,12.8498,6972.37,7,6,7.10059,6,-454.12,230.869,-26.9482,509.436,6797.75,1550.63,6972.37,1,12.8498,6972.37,-7,6,-7.10059,6,-454.12,-230.869,26.9482,509.436,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,-7,-6,-7.10059,-6,-454.12,-230.869,26.9482,509.436,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,7,-6,7.10059,-6,-454.12,230.869,-26.9482,509.436,6797.75,1550.63,6972.37,1,12.8498,6972.37
0.85,6,6,-607.128,378.3,715.343,0,-31.9269,715.343,-6,6,-607.128,-378.3,715.343,0,31.9269,715.343,-6,-6,-607.128,-378.3,715.343,0,31.9269,715.343,6,-6,-607.128,378.3,715.343,0,-31.9269,715.343,8,6,-861.554,-1232.62,1503.87,0,55.048,1503.87,-8,6,-861.554,1232.62,1503.87,0,-55.048,1503.87,-8,-6,-861.554,1232.62,1503.87,0,-55.048,1503.87,8,-6,-861.554,-1232.62,1503.87,0,55.048,1503.87,7,6,6980.56,852.051,7032.37,1,6.95913,7032.37,-7,6,6980.56,-852.051,7032.37,1,-6.95913,7032.37,-7,-6,6980.56,-852.051,7032.37,1,-6.95913,7032.37,7,-6,6980.56,852.051,7032.37,1,6.95913,7032.37,8,6,-861.554,-1232.62,1503.87,0,55.048,1503.87,9,6,331.416,-1055.55,1106.35,0,-72.569,1106.35,8,-6,-861.554,-1232.62,1503.87,0,55.048,1503.87,9,-6,331.416,-1055.55,1106.35,0,-72.569,1106.35,-8,6,-861.554,1232.62,1503.87,0,-55.048,1503.87,-9,6,331.416,1055.55,1106.35,0,72.569,1106.35,-8,-6,-861.554,1232.62,1503.87,0,-55.048,1503.87,-9,-6,331.416,1055.55,1106.35,0,72.569,1106.35,7,6,6980.56,852.051,7032.37,1,6.95913,7032.37,-7,6,6980.56,-852.051,7032.37,1,-6.95913,7032.37,-7,-6,6980.56,-852.051,7032.37,1,-6.95913,7032.37,7,-6,6980.56,852.051,7032.37,1,6.95913,7032.37,7,6,6980.56,852.051,7032.37,1,6.95913,7032.37,-7,6,6980.56,-852.051,7032.37,1,-6.95913,7032.37,-7,-6,6980.56,-852.051,7032.37,1,-6.95913,7032.37,7,-6,6980.56,852.051,7032.37,1,6.95913,7032.37,7,6,7.05882,6,-607.128,378.3,-31.9269,715.343,6980.56,852.051,7032.37,1,6.95913,7032.37,-7,6,-7.05882,6,-607.128,-378.3,31.9269,715.343,6980.56,-852.051,7032.37,1,-6.95913,7032.37,-7,-6,-7.05882,-6,-607.128,-378.3,31.9269,715.343,6980.56,-852.051,7032.37,1,-6.95913,7032.37,7,-6,7.05882,-6,-607.128,378.3,-31.9269,715.343,6980.56,852.051,7032.37,1,6.95913,7032.37
0.855,6,6,-807.937,470.817,935.11,0,-30.231,935.11,-6,6,-807.937,-470.817,935.11,0,30.231,935.11,-6,-6,-807.937,-470.817,935.11,0,30.231,935.11,6,-6,-807.937,470.817,935.11,0,-30.231,935.11,6,6,-807.937,470.817,935.11,0,-30.231,935.11,-6,6,-807.937,-470.817,935.11,0,30.231,935.11,-6,-6,-807.937,-470.817,935.11,0,30.231,935.11,6,-6,-807.937,470.817,935.11,0,-30.231,935.11,7,6,7145.07,129.44,7146.25,1,1.03786,7146.25,-7,6,7145.07,-129.44,7146.25,1,-1.03786,7146.25,-7,-6,7145.07,-129.44,7146.25,1,-1.03786,7146.25,7,-6,7145.07,129.44,7146.25,1,1.03786,7146.25,-5,6,-248.584,-1050.54,1079.55,0,76.6873,1079.55,-4,6,537.959,-859.379,1013.87,0,-57.954,1013.87,-5,-6,-248.584,-1050.54,1079.55,0,76.6873,1079.55,-4,-6,537.959,-859.379,1013.87,0,-57.954,1013.87,5,6,-248.584,1050.54,1079.55,0,-76.6873,1079.55,4,6,537.959,859.379,1013.87,0,57.954,1013.87,5,-6,-248.584,1050.54,1079.55,0,-76.6873,1079.55,4,-6,537.959,859.379,1013.87,0,57.954,1013.87,7,6,7145.07,129.44,7146.25,1,1.03786,7146.25,-7,6,7145.07,-129.44,7146.25,1,-1.03786,7146.25,-7,-6,7145.07,-129.44,7146.25,1,-1.03786,7146.25,7,-6,7145.07,129.44,7146.25,1,1.03786,7146.25,7,6,7145.07,129.44,7146.25,1,1.03786,7146.25,-7,6,7145.07,-129.44,7146.25,1,-1.03786,7146.25,-7,-6,7145.07,-129.44,7146.25,1,-1.03786,7146.25,7,-6,7145.07,129.44,7146.25,1,1.03786,7146.25,7,6,7.01754,6,-807.937,470.817,-30.231,935.11,7145.07,129.44,7146.25,1,1.03786,7146.25,-7,6,-7.01754,6,-807.937,-470.817,30.231,935.11,7145.07,-129.44,7146.25,1,-1.03786,7146.25,-7,-6,-7.01754,-6,-807.937,-470.817,30.231,935.11,7145.07,-129.44,7146.25,1,-1.03786,7146.25,7,-6,7.01754,-6,-807.937,470.817,-30.231,935.11,7145.07,129.44,7146.25,1,1.03786,7146.25
0.86,6,6,-928.74,683.17,1152.94,0,-36.3378,1152.94,-6,6,-928.74,-683.17,1152.94,0,36.3378,1152.94,-6,-6,-928.74,-683.17,1152.94,0,36.3378,1152.94,6,-6,-928.74,683.17,1152.94,0,-36.3378,1152.94,6,6,-928.74,683.17,1152.94,0,-36.3378,1152.94,-6,6,-928.74,-683.17,1152.94,0,36.3378,1152.94,-6,-6,-928.74,-683.17,1152.94,0,36.3378,1152.94,6,-6,-928.74,683.17,1152.94,0,-36.3378,1152.94,7,6,7269.89,-506.37,7287.51,1,-3.98439,7287.51,-7,6,7269.89,506.37,7287.51,1,3.98439,7287.51,-7,-6,7269.89,506.37,7287.51,1,3.98439,7287.51,7,-6,7269.89,-506.37,7287.51,1,-3.98439,7287.51,-5,6,-215.79,-1106.75,1127.59,0,78.9671,1127.59,-4,6,456.743,-905.663,1014.32,0,-63.2373,1014.32,-5,-6,-215.79,-1106.75,1127.59,0,78.9671,1127.59,-4,-6,456.743,-905.663,1014.32,0,-63.2373,1014.32,5,6,-215.79,1106.75,1127.59,0,-78.9671,1127.59,4,6,456.743,905.663,1014.32,0,63.2373,1014.32,5,-6,-215.79,1106.75,1127.59,0,-78.9671,1127.59,4,-6,456.743,905.663,1014.32,0,63.2373,1014.32,7,6,7269.89,-506.37,7287.51,1,-3.98439,7287.51,-7,6,7269.89,506.37,7287.51,1,3.98439,7287.51,-7,-6,7269.89,506.37,7287.51,1,3.98439,7287.51,7,-6,7269.89,-506.37,7287.51,1,-3.98439,7287.51,7,6,7269.89,-506.37,7287.51,1,-3.98439,7287.51,-7,6,7269.89,506.37,7287.51,1,3.98439,7287.51,-7,-6,7269.89,506.37,7287.51,1,3.98439,7287.51,7,-6,7269.89,-506.37,7287.51,1,-3.98439,7287.51,7,6,6.97674,6,-928.74,683.17,-36.3378,1152.94,7269.89,-506.37,7287.51,1,-3.98439,7287.51,-7,6,-6.97674,6,-928.74,-683.17,36.3378,1152.94,7269.89,506.37,7287.51,1,3.98439,7287.51,-7,-6,-6.97674,-6,-928.74,-683.17,36.3378,1152.94,7269.89,506.37,7287.51,1,3.98439,7287.51,7,-6,6.97674,-6,-928.74,683.17,-36.3378,1152.94,7269.89,-506.37,7287.51,1,-3.98439,7287.51
0.865,6,6,-1011.37,1020.08,1436.46,0,-45.2458,1436.46,-6,6,-1011.37,-1020.08,1436.46,0,45.2458,1436.46,-6,-6,-1011.37,-1020.08,1436.46,0,45.2458,1436.46,6,-6,-1011.37,1020.08,1436.46,0,-45.2458,1436.46,6,6,-1011.37,1020.08,1436.46,0,-45.2458,1436.46,-6,6,-1011.37,-1020.08,1436.46,0,45.2458,1436.46,-6,-6,-1011.37,-1020.08,1436.46,0,45.2458,1436.46,6,-6,-1011.37,1020.08,1436.46,0,-45.2458,1436.46,7,6,7196.13,-1215,7297.98,1,-9.58348,7297.98,-7,6,7196.13,1215,7297.98,1,9.58348,7297.98,-7,-6,7196.13,1215,7297.98,1,9.58348,7297.98,7,-6,7196.13,-1215,7297.98,1,-9.58348,7297.98,7,6,7196.13,-1215,7297.98,1,-9.58348,7297.98,-5,6,-114.746,-1077,1083.09,0,83.9185,1083.09,-5,-6,-114.746,-1077,1083.09,0,83.9185,1083.09,7,-6,7196.13,-1215,7297.98,1,-9.58348,7297.98,5,6,-114.746,1077,1083.09,0,-83.9185,1083.09,-7,6,7196.13,1215,7297.98,1,9.58348,7297.98,-7,-6,7196.13,1215,7297.98,1,9.58348,7297.98,5,-6,-114.746,1077,1083.09,0,-83.9185,1083.09,7,6,7196.13,-1215,7297.98,1,-9.58348,7297.98,-7,6,7196.13,1215,7297.98,1,9.58348,7297.98,-7,-6,7196.13,1215,7297.98,1,9.58348,7297.98,7,-6,7196.13,-1215,7297.98,1,-9.58348,7297.98,7,6,7196.13,-1215,7297.98,1,-9.58348,7297.98,-7,6,7196.13,1215,7297.98,1,9.58348,7297.98,-7,-6,7196.13,1215,7297.98,1,9.58348,7297.98,7,-6,7196.13,-1215,7297.98,1,-9.58348,7297.98,7,6,6.93642,6,-1011.37,1020.08,-45.2458,1436.46,7196.13,-1215,7297.98,1,-9.58348,7297.98,-7,6,-6.93642,6,-1011.37,-1020.08,45.2458,1436.46,7196.13,1215,7297.98,1,9.58348,7297.98,-7,-6,-6.93642,-6,-1011.37,-1020.08,45.2458,1436.46,7196.13,1215,7297.98,1,9.58348,7297.98,7,-6,6.93642,-6,-1011.37,1020.08,-45.2458,1436.46,7196.13,-1215,7297.98,1,-9.58348,7297.98
0.87,6,6,-1065.32,1322.1,1697.89,0,-51.1389,1697.89,-6,6,-1065.32,-1322.1,1697.89,0,51.1389,1697.89,-6,-6,-1065.32,-1322.1,1697.89,0,51.1389,1697.89,6,-6,-1065.32,1322.1,1697.89,0,-51.1389,1697.89,6,6,-1065.32,1322.1,1697.89,0,-51.1389,1697.89,-6,6,-1065.32,-1322.1,1697.89,0,51.1389,1697.89,-6,-6,-1065.32,-1322.1,1697.89,0,51.1389,1697.89,6,-6,-1065.32,1322.1,1697.89,0,-51.1389,1697.89,7,6,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,-7,6,7072.21,1885.85,7319.33,1,14.9309,7319.33,-7,-6,7072.21,1885.85,7319.33,1,14.9309,7319.33,7,-6,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,7,6,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,-6,6,-1065.32,-1322.1,1697.89,0,51.1389,1697.89,-6,-6,-1065.32,-1322.1,1697.89,0,51.1389,1697.89,7,-6,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,6,6,-1065.32,1322.1,1697.89,0,-51.1389,1697.89,-7,6,7072.21,1885.85,7319.33,1,14.9309,7319.33,-7,-6,7072.21,1885.85,7319.33,1,14.9309,7319.33,6,-6,-1065.32,1322.1,1697.89,0,-51.1389,1697.89,7,6,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,-7,6,7072.21,1885.85,7319.33,1,14.9309,7319.33,-7,-6,7072.21,1885.85,7319.33,1,14.9309,7319.33,7,-6,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,7,6,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,-7,6,7072.21,1885.85,7319.33,1,14.9309,7319.33,-7,-6,7072.21,1885.85,7319.33,1,14.9309,7319.33,7,-6,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,7,6,6.89655,6,-1065.32,1322.1,-51.1389,1697.89,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,-7,6,-6.89655,6,-1065.32,-1322.1,51.1389,1697.89,7072.21,1885.85,7319.33,1,14.9309,7319.33,-7,-6,-6.89655,-6,-1065.32,-1322.1,51.1389,1697.89,7072.21,1885.85,7319.33,1,14.9309,7319.33,7,-6,6.89655,-6,-1065.32,1322.1,-51.1389,1697.89,7072.21,-1885.85,7319.33,1,-14.9309,7319.33
0.875,6,6,-1020.06,1778.53,2050.29,0,-60.164,2050.29,-6,6,-1020.06,-1778.53,2050.29,0,60.164,2050.29,-6,-6,-1020.06,-1778.53,2050.29,0,60.164,2050.29,6,-6,-1020.06,1778.53,2050.29,0,-60.164,2050.29,6,6,-1020.06,1778.53,2050.29,0,-60.164,2050.29,-6,6,-1020.06,-1778.53,2050.29,0,60.164,2050.29,-6,-6,-1020.06,-1778.53,2050.29,0,60.164,2050.29,6,-6,-1020.06,1778.53,2050.29,0,-60.164,2050.29,7,6,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,-7,6,6796.67,2314.75,7180.03,1,18.8074,7180.03,-7,-6,6796.67,2314.75,7180.03,1,18.8074,7180.03,7,-6,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,7,6,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,-6,6,-1020.06,-1778.53,2050.29,0,60.164,2050.29,-6,-6,-1020.06,-1778.53,2050.29,0,60.164,2050.29,7,-6,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,6,6,-1020.06,1778.53,2050.29,0,-60.164,2050.29,-7,6,6796.67,2314.75,7180.03,1,18.8074,7180.03,-7,-6,6796.67,2314.75,7180.03,1,18.8074,7180.03,6,-6,-1020.06,1778.53,2050.29,0,-60.164,2050.29,7,6,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,-7,6,6796.67,2314.75,7180.03,1,18.8074,7180.03,-7,-6,6796.67,2314.75,7180.03,1,18.8074,7180.03,7,-6,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,7,6,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,-7,6,6796.67,2314.75,7180.03,1,18.8074,7180.03,-7,-6,6796.67,2314.75,7180.03,1,18.8074,7180.03,7,-6,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,7,6,6.85714,6,-1020.06,1778.53,-60.164,2050.29,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,-7,6,-6.85714,6,-1020.06,-1778.53,60.164,2050.29,6796.67,2314.75,7180.03,1,18.8074,7180.03,-7,-6,-6.85714,-6,-1020.06,-1778.53,60.164,2050.29,6796.67,2314.75,7180.03,1,18.8074,7180.03,7,-6,6.85714,-6,-1020.06,1778.53,-60.164,2050.29,6796.67,-2314.75,7180.03,1,-18.8074,7180.03
0.88,6,6,-1064.39,2253.66,2492.37,0,-64.7189,2492.37,-6,6,-1064.39,-2253.66,2492.37,0,64.7189,2492.37,-6,-6,-1064.39,-2253.66,2492.37,0,64.7189,2492.37,6,-6,-1064.39,2253.66,2492.37,0,-64.7189,2492.37,6,6,-1064.39,2253.66,2492.37,0,-64.7189,2492.37,-6,6,-1064.39,-2253.66,2492.37,0,64.7189,2492.37,-6,-6,-1064.39,-2253.66,2492.37,0,64.7189,2492.37,6,-6,-1064.39,2253.66,2492.37,0,-64.7189,2492.37,7,6,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,-7,6,6325.31,3037.56,7016.86,1,25.6514,7016.86,-7,-6,6325.31,3037.56,7016.86,1,25.6514,7016.86,7,-6,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,7,6,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,-6,6,-1064.39,-2253.66,2492.37,0,64.7189,2492.37,-6,-6,-1064.39,-2253.66,2492.37,0,64.7189,2492.37,7,-6,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,6,6,-1064.39,2253.66,2492.37,0,-64.7189,2492.37,-7,6,6325.31,3037.56,7016.86,1,25.6514,7016.86,-7,-6,6325.31,3037.56,7016.86,1,25.6514,7016.86,6,-6,-1064.39,2253.66,2492.37,0,-64.7189,2492.37,7,6,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,-7,6,6325.31,3037.56,7016.86,1,25.6514,7016.86,-7,-6,6325.31,3037.56,7016.86,1,25.6514,7016.86,7,-6,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,7,6,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,-7,6,6325.31,3037.56,7016.86,1,25.6514,7016.86,-7,-6,6325.31,3037.56,7016.86,1,25.6514,7016.86,7,-6,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,7,6,6.81818,6,-1064.39,2253.66,-64.7189,2492.37,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,-7,6,-6.81818,6,-1064.39,-2253.66,64.7189,2492.37,6325.31,3037.56,7016.86,1,25.6514,7016.86,-7,-6,-6.81818,-6,-1064.39,-2253.66,64.7189,2492.37,6325.31,3037.56,7016.86,1,25.6514,7016.86,7,-6,6.81818,-6,-1064.39,2253.66,-64.7189,2492.37,6325.31,-3037.56,7016.86,1,-25.6514,7016.86
0.885,6,6,-1014.38,2629.19,2818.09,0,-68.9027,2818.09,-6,6,-1014.38,-2629.19,2818.09,0,68.9027,2818.09,-6,-6,-1014.38,-2629.19,2818.09,0,68.9027,2818.09,6,-6,-1014.38,2629.19,2818.09,0,-68.9027,2818.09,6,6,-1014.38,2629.19,2818.09,0,-68.9027,2818.09,-6,6,-1014.38,-2629.19,2818.09,0,68.9027,2818.09,-6,-6,-1014.38,-2629.19,2818.09,0,68.9027,2818.09,6,-6,-1014.38,2629.19,2818.09,0,-68.9027,2818.09,7,6,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,-7,6,5788.6,3589.66,6811.28,1,31.8041,6811.28,-7,-6,5788.6,3589.66,6811.28,1,31.8041,6811.28,7,-6,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,7,6,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,-6,6,-1014.38,-2629.19,2818.09,0,68.9027,2818.09,-6,-6,-1014.38,-2629.19,2818.09,0,68.9027,2818.09,7,-6,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,6,6,-1014.38,2629.19,2818.09,0,-68.9027,2818.09,-7,6,5788.6,3589.66,6811.28,1,31.8041,6811.28,-7,-6,5788.6,3589.66,6811.28,1,31.8041,6811.28,6,-6,-1014.38,2629.19,2818.09,0,-68.9027,2818.09,7,6,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,-7,6,5788.6,3589.66,6811.28,1,31.8041,6811.28,-7,-6,5788.6,3589.66,6811.28,1,31.8041,6811.28,7,-6,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,7,6,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,-7,6,5788.6,3589.66,6811.28,1,31.8041,6811.28,-7,-6,5788.6,3589.66,6811.28,1,31.8041,6811.28,7,-6,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,7,6,6.77966,6,-1014.38,2629.19,-68.9027,2818.09,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,-7,6,-6.77966,6,-1014.38,-2629.19,68.9027,2818.09,5788.6,3589.66,6811.28,1,31.8041,6811.28,-7,-6,-6.77966,-6,-1014.38,-2629.19,68.9027,2818.09,5788.6,3589.66,6811.28,1,31.8041,6811.28,7,-6,6.77966,-6,-1014.38,2629.19,-68.9027,2818.09,5788.6,-3589.66,6811.28,1,-31.8041,6811.28
0.89,6,6,-940.528,3080.96,3221.32,0,-73.0241,3221.32,-6,6,-940.528,-3080.96,3221.32,0,73.0241,3221.32,-6,-6,-940.528,-3080.96,3221.32,0,73.0241,3221.32,6,-6,-940.528,3080.96,3221.32,0,-73.0241,3221.32,6,6,-940.528,3080.96,3221.32,0,-73.0241,3221.32,-6,6,-940.528,-3080.96,3221.32,0,73.0241,3221.32,-6,-6,-940.528,-3080.96,3221.32,0,73.0241,3221.32,6,-6,-940.528,3080.96,3221.32,0,-73.0241,3221.32,7,6,5235.53,-4081.92,6638.74,1,-37.942,6638.74,-7,6,5235.53,4081.92,6638.74,1,37.942,6638.74,-7,-6,5235.53,4081.92,6638.74,1,37.942,6638.74,7,-6,5235.53,-4081.92,6638.74,1,-37.942,6638.74,7,6,5235.53,-4081.92,6638.74,1,-37.942,6638.74,-6,6,-940.528,-3080.96,3221.32,0,73.0241,3221.32,-6,-6,-940.528,-3080.96,3221.32,0,73.0241,3221.32,7,-6,5235.53,-4081.92,6638.74,1,-37.942,6638.74,6,6,-940.528,3080.96,3221.32,0,-73.0241,3221.32,-7,6,5235.53,4081.92,6638.74,1,37.942,6638.74,-7,-6,5235.53,4081.92,6638.74,1,37.942,6638.74,6,-6,-940.528,3080.96,3221.32,0,-73.0241,3221.32,7,6,5235.53,-4081.92,6638.74,1,-37.942,6638.74,-7,6,5235.53,4081.92,6638.74,1,37.942,6638.74,-7,-6,5235.53,4081.92,6638.74,1,37.942,6638.74,7,-6,5235.53,-4081.92,6638.74,1,-37.942,6638.74,7,6,5235.53,-4081.92,6638.74,1,-37.942,6638.74,-7,6,5235.53,4081.92,6638.74,1,37.942,6638.74,-7,-6,5235.53,4081.92,6638.74,1,37.942,6638.74,7,-6,5235.53,-4081.92,6638.74,1,-37.942,6638.74,7,6,6.74157,6,-940.528,3080.96,-73.0241,3221.32,5235.53,-4081.92,6638.74,1,-37.942,6638.74,-7,6,-6.74157,6,-940.528,-3080.96,73.0241,3221.32,5235.53,4081.92,6638.74,1,37.942,6638.74,-7,-6,-6.74157,-6,-940.528,-3080.96,73.0241,3221.32,5235.53,4081.92,6638.74,1,37.942,6638.74,7,-6,6.74157,-6,-940.528,3080.96,-73.0241,3221.32,5235.53,-4081.92,6638.74,1,-37.942,6638.74
0.895,6,6,-878.958,3417.38,3528.6,0,-75.576,3528.6,-6,6,-878.958,-3417.38,3528.6,0,75.576,3528.6,-6,-6,-878.958,-3417.38,3528.6,0,75.576,3528.6,6,-6,-878.958,3417.38,3528.6,0,-75.576,3528.6,6,6,-878.958,3417.38,3528.6,0,-75.576,3528.6,-6,6,-878.958,-3417.38,3528.6,0,75.576,3528.6,-6,-6,-878.958,-3417.38,3528.6,0,75.576,3528.6,6,-6,-878.958,3417.38,3528.6,0,-75.576,3528.6,7,6,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,-7,6,4683.46,4528.06,6514.46,1,44.0335,6514.46,-7,-6,4683.46,4528.06,6514.46,1,44.0335,6514.46,7,-6,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,7,6,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,-6,6,-878.958,-3417.38,3528.6,0,75.576,3528.6,-6,-6,-878.958,-3417.38,3528.6,0,75.576,3528.6,7,-6,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,6,6,-878.958,3417.38,3528.6,0,-75.576,3528.6,-7,6,4683.46,4528.06,6514.46,1,44.0335,6514.46,-7,-6,4683.46,4528.06,6514.46,1,44.0335,6514.46,6,-6,-878.958,3417.38,3528.6,0,-75.576,3528.6,7,6,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,-7,6,4683.46,4528.06,6514.46,1,44.0335,6514.46,-7,-6,4683.46,4528.06,6514.46,1,44.0335,6514.46,7,-6,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,7,6,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,-7,6,4683.46,4528.06,6514.46,1,44.0335,6514.46,-7,-6,4683.46,4528.06,6514.46,1,44.0335,6514.46,7,-6,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,7,6,6.70391,6,-878.958,3417.38,-75.576,3528.6,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,-7,6,-6.70391,6,-878.958,-3417.38,75.576,3528.6,4683.46,4528.06,6514.46,1,44.0335,6514.46,-7,-6,-6.70391,-6,-878.958,-3417.38,75.576,3528.6,4683.46,4528.06,6514.46,1,44.0335,6514.46,7,-6,6.70391,-6,-878.958,3417.38,-75.576,3528.6,4683.46,-4528.06,6514.46,1,-44.0335,6514.46
0.9,6,6,-621.251,3775.46,3826.24,0,-80.6557,3826.24,-6,6,-621.251,-3775.46,3826.24,0,80.6557,3826.24,-6,-6,-621.251,-3775.46,3826.24,0,80.6557,3826.24,6,-6,-621.251,3775.46,3826.24,0,-80.6557,3826.24,6,6,-621.251,3775.46,3826.24,0,-80.6557,3826.24,-6,6,-621.251,-3775.46,3826.24,0,80.6557,3826.24,-6,-6,-621.251,-3775.46,3826.24,0,80.6557,3826.24,6,-6,-621.251,3775.46,3826.24,0,-80.6557,3826.24,7,6,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,-7,6,4176.45,4801.45,6363.7,1,48.9822,6363.7,-7,-6,4176.45,4801.45,6363.7,1,48.9822,6363.7,7,-6,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,7,6,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,-6,6,-621.251,-3775.46,3826.24,0,80.6557,3826.24,-6,-6,-621.251,-3775.46,3826.24,0,80.6557,3826.24,7,-6,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,6,6,-621.251,3775.46,3826.24,0,-80.6557,3826.24,-7,6,4176.45,4801.45,6363.7,1,48.9822,6363.7,-7,-6,4176.45,4801.45,6363.7,1,48.9822,6363.7,6,-6,-621.251,3775.46,3826.24,0,-80.6557,3826.24,7,6,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,-7,6,4176.45,4801.45,6363.7,1,48.9822,6363.7,-7,-6,4176.45,4801.45,6363.7,1,48.9822,6363.7,7,-6,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,7,6,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,-7,6,4176.45,4801.45,6363.7,1,48.9822,6363.7,-7,-6,4176.45,4801.45,6363.7,1,48.9822,6363.7,7,-6,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,7,6,6.66667,6,-621.251,3775.46,-80.6557,3826.24,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,-7,6,-6.66667,6,-621.251,-3775.46,80.6557,3826.24,4176.45,4801.45,6363.7,1,48.9822,6363.7,-7,-6,-6.66667,-6,-621.251,-3775.46,80.6557,3826.24,4176.45,4801.45,6363.7,1,48.9822,6363.7,7,-6,6.66667,-6,-621.251,3775.46,-80.6557,3826.24,4176.45,-4801.45,6363.7,1,-48.9822,6363.7
0.905,6,6,-346.159,4100.55,4115.13,0,-85.1747,4115.13,-6,6,-346.159,-4100.55,4115.13,0,85.1747,4115.13,-6,-6,-346.159,-4100.55,4115.13,0,85.1747,4115.13,6,-6,-346.159,4100.55,4115.13,0,-85.1747,4115.13,6,6,-346.159,4100.55,4115.13,0,-85.1747,4115.13,-6,6,-346.159,-4100.55,4115.13,0,85.1747,4115.13,-6,-6,-346.159,-4100.55,4115.13,0,85.1747,4115.13,6,-6,-346.159,4100.55,4115.13,0,-85.1747,4115.13,7,6,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,-7,6,3460.11,5140.95,6196.92,1,56.0575,6196.92,-7,-6,3460.11,5140.95,6196.92,1,56.0575,6196.92,7,-6,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,7,6,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,-6,6,-346.159,-4100.55,4115.13,0,85.1747,4115.13,-6,-6,-346.159,-4100.55,4115.13,0,85.1747,4115.13,7,-6,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,6,6,-346.159,4100.55,4115.13,0,-85.1747,4115.13,-7,6,3460.11,5140.95,6196.92,1,56.0575,6196.92,-7,-6,3460.11,5140.95,6196.92,1,56.0575,6196.92,6,-6,-346.159,4100.55,4115.13,0,-85.1747,4115.13,7,6,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,-7,6,3460.11,5140.95,6196.92,1,56.0575,6196.92,-7,-6,3460.11,5140.95,6196.92,1,56.0575,6196.92,7,-6,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,7,6,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,-7,6,3460.11,5140.95,6196.92,1,56.0575,6196.92,-7,-6,3460.11,5140.95,6196.92,1,56.0575,6196.92,7,-6,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,7,6,6.62983,6,-346.159,4100.55,-85.1747,4115.13,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,-7,6,-6.62983,6,-346.159,-4100.55,85.1747,4115.13,3460.11,5140.95,6196.92,1,56.0575,6196.92,-7,-6,-6.62983,-6,-346.159,-4100.55,85.1747,4115.13,3460.11,5140.95,6196.92,1,56.0575,6196.92,7,-6,6.62983,-6,-346.159,4100.55,-85.1747,4115.13,3460.11,-5140.95,6196.92,1,-56.0575,6196.92
0.91,6,6,63.5961,4318.75,4319.22,0,89.1563,4319.22,-6,6,63.5961,-4318.75,4319.22,0,-89.1563,4319.22,-6,-6,63.5961,-4318.75,4319.22,0,-89.1563,4319.22,6,-6,63.5961,4318.75,4319.22,0,89.1563,4319.22,6,4,-6.00409e-13,-4.54747e-13,7.53184e-13,0,37.1402,7.53184e-13,0,6,-34.4453,2.82789e-14,34.4453,0,-4.70386e-14,34.4453,0,-6,-34.4453,-2.56277e-14,34.4453,0,4.26286e-14,34.4453,6,-9,-6.4837e-13,1.13687e-13,6.58262e-13,0,-9.94528,6.58262e-13,7,6,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,-7,6,2824.41,5293.96,6000.27,1,61.9194,6000.27,-7,-6,2824.41,5293.96,6000.27,1,61.9194,6000.27,7,-6,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,7,6,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,-6,6,63.5961,-4318.75,4319.22,0,-89.1563,4319.22,-6,-6,63.5961,-4318.75,4319.22,0,-89.1563,4319.22,7,-6,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,6,6,63.5961,4318.75,4319.22,0,89.1563,4319.22,-7,6,2824.41,5293.96,6000.27,1,61.9194,6000.27,-7,-6,2824.41,5293.96,6000.27,1,61.9194,6000.27,6,-6,63.5961,4318.75,4319.22,0,89.1563,4319.22,7,6,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,-7,6,2824.41,5293.96,6000.27,1,61.9194,6000.27,-7,-6,2824.41,5293.96,6000.27,1,61.9194,6000.27,7,-6,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,7,6,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,-7,6,2824.41,5293.96,6000.27,1,61.9194,6000.27,-7,-6,2824.41,5293.96,6000.27,1,61.9194,6000.27,7,-6,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,7,6,6.59341,6,63.5961,4318.75,89.1563,4319.22,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,-7,6,-6.59341,6,63.5961,-4318.75,-89.1563,4319.22,2824.41,5293.96,6000.27,1,61.9194,6000.27,-7,-6,-6.59341,-6,63.5961,-4318.75,-89.1563,4319.22,2824.41,5293.96,6000.27,1,61.9194,6000.27,7,-6,6.59341,-6,63.5961,4318.75,89.1563,4319.22,2824.41,-5293.96,6000.27,1,-61.9194,6000.27
0.915,6,6,468.289,4561.4,4585.38,0,84.1384,4585.38,-6,6,468.289,-4561.4,4585.38,0,-84.1384,4585.38,-6,-6,468.289,-4561.4,4585.38,0,-84.1384,4585.38,6,-6,468.289,4561.4,4585.38,0,84.1384,4585.38,12,6,-0.0844068,78.5369,78.5369,0,-89.9384,78.5369,-12,6,-0.0844068,-78.5369,78.5369,0,89.9384,78.5369,-12,-6,-0.0844068,-78.5369,78.5369,0,89.9384,78.5369,12,-6,-0.0844068,78.5369,78.5369,0,-89.9384,78.5369,7,6,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,-7,6,2381.68,5256.59,5770.98,1,65.6255,5770.98,-7,-6,2381.68,5256.59,5770.98,1,65.6255,5770.98,7,-6,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,7,6,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,-6,6,468.289,-4561.4,4585.38,0,-84.1384,4585.38,-6,-6,468.289,-4561.4,4585.38,0,-84.1384,4585.38,7,-6,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,6,6,468.289,4561.4,4585.38,0,84.1384,4585.38,-7,6,2381.68,5256.59,5770.98,1,65.6255,5770.98,-7,-6,2381.68,5256.59,5770.98,1,65.6255,5770.98,6,-6,468.289,4561.4,4585.38,0,84.1384,4585.38,7,6,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,-7,6,2381.68,5256.59,5770.98,1,65.6255,5770.98,-7,-6,2381.68,5256.59,5770.98,1,65.6255,5770.98,7,-6,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,7,6,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,-7,6,2381.68,5256.59,5770.98,1,65.6255,5770.98,-7,-6,2381.68,5256.59,5770.98,1,65.6255,5770.98,7,-6,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,7,6,6.55738,6,468.289,4561.4,84.1384,4585.38,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,-7,6,-6.55738,6,468.289,-4561.4,-84.1384,4585.38,2381.68,5256.59,5770.98,1,65.6255,5770.98,-7,-6,-6.55738,-6,468.289,-4561.4,-84.1384,4585.38,2381.68,5256.59,5770.98,1,65.6255,5770.98,7,-6,6.55738,-6,468.289,4561.4,84.1384,4585.38,2381.68,-5256.59,5770.98,1,-65.6255,5770.98
0.92,6,6,1101.88,4798.26,4923.15,0,77.0667,4923.15,-6,6,1101.88,-4798.26,4923.15,0,-77.0667,4923.15,-6,-6,1101.88,-4798.26,4923.15,0,-77.0667,4923.15,6,-6,1101.88,4798.26,4923.15,0,77.0667,4923.15,7,9,-5.68434e-13,-2.27374e-13,6.12222e-13,0,21.8014,6.12222e-13,-7,4,-5.68434e-13,4.54747e-13,7.27951e-13,0,-38.6598,7.27951e-13,-6,-4,-6.82121e-13,1.13687e-13,6.9153e-13,0,-9.46232,6.9153e-13,7,-4,-6.82121e-13,0,6.82121e-13,0,-0,6.82121e-13,7,6,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,-7,6,1781.76,5146.54,5446.24,1,70.9039,5446.24,-7,-6,1781.76,5146.54,5446.24,1,70.9039,5446.24,7,-6,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,7,6,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,-6,6,1101.88,-4798.26,4923.15,0,-77.0667,4923.15,-6,-6,1101.88,-4798.26,4923.15,0,-77.0667,4923.15,7,-6,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,6,6,1101.88,4798.26,4923.15,0,77.0667,4923.15,-7,6,1781.76,5146.54,5446.24,1,70.9039,5446.24,-7,-6,1781.76,5146.54,5446.24,1,70.9039,5446.24,6,-6,1101.88,4798.26,4923.15,0,77.0667,4923.15,7,6,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,-7,6,1781.76,5146.54,5446.24,1,70.9039,5446.24,-7,-6,1781.76,5146.54,5446.24,1,70.9039,5446.24,7,-6,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,7,6,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,-7,6,1781.76,5146.54,5446.24,1,70.9039,5446.24,-7,-6,1781.76,5146.54,5446.24,1,70.9039,5446.24,7,-6,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,7,6,6.52174,6,1101.88,4798.26,77.0667,4923.15,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,-7,6,-6.52174,6,1101.88,-4798.26,-77.0667,4923.15,1781.76,5146.54,5446.24,1,70.9039,5446.24,-7,-6,-6.52174,-6,1101.88,-4798.26,-77.0667,4923.15,1781.76,5146.54,5446.24,1,70.9039,5446.24,7,-6,6.52174,-6,1101.88,4798.26,77.0667,4923.15,1781.76,-5146.54,5446.24,1,-70.9039,5446.24
0.925,6,6,1696.58,5048.92,5326.35,1,71.4262,5326.35,-6,6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,-6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,6,-6,1696.58,5048.92,5326.35,1,71.4262,5326.35,6,4,-7.95808e-13,0,7.95808e-13,0,-0,7.95808e-13,-6,-4,-7.95808e-13,1.13687e-13,8.03887e-13,0,-8.1301,8.03887e-13,-7,-1,-7.10543e-13,1.13687e-13,7.1958e-13,0,-9.09028,7.1958e-13,-7,-9,-4.83169e-13,1.02318e-12,1.13153e-12,0,-64.7223,1.13153e-12,6,6,1696.58,5048.92,5326.35,1,71.4262,5326.35,-6,6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,-6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,6,-6,1696.58,5048.92,5326.35,1,71.4262,5326.35,7,6,1255.4,-4904.2,5062.34,0,-75.6415,5062.34,-6,6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,-6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,7,-6,1255.4,-4904.2,5062.34,0,-75.6415,5062.34,6,6,1696.58,5048.92,5326.35,1,71.4262,5326.35,-7,6,1255.4,4904.2,5062.34,0,75.6415,5062.34,-7,-6,1255.4,4904.2,5062.34,0,75.6415,5062.34,6,-6,1696.58,5048.92,5326.35,1,71.4262,5326.35,6,6,1696.58,5048.92,5326.35,1,71.4262,5326.35,-6,6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,-6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,6,-6,1696.58,5048.92,5326.35,1,71.4262,5326.35,6,6,1696.58,5048.92,5326.35,1,71.4262,5326.35,-6,6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,-6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,6,-6,1696.58,5048.92,5326.35,1,71.4262,5326.35,6,6,6.48649,6,1696.58,5048.92,71.4262,5326.35,1696.58,5048.92,5326.35,1,71.4262,5326.35,-6,6,-6.48649,6,1696.58,-5048.92,-71.4262,5326.35,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,-6,-6.48649,-6,1696.58,-5048.92,-71.4262,5326.35,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,6,-6,6.48649,-6,1696.58,5048.92,71.4262,5326.35,1696.58,5048.92,5326.35,1,71.4262,5326.35
0.93,6,6,2240.74,5215.68,5676.64,1,66.7509,5676.64,-6,6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,-6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,6,-6,2240.74,5215.68,5676.64,1,66.7509,5676.64,6,4,-9.09495e-13,0,9.09495e-13,0,-0,9.09495e-13,0,6,-11.2713,-1.56422e-14,11.2713,0,7.95145e-14,11.2713,-6,9,-6.82121e-13,2.27374e-13,7.19019e-13,0,-18.4349,7.19019e-13,0,-6,-11.2713,1.68164e-14,11.2713,0,-8.54834e-14,11.2713,6,6,2240.74,5215.68,5676.64,1,66.7509,5676.64,-6,6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,-6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,6,-6,2240.74,5215.68,5676.64,1,66.7509,5676.64,7,6,663.537,-4653.86,4700.93,0,-81.8856,4700.93,-6,6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,-6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,7,-6,663.537,-4653.86,4700.93,0,-81.8856,4700.93,6,6,2240.74,5215.68,5676.64,1,66.7509,5676.64,-7,6,663.537,4653.86,4700.93,0,81.8856,4700.93,-7,-6,663.537,4653.86,4700.93,0,81.8856,4700.93,6,-6,2240.74,5215.68,5676.64,1,66.7509,5676.64,6,6,2240.74,5215.68,5676.64,1,66.7509,5676.64,-6,6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,-6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,6,-6,2240.74,5215.68,5676.64,1,66.7509,5676.64,6,6,2240.74,5215.68,5676.64,1,66.7509,5676.64,-6,6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,-6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,6,-6,2240.74,5215.68,5676.64,1,66.7509,5676.64,6,6,6.45161,6,2240.74,5215.68,66.7509,5676.64,2240.74,5215.68,5676.64,1,66.7509,5676.64,-6,6,-6.45161,6,2240.74,-5215.68,-66.7509,5676.64,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,-6,-6.45161,-6,2240.74,-5215.68,-66.7509,5676.64,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,6,-6,6.45161,-6,2240.74,5215.68,66.7509,5676.64,2240.74,5215.68,5676.64,1,66.7509,5676.64
0.935,6,6,2829.92,5372.86,6072.56,1,62.2239,6072.56,-6,6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,-6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,6,-6,2829.92,5372.86,6072.56,1,62.2239,6072.56,6,4,-6.82121e-13,0,6.82121e-13,0,-0,6.82121e-13,7,9,-5.54223e-13,-2.27374e-13,5.99051e-13,0,22.3062,5.99051e-13,-6,-4,-7.95808e-13,0,7.95808e-13,0,-0,7.95808e-13,-7,-9,-5.71987e-13,9.09495e-13,1.07441e-12,0,-57.834,1.07441e-12,6,6,2829.92,5372.86,6072.56,1,62.2239,6072.56,-6,6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,-6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,6,-6,2829.92,5372.86,6072.56,1,62.2239,6072.56,7,6,154.099,-4320.91,4323.65,0,-87.9575,4323.65,-6,6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,-6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,7,-6,154.099,-4320.91,4323.65,0,-87.9575,4323.65,6,6,2829.92,5372.86,6072.56,1,62.2239,6072.56,-7,6,154.099,4320.91,4323.65,0,87.9575,4323.65,-7,-6,154.099,4320.91,4323.65,0,87.9575,4323.65,6,-6,2829.92,5372.86,6072.56,1,62.2239,6072.56,6,6,2829.92,5372.86,6072.56,1,62.2239,6072.56,-6,6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,-6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,6,-6,2829.92,5372.86,6072.56,1,62.2239,6072.56,6,6,2829.92,5372.86,6072.56,1,62.2239,6072.56,-6,6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,-6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,6,-6,2829.92,5372.86,6072.56,1,62.2239,6072.56,6,6,6.41711,6,2829.92,5372.86,62.2239,6072.56,2829.92,5372.86,6072.56,1,62.2239,6072.56,-6,6,-6.41711,6,2829.92,-5372.86,-62.2239,6072.56,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,-6,-6.41711,-6,2829.92,-5372.86,-62.2239,6072.56,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,6,-6,6.41711,-6,2829.92,5372.86,62.2239,6072.56,2829.92,5372.86,6072.56,1,62.2239,6072.56
0.94,6,6,3369.45,5387.48,6354.38,1,57.9772,6354.38,-6,6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,-6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,6,-6,3369.45,5387.48,6354.38,1,57.9772,6354.38,7,6,-346.609,-4003.2,4018.18,0,85.0515,4018.18,-7,6,-346.609,4003.2,4018.18,0,-85.0515,4018.18,-7,-6,-346.609,4003.2,4018.18,0,-85.0515,4018.18,7,-6,-346.609,-4003.2,4018.18,0,85.0515,4018.18,6,6,3369.45,5387.48,6354.38,1,57.9772,6354.38,-6,6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,-6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,6,-6,3369.45,5387.48,6354.38,1,57.9772,6354.38,7,6,-346.609,-4003.2,4018.18,0,85.0515,4018.18,-6,6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,-6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,7,-6,-346.609,-4003.2,4018.18,0,85.0515,4018.18,6,6,3369.45,5387.48,6354.38,1,57.9772,6354.38,-7,6,-346.609,4003.2,4018.18,0,-85.0515,4018.18,-7,-6,-346.609,4003.2,4018.18,0,-85.0515,4018.18,6,-6,3369.45,5387.48,6354.38,1,57.9772,6354.38,6,6,3369.45,5387.48,6354.38,1,57.9772,6354.38,-6,6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,-6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,6,-6,3369.45,5387.48,6354.38,1,57.9772,6354.38,6,6,3369.45,5387.48,6354.38,1,57.9772,6354.38,-6,6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,-6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,6,-6,3369.45,5387.48,6354.38,1,57.9772,6354.38,6,6,6.38298,6,3369.45,5387.48,57.9772,6354.38,3369.45,5387.48,6354.38,1,57.9772,6354.38,-6,6,-6.38298,6,3369.45,-5387.48,-57.9772,6354.38,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,-6,-6.38298,-6,3369.45,-5387.48,-57.9772,6354.38,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,6,-6,6.38298,-6,3369.45,5387.48,57.9772,6354.38,3369.45,5387.48,6354.38,1,57.9772,6354.38
0.945,6,6,3910.69,5372.57,6645.15,1,53.9492,6645.15,-6,6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,-6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,6,-6,3910.69,5372.57,6645.15,1,53.9492,6645.15,7,6,-737.198,-3518.19,3594.6,0,78.1655,3594.6,-7,6,-737.198,3518.19,3594.6,0,-78.1655,3594.6,-7,-6,-737.198,3518.19,3594.6,0,-78.1655,3594.6,7,-6,-737.198,-3518.19,3594.6,0,78.1655,3594.6,6,6,3910.69,5372.57,6645.15,1,53.9492,6645.15,-6,6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,-6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,6,-6,3910.69,5372.57,6645.15,1,53.9492,6645.15,7,6,-737.198,-3518.19,3594.6,0,78.1655,3594.6,-6,6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,-6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,7,-6,-737.198,-3518.19,3594.6,0,78.1655,3594.6,6,6,3910.69,5372.57,6645.15,1,53.9492,6645.15,-7,6,-737.198,3518.19,3594.6,0,-78.1655,3594.6,-7,-6,-737.198,3518.19,3594.6,0,-78.1655,3594.6,6,-6,3910.69,5372.57,6645.15,1,53.9492,6645.15,6,6,3910.69,5372.57,6645.15,1,53.9492,6645.15,-6,6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,-6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,6,-6,3910.69,5372.57,6645.15,1,53.9492,6645.15,6,6,3910.69,5372.57,6645.15,1,53.9492,6645.15,-6,6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,-6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,6,-6,3910.69,5372.57,6645.15,1,53.9492,6645.15,6,6,6.34921,6,3910.69,5372.57,53.9492,6645.15,3910.69,5372.57,6645.15,1,53.9492,6645.15,-6,6,-6.34921,6,3910.69,-5372.57,-53.9492,6645.15,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,-6,-6.34921,-6,3910.69,-5372.57,-53.9492,6645.15,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,6,-6,6.34921,-6,3910.69,5372.57,53.9492,6645.15,3910.69,5372.57,6645.15,1,53.9492,6645.15
0.95,6,6,4428.61,5223.2,6847.95,1,49.7063,6847.95,-6,6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,-6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,6,-6,4428.61,5223.2,6847.95,1,49.7063,6847.95,7,6,-1007.52,-3087.9,3248.11,0,71.9295,3248.11,-7,6,-1007.52,3087.9,3248.11,0,-71.9295,3248.11,-7,-6,-1007.52,3087.9,3248.11,0,-71.9295,3248.11,7,-6,-1007.52,-3087.9,3248.11,0,71.9295,3248.11,6,6,4428.61,5223.2,6847.95,1,49.7063,6847.95,-6,6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,-6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,6,-6,4428.61,5223.2,6847.95,1,49.7063,6847.95,7,6,-1007.52,-3087.9,3248.11,0,71.9295,3248.11,-6,6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,-6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,7,-6,-1007.52,-3087.9,3248.11,0,71.9295,3248.11,6,6,4428.61,5223.2,6847.95,1,49.7063,6847.95,-7,6,-1007.52,3087.9,3248.11,0,-71.9295,3248.11,-7,-6,-1007.52,3087.9,3248.11,0,-71.9295,3248.11,6,-6,4428.61,5223.2,6847.95,1,49.7063,6847.95,6,6,4428.61,5223.2,6847.95,1,49.7063,6847.95,-6,6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,-6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,6,-6,4428.61,5223.2,6847.95,1,49.7063,6847.95,6,6,4428.61,5223.2,6847.95,1,49.7063,6847.95,-6,6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,-6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,6,-6,4428.61,5223.2,6847.95,1,49.7063,6847.95,6,6,6.31579,6,4428.61,5223.2,49.7063,6847.95,4428.61,5223.2,6847.95,1,49.7063,6847.95,-6,6,-6.31579,6,4428.61,-5223.2,-49.7063,6847.95,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,-6,-6.31579,-6,4428.61,-5223.2,-49.7063,6847.95,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,6,-6,6.31579,-6,4428.61,5223.2,49.7063,6847.95,4428.61,5223.2,6847.95,1,49.7063,6847.95
0.955,6,6,4863.97,5010.38,6982.99,1,45.8495,6982.99,-6,6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,-6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,6,-6,4863.97,5010.38,6982.99,1,45.8495,6982.99,7,6,-1100.87,-2657.42,2876.42,0,67.4977,2876.42,-7,6,-1100.87,2657.42,2876.42,0,-67.4977,2876.42,-7,-6,-1100.87,2657.42,2876.42,0,-67.4977,2876.42,7,-6,-1100.87,-2657.42,2876.42,0,67.4977,2876.42,6,6,4863.97,5010.38,6982.99,1,45.8495,6982.99,-6,6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,-6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,6,-6,4863.97,5010.38,6982.99,1,45.8495,6982.99,7,6,-1100.87,-2657.42,2876.42,0,67.4977,2876.42,-6,6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,-6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,7,-6,-1100.87,-2657.42,2876.42,0,67.4977,2876.42,6,6,4863.97,5010.38,6982.99,1,45.8495,6982.99,-7,6,-1100.87,2657.42,2876.42,0,-67.4977,2876.42,-7,-6,-1100.87,2657.42,2876.42,0,-67.4977,2876.42,6,-6,4863.97,5010.38,6982.99,1,45.8495,6982.99,6,6,4863.97,5010.38,6982.99,1,45.8495,6982.99,-6,6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,-6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,6,-6,4863.97,5010.38,6982.99,1,45.8495,6982.99,6,6,4863.97,5010.38,6982.99,1,45.8495,6982.99,-6,6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,-6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,6,-6,4863.97,5010.38,6982.99,1,45.8495,6982.99,6,6,6.28272,6,4863.97,5010.38,45.8495,6982.99,4863.97,5010.38,6982.99,1,45.8495,6982.99,-6,6,-6.28272,6,4863.97,-5010.38,-45.8495,6982.99,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,-6,-6.28272,-6,4863.97,-5010.38,-45.8495,6982.99,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,6,-6,6.28272,-6,4863.97,5010.38,45.8495,6982.99,4863.97,5010.38,6982.99,1,45.8495,6982.99
0.96,6,6,5463.62,4379.43,7002.18,1,38.7143,7002.18,-6,6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,-6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,6,-6,5463.62,4379.43,7002.18,1,38.7143,7002.18,7,6,-1126.23,-2328.41,2586.49,0,64.1874,2586.49,-7,6,-1126.23,2328.41,2586.49,0,-64.1874,2586.49,-7,-6,-1126.23,2328.41,2586.49,0,-64.1874,2586.49,7,-6,-1126.23,-2328.41,2586.49,0,64.1874,2586.49,6,6,5463.62,4379.43,7002.18,1,38.7143,7002.18,-6,6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,-6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,6,-6,5463.62,4379.43,7002.18,1,38.7143,7002.18,7,6,-1126.23,-2328.41,2586.49,0,64.1874,2586.49,-6,6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,-6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,7,-6,-1126.23,-2328.41,2586.49,0,64.1874,2586.49,6,6,5463.62,4379.43,7002.18,1,38.7143,7002.18,-7,6,-1126.23,2328.41,2586.49,0,-64.1874,2586.49,-7,-6,-1126.23,2328.41,2586.49,0,-64.1874,2586.49,6,-6,5463.62,4379.43,7002.18,1,38.7143,7002.18,6,6,5463.62,4379.43,7002.18,1,38.7143,7002.18,-6,6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,-6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,6,-6,5463.62,4379.43,7002.18,1,38.7143,7002.18,6,6,5463.62,4379.43,7002.18,1,38.7143,7002.18,-6,6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,-6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,6,-6,5463.62,4379.43,7002.18,1,38.7143,7002.18,6,6,6.25,6,5463.62,4379.43,38.7143,7002.18,5463.62,4379.43,7002.18,1,38.7143,7002.18,-6,6,-6.25,6,5463.62,-4379.43,-38.7143,7002.18,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,-6,-6.25,-6,5463.62,-4379.43,-38.7143,7002.18,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,6,-6,6.25,-6,5463.62,4379.43,38.7143,7002.18,5463.62,4379.43,7002.18,1,38.7143,7002.18
0.965,6,6,6077.38,3797.09,7166.06,1,31.9968,7166.06,-6,6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,-6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,6,-6,6077.38,3797.09,7166.06,1,31.9968,7166.06,7,6,-998.442,-2014.21,2248.1,0,63.6324,2248.1,-7,6,-998.442,2014.21,2248.1,0,-63.6324,2248.1,-7,-6,-998.442,2014.21,2248.1,0,-63.6324,2248.1,7,-6,-998.442,-2014.21,2248.1,0,63.6324,2248.1,6,6,6077.38,3797.09,7166.06,1,31.9968,7166.06,-6,6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,-6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,6,-6,6077.38,3797.09,7166.06,1,31.9968,7166.06,7,6,-998.442,-2014.21,2248.1,0,63.6324,2248.1,-6,6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,-6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,7,-6,-998.442,-2014.21,2248.1,0,63.6324,2248.1,6,6,6077.38,3797.09,7166.06,1,31.9968,7166.06,-7,6,-998.442,2014.21,2248.1,0,-63.6324,2248.1,-7,-6,-998.442,2014.21,2248.1,0,-63.6324,2248.1,6,-6,6077.38,3797.09,7166.06,1,31.9968,7166.06,6,6,6077.38,3797.09,7166.06,1,31.9968,7166.06,-6,6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,-6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,6,-6,6077.38,3797.09,7166.06,1,31.9968,7166.06,6,6,6077.38,3797.09,7166.06,1,31.9968,7166.06,-6,6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,-6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,6,-6,6077.38,3797.09,7166.06,1,31.9968,7166.06,6,6,6.21762,6,6077.38,3797.09,31.9968,7166.06,6077.38,3797.09,7166.06,1,31.9968,7166.06,-6,6,-6.21762,6,6077.38,-3797.09,-31.9968,7166.06,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,-6,-6.21762,-6,6077.38,-3797.09,-31.9968,7166.06,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,6,-6,6.21762,-6,6077.38,3797.09,31.9968,7166.06,6077.38,3797.09,7166.06,1,31.9968,7166.06
0.97,6,6,6604.04,3290.51,7378.4,1,26.4851,7378.4,-6,6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,-6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,6,-6,6604.04,3290.51,7378.4,1,26.4851,7378.4,7,6,-838.91,-1739.34,1931.08,0,64.2513,1931.08,-7,6,-838.91,1739.34,1931.08,0,-64.2513,1931.08,-7,-6,-838.91,1739.34,1931.08,0,-64.2513,1931.08,7,-6,-838.91,-1739.34,1931.08,0,64.2513,1931.08,6,6,6604.04,3290.51,7378.4,1,26.4851,7378.4,-6,6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,-6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,6,-6,6604.04,3290.51,7378.4,1,26.4851,7378.4,7,6,-838.91,-1739.34,1931.08,0,64.2513,1931.08,-6,6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,-6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,7,-6,-838.91,-1739.34,1931.08,0,64.2513,1931.08,6,6,6604.04,3290.51,7378.4,1,26.4851,7378.4,-7,6,-838.91,1739.34,1931.08,0,-64.2513,1931.08,-7,-6,-838.91,1739.34,1931.08,0,-64.2513,1931.08,6,-6,6604.04,3290.51,7378.4,1,26.4851,7378.4,6,6,6604.04,3290.51,7378.4,1,26.4851,7378.4,-6,6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,-6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,6,-6,6604.04,3290.51,7378.4,1,26.4851,7378.4,6,6,6604.04,3290.51,7378.4,1,26.4851,7378.4,-6,6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,-6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,6,-6,6604.04,3290.51,7378.4,1,26.4851,7378.4,6,6,6.18557,6,6604.04,3290.51,26.4851,7378.4,6604.04,3290.51,7378.4,1,26.4851,7378.4,-6,6,-6.18557,6,6604.04,-3290.51,-26.4851,7378.4,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,-6,-6.18557,-6,6604.04,-3290.51,-26.4851,7378.4,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,6,-6,6.18557,-6,6604.04,3290.51,26.4851,7378.4,6604.04,3290.51,7378.4,1,26.4851,7378.4
0.975,6,6,7201.49,2681.22,7684.43,1,20.4211,7684.43,-6,6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,-6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,6,-6,7201.49,2681.22,7684.43,1,20.4211,7684.43,7,6,-700.442,-1440.53,1601.79,0,64.0691,1601.79,-7,6,-700.442,1440.53,1601.79,0,-64.0691,1601.79,-7,-6,-700.442,1440.53,1601.79,0,-64.0691,1601.79,7,-6,-700.442,-1440.53,1601.79,0,64.0691,1601.79,6,6,7201.49,2681.22,7684.43,1,20.4211,7684.43,-6,6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,-6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,6,-6,7201.49,2681.22,7684.43,1,20.4211,7684.43,7,6,-700.442,-1440.53,1601.79,0,64.0691,1601.79,-6,6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,-6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,7,-6,-700.442,-1440.53,1601.79,0,64.0691,1601.79,6,6,7201.49,2681.22,7684.43,1,20.4211,7684.43,-7,6,-700.442,1440.53,1601.79,0,-64.0691,1601.79,-7,-6,-700.442,1440.53,1601.79,0,-64.0691,1601.79,6,-6,7201.49,2681.22,7684.43,1,20.4211,7684.43,6,6,7201.49,2681.22,7684.43,1,20.4211,7684.43,-6,6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,-6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,6,-6,7201.49,2681.22,7684.43,1,20.4211,7684.43,6,6,7201.49,2681.22,7684.43,1,20.4211,7684.43,-6,6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,-6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,6,-6,7201.49,2681.22,7684.43,1,20.4211,7684.43,6,6,6.15385,6,7201.49,2681.22,20.4211,7684.43,7201.49,2681.22,7684.43,1,20.4211,7684.43,-6,6,-6.15385,6,7201.49,-2681.22,-20.4211,7684.43,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,-6,-6.15385,-6,7201.49,-2681.22,-20.4211,7684.43,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,6,-6,6.15385,-6,7201.49,2681.22,20.4211,7684.43,7201.49,2681.22,7684.43,1,20.4211,7684.43
0.98,6,6,7789.83,2139.86,8078.39,1,15.3602,8078.39,-6,6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,-6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,6,-6,7789.83,2139.86,8078.39,1,15.3602,8078.39,7,6,-540.952,-1111.85,1236.46,0,64.0555,1236.46,-7,6,-540.952,1111.85,1236.46,0,-64.0555,1236.46,-7,-6,-540.952,1111.85,1236.46,0,-64.0555,1236.46,7,-6,-540.952,-1111.85,1236.46,0,64.0555,1236.46,6,6,7789.83,2139.86,8078.39,1,15.3602,8078.39,-6,6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,-6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,6,-6,7789.83,2139.86,8078.39,1,15.3602,8078.39,7,6,-540.952,-1111.85,1236.46,0,64.0555,1236.46,-6,6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,-6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,7,-6,-540.952,-1111.85,1236.46,0,64.0555,1236.46,6,6,7789.83,2139.86,8078.39,1,15.3602,8078.39,-7,6,-540.952,1111.85,1236.46,0,-64.0555,1236.46,-7,-6,-540.952,1111.85,1236.46,0,-64.0555,1236.46,6,-6,7789.83,2139.86,8078.39,1,15.3602,8078.39,6,6,7789.83,2139.86,8078.39,1,15.3602,8078.39,-6,6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,-6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,6,-6,7789.83,2139.86,8078.39,1,15.3602,8078.39,6,6,7789.83,2139.86,8078.39,1,15.3602,8078.39,-6,6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,-6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,6,-6,7789.83,2139.86,8078.39,1,15.3602,8078.39,6,6,6.12245,6,7789.83,2139.86,15.3602,8078.39,7789.83,2139.86,8078.39,1,15.3602,8078.39,-6,6,-6.12245,6,7789.83,-2139.86,-15.3602,8078.39,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,-6,-6.12245,-6,7789.83,-2139.86,-15.3602,8078.39,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,6,-6,6.12245,-6,7789.83,2139.86,15.3602,8078.39,7789.83,2139.86,8078.39,1,15.3602,8078.39
0.985,6,6,8418.95,1520.73,8555.2,1,10.2391,8555.2,-6,6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,-6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,6,-6,8418.95,1520.73,8555.2,1,10.2391,8555.2,7,6,-475.279,-823.49,950.803,0,60.0085,950.803,-7,6,-475.279,823.49,950.803,0,-60.0085,950.803,-7,-6,-475.279,823.49,950.803,0,-60.0085,950.803,7,-6,-475.279,-823.49,950.803,0,60.0085,950.803,6,6,8418.95,1520.73,8555.2,1,10.2391,8555.2,-6,6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,-6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,6,-6,8418.95,1520.73,8555.2,1,10.2391,8555.2,7,6,-475.279,-823.49,950.803,0,60.0085,950.803,-6,6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,-6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,7,-6,-475.279,-823.49,950.803,0,60.0085,950.803,6,6,8418.95,1520.73,8555.2,1,10.2391,8555.2,-7,6,-475.279,823.49,950.803,0,-60.0085,950.803,-7,-6,-475.279,823.49,950.803,0,-60.0085,950.803,6,-6,8418.95,1520.73,8555.2,1,10.2391,8555.2,6,6,8418.95,1520.73,8555.2,1,10.2391,8555.2,-6,6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,-6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,6,-6,8418.95,1520.73,8555.2,1,10.2391,8555.2,6,6,8418.95,1520.73,8555.2,1,10.2391,8555.2,-6,6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,-6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,6,-6,8418.95,1520.73,8555.2,1,10.2391,8555.2,6,6,6.09137,6,8418.95,1520.73,10.2391,8555.2,8418.95,1520.73,8555.2,1,10.2391,8555.2,-6,6,-6.09137,6,8418.95,-1520.73,-10.2391,8555.2,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,-6,-6.09137,-6,8418.95,-1520.73,-10.2391,8555.2,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,6,-6,6.09137,-6,8418.95,1520.73,10.2391,8555.2,8418.95,1520.73,8555.2,1,10.2391,8555.2
0.99,6,6,8909.17,1054.25,8971.33,1,6.74859,8971.33,-6,6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,-6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,6,-6,8909.17,1054.25,8971.33,1,6.74859,8971.33,7,6,-247.417,-556.566,609.082,0,66.0329,609.082,-7,6,-247.417,556.566,609.082,0,-66.0329,609.082,-7,-6,-247.417,556.566,609.082,0,-66.0329,609.082,7,-6,-247.417,-556.566,609.082,0,66.0329,609.082,6,6,8909.17,1054.25,8971.33,1,6.74859,8971.33,-6,6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,-6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,6,-6,8909.17,1054.25,8971.33,1,6.74859,8971.33,7,6,-247.417,-556.566,609.082,0,66.0329,609.082,-6,6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,-6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,7,-6,-247.417,-556.566,609.082,0,66.0329,609.082,6,6,8909.17,1054.25,8971.33,1,6.74859,8971.33,-7,6,-247.417,556.566,609.082,0,-66.0329,609.082,-7,-6,-247.417,556.566,609.082,0,-66.0329,609.082,6,-6,8909.17,1054.25,8971.33,1,6.74859,8971.33,6,6,8909.17,1054.25,8971.33,1,6.74859,8971.33,-6,6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,-6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,6,-6,8909.17,1054.25,8971.33,1,6.74859,8971.33,6,6,8909.17,1054.25,8971.33,1,6.74859,8971.33,-6,6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,-6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,6,-6,8909.17,1054.25,8971.33,1,6.74859,8971.33,6,6,6.06061,6,8909.17,1054.25,6.74859,8971.33,8909.17,1054.25,8971.33,1,6.74859,8971.33,-6,6,-6.06061,6,8909.17,-1054.25,-6.74859,8971.33,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,-6,-6.06061,-6,8909.17,-1054.25,-6.74859,8971.33,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,6,-6,6.06061,-6,8909.17,1054.25,6.74859,8971.33,8909.17,1054.25,8971.33,1,6.74859,8971.33
0.995,6,6,9473.34,506.578,9486.87,1,3.06092,9486.87,-6,6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,-6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,6,-6,9473.34,506.578,9486.87,1,3.06092,9486.87,7,6,-159.533,-274.869,317.811,0,59.8693,317.811,-7,6,-159.533,274.869,317.811,0,-59.8693,317.811,-7,-6,-159.533,274.869,317.811,0,-59.8693,317.811,7,-6,-159.533,-274.869,317.811,0,59.8693,317.811,6,6,9473.34,506.578,9486.87,1,3.06092,9486.87,-6,6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,-6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,6,-6,9473.34,506.578,9486.87,1,3.06092,9486.87,7,6,-159.533,-274.869,317.811,0,59.8693,317.811,-6,6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,-6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,7,-6,-159.533,-274.869,317.811,0,59.8693,317.811,6,6,9473.34,506.578,9486.87,1,3.06092,9486.87,-7,6,-159.533,274.869,317.811,0,-59.8693,317.811,-7,-6,-159.533,274.869,317.811,0,-59.8693,317.811,6,-6,9473.34,506.578,9486.87,1,3.06092,9486.87,6,6,9473.34,506.578,9486.87,1,3.06092,9486.87,-6,6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,-6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,6,-6,9473.34,506.578,9486.87,1,3.06092,9486.87,6,6,9473.34,506.578,9486.87,1,3.06092,9486.87,-6,6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,-6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,6,-6,9473.34,506.578,9486.87,1,3.06092,9486.87,6,6,6.03015,6,9473.34,506.578,3.06092,9486.87,9473.34,506.578,9486.87,1,3.06092,9486.87,-6,6,-6.03015,6,9473.34,-506.578,-3.06092,9486.87,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,-6,-6.03015,-6,9473.34,-506.578,-3.06092,9486.87,9473.34,-506.578,9486.87,1,-3.06092,9486.87,6,-6,6.03015,-6,9473.34,506.578,3.06092,9486.87,9473.34,506.578,9486.87,1,3.06092,9486.87
1,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.005,6,6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,-6,6,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,-6,9442.59,641.153,9464.33,1,3.88443,9464.33,6,-6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,5,6,-171.41,183.083,250.8,0,-46.886,250.8,-5,6,-171.41,-183.083,250.8,0,46.886,250.8,-5,-6,-171.41,-183.083,250.8,0,46.886,250.8,5,-6,-171.41,183.083,250.8,0,-46.886,250.8,6,6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,-6,6,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,-6,9442.59,641.153,9464.33,1,3.88443,9464.33,6,-6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,6,6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,-5,6,-171.41,-183.083,250.8,0,46.886,250.8,-5,-6,-171.41,-183.083,250.8,0,46.886,250.8,6,-6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,5,6,-171.41,183.083,250.8,0,-46.886,250.8,-6,6,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,-6,9442.59,641.153,9464.33,1,3.88443,9464.33,5,-6,-171.41,183.083,250.8,0,-46.886,250.8,6,6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,-6,6,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,-6,9442.59,641.153,9464.33,1,3.88443,9464.33,6,-6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,6,6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,-6,6,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,-6,9442.59,641.153,9464.33,1,3.88443,9464.33,6,-6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,6,6,5.97015,6,9442.59,-641.153,-3.88443,9464.33,9442.59,-641.153,9464.33,1,-3.88443,9464.33,-6,6,-5.97015,6,9442.59,641.153,3.88443,9464.33,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,-6,-5.97015,-6,9442.59,641.153,3.88443,9464.33,9442.59,641.153,9464.33,1,3.88443,9464.33,6,-6,5.97015,-6,9442.59,-641.153,-3.88443,9464.33,9442.59,-641.153,9464.33,1,-3.88443,9464.33
1.01,6,6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,-6,6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-6,-6,8922.69,1241.21,9008.6,1,7.91945,9008.6,6,-6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,5,6,-299.926,335.07,449.697,0,-48.1679,449.697,-5,6,-299.926,-335.07,449.697,0,48.1679,449.697,-5,-6,-299.926,-335.07,449.697,0,48.1679,449.697,5,-6,-299.926,335.07,449.697,0,-48.1679,449.697,6,6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,-6,6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-6,-6,8922.69,1241.21,9008.6,1,7.91945,9008.6,6,-6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,6,6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,7,6,472.335,-360.109,593.951,0,-37.3219,593.951,6,-6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,7,-6,472.335,-360.109,593.951,0,-37.3219,593.951,-6,6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-7,6,472.335,360.109,593.951,0,37.3219,593.951,-6,-6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-7,-6,472.335,360.109,593.951,0,37.3219,593.951,6,6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,-6,6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-6,-6,8922.69,1241.21,9008.6,1,7.91945,9008.6,6,-6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,6,6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,-6,6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-6,-6,8922.69,1241.21,9008.6,1,7.91945,9008.6,6,-6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,6,6,5.94059,6,8922.69,-1241.21,-7.91945,9008.6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,-6,6,-5.94059,6,8922.69,1241.21,7.91945,9008.6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-6,-6,-5.94059,-6,8922.69,1241.21,7.91945,9008.6,8922.69,1241.21,9008.6,1,7.91945,9008.6,6,-6,5.94059,-6,8922.69,-1241.21,-7.91945,9008.6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6
1.015,6,6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,-6,6,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,-6,8345.48,1838.3,8545.54,1,12.4224,8545.54,6,-6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,5,6,-445.739,592.71,741.612,0,-53.0555,741.612,-5,6,-445.739,-592.71,741.612,0,53.0555,741.612,-5,-6,-445.739,-592.71,741.612,0,53.0555,741.612,5,-6,-445.739,592.71,741.612,0,-53.0555,741.612,6,6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,-6,6,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,-6,8345.48,1838.3,8545.54,1,12.4224,8545.54,6,-6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,6,6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,-5,6,-445.739,-592.71,741.612,0,53.0555,741.612,-5,-6,-445.739,-592.71,741.612,0,53.0555,741.612,6,-6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,5,6,-445.739,592.71,741.612,0,-53.0555,741.612,-6,6,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,-6,8345.48,1838.3,8545.54,1,12.4224,8545.54,5,-6,-445.739,592.71,741.612,0,-53.0555,741.612,6,6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,-6,6,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,-6,8345.48,1838.3,8545.54,1,12.4224,8545.54,6,-6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,6,6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,-6,6,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,-6,8345.48,1838.3,8545.54,1,12.4224,8545.54,6,-6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,6,6,5.91133,6,8345.48,-1838.3,-12.4224,8545.54,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,-6,6,-5.91133,6,8345.48,1838.3,12.4224,8545.54,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,-6,-5.91133,-6,8345.48,1838.3,12.4224,8545.54,8345.48,1838.3,8545.54,1,12.4224,8545.54,6,-6,5.91133,-6,8345.48,-1838.3,-12.4224,8545.54,8345.48,-1838.3,8545.54,1,-12.4224,8545.54
1.02,6,6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,-6,6,7867.33,2484.15,8250.21,1,17.5238,8250.21,-6,-6,7867.33,2484.15,8250.21,1,17.5238,8250.21,6,-6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,5,6,-602.592,686.845,913.714,0,-48.7384,913.714,-5,6,-602.592,-686.845,913.714,0,48.7384,913.714,-5,-6,-602.592,-686.845,913.714,0,48.7384,913.714,5,-6,-602.592,686.845,913.714,0,-48.7384,913.714,6,6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,-6,6,7867.33,2484.15,8250.21,1,17.5238,8250.21,-6,-6,7867.33,2484.15,8250.21,1,17.5238,8250.21,6,-6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,6,6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,7,6,984.037,-714.761,1216.23,0,-35.993,1216.23,6,-6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,7,-6,984.037,-714.761,1216.23,0,-35.993,1216.23,-6,6,7867.33,2484.15,8250.21,1,17.5238,8250.21,-7,6,984.037,714.761,1216.23,0,35.993,1216.23,-6,-6,7867.33,2484.15,8250.21,1,17.5238,8250.21,-7,-6,984.037,714.761,1216.23,0,35.993,1216.23,6,6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,-6,6,7867.33,2484.15,8250.21,1,17.5238,8250.21,-6,-6,7867.33,2484.15,8250.21,1,17.5238,8250.21,6,-6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,6,6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,-6,6,7867.33,2484.15,8250.21,1,17.5238,8250.21,-6,-6,7867.33,2484.15,8250.21,1,17.5238,8250.21,6,-6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,6,6,5.88235,6,7867.33,-2484.15,-17.5238,8250.21,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,-6,6,-5.88235,6,7867.33,2484.15,17.5238,8250.21,7867.33,2484.15,8250.21,1,17.5238,8250.21,-6,-6,-5.88235,-6,7867.33,2484.15,17.5238,8250.21,7867.33,2484.15,8250.21,1,17.5238,8250.21,6,-6,5.88235,-6,7867.33,-2484.15,-17.5238,8250.21,7867.33,-2484.15,8250.21,1,-17.5238,8250.21
1.025,6,6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,-6,6,7364.07,3042.85,7967.96,1,22.4505,7967.96,-6,-6,7364.07,3042.85,7967.96,1,22.4505,7967.96,6,-6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,5,6,-782.871,841.84,1149.6,0,-47.0787,1149.6,-5,6,-782.871,-841.84,1149.6,0,47.0787,1149.6,-5,-6,-782.871,-841.84,1149.6,0,47.0787,1149.6,5,-6,-782.871,841.84,1149.6,0,-47.0787,1149.6,6,6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,-6,6,7364.07,3042.85,7967.96,1,22.4505,7967.96,-6,-6,7364.07,3042.85,7967.96,1,22.4505,7967.96,6,-6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,6,6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,7,6,1183.82,-903.194,1489.02,0,-37.3418,1489.02,6,-6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,7,-6,1183.82,-903.194,1489.02,0,-37.3418,1489.02,-6,6,7364.07,3042.85,7967.96,1,22.4505,7967.96,-7,6,1183.82,903.194,1489.02,0,37.3418,1489.02,-6,-6,7364.07,3042.85,7967.96,1,22.4505,7967.96,-7,-6,1183.82,903.194,1489.02,0,37.3418,1489.02,6,6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,-6,6,7364.07,3042.85,7967.96,1,22.4505,7967.96,-6,-6,7364.07,3042.85,7967.96,1,22.4505,7967.96,6,-6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,6,6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,-6,6,7364.07,3042.85,7967.96,1,22.4505,7967.96,-6,-6,7364.07,3042.85,7967.96,1,22.4505,7967.96,6,-6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,6,6,5.85366,6,7364.07,-3042.85,-22.4505,7967.96,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,-6,6,-5.85366,6,7364.07,3042.85,22.4505,7967.96,7364.07,3042.85,7967.96,1,22.4505,7967.96,-6,-6,-5.85366,-6,7364.07,3042.85,22.4505,7967.96,7364.07,3042.85,7967.96,1,22.4505,7967.96,6,-6,5.85366,-6,7364.07,-3042.85,-22.4505,7967.96,7364.07,-3042.85,7967.96,1,-22.4505,7967.96
1.03,6,6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,-6,6,6845.91,3664.19,7764.84,1,28.1574,7764.84,-6,-6,6845.91,3664.19,7764.84,1,28.1574,7764.84,6,-6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,5,6,-940.776,1045.36,1406.36,0,-48.0143,1406.36,-5,6,-940.776,-1045.36,1406.36,0,48.0143,1406.36,-5,-6,-940.776,-1045.36,1406.36,0,48.0143,1406.36,5,-6,-940.776,1045.36,1406.36,0,-48.0143,1406.36,6,6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,-6,6,6845.91,3664.19,7764.84,1,28.1574,7764.84,-6,-6,6845.91,3664.19,7764.84,1,28.1574,7764.84,6,-6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,6,6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,7,6,1427.94,-1111.97,1809.83,0,-37.9088,1809.83,6,-6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,7,-6,1427.94,-1111.97,1809.83,0,-37.9088,1809.83,-6,6,6845.91,3664.19,7764.84,1,28.1574,7764.84,-7,6,1427.94,1111.97,1809.83,0,37.9088,1809.83,-6,-6,6845.91,3664.19,7764.84,1,28.1574,7764.84,-7,-6,1427.94,1111.97,1809.83,0,37.9088,1809.83,6,6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,-6,6,6845.91,3664.19,7764.84,1,28.1574,7764.84,-6,-6,6845.91,3664.19,7764.84,1,28.1574,7764.84,6,-6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,6,6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,-6,6,6845.91,3664.19,7764.84,1,28.1574,7764.84,-6,-6,6845.91,3664.19,7764.84,1,28.1574,7764.84,6,-6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,6,6,5.82524,6,6845.91,-3664.19,-28.1574,7764.84,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,-6,6,-5.82524,6,6845.91,3664.19,28.1574,7764.84,6845.91,3664.19,7764.84,1,28.1574,7764.84,-6,-6,-5.82524,-6,6845.91,3664.19,28.1574,7764.84,6845.91,3664.19,7764.84,1,28.1574,7764.84,6,-6,5.82524,-6,6845.91,-3664.19,-28.1574,7764.84,6845.91,-3664.19,7764.84,1,-28.1574,7764.84
1.035,6,6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,-6,6,6360.97,4211.82,7628.98,1,33.5099,7628.98,-6,-6,6360.97,4211.82,7628.98,1,33.5099,7628.98,6,-6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,5,6,-1047.13,1235.22,1619.34,0,-49.7111,1619.34,-5,6,-1047.13,-1235.22,1619.34,0,49.7111,1619.34,-5,-6,-1047.13,-1235.22,1619.34,0,49.7111,1619.34,5,-6,-1047.13,1235.22,1619.34,0,-49.7111,1619.34,6,6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,-6,6,6360.97,4211.82,7628.98,1,33.5099,7628.98,-6,-6,6360.97,4211.82,7628.98,1,33.5099,7628.98,6,-6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,6,6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,7,6,1657.2,-1256.39,2079.62,0,-37.1673,2079.62,6,-6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,7,-6,1657.2,-1256.39,2079.62,0,-37.1673,2079.62,-6,6,6360.97,4211.82,7628.98,1,33.5099,7628.98,-7,6,1657.2,1256.39,2079.62,0,37.1673,2079.62,-6,-6,6360.97,4211.82,7628.98,1,33.5099,7628.98,-7,-6,1657.2,1256.39,2079.62,0,37.1673,2079.62,6,6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,-6,6,6360.97,4211.82,7628.98,1,33.5099,7628.98,-6,-6,6360.97,4211.82,7628.98,1,33.5099,7628.98,6,-6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,6,6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,-6,6,6360.97,4211.82,7628.98,1,33.5099,7628.98,-6,-6,6360.97,4211.82,7628.98,1,33.5099,7628.98,6,-6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,6,6,5.7971,6,6360.97,-4211.82,-33.5099,7628.98,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,-6,6,-5.7971,6,6360.97,4211.82,33.5099,7628.98,6360.97,4211.82,7628.98,1,33.5099,7628.98,-6,-6,-5.7971,-6,6360.97,4211.82,33.5099,7628.98,6360.97,4211.82,7628.98,1,33.5099,7628.98,6,-6,5.7971,-6,6360.97,-4211.82,-33.5099,7628.98,6360.97,-4211.82,7628.98,1,-33.5099,7628.98
1.04,6,6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,-6,6,5871.62,4831.74,7604.06,1,39.4509,7604.06,-6,-6,5871.62,4831.74,7604.06,1,39.4509,7604.06,6,-6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,5,6,-1200.12,1399.66,1843.73,0,-49.3888,1843.73,-5,6,-1200.12,-1399.66,1843.73,0,49.3888,1843.73,-5,-6,-1200.12,-1399.66,1843.73,0,49.3888,1843.73,5,-6,-1200.12,1399.66,1843.73,0,-49.3888,1843.73,6,6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,-6,6,5871.62,4831.74,7604.06,1,39.4509,7604.06,-6,-6,5871.62,4831.74,7604.06,1,39.4509,7604.06,6,-6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,6,6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,7,6,1916.61,-1438.79,2396.56,0,-36.8954,2396.56,6,-6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,7,-6,1916.61,-1438.79,2396.56,0,-36.8954,2396.56,-6,6,5871.62,4831.74,7604.06,1,39.4509,7604.06,-7,6,1916.61,1438.79,2396.56,0,36.8954,2396.56,-6,-6,5871.62,4831.74,7604.06,1,39.4509,7604.06,-7,-6,1916.61,1438.79,2396.56,0,36.8954,2396.56,6,6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,-6,6,5871.62,4831.74,7604.06,1,39.4509,7604.06,-6,-6,5871.62,4831.74,7604.06,1,39.4509,7604.06,6,-6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,6,6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,-6,6,5871.62,4831.74,7604.06,1,39.4509,7604.06,-6,-6,5871.62,4831.74,7604.06,1,39.4509,7604.06,6,-6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,6,6,5.76923,6,5871.62,-4831.74,-39.4509,7604.06,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,-6,6,-5.76923,6,5871.62,4831.74,39.4509,7604.06,5871.62,4831.74,7604.06,1,39.4509,7604.06,-6,-6,-5.76923,-6,5871.62,4831.74,39.4509,7604.06,5871.62,4831.74,7604.06,1,39.4509,7604.06,6,-6,5.76923,-6,5871.62,-4831.74,-39.4509,7604.06,5871.62,-4831.74,7604.06,1,-39.4509,7604.06
1.045,6,6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,-6,6,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,-6,5317.31,5344.98,7539.4,1,45.1487,7539.4,6,-6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,5,6,-1337.86,1612.46,2095.21,0,-50.3176,2095.21,-5,6,-1337.86,-1612.46,2095.21,0,50.3176,2095.21,-5,-6,-1337.86,-1612.46,2095.21,0,50.3176,2095.21,5,-6,-1337.86,1612.46,2095.21,0,-50.3176,2095.21,6,6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,-6,6,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,-6,5317.31,5344.98,7539.4,1,45.1487,7539.4,6,-6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,6,6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,-5,6,-1337.86,-1612.46,2095.21,0,50.3176,2095.21,-5,-6,-1337.86,-1612.46,2095.21,0,50.3176,2095.21,6,-6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,5,6,-1337.86,1612.46,2095.21,0,-50.3176,2095.21,-6,6,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,-6,5317.31,5344.98,7539.4,1,45.1487,7539.4,5,-6,-1337.86,1612.46,2095.21,0,-50.3176,2095.21,6,6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,-6,6,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,-6,5317.31,5344.98,7539.4,1,45.1487,7539.4,6,-6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,6,6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,-6,6,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,-6,5317.31,5344.98,7539.4,1,45.1487,7539.4,6,-6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,6,6,5.74163,6,5317.31,-5344.98,-45.1487,7539.4,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,-6,6,-5.74163,6,5317.31,5344.98,45.1487,7539.4,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,-6,-5.74163,-6,5317.31,5344.98,45.1487,7539.4,5317.31,5344.98,7539.4,1,45.1487,7539.4,6,-6,5.74163,-6,5317.31,-5344.98,-45.1487,7539.4,5317.31,-5344.98,7539.4,1,-45.1487,7539.4
1.05,6,6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,-6,6,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,-6,4913.75,5623.29,7467.69,1,48.8524,7467.69,6,-6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,5,6,-1341.88,1959.71,2375.1,0,-55.5992,2375.1,-5,6,-1341.88,-1959.71,2375.1,0,55.5992,2375.1,-5,-6,-1341.88,-1959.71,2375.1,0,55.5992,2375.1,5,-6,-1341.88,1959.71,2375.1,0,-55.5992,2375.1,6,6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,-6,6,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,-6,4913.75,5623.29,7467.69,1,48.8524,7467.69,6,-6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,6,6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,-5,6,-1341.88,-1959.71,2375.1,0,55.5992,2375.1,-5,-6,-1341.88,-1959.71,2375.1,0,55.5992,2375.1,6,-6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,5,6,-1341.88,1959.71,2375.1,0,-55.5992,2375.1,-6,6,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,-6,4913.75,5623.29,7467.69,1,48.8524,7467.69,5,-6,-1341.88,1959.71,2375.1,0,-55.5992,2375.1,6,6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,-6,6,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,-6,4913.75,5623.29,7467.69,1,48.8524,7467.69,6,-6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,6,6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,-6,6,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,-6,4913.75,5623.29,7467.69,1,48.8524,7467.69,6,-6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,6,6,5.71429,6,4913.75,-5623.29,-48.8524,7467.69,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,-6,6,-5.71429,6,4913.75,5623.29,48.8524,7467.69,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,-6,-5.71429,-6,4913.75,5623.29,48.8524,7467.69,4913.75,5623.29,7467.69,1,48.8524,7467.69,6,-6,5.71429,-6,4913.75,-5623.29,-48.8524,7467.69,4913.75,-5623.29,7467.69,1,-48.8524,7467.69
1.055,6,6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,-6,6,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,-6,4362.52,5868.88,7312.69,1,53.3754,7312.69,6,-6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,5,6,-1325.44,2433.43,2770.99,0,-61.4238,2770.99,-5,6,-1325.44,-2433.43,2770.99,0,61.4238,2770.99,-5,-6,-1325.44,-2433.43,2770.99,0,61.4238,2770.99,5,-6,-1325.44,2433.43,2770.99,0,-61.4238,2770.99,6,6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,-6,6,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,-6,4362.52,5868.88,7312.69,1,53.3754,7312.69,6,-6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,6,6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,-5,6,-1325.44,-2433.43,2770.99,0,61.4238,2770.99,-5,-6,-1325.44,-2433.43,2770.99,0,61.4238,2770.99,6,-6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,5,6,-1325.44,2433.43,2770.99,0,-61.4238,2770.99,-6,6,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,-6,4362.52,5868.88,7312.69,1,53.3754,7312.69,5,-6,-1325.44,2433.43,2770.99,0,-61.4238,2770.99,6,6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,-6,6,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,-6,4362.52,5868.88,7312.69,1,53.3754,7312.69,6,-6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,6,6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,-6,6,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,-6,4362.52,5868.88,7312.69,1,53.3754,7312.69,6,-6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,6,6,5.6872,6,4362.52,-5868.88,-53.3754,7312.69,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,-6,6,-5.6872,6,4362.52,5868.88,53.3754,7312.69,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,-6,-5.6872,-6,4362.52,5868.88,53.3754,7312.69,4362.52,5868.88,7312.69,1,53.3754,7312.69,6,-6,5.6872,-6,4362.52,-5868.88,-53.3754,7312.69,4362.52,-5868.88,7312.69,1,-53.3754,7312.69
1.06,6,6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,-6,6,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,-6,3849.06,5943.62,7081.09,1,57.0731,7081.09,6,-6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,5,6,-1217.17,2915.07,3158.97,0,-67.3373,3158.97,-5,6,-1217.17,-2915.07,3158.97,0,67.3373,3158.97,-5,-6,-1217.17,-2915.07,3158.97,0,67.3373,3158.97,5,-6,-1217.17,2915.07,3158.97,0,-67.3373,3158.97,6,6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,-6,6,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,-6,3849.06,5943.62,7081.09,1,57.0731,7081.09,6,-6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,6,6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,-5,6,-1217.17,-2915.07,3158.97,0,67.3373,3158.97,-5,-6,-1217.17,-2915.07,3158.97,0,67.3373,3158.97,6,-6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,5,6,-1217.17,2915.07,3158.97,0,-67.3373,3158.97,-6,6,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,-6,3849.06,5943.62,7081.09,1,57.0731,7081.09,5,-6,-1217.17,2915.07,3158.97,0,-67.3373,3158.97,6,6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,-6,6,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,-6,3849.06,5943.62,7081.09,1,57.0731,7081.09,6,-6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,6,6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,-6,6,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,-6,3849.06,5943.62,7081.09,1,57.0731,7081.09,6,-6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,6,6,5.66038,6,3849.06,-5943.62,-57.0731,7081.09,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,-6,6,-5.66038,6,3849.06,5943.62,57.0731,7081.09,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,-6,-5.66038,-6,3849.06,5943.62,57.0731,7081.09,3849.06,5943.62,7081.09,1,57.0731,7081.09,6,-6,5.66038,-6,3849.06,-5943.62,-57.0731,7081.09,3849.06,-5943.62,7081.09,1,-57.0731,7081.09
1.065,6,6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,-6,6,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,-6,3325.02,5954.9,6820.3,1,60.8224,6820.3,6,-6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,5,6,-931.302,3337.28,3464.79,0,-74.4077,3464.79,-5,6,-931.302,-3337.28,3464.79,0,74.4077,3464.79,-5,-6,-931.302,-3337.28,3464.79,0,74.4077,3464.79,5,-6,-931.302,3337.28,3464.79,0,-74.4077,3464.79,6,6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,-6,6,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,-6,3325.02,5954.9,6820.3,1,60.8224,6820.3,6,-6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,6,6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,-5,6,-931.302,-3337.28,3464.79,0,74.4077,3464.79,-5,-6,-931.302,-3337.28,3464.79,0,74.4077,3464.79,6,-6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,5,6,-931.302,3337.28,3464.79,0,-74.4077,3464.79,-6,6,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,-6,3325.02,5954.9,6820.3,1,60.8224,6820.3,5,-6,-931.302,3337.28,3464.79,0,-74.4077,3464.79,6,6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,-6,6,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,-6,3325.02,5954.9,6820.3,1,60.8224,6820.3,6,-6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,6,6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,-6,6,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,-6,3325.02,5954.9,6820.3,1,60.8224,6820.3,6,-6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,6,6,5.6338,6,3325.02,-5954.9,-60.8224,6820.3,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,-6,6,-5.6338,6,3325.02,5954.9,60.8224,6820.3,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,-6,-5.6338,-6,3325.02,5954.9,60.8224,6820.3,3325.02,5954.9,6820.3,1,60.8224,6820.3,6,-6,5.6338,-6,3325.02,-5954.9,-60.8224,6820.3,3325.02,-5954.9,6820.3,1,-60.8224,6820.3
1.07,6,6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,-6,6,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,-6,2820.31,5859.68,6503.07,1,64.2981,6503.07,6,-6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,5,6,-645.646,3808.34,3862.68,0,-80.3779,3862.68,-5,6,-645.646,-3808.34,3862.68,0,80.3779,3862.68,-5,-6,-645.646,-3808.34,3862.68,0,80.3779,3862.68,5,-6,-645.646,3808.34,3862.68,0,-80.3779,3862.68,6,6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,-6,6,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,-6,2820.31,5859.68,6503.07,1,64.2981,6503.07,6,-6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,6,6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,-5,6,-645.646,-3808.34,3862.68,0,80.3779,3862.68,-5,-6,-645.646,-3808.34,3862.68,0,80.3779,3862.68,6,-6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,5,6,-645.646,3808.34,3862.68,0,-80.3779,3862.68,-6,6,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,-6,2820.31,5859.68,6503.07,1,64.2981,6503.07,5,-6,-645.646,3808.34,3862.68,0,-80.3779,3862.68,6,6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,-6,6,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,-6,2820.31,5859.68,6503.07,1,64.2981,6503.07,6,-6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,6,6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,-6,6,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,-6,2820.31,5859.68,6503.07,1,64.2981,6503.07,6,-6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,6,6,5.60748,6,2820.31,-5859.68,-64.2981,6503.07,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,-6,6,-5.60748,6,2820.31,5859.68,64.2981,6503.07,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,-6,-5.60748,-6,2820.31,5859.68,64.2981,6503.07,2820.31,5859.68,6503.07,1,64.2981,6503.07,6,-6,5.60748,-6,2820.31,-5859.68,-64.2981,6503.07,2820.31,-5859.68,6503.07,1,-64.2981,6503.07
1.075,6,6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,-6,6,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,-6,2381.08,5758.3,6231.18,1,67.5347,6231.18,6,-6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,5,6,-340.744,4202.82,4216.61,0,-85.3649,4216.61,-5,6,-340.744,-4202.82,4216.61,0,85.3649,4216.61,-5,-6,-340.744,-4202.82,4216.61,0,85.3649,4216.61,5,-6,-340.744,4202.82,4216.61,0,-85.3649,4216.61,6,6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,-6,6,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,-6,2381.08,5758.3,6231.18,1,67.5347,6231.18,6,-6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,6,6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,-5,6,-340.744,-4202.82,4216.61,0,85.3649,4216.61,-5,-6,-340.744,-4202.82,4216.61,0,85.3649,4216.61,6,-6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,5,6,-340.744,4202.82,4216.61,0,-85.3649,4216.61,-6,6,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,-6,2381.08,5758.3,6231.18,1,67.5347,6231.18,5,-6,-340.744,4202.82,4216.61,0,-85.3649,4216.61,6,6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,-6,6,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,-6,2381.08,5758.3,6231.18,1,67.5347,6231.18,6,-6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,6,6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,-6,6,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,-6,2381.08,5758.3,6231.18,1,67.5347,6231.18,6,-6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,6,6,5.5814,6,2381.08,-5758.3,-67.5347,6231.18,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,-6,6,-5.5814,6,2381.08,5758.3,67.5347,6231.18,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,-6,-5.5814,-6,2381.08,5758.3,67.5347,6231.18,2381.08,5758.3,6231.18,1,67.5347,6231.18,6,-6,5.5814,-6,2381.08,-5758.3,-67.5347,6231.18,2381.08,-5758.3,6231.18,1,-67.5347,6231.18
1.08,6,6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,-6,6,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,-6,1813.28,5586.18,5873.1,1,72.0165,5873.1,6,-6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,5,6,-20.7451,4562.89,4562.94,0,-89.7395,4562.94,-5,6,-20.7451,-4562.89,4562.94,0,89.7395,4562.94,-5,-6,-20.7451,-4562.89,4562.94,0,89.7395,4562.94,5,-6,-20.7451,4562.89,4562.94,0,-89.7395,4562.94,6,6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,-6,6,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,-6,1813.28,5586.18,5873.1,1,72.0165,5873.1,6,-6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,6,6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,-5,6,-20.7451,-4562.89,4562.94,0,89.7395,4562.94,-5,-6,-20.7451,-4562.89,4562.94,0,89.7395,4562.94,6,-6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,5,6,-20.7451,4562.89,4562.94,0,-89.7395,4562.94,-6,6,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,-6,1813.28,5586.18,5873.1,1,72.0165,5873.1,5,-6,-20.7451,4562.89,4562.94,0,-89.7395,4562.94,6,6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,-6,6,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,-6,1813.28,5586.18,5873.1,1,72.0165,5873.1,6,-6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,6,6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,-6,6,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,-6,1813.28,5586.18,5873.1,1,72.0165,5873.1,6,-6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,6,6,5.55556,6,1813.28,-5586.18,-72.0165,5873.1,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,-6,6,-5.55556,6,1813.28,5586.18,72.0165,5873.1,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,-6,-5.55556,-6,1813.28,5586.18,72.0165,5873.1,1813.28,5586.18,5873.1,1,72.0165,5873.1,6,-6,5.55556,-6,1813.28,-5586.18,-72.0165,5873.1,1813.28,-5586.18,5873.1,1,-72.0165,5873.1
1.085,6,6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,-6,6,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,-6,1282.48,5428.71,5578.14,1,76.7081,5578.14,6,-6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,6,9,-7.38964e-13,0,7.38964e-13,0,-0,7.38964e-13,5,4,-5.40012e-13,-4.54747e-13,7.05981e-13,0,40.1009,7.05981e-13,-5,9,-5.82645e-13,4.54747e-13,7.39101e-13,0,-37.9716,7.39101e-13,-6,-9,-6.25278e-13,6.82121e-13,9.25344e-13,0,-47.4896,9.25344e-13,6,6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,-6,6,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,-6,1282.48,5428.71,5578.14,1,76.7081,5578.14,6,-6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,6,6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,-5,6,369.709,-4864.34,4878.37,0,-85.6537,4878.37,-5,-6,369.709,-4864.34,4878.37,0,-85.6537,4878.37,6,-6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,5,6,369.709,4864.34,4878.37,0,85.6537,4878.37,-6,6,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,-6,1282.48,5428.71,5578.14,1,76.7081,5578.14,5,-6,369.709,4864.34,4878.37,0,85.6537,4878.37,6,6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,-6,6,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,-6,1282.48,5428.71,5578.14,1,76.7081,5578.14,6,-6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,6,6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,-6,6,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,-6,1282.48,5428.71,5578.14,1,76.7081,5578.14,6,-6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,6,6,5.52995,6,1282.48,-5428.71,-76.7081,5578.14,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,-6,6,-5.52995,6,1282.48,5428.71,76.7081,5578.14,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,-6,-5.52995,-6,1282.48,5428.71,76.7081,5578.14,1282.48,5428.71,5578.14,1,76.7081,5578.14,6,-6,5.52995,-6,1282.48,-5428.71,-76.7081,5578.14,1282.48,-5428.71,5578.14,1,-76.7081,5578.14
1.09,6,6,822.033,-5218.7,5283.05,1,-81.0485,5283.05,-6,6,822.033,5218.7,5283.05,1,81.0485,5283.05,-6,-6,822.033,5218.7,5283.05,1,81.0485,5283.05,6,-6,822.033,-5218.7,5283.05,1,-81.0485,5283.05,5,4,-7.38964e-13,0,7.38964e-13,0,-0,7.38964e-13,-5,9,-6.25278e-13,2.27374e-13,6.65335e-13,0,-19.9831,6.65335e-13,-6,-9,-6.25278e-13,1.13687e-12,1.29748e-12,0,-61.1892,1.29748e-12,-5,-4,-5.96856e-13,-1.13687e-13,6.07587e-13,0,10.7843,6.07587e-13,8,6,914.359,-1529.26,1781.77,0,-59.1245,1781.77,-8,6,914.359,1529.26,1781.77,0,59.1245,1781.77,-8,-6,914.359,1529.26,1781.77,0,59.1245,1781.77,8,-6,914.359,-1529.26,1781.77,0,-59.1245,1781.77,6,6,822.033,-5218.7,5283.05,1,-81.0485,5283.05,-5,6,687.856,-5095.14,5141.36,0,-82.3114,5141.36,-5,-6,687.856,-5095.14,5141.36,0,-82.3114,5141.36,6,-6,822.033,-5218.7,5283.05,1,-81.0485,5283.05,5,6,687.856,5095.14,5141.36,0,82.3114,5141.36,-6,6,822.033,5218.7,5283.05,1,81.0485,5283.05,-6,-6,822.033,5218.7,5283.05,1,81.0485,5283.05,5,-6,687.856,5095.14,5141.36,0,82.3114,5141.36,6,6,822.033,-5218.7,5283.05,1,-81.0485,5283.05,-6,6,822.033,5218.7,5283.05,1,81.0485,5283.05,-6,-6,822.033,5218.7,5283.05,1,81.0485,5283.05,6,-6,822.033,-5218.7,5283.05,1,-81.0485,5283.05,6,6,822.033,-5218.7,5283.05,1,-81.0485,5283.05,-6,6,822.033,5218.7,5283.05,1,81.0485,5283.05,-6,-6,822.033,5218.7,5283.05,1,81.0485,5283.05,6,-6,822.033,-5218.7,5283.05,1,-81.0485,5283.05,6,6,5.50459,6,822.033,-5218.7,-81.0485,5283.05,822.033,-5218.7,5283.05,1,-81.0485,5283.05,-6,6,-5.50459,6,822.033,5218.7,81.0485,5283.05,822.033,5218.7,5283.05,1,81.0485,5283.05,-6,-6,-5.50459,-6,822.033,5218.7,81.0485,5283.05,822.033,5218.7,5283.05,1,81.0485,5283.05,6,-6,5.50459,-6,822.033,-5218.7,-81.0485,5283.05,822.033,-5218.7,5283.05,1,-81.0485,5283.05
1.095,6,6,310.211,-4929.4,4939.15,0,-86.3991,4939.15,-6,6,310.211,4929.4,4939.15,0,86.3991,4939.15,-6,-6,310.211,4929.4,4939.15,0,86.3991,4939.15,6,-6,310.211,-4929.4,4939.15,0,-86.3991,4939.15,5,4,-6.82121e-13,-4.54747e-13,8.19807e-13,0,33.6901,8.19807e-13,-5,9,-6.82121e-13,2.27374e-13,7.19019e-13,0,-18.4349,7.19019e-13,-6,-9,-5.96856e-13,9.09495e-13,1.08785e-12,0,-56.7251,1.08785e-12,-5,-4,-5.11591e-13,4.54747e-13,6.84485e-13,0,-41.6335,6.84485e-13,5,6,1036.37,5401.3,5499.83,1,79.1384,5499.83,-5,6,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,-5,-6,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,5,-6,1036.37,5401.3,5499.83,1,79.1384,5499.83,6,6,310.211,-4929.4,4939.15,0,-86.3991,4939.15,-5,6,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,-5,-6,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,6,-6,310.211,-4929.4,4939.15,0,-86.3991,4939.15,5,6,1036.37,5401.3,5499.83,1,79.1384,5499.83,-6,6,310.211,4929.4,4939.15,0,86.3991,4939.15,-6,-6,310.211,4929.4,4939.15,0,86.3991,4939.15,5,-6,1036.37,5401.3,5499.83,1,79.1384,5499.83,5,6,1036.37,5401.3,5499.83,1,79.1384,5499.83,-5,6,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,-5,-6,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,5,-6,1036.37,5401.3,5499.83,1,79.1384,5499.83,5,6,1036.37,5401.3,5499.83,1,79.1384,5499.83,-5,6,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,-5,-6,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,5,-6,1036.37,5401.3,5499.83,1,79.1384,5499.83,5,6,5.47945,6,310.211,-4929.4,-86.3991,4939.15,1036.37,5401.3,5499.83,1,79.1384,5499.83,-5,6,-5.47945,6,310.211,4929.4,86.3991,4939.15,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,-5,-6,-5.47945,-6,310.211,4929.4,86.3991,4939.15,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,5,-6,5.47945,-6,310.211,-4929.4,-86.3991,4939.15,1036.37,5401.3,5499.83,1,79.1384,5499.83
1.1,6,6,12.9644,-4689.69,4689.71,0,-89.8416,4689.71,-6,6,12.9644,4689.69,4689.71,0,89.8416,4689.71,-6,-6,12.9644,4689.69,4689.71,0,89.8416,4689.71,6,-6,12.9644,-4689.69,4689.71,0,-89.8416,4689.71,5,4,-6.82121e-13,0,6.82121e-13,0,-0,6.82121e-13,6,9,-5.14699e-13,-4.54747e-13,6.86812e-13,0,41.4612,6.86812e-13,-5,-4,-8.52651e-13,-2.27374e-13,8.82447e-13,0,14.9314,8.82447e-13,-6,-9,-5.14699e-13,5.68434e-13,7.66833e-13,0,-47.8401,7.66833e-13,5,6,1457.78,5577.33,5764.7,1,75.352,5764.7,-5,6,1457.78,-5577.33,5764.7,1,-75.352,5764.7,-5,-6,1457.78,-5577.33,5764.7,1,-75.352,5764.7,5,-6,1457.78,5577.33,5764.7,1,75.352,5764.7,6,6,12.9644,-4689.69,4689.71,0,-89.8416,4689.71,-5,6,1457.78,-5577.33,5764.7,1,-75.352,5764.7,-5,-6,1457.78,-5577.33,5764.7,1,-75.352,5764.7,6,-6,12.9644,-4689.69,4689.71,0,-89.8416,4689.71,5,6,1457.78,5577.33,5764.7,1,75.352,5764.7,-6,6,12.9644,4689.69,4689.71,0,89.8416,4689.71,-6,-6,12.9644,4689.69,4689.71,0,89.8416,4689.71,5,-6,1457.78,5577.33,5764.7,1,75.352,5764.7,5,6,1457.78,5577.33,5764.7,1,75.352,5764.7,-5,6,1457.78,-5577.33,5764.7,1,-75.352,5764.7,-5,-6,1457.78,-5577.33,5764.7,1,-75.352,5764.7,5,-6,1457.78,5577.33,5764.7,1,75.352,5764.7,5,6,1457.78,5577.33,5764.7,1,75.352,5764.7,-5,6,1457.78,-5577.33,5764.7,1,-75.352,5764.7,-5,-6,1457.78,-5577.33,5764.7,1,-75.352,5764.7,5,-6,1457.78,5577.33,5764.7,1,75.352,5764.7,5,6,5.45455,6,12.9644,-4689.69,-89.8416,4689.71,1457.78,5577.33,5764.7,1,75.352,5764.7,-5,6,-5.45455,6,12.9644,4689.69,89.8416,4689.71,1457.78,-5577.33,5764.7,1,-75.352,5764.7,-5,-6,-5.45455,-6,12.9644,4689.69,89.8416,4689.71,1457.78,-5577.33,5764.7,1,-75.352,5764.7,5,-6,5.45455,-6,12.9644,-4689.69,-89.8416,4689.71,1457.78,5577.33,5764.7,1,75.352,5764.7
1.105,6,6,-361.358,-4299.7,4314.85,0,85.196,4314.85,-6,6,-361.358,4299.7,4314.85,0,-85.196,4314.85,-6,-6,-361.358,4299.7,4314.85,0,-85.196,4314.85,6,-6,-361.358,-4299.7,4314.85,0,85.196,4314.85,6,6,-361.358,-4299.7,4314.85,0,85.196,4314.85,-6,6,-361.358,4299.7,4314.85,0,-85.196,4314.85,-6,-6,-361.358,4299.7,4314.85,0,-85.196,4314.85,6,-6,-361.358,-4299.7,4314.85,0,85.196,4314.85,5,6,1963.74,5799.98,6123.4,1,71.2951,6123.4,-5,6,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,-5,-6,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,5,-6,1963.74,5799.98,6123.4,1,71.2951,6123.4,6,6,-361.358,-4299.7,4314.85,0,85.196,4314.85,-5,6,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,-5,-6,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,6,-6,-361.358,-4299.7,4314.85,0,85.196,4314.85,5,6,1963.74,5799.98,6123.4,1,71.2951,6123.4,-6,6,-361.358,4299.7,4314.85,0,-85.196,4314.85,-6,-6,-361.358,4299.7,4314.85,0,-85.196,4314.85,5,-6,1963.74,5799.98,6123.4,1,71.2951,6123.4,5,6,1963.74,5799.98,6123.4,1,71.2951,6123.4,-5,6,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,-5,-6,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,5,-6,1963.74,5799.98,6123.4,1,71.2951,6123.4,5,6,1963.74,5799.98,6123.4,1,71.2951,6123.4,-5,6,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,-5,-6,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,5,-6,1963.74,5799.98,6123.4,1,71.2951,6123.4,5,6,5.42986,6,-361.358,-4299.7,85.196,4314.85,1963.74,5799.98,6123.4,1,71.2951,6123.4,-5,6,-5.42986,6,-361.358,4299.7,-85.196,4314.85,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,-5,-6,-5.42986,-6,-361.358,4299.7,-85.196,4314.85,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,5,-6,5.42986,-6,-361.358,-4299.7,85.196,4314.85,1963.74,5799.98,6123.4,1,71.2951,6123.4
1.11,6,6,-598.289,-4060.07,4103.91,0,81.6173,4103.91,-6,6,-598.289,4060.07,4103.91,0,-81.6173,4103.91,-6,-6,-598.289,4060.07,4103.91,0,-81.6173,4103.91,6,-6,-598.289,-4060.07,4103.91,0,81.6173,4103.91,6,6,-598.289,-4060.07,4103.91,0,81.6173,4103.91,-6,6,-598.289,4060.07,4103.91,0,-81.6173,4103.91,-6,-6,-598.289,4060.07,4103.91,0,-81.6173,4103.91,6,-6,-598.289,-4060.07,4103.91,0,81.6173,4103.91,5,6,2499.65,5812.01,6326.74,1,66.7283,6326.74,-5,6,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,-5,-6,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,5,-6,2499.65,5812.01,6326.74,1,66.7283,6326.74,6,6,-598.289,-4060.07,4103.91,0,81.6173,4103.91,-5,6,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,-5,-6,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,6,-6,-598.289,-4060.07,4103.91,0,81.6173,4103.91,5,6,2499.65,5812.01,6326.74,1,66.7283,6326.74,-6,6,-598.289,4060.07,4103.91,0,-81.6173,4103.91,-6,-6,-598.289,4060.07,4103.91,0,-81.6173,4103.91,5,-6,2499.65,5812.01,6326.74,1,66.7283,6326.74,5,6,2499.65,5812.01,6326.74,1,66.7283,6326.74,-5,6,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,-5,-6,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,5,-6,2499.65,5812.01,6326.74,1,66.7283,6326.74,5,6,2499.65,5812.01,6326.74,1,66.7283,6326.74,-5,6,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,-5,-6,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,5,-6,2499.65,5812.01,6326.74,1,66.7283,6326.74,5,6,5.40541,6,-598.289,-4060.07,81.6173,4103.91,2499.65,5812.01,6326.74,1,66.7283,6326.74,-5,6,-5.40541,6,-598.289,4060.07,-81.6173,4103.91,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,-5,-6,-5.40541,-6,-598.289,4060.07,-81.6173,4103.91,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,5,-6,5.40541,-6,-598.289,-4060.07,81.6173,4103.91,2499.65,5812.01,6326.74,1,66.7283,6326.74
1.115,6,6,-823.926,-3692.55,3783.36,0,77.4215,3783.36,-6,6,-823.926,3692.55,3783.36,0,-77.4215,3783.36,-6,-6,-823.926,3692.55,3783.36,0,-77.4215,3783.36,6,-6,-823.926,-3692.55,3783.36,0,77.4215,3783.36,6,6,-823.926,-3692.55,3783.36,0,77.4215,3783.36,-6,6,-823.926,3692.55,3783.36,0,-77.4215,3783.36,-6,-6,-823.926,3692.55,3783.36,0,-77.4215,3783.36,6,-6,-823.926,-3692.55,3783.36,0,77.4215,3783.36,5,6,3021.43,5894.59,6623.84,1,62.8613,6623.84,-5,6,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,-5,-6,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,5,-6,3021.43,5894.59,6623.84,1,62.8613,6623.84,6,6,-823.926,-3692.55,3783.36,0,77.4215,3783.36,-5,6,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,-5,-6,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,6,-6,-823.926,-3692.55,3783.36,0,77.4215,3783.36,5,6,3021.43,5894.59,6623.84,1,62.8613,6623.84,-6,6,-823.926,3692.55,3783.36,0,-77.4215,3783.36,-6,-6,-823.926,3692.55,3783.36,0,-77.4215,3783.36,5,-6,3021.43,5894.59,6623.84,1,62.8613,6623.84,5,6,3021.43,5894.59,6623.84,1,62.8613,6623.84,-5,6,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,-5,-6,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,5,-6,3021.43,5894.59,6623.84,1,62.8613,6623.84,5,6,3021.43,5894.59,6623.84,1,62.8613,6623.84,-5,6,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,-5,-6,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,5,-6,3021.43,5894.59,6623.84,1,62.8613,6623.84,5,6,5.38117,6,-823.926,-3692.55,77.4215,3783.36,3021.43,5894.59,6623.84,1,62.8613,6623.84,-5,6,-5.38117,6,-823.926,3692.55,-77.4215,3783.36,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,-5,-6,-5.38117,-6,-823.926,3692.55,-77.4215,3783.36,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,5,-6,5.38117,-6,-823.926,-3692.55,77.4215,3783.36,3021.43,5894.59,6623.84,1,62.8613,6623.84
1.12,6,6,-962.516,-3338.45,3474.44,0,73.9171,3474.44,-6,6,-962.516,3338.45,3474.44,0,-73.9171,3474.44,-6,-6,-962.516,3338.45,3474.44,0,-73.9171,3474.44,6,-6,-962.516,-3338.45,3474.44,0,73.9171,3474.44,6,6,-962.516,-3338.45,3474.44,0,73.9171,3474.44,-6,6,-962.516,3338.45,3474.44,0,-73.9171,3474.44,-6,-6,-962.516,3338.45,3474.44,0,-73.9171,3474.44,6,-6,-962.516,-3338.45,3474.44,0,73.9171,3474.44,5,6,3494.82,5825.48,6793.38,1,59.0396,6793.38,-5,6,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,-5,-6,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,5,-6,3494.82,5825.48,6793.38,1,59.0396,6793.38,6,6,-962.516,-3338.45,3474.44,0,73.9171,3474.44,-5,6,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,-5,-6,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,6,-6,-962.516,-3338.45,3474.44,0,73.9171,3474.44,5,6,3494.82,5825.48,6793.38,1,59.0396,6793.38,-6,6,-962.516,3338.45,3474.44,0,-73.9171,3474.44,-6,-6,-962.516,3338.45,3474.44,0,-73.9171,3474.44,5,-6,3494.82,5825.48,6793.38,1,59.0396,6793.38,5,6,3494.82,5825.48,6793.38,1,59.0396,6793.38,-5,6,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,-5,-6,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,5,-6,3494.82,5825.48,6793.38,1,59.0396,6793.38,5,6,3494.82,5825.48,6793.38,1,59.0396,6793.38,-5,6,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,-5,-6,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,5,-6,3494.82,5825.48,6793.38,1,59.0396,6793.38,5,6,5.35714,6,-962.516,-3338.45,73.9171,3474.44,3494.82,5825.48,6793.38,1,59.0396,6793.38,-5,6,-5.35714,6,-962.516,3338.45,-73.9171,3474.44,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,-5,-6,-5.35714,-6,-962.516,3338.45,-73.9171,3474.44,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,5,-6,5.35714,-6,-962.516,-3338.45,73.9171,3474.44,3494.82,5825.48,6793.38,1,59.0396,6793.38
1.125,6,6,-987.086,-3088.24,3242.15,0,72.2747,3242.15,-6,6,-987.086,3088.24,3242.15,0,-72.2747,3242.15,-6,-6,-987.086,3088.24,3242.15,0,-72.2747,3242.15,6,-6,-987.086,-3088.24,3242.15,0,72.2747,3242.15,6,6,-987.086,-3088.24,3242.15,0,72.2747,3242.15,-6,6,-987.086,3088.24,3242.15,0,-72.2747,3242.15,-6,-6,-987.086,3088.24,3242.15,0,-72.2747,3242.15,6,-6,-987.086,-3088.24,3242.15,0,72.2747,3242.15,5,6,3985.99,5809.84,7045.73,1,55.5469,7045.73,-5,6,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,-5,-6,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,5,-6,3985.99,5809.84,7045.73,1,55.5469,7045.73,6,6,-987.086,-3088.24,3242.15,0,72.2747,3242.15,-5,6,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,-5,-6,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,6,-6,-987.086,-3088.24,3242.15,0,72.2747,3242.15,5,6,3985.99,5809.84,7045.73,1,55.5469,7045.73,-6,6,-987.086,3088.24,3242.15,0,-72.2747,3242.15,-6,-6,-987.086,3088.24,3242.15,0,-72.2747,3242.15,5,-6,3985.99,5809.84,7045.73,1,55.5469,7045.73,5,6,3985.99,5809.84,7045.73,1,55.5469,7045.73,-5,6,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,-5,-6,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,5,-6,3985.99,5809.84,7045.73,1,55.5469,7045.73,5,6,3985.99,5809.84,7045.73,1,55.5469,7045.73,-5,6,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,-5,-6,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,5,-6,3985.99,5809.84,7045.73,1,55.5469,7045.73,5,6,5.33333,6,-987.086,-3088.24,72.2747,3242.15,3985.99,5809.84,7045.73,1,55.5469,7045.73,-5,6,-5.33333,6,-987.086,3088.24,-72.2747,3242.15,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,-5,-6,-5.33333,-6,-987.086,3088.24,-72.2747,3242.15,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,5,-6,5.33333,-6,-987.086,-3088.24,72.2747,3242.15,3985.99,5809.84,7045.73,1,55.5469,7045.73
1.13,6,6,-1133.81,-2632.92,2866.67,0,66.7019,2866.67,-6,6,-1133.81,2632.92,2866.67,0,-66.7019,2866.67,-6,-6,-1133.81,2632.92,2866.67,0,-66.7019,2866.67,6,-6,-1133.81,-2632.92,2866.67,0,66.7019,2866.67,6,6,-1133.81,-2632.92,2866.67,0,66.7019,2866.67,-6,6,-1133.81,2632.92,2866.67,0,-66.7019,2866.67,-6,-6,-1133.81,2632.92,2866.67,0,-66.7019,2866.67,6,-6,-1133.81,-2632.92,2866.67,0,66.7019,2866.67,5,6,4539.88,5720.04,7302.69,1,51.5617,7302.69,-5,6,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,-5,-6,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,5,-6,4539.88,5720.04,7302.69,1,51.5617,7302.69,6,6,-1133.81,-2632.92,2866.67,0,66.7019,2866.67,-5,6,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,-5,-6,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,6,-6,-1133.81,-2632.92,2866.67,0,66.7019,2866.67,5,6,4539.88,5720.04,7302.69,1,51.5617,7302.69,-6,6,-1133.81,2632.92,2866.67,0,-66.7019,2866.67,-6,-6,-1133.81,2632.92,2866.67,0,-66.7019,2866.67,5,-6,4539.88,5720.04,7302.69,1,51.5617,7302.69,5,6,4539.88,5720.04,7302.69,1,51.5617,7302.69,-5,6,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,-5,-6,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,5,-6,4539.88,5720.04,7302.69,1,51.5617,7302.69,5,6,4539.88,5720.04,7302.69,1,51.5617,7302.69,-5,6,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,-5,-6,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,5,-6,4539.88,5720.04,7302.69,1,51.5617,7302.69,5,6,5.30973,6,-1133.81,-2632.92,66.7019,2866.67,4539.88,5720.04,7302.69,1,51.5617,7302.69,-5,6,-5.30973,6,-1133.81,2632.92,-66.7019,2866.67,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,-5,-6,-5.30973,-6,-1133.81,2632.92,-66.7019,2866.67,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,5,-6,5.30973,-6,-1133.81,-2632.92,66.7019,2866.67,4539.88,5720.04,7302.69,1,51.5617,7302.69
1.135,6,6,-1194.12,-2227.95,2527.78,0,61.8099,2527.78,-6,6,-1194.12,2227.95,2527.78,0,-61.8099,2527.78,-6,-6,-1194.12,2227.95,2527.78,0,-61.8099,2527.78,6,-6,-1194.12,-2227.95,2527.78,0,61.8099,2527.78,6,6,-1194.12,-2227.95,2527.78,0,61.8099,2527.78,-6,6,-1194.12,2227.95,2527.78,0,-61.8099,2527.78,-6,-6,-1194.12,2227.95,2527.78,0,-61.8099,2527.78,6,-6,-1194.12,-2227.95,2527.78,0,61.8099,2527.78,5,6,5024.74,5559.05,7493.4,1,47.8901,7493.4,-5,6,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,-5,-6,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,5,-6,5024.74,5559.05,7493.4,1,47.8901,7493.4,6,6,-1194.12,-2227.95,2527.78,0,61.8099,2527.78,-5,6,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,-5,-6,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,6,-6,-1194.12,-2227.95,2527.78,0,61.8099,2527.78,5,6,5024.74,5559.05,7493.4,1,47.8901,7493.4,-6,6,-1194.12,2227.95,2527.78,0,-61.8099,2527.78,-6,-6,-1194.12,2227.95,2527.78,0,-61.8099,2527.78,5,-6,5024.74,5559.05,7493.4,1,47.8901,7493.4,5,6,5024.74,5559.05,7493.4,1,47.8901,7493.4,-5,6,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,-5,-6,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,5,-6,5024.74,5559.05,7493.4,1,47.8901,7493.4,5,6,5024.74,5559.05,7493.4,1,47.8901,7493.4,-5,6,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,-5,-6,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,5,-6,5024.74,5559.05,7493.4,1,47.8901,7493.4,5,6,5.28634,6,-1194.12,-2227.95,61.8099,2527.78,5024.74,5559.05,7493.4,1,47.8901,7493.4,-5,6,-5.28634,6,-1194.12,2227.95,-61.8099,2527.78,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,-5,-6,-5.28634,-6,-1194.12,2227.95,-61.8099,2527.78,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,5,-6,5.28634,-6,-1194.12,-2227.95,61.8099,2527.78,5024.74,5559.05,7493.4,1,47.8901,7493.4
1.14,6,6,-1238.12,-1895.42,2263.97,0,56.8468,2263.97,-6,6,-1238.12,1895.42,2263.97,0,-56.8468,2263.97,-6,-6,-1238.12,1895.42,2263.97,0,-56.8468,2263.97,6,-6,-1238.12,-1895.42,2263.97,0,56.8468,2263.97,6,6,-1238.12,-1895.42,2263.97,0,56.8468,2263.97,-6,6,-1238.12,1895.42,2263.97,0,-56.8468,2263.97,-6,-6,-1238.12,1895.42,2263.97,0,-56.8468,2263.97,6,-6,-1238.12,-1895.42,2263.97,0,56.8468,2263.97,5,6,5485.71,5364.5,7672.74,1,44.36,7672.74,-5,6,5485.71,-5364.5,7672.74,1,-44.36,7672.74,-5,-6,5485.71,-5364.5,7672.74,1,-44.36,7672.74,5,-6,5485.71,5364.5,7672.74,1,44.36,7672.74,6,6,-1238.12,-1895.42,2263.97,0,56.8468,2263.97,-5,6,5485.71,-5364.5,7672.74,1,-44.36,7672.74,-5,-6,5485.71,-5364.5,7672.74,1,-44.36,7672.74,6,-6,-1238.12,-1895.42,2263.97,0,56.8468,2263.97,5,6,5485.71,5364.5,7672.74,1,44.36,7672.74,-6,6,-1238.12,1895.42,2263.97,0,-56.8468,2263.97,-6,-6,-1238.12,1895.42,2263.97,0,-56.8468,2263.97,5,-6,5485.71,5364.5,7672.74,1,44.36,7672.74,5,6,5485.71,5364.5,7672.74,1,44.36,7672.74,-5,6,5485.71,-5364.5,7672.74,1,-44.36,7672.74,-5,-6,5485.71,-5364.5,7672.74,1,-44.36,7672.74,5,-6,5485.71,5364.5,7672.74,1,44.36,7672.74,5,6,5485.71,5364.5,7672.74,1,44.36,7672.74,-5,6,5485.71,-5364.5,7672.74,1,-44.36,7672.74,-5,-6,5485.71,-5364.5,7672.74,1,-44.36,7672.74,5,-6,5485.71,5364.5,7672.74,1,44.36,7672.74,5,6,5.26316,6,-1238.12,-1895.42,56.8468,2263.97,5485.71,5364.5,7672.74,1,44.36,7672.74,-5,6,-5.26316,6,-1238.12,1895.42,-56.8468,2263.97,5485.71,-5364.5,7672.74,1,-44.36,7672.74,-5,-6,-5.26316,-6,-1238.12,1895.42,-56.8468,2263.97,5485.71,-5364.5,7672.74,1,-44.36,7672.74,5,-6,5.26316,-6,-1238.12,-1895.42,56.8468,2263.97,5485.71,5364.5,7672.74,1,44.36,7672.74
1.145,6,6,-1265.86,-1495.92,1959.64,0,49.7617,1959.64,-6,6,-1265.86,1495.92,1959.64,0,-49.7617,1959.64,-6,-6,-1265.86,1495.92,1959.64,0,-49.7617,1959.64,6,-6,-1265.86,-1495.92,1959.64,0,49.7617,1959.64,6,6,-1265.86,-1495.92,1959.64,0,49.7617,1959.64,-6,6,-1265.86,1495.92,1959.64,0,-49.7617,1959.64,-6,-6,-1265.86,1495.92,1959.64,0,-49.7617,1959.64,6,-6,-1265.86,-1495.92,1959.64,0,49.7617,1959.64,5,6,5925.25,5158.87,7856.37,1,41.0448,7856.37,-5,6,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,-5,-6,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,5,-6,5925.25,5158.87,7856.37,1,41.0448,7856.37,6,6,-1265.86,-1495.92,1959.64,0,49.7617,1959.64,-5,6,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,-5,-6,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,6,-6,-1265.86,-1495.92,1959.64,0,49.7617,1959.64,5,6,5925.25,5158.87,7856.37,1,41.0448,7856.37,-6,6,-1265.86,1495.92,1959.64,0,-49.7617,1959.64,-6,-6,-1265.86,1495.92,1959.64,0,-49.7617,1959.64,5,-6,5925.25,5158.87,7856.37,1,41.0448,7856.37,5,6,5925.25,5158.87,7856.37,1,41.0448,7856.37,-5,6,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,-5,-6,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,5,-6,5925.25,5158.87,7856.37,1,41.0448,7856.37,5,6,5925.25,5158.87,7856.37,1,41.0448,7856.37,-5,6,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,-5,-6,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,5,-6,5925.25,5158.87,7856.37,1,41.0448,7856.37,5,6,5.24017,6,-1265.86,-1495.92,49.7617,1959.64,5925.25,5158.87,7856.37,1,41.0448,7856.37,-5,6,-5.24017,6,-1265.86,1495.92,-49.7617,1959.64,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,-5,-6,-5.24017,-6,-1265.86,1495.92,-49.7617,1959.64,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,5,-6,5.24017,-6,-1265.86,-1495.92,49.7617,1959.64,5925.25,5158.87,7856.37,1,41.0448,7856.37
1.15,6,6,-1257.27,-1234.61,1762.09,0,44.4789,1762.09,-6,6,-1257.27,1234.61,1762.09,0,-44.4789,1762.09,-6,-6,-1257.27,1234.61,1762.09,0,-44.4789,1762.09,6,-6,-1257.27,-1234.61,1762.09,0,44.4789,1762.09,6,6,-1257.27,-1234.61,1762.09,0,44.4789,1762.09,-6,6,-1257.27,1234.61,1762.09,0,-44.4789,1762.09,-6,-6,-1257.27,1234.61,1762.09,0,-44.4789,1762.09,6,-6,-1257.27,-1234.61,1762.09,0,44.4789,1762.09,5,6,6317.24,4795.47,7931.21,1,37.2024,7931.21,-5,6,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,-5,-6,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,5,-6,6317.24,4795.47,7931.21,1,37.2024,7931.21,6,6,-1257.27,-1234.61,1762.09,0,44.4789,1762.09,-5,6,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,-5,-6,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,6,-6,-1257.27,-1234.61,1762.09,0,44.4789,1762.09,5,6,6317.24,4795.47,7931.21,1,37.2024,7931.21,-6,6,-1257.27,1234.61,1762.09,0,-44.4789,1762.09,-6,-6,-1257.27,1234.61,1762.09,0,-44.4789,1762.09,5,-6,6317.24,4795.47,7931.21,1,37.2024,7931.21,5,6,6317.24,4795.47,7931.21,1,37.2024,7931.21,-5,6,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,-5,-6,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,5,-6,6317.24,4795.47,7931.21,1,37.2024,7931.21,5,6,6317.24,4795.47,7931.21,1,37.2024,7931.21,-5,6,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,-5,-6,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,5,-6,6317.24,4795.47,7931.21,1,37.2024,7931.21,5,6,5.21739,6,-1257.27,-1234.61,44.4789,1762.09,6317.24,4795.47,7931.21,1,37.2024,7931.21,-5,6,-5.21739,6,-1257.27,1234.61,-44.4789,1762.09,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,-5,-6,-5.21739,-6,-1257.27,1234.61,-44.4789,1762.09,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,5,-6,5.21739,-6,-1257.27,-1234.61,44.4789,1762.09,6317.24,4795.47,7931.21,1,37.2024,7931.21
1.155,6,6,-1195.59,-965.991,1537.07,0,38.9368,1537.07,-6,6,-1195.59,965.991,1537.07,0,-38.9368,1537.07,-6,-6,-1195.59,965.991,1537.07,0,-38.9368,1537.07,6,-6,-1195.59,-965.991,1537.07,0,38.9368,1537.07,6,6,-1195.59,-965.991,1537.07,0,38.9368,1537.07,-6,6,-1195.59,965.991,1537.07,0,-38.9368,1537.07,-6,-6,-1195.59,965.991,1537.07,0,-38.9368,1537.07,6,-6,-1195.59,-965.991,1537.07,0,38.9368,1537.07,5,6,6707.19,4429.42,8037.8,1,33.4407,8037.8,-5,6,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,-5,-6,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,5,-6,6707.19,4429.42,8037.8,1,33.4407,8037.8,6,6,-1195.59,-965.991,1537.07,0,38.9368,1537.07,-5,6,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,-5,-6,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,6,-6,-1195.59,-965.991,1537.07,0,38.9368,1537.07,5,6,6707.19,4429.42,8037.8,1,33.4407,8037.8,-6,6,-1195.59,965.991,1537.07,0,-38.9368,1537.07,-6,-6,-1195.59,965.991,1537.07,0,-38.9368,1537.07,5,-6,6707.19,4429.42,8037.8,1,33.4407,8037.8,5,6,6707.19,4429.42,8037.8,1,33.4407,8037.8,-5,6,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,-5,-6,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,5,-6,6707.19,4429.42,8037.8,1,33.4407,8037.8,5,6,6707.19,4429.42,8037.8,1,33.4407,8037.8,-5,6,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,-5,-6,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,5,-6,6707.19,4429.42,8037.8,1,33.4407,8037.8,5,6,5.19481,6,-1195.59,-965.991,38.9368,1537.07,6707.19,4429.42,8037.8,1,33.4407,8037.8,-5,6,-5.19481,6,-1195.59,965.991,-38.9368,1537.07,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,-5,-6,-5.19481,-6,-1195.59,965.991,-38.9368,1537.07,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,5,-6,5.19481,-6,-1195.59,-965.991,38.9368,1537.07,6707.19,4429.42,8037.8,1,33.4407,8037.8
1.16,6,6,-1075.75,-763.495,1319.16,0,35.3645,1319.16,-6,6,-1075.75,763.495,1319.16,0,-35.3645,1319.16,-6,-6,-1075.75,763.495,1319.16,0,-35.3645,1319.16,6,-6,-1075.75,-763.495,1319.16,0,35.3645,1319.16,6,6,-1075.75,-763.495,1319.16,0,35.3645,1319.16,-6,6,-1075.75,763.495,1319.16,0,-35.3645,1319.16,-6,-6,-1075.75,763.495,1319.16,0,-35.3645,1319.16,6,-6,-1075.75,-763.495,1319.16,0,35.3645,1319.16,5,6,7025.37,4055.12,8111.71,1,29.994,8111.71,-5,6,7025.37,-4055.12,8111.71,1,-29.994,8111.71,-5,-6,7025.37,-4055.12,8111.71,1,-29.994,8111.71,5,-6,7025.37,4055.12,8111.71,1,29.994,8111.71,6,6,-1075.75,-763.495,1319.16,0,35.3645,1319.16,-5,6,7025.37,-4055.12,8111.71,1,-29.994,8111.71,-5,-6,7025.37,-4055.12,8111.71,1,-29.994,8111.71,6,-6,-1075.75,-763.495,1319.16,0,35.3645,1319.16,5,6,7025.37,4055.12,8111.71,1,29.994,8111.71,-6,6,-1075.75,763.495,1319.16,0,-35.3645,1319.16,-6,-6,-1075.75,763.495,1319.16,0,-35.3645,1319.16,5,-6,7025.37,4055.12,8111.71,1,29.994,8111.71,5,6,7025.37,4055.12,8111.71,1,29.994,8111.71,-5,6,7025.37,-4055.12,8111.71,1,-29.994,8111.71,-5,-6,7025.37,-4055.12,8111.71,1,-29.994,8111.71,5,-6,7025.37,4055.12,8111.71,1,29.994,8111.71,5,6,7025.37,4055.12,8111.71,1,29.994,8111.71,-5,6,7025.37,-4055.12,8111.71,1,-29.994,8111.71,-5,-6,7025.37,-4055.12,8111.71,1,-29.994,8111.71,5,-6,7025.37,4055.12,8111.71,1,29.994,8111.71,5,6,5.17241,6,-1075.75,-763.495,35.3645,1319.16,7025.37,4055.12,8111.71,1,29.994,8111.71,-5,6,-5.17241,6,-1075.75,763.495,-35.3645,1319.16,7025.37,-4055.12,8111.71,1,-29.994,8111.71,-5,-6,-5.17241,-6,-1075.75,763.495,-35.3645,1319.16,7025.37,-4055.12,8111.71,1,-29.994,8111.71,5,-6,5.17241,-6,-1075.75,-763.495,35.3645,1319.16,7025.37,4055.12,8111.71,1,29.994,8111.71
1.165,6,6,-989.832,-628.082,1172.29,0,32.3965,1172.29,-6,6,-989.832,628.082,1172.29,0,-32.3965,1172.29,-6,-6,-989.832,628.082,1172.29,0,-32.3965,1172.29,6,-6,-989.832,-628.082,1172.29,0,32.3965,1172.29,6,6,-989.832,-628.082,1172.29,0,32.3965,1172.29,-6,6,-989.832,628.082,1172.29,0,-32.3965,1172.29,-6,-6,-989.832,628.082,1172.29,0,-32.3965,1172.29,6,-6,-989.832,-628.082,1172.29,0,32.3965,1172.29,5,6,7363.11,3615.86,8203.04,1,26.1546,8203.04,-5,6,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,-5,-6,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,5,-6,7363.11,3615.86,8203.04,1,26.1546,8203.04,9,6,458.411,-637.9,785.53,0,-54.298,785.53,-5,6,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,-5,-6,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,9,-6,458.411,-637.9,785.53,0,-54.298,785.53,5,6,7363.11,3615.86,8203.04,1,26.1546,8203.04,-9,6,458.411,637.9,785.53,0,54.298,785.53,-9,-6,458.411,637.9,785.53,0,54.298,785.53,5,-6,7363.11,3615.86,8203.04,1,26.1546,8203.04,5,6,7363.11,3615.86,8203.04,1,26.1546,8203.04,-5,6,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,-5,-6,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,5,-6,7363.11,3615.86,8203.04,1,26.1546,8203.04,5,6,7363.11,3615.86,8203.04,1,26.1546,8203.04,-5,6,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,-5,-6,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,5,-6,7363.11,3615.86,8203.04,1,26.1546,8203.04,5,6,5.15021,6,-989.832,-628.082,32.3965,1172.29,7363.11,3615.86,8203.04,1,26.1546,8203.04,-5,6,-5.15021,6,-989.832,628.082,-32.3965,1172.29,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,-5,-6,-5.15021,-6,-989.832,628.082,-32.3965,1172.29,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,5,-6,5.15021,-6,-989.832,-628.082,32.3965,1172.29,7363.11,3615.86,8203.04,1,26.1546,8203.04
1.17,6,6,-875.975,-496.389,1006.84,0,29.5389,1006.84,-6,6,-875.975,496.389,1006.84,0,-29.5389,1006.84,-6,-6,-875.975,496.389,1006.84,0,-29.5389,1006.84,6,-6,-875.975,-496.389,1006.84,0,29.5389,1006.84,6,6,-875.975,-496.389,1006.84,0,29.5389,1006.84,-6,6,-875.975,496.389,1006.84,0,-29.5389,1006.84,-6,-6,-875.975,496.389,1006.84,0,-29.5389,1006.84,6,-6,-875.975,-496.389,1006.84,0,29.5389,1006.84,5,6,7563.12,3139.23,8188.74,1,22.5419,8188.74,-5,6,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,-5,-6,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,5,-6,7563.12,3139.23,8188.74,1,22.5419,8188.74,9,6,555.594,-572.703,797.918,0,-45.8687,797.918,-5,6,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,-5,-6,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,9,-6,555.594,-572.703,797.918,0,-45.8687,797.918,5,6,7563.12,3139.23,8188.74,1,22.5419,8188.74,-9,6,555.594,572.703,797.918,0,45.8687,797.918,-9,-6,555.594,572.703,797.918,0,45.8687,797.918,5,-6,7563.12,3139.23,8188.74,1,22.5419,8188.74,5,6,7563.12,3139.23,8188.74,1,22.5419,8188.74,-5,6,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,-5,-6,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,5,-6,7563.12,3139.23,8188.74,1,22.5419,8188.74,5,6,7563.12,3139.23,8188.74,1,22.5419,8188.74,-5,6,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,-5,-6,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,5,-6,7563.12,3139.23,8188.74,1,22.5419,8188.74,5,6,5.12821,6,-875.975,-496.389,29.5389,1006.84,7563.12,3139.23,8188.74,1,22.5419,8188.74,-5,6,-5.12821,6,-875.975,496.389,-29.5389,1006.84,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,-5,-6,-5.12821,-6,-875.975,496.389,-29.5389,1006.84,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,5,-6,5.12821,-6,-875.975,-496.389,29.5389,1006.84,7563.12,3139.23,8188.74,1,22.5419,8188.74
1.175,6,6,-736.209,-323.959,804.334,0,23.7513,804.334,-6,6,-736.209,323.959,804.334,0,-23.7513,804.334,-6,-6,-736.209,323.959,804.334,0,-23.7513,804.334,6,-6,-736.209,-323.959,804.334,0,23.7513,804.334,6,6,-736.209,-323.959,804.334,0,23.7513,804.334,-6,6,-736.209,323.959,804.334,0,-23.7513,804.334,-6,-6,-736.209,323.959,804.334,0,-23.7513,804.334,6,-6,-736.209,-323.959,804.334,0,23.7513,804.334,5,6,7813.31,2617.39,8240.06,1,18.5204,8240.06,-5,6,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,-5,-6,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,5,-6,7813.31,2617.39,8240.06,1,18.5204,8240.06,9,6,639.362,-460.688,788.047,0,-35.7744,788.047,-5,6,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,-5,-6,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,9,-6,639.362,-460.688,788.047,0,-35.7744,788.047,5,6,7813.31,2617.39,8240.06,1,18.5204,8240.06,-9,6,639.362,460.688,788.047,0,35.7744,788.047,-9,-6,639.362,460.688,788.047,0,35.7744,788.047,5,-6,7813.31,2617.39,8240.06,1,18.5204,8240.06,5,6,7813.31,2617.39,8240.06,1,18.5204,8240.06,-5,6,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,-5,-6,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,5,-6,7813.31,2617.39,8240.06,1,18.5204,8240.06,5,6,7813.31,2617.39,8240.06,1,18.5204,8240.06,-5,6,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,-5,-6,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,5,-6,7813.31,2617.39,8240.06,1,18.5204,8240.06,5,6,5.10638,6,-736.209,-323.959,23.7513,804.334,7813.31,2617.39,8240.06,1,18.5204,8240.06,-5,6,-5.10638,6,-736.209,323.959,-23.7513,804.334,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,-5,-6,-5.10638,-6,-736.209,323.959,-23.7513,804.334,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,5,-6,5.10638,-6,-736.209,-323.959,23.7513,804.334,7813.31,2617.39,8240.06,1,18.5204,8240.06
1.18,6,6,-619.635,-194.11,649.328,0,17.3939,649.328,-6,6,-619.635,194.11,649.328,0,-17.3939,649.328,-6,-6,-619.635,194.11,649.328,0,-17.3939,649.328,6,-6,-619.635,-194.11,649.328,0,17.3939,649.328,6,6,-619.635,-194.11,649.328,0,17.3939,649.328,-6,6,-619.635,194.11,649.328,0,-17.3939,649.328,-6,-6,-619.635,194.11,649.328,0,-17.3939,649.328,6,-6,-619.635,-194.11,649.328,0,17.3939,649.328,5,6,7972.5,2093.16,8242.7,1,14.7108,8242.7,-5,6,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,-5,-6,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,5,-6,7972.5,2093.16,8242.7,1,14.7108,8242.7,9,6,697.356,-293.124,756.457,0,-22.7987,756.457,-5,6,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,-5,-6,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,9,-6,697.356,-293.124,756.457,0,-22.7987,756.457,5,6,7972.5,2093.16,8242.7,1,14.7108,8242.7,-9,6,697.356,293.124,756.457,0,22.7987,756.457,-9,-6,697.356,293.124,756.457,0,22.7987,756.457,5,-6,7972.5,2093.16,8242.7,1,14.7108,8242.7,5,6,7972.5,2093.16,8242.7,1,14.7108,8242.7,-5,6,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,-5,-6,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,5,-6,7972.5,2093.16,8242.7,1,14.7108,8242.7,5,6,7972.5,2093.16,8242.7,1,14.7108,8242.7,-5,6,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,-5,-6,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,5,-6,7972.5,2093.16,8242.7,1,14.7108,8242.7,5,6,5.08475,6,-619.635,-194.11,17.3939,649.328,7972.5,2093.16,8242.7,1,14.7108,8242.7,-5,6,-5.08475,6,-619.635,194.11,-17.3939,649.328,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,-5,-6,-5.08475,-6,-619.635,194.11,-17.3939,649.328,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,5,-6,5.08475,-6,-619.635,-194.11,17.3939,649.328,7972.5,2093.16,8242.7,1,14.7108,8242.7
1.185,6,6,-472.558,-97.2282,482.457,0,11.6263,482.457,-6,6,-472.558,97.2282,482.457,0,-11.6263,482.457,-6,-6,-472.558,97.2282,482.457,0,-11.6263,482.457,6,-6,-472.558,-97.2282,482.457,0,11.6263,482.457,6,6,-472.558,-97.2282,482.457,0,11.6263,482.457,-6,6,-472.558,97.2282,482.457,0,-11.6263,482.457,-6,-6,-472.558,97.2282,482.457,0,-11.6263,482.457,6,-6,-472.558,-97.2282,482.457,0,11.6263,482.457,5,6,8101.71,1578.58,8254.07,1,11.0257,8254.07,-5,6,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,-5,-6,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,5,-6,8101.71,1578.58,8254.07,1,11.0257,8254.07,-5,6,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,-1,6,505.95,-135.784,523.854,0,-15.0227,523.854,-5,-6,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,-1,-6,505.95,-135.784,523.854,0,-15.0227,523.854,5,6,8101.71,1578.58,8254.07,1,11.0257,8254.07,1,6,505.95,135.784,523.854,0,15.0227,523.854,5,-6,8101.71,1578.58,8254.07,1,11.0257,8254.07,1,-6,505.95,135.784,523.854,0,15.0227,523.854,5,6,8101.71,1578.58,8254.07,1,11.0257,8254.07,-5,6,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,-5,-6,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,5,-6,8101.71,1578.58,8254.07,1,11.0257,8254.07,5,6,8101.71,1578.58,8254.07,1,11.0257,8254.07,-5,6,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,-5,-6,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,5,-6,8101.71,1578.58,8254.07,1,11.0257,8254.07,5,6,5.06329,6,-472.558,-97.2282,11.6263,482.457,8101.71,1578.58,8254.07,1,11.0257,8254.07,-5,6,-5.06329,6,-472.558,97.2282,-11.6263,482.457,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,-5,-6,-5.06329,-6,-472.558,97.2282,-11.6263,482.457,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,5,-6,5.06329,-6,-472.558,-97.2282,11.6263,482.457,8101.71,1578.58,8254.07,1,11.0257,8254.07
1.19,6,6,-274.873,-20.597,275.644,0,4.28533,275.644,-6,6,-274.873,20.597,275.644,0,-4.28533,275.644,-6,-6,-274.873,20.597,275.644,0,-4.28533,275.644,6,-6,-274.873,-20.597,275.644,0,4.28533,275.644,6,6,-274.873,-20.597,275.644,0,4.28533,275.644,-6,6,-274.873,20.597,275.644,0,-4.28533,275.644,-6,-6,-274.873,20.597,275.644,0,-4.28533,275.644,6,-6,-274.873,-20.597,275.644,0,4.28533,275.644,5,6,8205.72,1067.6,8274.88,1,7.41282,8274.88,-5,6,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,-5,-6,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,5,-6,8205.72,1067.6,8274.88,1,7.41282,8274.88,-5,6,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,-9,6,742.006,-79.7251,746.276,0,-6.13264,746.276,-5,-6,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,-9,-6,742.006,-79.7251,746.276,0,-6.13264,746.276,5,6,8205.72,1067.6,8274.88,1,7.41282,8274.88,9,6,742.006,79.7251,746.276,0,6.13264,746.276,5,-6,8205.72,1067.6,8274.88,1,7.41282,8274.88,9,-6,742.006,79.7251,746.276,0,6.13264,746.276,5,6,8205.72,1067.6,8274.88,1,7.41282,8274.88,-5,6,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,-5,-6,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,5,-6,8205.72,1067.6,8274.88,1,7.41282,8274.88,5,6,8205.72,1067.6,8274.88,1,7.41282,8274.88,-5,6,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,-5,-6,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,5,-6,8205.72,1067.6,8274.88,1,7.41282,8274.88,5,6,5.04202,6,-274.873,-20.597,4.28533,275.644,8205.72,1067.6,8274.88,1,7.41282,8274.88,-5,6,-5.04202,6,-274.873,20.597,-4.28533,275.644,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,-5,-6,-5.04202,-6,-274.873,20.597,-4.28533,275.644,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,5,-6,5.04202,-6,-274.873,-20.597,4.28533,275.644,8205.72,1067.6,8274.88,1,7.41282,8274.88
1.195,6,6,-82.9146,20.4703,85.4042,0,-13.8681,85.4042,-6,6,-82.9146,-20.4703,85.4042,0,13.8681,85.4042,-6,-6,-82.9146,-20.4703,85.4042,0,13.8681,85.4042,6,-6,-82.9146,20.4703,85.4042,0,-13.8681,85.4042,10,6,-97.9735,-7.42462,98.2544,0,4.3337,98.2544,-10,6,-97.9735,7.42462,98.2544,0,-4.3337,98.2544,-10,-6,-97.9735,7.42462,98.2544,0,-4.3337,98.2544,10,-6,-97.9735,-7.42462,98.2544,0,4.3337,98.2544,5,6,8280.66,550.901,8298.96,1,3.8062,8298.96,-5,6,8280.66,-550.901,8298.96,1,-3.8062,8298.96,-5,-6,8280.66,-550.901,8298.96,1,-3.8062,8298.96,5,-6,8280.66,550.901,8298.96,1,3.8062,8298.96,-5,6,8280.66,-550.901,8298.96,1,-3.8062,8298.96,-9,6,720.107,-269.407,768.853,0,-20.5119,768.853,-5,-6,8280.66,-550.901,8298.96,1,-3.8062,8298.96,-9,-6,720.107,-269.407,768.853,0,-20.5119,768.853,5,6,8280.66,550.901,8298.96,1,3.8062,8298.96,9,6,720.107,269.407,768.853,0,20.5119,768.853,5,-6,8280.66,550.901,8298.96,1,3.8062,8298.96,9,-6,720.107,269.407,768.853,0,20.5119,768.853,5,6,8280.66,550.901,8298.96,1,3.8062,8298.96,-5,6,8280.66,-550.901,8298.96,1,-3.8062,8298.96,-5,-6,8280.66,-550.901,8298.96,1,-3.8062,8298.96,5,-6,8280.66,550.901,8298.96,1,3.8062,8298.96,5,6,8280.66,550.901,8298.96,1,3.8062,8298.96,-5,6,8280.66,-550.901,8298.96,1,-3.8062,8298.96,-5,-6,8280.66,-550.901,8298.96,1,-3.8062,8298.96,5,-6,8280.66,550.901,8298.96,1,3.8062,8298.96,5,6,5.02092,6,-82.9146,20.4703,-13.8681,85.4042,8280.66,550.901,8298.96,1,3.8062,8298.96,-5,6,-5.02092,6,-82.9146,-20.4703,13.8681,85.4042,8280.66,-550.901,8298.96,1,-3.8062,8298.96,-5,-6,-5.02092,-6,-82.9146,-20.4703,13.8681,85.4042,8280.66,-550.901,8298.96,1,-3.8062,8298.96,5,-6,5.02092,-6,-82.9146,20.4703,-13.8681,85.4042,8280.66,550.901,8298.96,1,3.8062,8298.96
1.2,6,6,82.7729,45.4986,94.4535,0,28.7967,94.4535,-6,6,82.7729,-45.4986,94.4535,0,-28.7967,94.4535,-6,-6,82.7729,-45.4986,94.4535,0,-28.7967,94.4535,6,-6,82.7729,45.4986,94.4535,0,28.7967,94.4535,10,6,-119.689,-29.8847,123.364,0,14.0193,123.364,-10,6,-119.689,29.8847,123.364,0,-14.0193,123.364,-10,-6,-119.689,29.8847,123.364,0,-14.0193,123.364,10,-6,-119.689,-29.8847,123.364,0,14.0193,123.364,5,6,8371.94,19.2604,8371.97,1,0.131814,8371.97,-5,6,8371.94,-19.2604,8371.97,1,-0.131814,8371.97,-5,-6,8371.94,-19.2604,8371.97,1,-0.131814,8371.97,5,-6,8371.94,19.2604,8371.97,1,0.131814,8371.97,1,6,356.856,-186.31,402.564,0,-27.5684,402.564,-9,6,763.031,-440.839,881.224,0,-30.017,881.224,-9,-6,763.031,-440.839,881.224,0,-30.017,881.224,1,-6,356.856,-186.31,402.564,0,-27.5684,402.564,9,6,763.031,440.839,881.224,0,30.017,881.224,-1,6,356.856,186.31,402.564,0,27.5684,402.564,-1,-6,356.856,186.31,402.564,0,27.5684,402.564,9,-6,763.031,440.839,881.224,0,30.017,881.224,5,6,8371.94,19.2604,8371.97,1,0.131814,8371.97,-5,6,8371.94,-19.2604,8371.97,1,-0.131814,8371.97,-5,-6,8371.94,-19.2604,8371.97,1,-0.131814,8371.97,5,-6,8371.94,19.2604,8371.97,1,0.131814,8371.97,5,6,8371.94,19.2604,8371.97,1,0.131814,8371.97,-5,6,8371.94,-19.2604,8371.97,1,-0.131814,8371.97,-5,-6,8371.94,-19.2604,8371.97,1,-0.131814,8371.97,5,-6,8371.94,19.2604,8371.97,1,0.131814,8371.97,5,6,5,6,82.7729,45.4986,28.7967,94.4535,8371.94,19.2604,8371.97,1,0.131814,8371.97,-5,6,-5,6,82.7729,-45.4986,-28.7967,94.4535,8371.94,-19.2604,8371.97,1,-0.131814,8371.97,-5,-6,-5,-6,82.7729,-45.4986,-28.7967,94.4535,8371.94,-19.2604,8371.97,1,-0.131814,8371.97,5,-6,5,-6,82.7729,45.4986,28.7967,94.4535,8371.94,19.2604,8371.97,1,0.131814,8371.97
1.205,6,6,218.818,8.82301,218.995,0,2.30899,218.995,-6,6,218.818,-8.82301,218.995,0,-2.30899,218.995,-6,-6,218.818,-8.82301,218.995,0,-2.30899,218.995,6,-6,218.818,8.82301,218.995,0,2.30899,218.995,0,6,-96.7081,8.25863e-15,96.7081,0,-4.89291e-15,96.7081,-4,6,-63.4698,41.865,76.0335,0,-33.409,76.0335,0,-6,-96.7081,-1.56505e-15,96.7081,0,9.27231e-16,96.7081,-4,-6,-63.4698,41.865,76.0335,0,-33.409,76.0335,5,6,8311.64,-507.576,8327.12,1,-3.4946,8327.12,-5,6,8311.64,507.576,8327.12,1,3.4946,8327.12,-5,-6,8311.64,507.576,8327.12,1,3.4946,8327.12,5,-6,8311.64,-507.576,8327.12,1,-3.4946,8327.12,5,6,8311.64,-507.576,8327.12,1,-3.4946,8327.12,-9,6,742.873,-501.058,896.058,0,-33.9991,896.058,-9,-6,742.873,-501.058,896.058,0,-33.9991,896.058,5,-6,8311.64,-507.576,8327.12,1,-3.4946,8327.12,9,6,742.873,501.058,896.058,0,33.9991,896.058,-5,6,8311.64,507.576,8327.12,1,3.4946,8327.12,-5,-6,8311.64,507.576,8327.12,1,3.4946,8327.12,9,-6,742.873,501.058,896.058,0,33.9991,896.058,5,6,8311.64,-507.576,8327.12,1,-3.4946,8327.12,-5,6,8311.64,507.576,8327.12,1,3.4946,8327.12,-5,-6,8311.64,507.576,8327.12,1,3.4946,8327.12,5,-6,8311.64,-507.576,8327.12,1,-3.4946,8327.12,5,6,8311.64,-507.576,8327.12,1,-3.4946,8327.12,-5,6,8311.64,507.576,8327.12,1,3.4946,8327.12,-5,-6,8311.64,507.576,8327.12,1,3.4946,8327.12,5,-6,8311.64,-507.576,8327.12,1,-3.4946,8327.12,5,6,4.97925,6,218.818,8.82301,2.30899,218.995,8311.64,-507.576,8327.12,1,-3.4946,8327.12,-5,6,-4.97925,6,218.818,-8.82301,-2.30899,218.995,8311.64,507.576,8327.12,1,3.4946,8327.12,-5,-6,-4.97925,-6,218.818,-8.82301,-2.30899,218.995,8311.64,507.576,8327.12,1,3.4946,8327.12,5,-6,4.97925,-6,218.818,8.82301,2.30899,218.995,8311.64,-507.576,8327.12,1,-3.4946,8327.12
1.21,6,6,556.148,-4.95917,556.17,0,-0.510892,556.17,-6,6,556.148,4.95917,556.17,0,0.510892,556.17,-6,-6,556.148,4.95917,556.17,0,0.510892,556.17,6,-6,556.148,-4.95917,556.17,0,-0.510892,556.17,4,6,-175.71,-38.3945,179.856,0,12.326,179.856,-4,6,-175.71,38.3945,179.856,0,-12.326,179.856,-4,-6,-175.71,38.3945,179.856,0,-12.326,179.856,4,-6,-175.71,-38.3945,179.856,0,12.326,179.856,5,6,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,-5,6,8300.23,1109.43,8374.04,1,7.6132,8374.04,-5,-6,8300.23,1109.43,8374.04,1,7.6132,8374.04,5,-6,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,5,6,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,-9,6,536.224,-602.213,806.348,0,-48.3174,806.348,-9,-6,536.224,-602.213,806.348,0,-48.3174,806.348,5,-6,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,9,6,536.224,602.213,806.348,0,48.3174,806.348,-5,6,8300.23,1109.43,8374.04,1,7.6132,8374.04,-5,-6,8300.23,1109.43,8374.04,1,7.6132,8374.04,9,-6,536.224,602.213,806.348,0,48.3174,806.348,5,6,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,-5,6,8300.23,1109.43,8374.04,1,7.6132,8374.04,-5,-6,8300.23,1109.43,8374.04,1,7.6132,8374.04,5,-6,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,5,6,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,-5,6,8300.23,1109.43,8374.04,1,7.6132,8374.04,-5,-6,8300.23,1109.43,8374.04,1,7.6132,8374.04,5,-6,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,5,6,4.95868,6,556.148,-4.95917,-0.510892,556.17,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,-5,6,-4.95868,6,556.148,4.95917,0.510892,556.17,8300.23,1109.43,8374.04,1,7.6132,8374.04,-5,-6,-4.95868,-6,556.148,4.95917,0.510892,556.17,8300.23,1109.43,8374.04,1,7.6132,8374.04,5,-6,4.95868,-6,556.148,-4.95917,-0.510892,556.17,8300.23,-1109.43,8374.04,1,-7.6132,8374.04
1.215,6,6,605.74,-30.7132,606.519,0,-2.90262,606.519,-6,6,605.74,30.7132,606.519,0,2.90262,606.519,-6,-6,605.74,30.7132,606.519,0,2.90262,606.519,6,-6,605.74,-30.7132,606.519,0,-2.90262,606.519,4,6,-339.87,10.873,340.044,0,-1.83236,340.044,-4,6,-339.87,-10.873,340.044,0,1.83236,340.044,-4,-6,-339.87,-10.873,340.044,0,1.83236,340.044,4,-6,-339.87,10.873,340.044,0,-1.83236,340.044,5,6,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,-5,6,8169.42,1585.05,8321.77,1,10.9802,8321.77,-5,-6,8169.42,1585.05,8321.77,1,10.9802,8321.77,5,-6,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,5,6,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,-9,6,499.738,-576.837,763.203,0,-49.0962,763.203,-9,-6,499.738,-576.837,763.203,0,-49.0962,763.203,5,-6,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,9,6,499.738,576.837,763.203,0,49.0962,763.203,-5,6,8169.42,1585.05,8321.77,1,10.9802,8321.77,-5,-6,8169.42,1585.05,8321.77,1,10.9802,8321.77,9,-6,499.738,576.837,763.203,0,49.0962,763.203,5,6,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,-5,6,8169.42,1585.05,8321.77,1,10.9802,8321.77,-5,-6,8169.42,1585.05,8321.77,1,10.9802,8321.77,5,-6,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,5,6,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,-5,6,8169.42,1585.05,8321.77,1,10.9802,8321.77,-5,-6,8169.42,1585.05,8321.77,1,10.9802,8321.77,5,-6,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,5,6,4.93827,6,605.74,-30.7132,-2.90262,606.519,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,-5,6,-4.93827,6,605.74,30.7132,2.90262,606.519,8169.42,1585.05,8321.77,1,10.9802,8321.77,-5,-6,-4.93827,-6,605.74,30.7132,2.90262,606.519,8169.42,1585.05,8321.77,1,10.9802,8321.77,5,-6,4.93827,-6,605.74,-30.7132,-2.90262,606.519,8169.42,-1585.05,8321.77,1,-10.9802,8321.77
1.22,6,6,726.194,-85.6636,731.229,0,-6.72765,731.229,-6,6,726.194,85.6636,731.229,0,6.72765,731.229,-6,-6,726.194,85.6636,731.229,0,6.72765,731.229,6,-6,726.194,-85.6636,731.229,0,-6.72765,731.229,4,6,-505.25,209.53,546.974,0,-22.5241,546.974,-4,6,-505.25,-209.53,546.974,0,22.5241,546.974,-4,-6,-505.25,-209.53,546.974,0,22.5241,546.974,4,-6,-505.25,209.53,546.974,0,-22.5241,546.974,5,6,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,-5,6,8004.42,2018.81,8255.08,1,14.1554,8255.08,-5,-6,8004.42,2018.81,8255.08,1,14.1554,8255.08,5,-6,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,5,6,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,-9,6,440.609,-521.333,682.586,0,-49.7969,682.586,-9,-6,440.609,-521.333,682.586,0,-49.7969,682.586,5,-6,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,9,6,440.609,521.333,682.586,0,49.7969,682.586,-5,6,8004.42,2018.81,8255.08,1,14.1554,8255.08,-5,-6,8004.42,2018.81,8255.08,1,14.1554,8255.08,9,-6,440.609,521.333,682.586,0,49.7969,682.586,5,6,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,-5,6,8004.42,2018.81,8255.08,1,14.1554,8255.08,-5,-6,8004.42,2018.81,8255.08,1,14.1554,8255.08,5,-6,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,5,6,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,-5,6,8004.42,2018.81,8255.08,1,14.1554,8255.08,-5,-6,8004.42,2018.81,8255.08,1,14.1554,8255.08,5,-6,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,5,6,4.91803,6,726.194,-85.6636,-6.72765,731.229,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,-5,6,-4.91803,6,726.194,85.6636,6.72765,731.229,8004.42,2018.81,8255.08,1,14.1554,8255.08,-5,-6,-4.91803,-6,726.194,85.6636,6.72765,731.229,8004.42,2018.81,8255.08,1,14.1554,8255.08,5,-6,4.91803,-6,726.194,-85.6636,-6.72765,731.229,8004.42,-2018.81,8255.08,1,-14.1554,8255.08
1.225,6,6,865.44,-142.57,877.105,0,-9.35469,877.105,-6,6,865.44,142.57,877.105,0,9.35469,877.105,-6,-6,865.44,142.57,877.105,0,9.35469,877.105,6,-6,865.44,-142.57,877.105,0,-9.35469,877.105,4,6,-652.784,347.543,739.536,0,-28.0309,739.536,-4,6,-652.784,-347.543,739.536,0,28.0309,739.536,-4,-6,-652.784,-347.543,739.536,0,28.0309,739.536,4,-6,-652.784,347.543,739.536,0,-28.0309,739.536,5,6,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,-5,6,7793.96,2555.34,8202.17,1,18.1523,8202.17,-5,-6,7793.96,2555.34,8202.17,1,18.1523,8202.17,5,-6,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,5,6,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,10,6,326.911,-491.73,590.482,0,-56.3833,590.482,5,-6,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,10,-6,326.911,-491.73,590.482,0,-56.3833,590.482,-5,6,7793.96,2555.34,8202.17,1,18.1523,8202.17,-10,6,326.911,491.73,590.482,0,56.3833,590.482,-5,-6,7793.96,2555.34,8202.17,1,18.1523,8202.17,-10,-6,326.911,491.73,590.482,0,56.3833,590.482,5,6,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,-5,6,7793.96,2555.34,8202.17,1,18.1523,8202.17,-5,-6,7793.96,2555.34,8202.17,1,18.1523,8202.17,5,-6,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,5,6,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,-5,6,7793.96,2555.34,8202.17,1,18.1523,8202.17,-5,-6,7793.96,2555.34,8202.17,1,18.1523,8202.17,5,-6,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,5,6,4.89796,6,865.44,-142.57,-9.35469,877.105,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,-5,6,-4.89796,6,865.44,142.57,9.35469,877.105,7793.96,2555.34,8202.17,1,18.1523,8202.17,-5,-6,-4.89796,-6,865.44,142.57,9.35469,877.105,7793.96,2555.34,8202.17,1,18.1523,8202.17,5,-6,4.89796,-6,865.44,-142.57,-9.35469,877.105,7793.96,-2555.34,8202.17,1,-18.1523,8202.17
1.23,6,6,1046.06,-263.938,1078.85,0,-14.161,1078.85,-6,6,1046.06,263.938,1078.85,0,14.161,1078.85,-6,-6,1046.06,263.938,1078.85,0,14.161,1078.85,6,-6,1046.06,-263.938,1078.85,0,-14.161,1078.85,4,6,-930.685,496.295,1054.74,0,-28.0691,1054.74,-4,6,-930.685,-496.295,1054.74,0,28.0691,1054.74,-4,-6,-930.685,-496.295,1054.74,0,28.0691,1054.74,4,-6,-930.685,496.295,1054.74,0,-28.0691,1054.74,5,6,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,-5,6,7573.38,3105.93,8185.52,1,22.2991,8185.52,-5,-6,7573.38,3105.93,8185.52,1,22.2991,8185.52,5,-6,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,5,6,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,10,6,470.593,-562.094,733.081,0,-50.0634,733.081,5,-6,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,10,-6,470.593,-562.094,733.081,0,-50.0634,733.081,-5,6,7573.38,3105.93,8185.52,1,22.2991,8185.52,-10,6,470.593,562.094,733.081,0,50.0634,733.081,-5,-6,7573.38,3105.93,8185.52,1,22.2991,8185.52,-10,-6,470.593,562.094,733.081,0,50.0634,733.081,5,6,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,-5,6,7573.38,3105.93,8185.52,1,22.2991,8185.52,-5,-6,7573.38,3105.93,8185.52,1,22.2991,8185.52,5,-6,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,5,6,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,-5,6,7573.38,3105.93,8185.52,1,22.2991,8185.52,-5,-6,7573.38,3105.93,8185.52,1,22.2991,8185.52,5,-6,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,5,6,4.87805,6,1046.06,-263.938,-14.161,1078.85,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,-5,6,-4.87805,6,1046.06,263.938,14.161,1078.85,7573.38,3105.93,8185.52,1,22.2991,8185.52,-5,-6,-4.87805,-6,1046.06,263.938,14.161,1078.85,7573.38,3105.93,8185.52,1,22.2991,8185.52,5,-6,4.87805,-6,1046.06,-263.938,-14.161,1078.85,7573.38,-3105.93,8185.52,1,-22.2991,8185.52
1.235,6,6,1155.35,-387.165,1218.49,0,-18.5263,1218.49,-6,6,1155.35,387.165,1218.49,0,18.5263,1218.49,-6,-6,1155.35,387.165,1218.49,0,18.5263,1218.49,6,-6,1155.35,-387.165,1218.49,0,-18.5263,1218.49,4,6,-1069.25,603.806,1227.96,0,-29.4534,1227.96,-4,6,-1069.25,-603.806,1227.96,0,29.4534,1227.96,-4,-6,-1069.25,-603.806,1227.96,0,29.4534,1227.96,4,-6,-1069.25,603.806,1227.96,0,-29.4534,1227.96,5,6,7358.31,-3484.39,8141.61,1,-25.339,8141.61,-5,6,7358.31,3484.39,8141.61,1,25.339,8141.61,-5,-6,7358.31,3484.39,8141.61,1,25.339,8141.61,5,-6,7358.31,-3484.39,8141.61,1,-25.339,8141.61,5,6,7358.31,-3484.39,8141.61,1,-25.339,8141.61,-4,6,-1069.25,-603.806,1227.96,0,29.4534,1227.96,-4,-6,-1069.25,-603.806,1227.96,0,29.4534,1227.96,5,-6,7358.31,-3484.39,8141.61,1,-25.339,8141.61,4,6,-1069.25,603.806,1227.96,0,-29.4534,1227.96,-5,6,7358.31,3484.39,8141.61,1,25.339,8141.61,-5,-6,7358.31,3484.39,8141.61,1,25.339,8141.61,4,-6,-1069.25,603.806,1227.96,0,-29.4534,1227.96,5,6,7358.31,-3484.39,8141.61,1,-25.339,8141.61,-5,6,7358.31,3484.39,8141.61,1,25.339,8141.61,-5,-6,7358.31,3484.39,8141.61,1,25.339,8141.61,5,-6,7358.31,-3484.39,8141.61,1,-25.339,8141.61,5,6,7358.31,-3484.39,8141.61,1,-25.339,8141.61,-5,6,7358.31,3484.39,8141.61,1,25.339,8141.61,-5,-6,7358.31,3484.39,8141.61,1,25.339,8141.61,5,-6,7358.31,-3484.39,8141.61,1,-25.339,8141.61,5,6,4.8583,6,1155.35,-387.165,-18.5263,1218.49,7358.31,-3484.39,8141.61,1,-25.339,8141.61,-5,6,-4.8583,6,1155.35,387.165,18.5263,1218.49,7358.31,3484.39,8141.61,1,25.339,8141.61,-5,-6,-4.8583,-6,1155.35,387.165,18.5263,1218.49,7358.31,3484.39,8141.61,1,25.339,8141.61,5,-6,4.8583,-6,1155.35,-387.165,-18.5263,1218.49,7358.31,-3484.39,8141.61,1,-25.339,8141.61
1.24,6,6,1183.07,-535.864,1298.77,0,-24.3678,1298.77,-6,6,1183.07,535.864,1298.77,0,24.3678,1298.77,-6,-6,1183.07,535.864,1298.77,0,24.3678,1298.77,6,-6,1183.07,-535.864,1298.77,0,-24.3678,1298.77,4,6,-1169.76,761.153,1395.6,0,-33.0517,1395.6,-4,6,-1169.76,-761.153,1395.6,0,33.0517,1395.6,-4,-6,-1169.76,-761.153,1395.6,0,33.0517,1395.6,4,-6,-1169.76,761.153,1395.6,0,-33.0517,1395.6,5,6,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,-5,6,7176.11,3837.08,8137.55,1,28.1335,8137.55,-5,-6,7176.11,3837.08,8137.55,1,28.1335,8137.55,5,-6,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,5,6,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,-4,6,-1169.76,-761.153,1395.6,0,33.0517,1395.6,-4,-6,-1169.76,-761.153,1395.6,0,33.0517,1395.6,5,-6,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,4,6,-1169.76,761.153,1395.6,0,-33.0517,1395.6,-5,6,7176.11,3837.08,8137.55,1,28.1335,8137.55,-5,-6,7176.11,3837.08,8137.55,1,28.1335,8137.55,4,-6,-1169.76,761.153,1395.6,0,-33.0517,1395.6,5,6,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,-5,6,7176.11,3837.08,8137.55,1,28.1335,8137.55,-5,-6,7176.11,3837.08,8137.55,1,28.1335,8137.55,5,-6,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,5,6,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,-5,6,7176.11,3837.08,8137.55,1,28.1335,8137.55,-5,-6,7176.11,3837.08,8137.55,1,28.1335,8137.55,5,-6,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,5,6,4.83871,6,1183.07,-535.864,-24.3678,1298.77,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,-5,6,-4.83871,6,1183.07,535.864,24.3678,1298.77,7176.11,3837.08,8137.55,1,28.1335,8137.55,-5,-6,-4.83871,-6,1183.07,535.864,24.3678,1298.77,7176.11,3837.08,8137.55,1,28.1335,8137.55,5,-6,4.83871,-6,1183.07,-535.864,-24.3678,1298.77,7176.11,-3837.08,8137.55,1,-28.1335,8137.55
1.245,6,6,1203.6,-643.283,1364.72,0,-28.123,1364.72,-6,6,1203.6,643.283,1364.72,0,28.123,1364.72,-6,-6,1203.6,643.283,1364.72,0,28.123,1364.72,6,-6,1203.6,-643.283,1364.72,0,-28.123,1364.72,4,6,-1277.76,927.383,1578.84,0,-35.9716,1578.84,-4,6,-1277.76,-927.383,1578.84,0,35.9716,1578.84,-4,-6,-1277.76,-927.383,1578.84,0,35.9716,1578.84,4,-6,-1277.76,927.383,1578.84,0,-35.9716,1578.84,5,6,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,-5,6,6840.41,4177.02,8014.91,1,31.4098,8014.91,-5,-6,6840.41,4177.02,8014.91,1,31.4098,8014.91,5,-6,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,5,6,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,-4,6,-1277.76,-927.383,1578.84,0,35.9716,1578.84,-4,-6,-1277.76,-927.383,1578.84,0,35.9716,1578.84,5,-6,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,4,6,-1277.76,927.383,1578.84,0,-35.9716,1578.84,-5,6,6840.41,4177.02,8014.91,1,31.4098,8014.91,-5,-6,6840.41,4177.02,8014.91,1,31.4098,8014.91,4,-6,-1277.76,927.383,1578.84,0,-35.9716,1578.84,5,6,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,-5,6,6840.41,4177.02,8014.91,1,31.4098,8014.91,-5,-6,6840.41,4177.02,8014.91,1,31.4098,8014.91,5,-6,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,5,6,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,-5,6,6840.41,4177.02,8014.91,1,31.4098,8014.91,-5,-6,6840.41,4177.02,8014.91,1,31.4098,8014.91,5,-6,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,5,6,4.81928,6,1203.6,-643.283,-28.123,1364.72,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,-5,6,-4.81928,6,1203.6,643.283,28.123,1364.72,6840.41,4177.02,8014.91,1,31.4098,8014.91,-5,-6,-4.81928,-6,1203.6,643.283,28.123,1364.72,6840.41,4177.02,8014.91,1,31.4098,8014.91,5,-6,4.81928,-6,1203.6,-643.283,-28.123,1364.72,6840.41,-4177.02,8014.91,1,-31.4098,8014.91
1.25,6,6,1245.6,-767.472,1463.06,0,-31.6391,1463.06,-6,6,1245.6,767.472,1463.06,0,31.6391,1463.06,-6,-6,1245.6,767.472,1463.06,0,31.6391,1463.06,6,-6,1245.6,-767.472,1463.06,0,-31.6391,1463.06,4,6,-1375.17,1095.43,1758.15,0,-38.5401,1758.15,-4,6,-1375.17,-1095.43,1758.15,0,38.5401,1758.15,-4,-6,-1375.17,-1095.43,1758.15,0,38.5401,1758.15,4,-6,-1375.17,1095.43,1758.15,0,-38.5401,1758.15,5,6,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,-5,6,6582.31,4551.12,8002.47,1,34.6606,8002.47,-5,-6,6582.31,4551.12,8002.47,1,34.6606,8002.47,5,-6,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,5,6,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,-4,6,-1375.17,-1095.43,1758.15,0,38.5401,1758.15,-4,-6,-1375.17,-1095.43,1758.15,0,38.5401,1758.15,5,-6,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,4,6,-1375.17,1095.43,1758.15,0,-38.5401,1758.15,-5,6,6582.31,4551.12,8002.47,1,34.6606,8002.47,-5,-6,6582.31,4551.12,8002.47,1,34.6606,8002.47,4,-6,-1375.17,1095.43,1758.15,0,-38.5401,1758.15,5,6,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,-5,6,6582.31,4551.12,8002.47,1,34.6606,8002.47,-5,-6,6582.31,4551.12,8002.47,1,34.6606,8002.47,5,-6,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,5,6,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,-5,6,6582.31,4551.12,8002.47,1,34.6606,8002.47,-5,-6,6582.31,4551.12,8002.47,1,34.6606,8002.47,5,-6,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,5,6,4.8,6,1245.6,-767.472,-31.6391,1463.06,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,-5,6,-4.8,6,1245.6,767.472,31.6391,1463.06,6582.31,4551.12,8002.47,1,34.6606,8002.47,-5,-6,-4.8,-6,1245.6,767.472,31.6391,1463.06,6582.31,4551.12,8002.47,1,34.6606,8002.47,5,-6,4.8,-6,1245.6,-767.472,-31.6391,1463.06,6582.31,-4551.12,8002.47,1,-34.6606,8002.47



==> Scale_XY.csv <==
Scale_XY,Initial_X[6 6],Initial_Y[6 6],Initial_ReVal[6 6],Initial_ImVal[6 6],Initial_MagVal[6 6],Initial_FiltVal[6 6],Initial_PhaseCalc[6 6],Initial_MagCalc[6 6],Initial_X[-6 6],Initial_Y[-6 6],Initial_ReVal[-6 6],Initial_ImVal[-6 6],Initial_MagVal[-6 6],Initial_FiltVal[-6 6],Initial_PhaseCalc[-6 6],Initial_MagCalc[-6 6],Initial_X[-6 -6],Initial_Y[-6 -6],Initial_ReVal[-6 -6],Initial_ImVal[-6 -6],Initial_MagVal[-6 -6],Initial_FiltVal[-6 -6],Initial_PhaseCalc[-6 -6],Initial_MagCalc[-6 -6],Initial_X[6 -6],Initial_Y[6 -6],Initial_ReVal[6 -6],Initial_ImVal[6 -6],Initial_MagVal[6 -6],Initial_FiltVal[6 -6],Initial_PhaseCalc[6 -6],Initial_MagCalc[6 -6],Re_ValMin_X[6 6],Re_ValMin_Y[6 6],Re_ValMin_ReVal[6 6],Re_ValMin_ImVal[6 6],Re_ValMin_MagVal[6 6],Re_ValMin_FiltVal[6 6],Re_ValMin_PhaseCalc[6 6],Re_ValMin_MagCalc[6 6],Re_ValMin_X[-6 6],Re_ValMin_Y[-6 6],Re_ValMin_ReVal[-6 6],Re_ValMin_ImVal[-6 6],Re_ValMin_MagVal[-6 6],Re_ValMin_FiltVal[-6 6],Re_ValMin_PhaseCalc[-6 6],Re_ValMin_MagCalc[-6 6],Re_ValMin_X[-6 -6],Re_ValMin_Y[-6 -6],Re_ValMin_ReVal[-6 -6],Re_ValMin_ImVal[-6 -6],Re_ValMin_MagVal[-6 -6],Re_ValMin_FiltVal[-6 -6],Re_ValMin_PhaseCalc[-6 -6],Re_ValMin_MagCalc[-6 -6],Re_ValMin_X[6 -6],Re_ValMin_Y[6 -6],Re_ValMin_ReVal[6 -6],Re_ValMin_ImVal[6 -6],Re_ValMin_MagVal[6 -6],Re_ValMin_FiltVal[6 -6],Re_ValMin_PhaseCalc[6 -6],Re_ValMin_MagCalc[6 -6],Re_ValMax_X[6 6],Re_ValMax_Y[6 6],Re_ValMax_ReVal[6 6],Re_ValMax_ImVal[6 6],Re_ValMax_MagVal[6 6],Re_ValMax_FiltVal[6 6],Re_ValMax_PhaseCalc[6 6],Re_ValMax_MagCalc[6 6],Re_ValMax_X[-6 6],Re_ValMax_Y[-6 6],Re_ValMax_ReVal[-6 6],Re_ValMax_ImVal[-6 6],Re_ValMax_MagVal[-6 6],Re_ValMax_FiltVal[-6 6],Re_ValMax_PhaseCalc[-6 6],Re_ValMax_MagCalc[-6 6],Re_ValMax_X[-6 -6],Re_ValMax_Y[-6 -6],Re_ValMax_ReVal[-6 -6],Re_ValMax_ImVal[-6 -6],Re_ValMax_MagVal[-6 -6],Re_ValMax_FiltVal[-6 -6],Re_ValMax_PhaseCalc[-6 -6],Re_ValMax_MagCalc[-6 -6],Re_ValMax_X[6 -6],Re_ValMax_Y[6 -6],Re_ValMax_ReVal[6 -6],Re_ValMax_ImVal[6 -6],Re_ValMax_MagVal[6 -6],Re_ValMax_FiltVal[6 -6],Re_ValMax_PhaseCalc[6 -6],Re_ValMax_MagCalc[6 -6],Im_ValMin_X[6 6],Im_ValMin_Y[6 6],Im_ValMin_ReVal[6 6],Im_ValMin_ImVal[6 6],Im_ValMin_MagVal[6 6],Im_ValMin_FiltVal[6 6],Im_ValMin_PhaseCalc[6 6],Im_ValMin_MagCalc[6 6],Im_ValMin_X[-6 6],Im_ValMin_Y[-6 6],Im_ValMin_ReVal[-6 6],Im_ValMin_ImVal[-6 6],Im_ValMin_MagVal[-6 6],Im_ValMin_FiltVal[-6 6],Im_ValMin_PhaseCalc[-6 6],Im_ValMin_MagCalc[-6 6],Im_ValMin_X[-6 -6],Im_ValMin_Y[-6 -6],Im_ValMin_ReVal[-6 -6],Im_ValMin_ImVal[-6 -6],Im_ValMin_MagVal[-6 -6],Im_ValMin_FiltVal[-6 -6],Im_ValMin_PhaseCalc[-6 -6],Im_ValMin_MagCalc[-6 -6],Im_ValMin_X[6 -6],Im_ValMin_Y[6 -6],Im_ValMin_ReVal[6 -6],Im_ValMin_ImVal[6 -6],Im_ValMin_MagVal[6 -6],Im_ValMin_FiltVal[6 -6],Im_ValMin_PhaseCalc[6 -6],Im_ValMin_MagCalc[6 -6],Im_ValMax_X[6 6],Im_ValMax_Y[6 6],Im_ValMax_ReVal[6 6],Im_ValMax_ImVal[6 6],Im_ValMax_MagVal[6 6],Im_ValMax_FiltVal[6 6],Im_ValMax_PhaseCalc[6 6],Im_ValMax_MagCalc[6 6],Im_ValMax_X[-6 6],Im_ValMax_Y[-6 6],Im_ValMax_ReVal[-6 6],Im_ValMax_ImVal[-6 6],Im_ValMax_MagVal[-6 6],Im_ValMax_FiltVal[-6 6],Im_ValMax_PhaseCalc[-6 6],Im_ValMax_MagCalc[-6 6],Im_ValMax_X[-6 -6],Im_ValMax_Y[-6 -6],Im_ValMax_ReVal[-6 -6],Im_ValMax_ImVal[-6 -6],Im_ValMax_MagVal[-6 -6],Im_ValMax_FiltVal[-6 -6],Im_ValMax_PhaseCalc[-6 -6],Im_ValMax_MagCalc[-6 -6],Im_ValMax_X[6 -6],Im_ValMax_Y[6 -6],Im_ValMax_ReVal[6 -6],Im_ValMax_ImVal[6 -6],Im_ValMax_MagVal[6 -6],Im_ValMax_FiltVal[6 -6],Im_ValMax_PhaseCalc[6 -6],Im_ValMax_MagCalc[6 -6],Mag_X[6 6],Mag_Y[6 6],Mag_ReVal[6 6],Mag_ImVal[6 6],Mag_MagVal[6 6],Mag_FiltVal[6 6],Mag_PhaseCalc[6 6],Mag_MagCalc[6 6],Mag_X[-6 6],Mag_Y[-6 6],Mag_ReVal[-6 6],Mag_ImVal[-6 6],Mag_MagVal[-6 6],Mag_FiltVal[-6 6],Mag_PhaseCalc[-6 6],Mag_MagCalc[-6 6],Mag_X[-6 -6],Mag_Y[-6 -6],Mag_ReVal[-6 -6],Mag_ImVal[-6 -6],Mag_MagVal[-6 -6],Mag_FiltVal[-6 -6],Mag_PhaseCalc[-6 -6],Mag_MagCalc[-6 -6],Mag_X[6 -6],Mag_Y[6 -6],Mag_ReVal[6 -6],Mag_ImVal[6 -6],Mag_MagVal[6 -6],Mag_FiltVal[6 -6],Mag_PhaseCalc[6 -6],Mag_MagCalc[6 -6],Filt_X[6 6],Filt_Y[6 6],Filt_ReVal[6 6],Filt_ImVal[6 6],Filt_MagVal[6 6],Filt_FiltVal[6 6],Filt_PhaseCalc[6 6],Filt_MagCalc[6 6],Filt_X[-6 6],Filt_Y[-6 6],Filt_ReVal[-6 6],Filt_ImVal[-6 6],Filt_MagVal[-6 6],Filt_FiltVal[-6 6],Filt_PhaseCalc[-6 6],Filt_MagCalc[-6 6],Filt_X[-6 -6],Filt_Y[-6 -6],Filt_ReVal[-6 -6],Filt_ImVal[-6 -6],Filt_MagVal[-6 -6],Filt_FiltVal[-6 -6],Filt_PhaseCalc[-6 -6],Filt_MagCalc[-6 -6],Filt_X[6 -6],Filt_Y[6 -6],Filt_ReVal[6 -6],Filt_ImVal[6 -6],Filt_MagVal[6 -6],Filt_FiltVal[6 -6],Filt_PhaseCalc[6 -6],Filt_MagCalc[6 -6],Est_Xi[6 6],Est_Yi[6 6],Est_Xd[6 6],Est_Yd[6 6],Est_EstReVal[6 6],Est_EstImVal[6 6],Est_EstPhaseCalc[6 6],Est_EstMagCalc[6 6],Est_ReVal[6 6],Est_ImVal[6 6],Est_MagVal[6 6],Est_FiltVal[6 6],Est_PhaseCalc[6 6],Est_MagCalc[6 6],Est_Xi[-6 6],Est_Yi[-6 6],Est_Xd[-6 6],Est_Yd[-6 6],Est_EstReVal[-6 6],Est_EstImVal[-6 6],Est_EstPhaseCalc[-6 6],Est_EstMagCalc[-6 6],Est_ReVal[-6 6],Est_ImVal[-6 6],Est_MagVal[-6 6],Est_FiltVal[-6 6],Est_PhaseCalc[-6 6],Est_MagCalc[-6 6],Est_Xi[-6 -6],Est_Yi[-6 -6],Est_Xd[-6 -6],Est_Yd[-6 -6],Est_EstReVal[-6 -6],Est_EstImVal[-6 -6],Est_EstPhaseCalc[-6 -6],Est_EstMagCalc[-6 -6],Est_ReVal[-6 -6],Est_ImVal[-6 -6],Est_MagVal[-6 -6],Est_FiltVal[-6 -6],Est_PhaseCalc[-6 -6],Est_MagCalc[-6 -6],Est_Xi[6 -6],Est_Yi[6 -6],Est_Xd[6 -6],Est_Yd[6 -6],Est_EstReVal[6 -6],Est_EstImVal[6 -6],Est_EstPhaseCalc[6 -6],Est_EstMagCalc[6 -6],Est_ReVal[6 -6],Est_ImVal[6 -6],Est_MagVal[6 -6],Est_FiltVal[6 -6],Est_PhaseCalc[6 -6],Est_MagCalc[6 -6]
0.75,6,6,184.099,-4.9738e-14,184.099,0,-1.54796e-14,184.099,-6,6,-111.703,-146.338,184.099,0,52.6447,184.099,-6,-6,184.099,4.44089e-14,184.099,0,1.3821e-14,184.099,6,-6,-111.703,146.338,184.099,0,-52.6447,184.099,-7,8,-579.837,-1018.66,1172.13,0,60.3509,1172.13,-8,7,-579.837,-1018.66,1172.13,0,60.3509,1172.13,7,-8,-579.837,1018.66,1172.13,0,-60.3509,1172.13,8,-7,-579.837,1018.66,1172.13,0,-60.3509,1172.13,8,8,4212.7,-8.52651e-14,4212.7,1,-1.15967e-15,4212.7,-8,8,4169.29,-603.16,4212.7,1,-8.23171,4212.7,-8,-8,4212.7,-6.53699e-13,4212.7,1,-8.89079e-15,4212.7,8,-8,4169.29,603.16,4212.7,1,8.23171,4212.7,9,8,-545.226,-1119.35,1245.08,0,64.0297,1245.08,-8,-9,-545.226,-1119.35,1245.08,0,64.0297,1245.08,9,-8,-379.343,-1185.89,1245.08,0,72.2615,1245.08,8,-9,-379.343,-1185.89,1245.08,0,72.2615,1245.08,8,9,-545.226,1119.35,1245.08,0,-64.0297,1245.08,-8,9,-379.343,1185.89,1245.08,0,-72.2615,1245.08,-9,8,-379.343,1185.89,1245.08,0,-72.2615,1245.08,-9,-8,-545.226,1119.35,1245.08,0,-64.0297,1245.08,8,8,4212.7,-8.52651e-14,4212.7,1,-1.15967e-15,4212.7,-8,8,4169.29,-603.16,4212.7,1,-8.23171,4212.7,-8,-8,4212.7,-6.53699e-13,4212.7,1,-8.89079e-15,4212.7,8,-8,4169.29,603.16,4212.7,1,8.23171,4212.7,8,8,4212.7,-8.52651e-14,4212.7,1,-1.15967e-15,4212.7,-8,8,4169.29,-603.16,4212.7,1,-8.23171,4212.7,-8,-8,4212.7,-6.53699e-13,4212.7,1,-8.89079e-15,4212.7,8,-8,4169.29,603.16,4212.7,1,8.23171,4212.7,8,8,8,8,184.099,-4.9738e-14,-1.54796e-14,184.099,4212.7,-8.52651e-14,4212.7,1,-1.15967e-15,4212.7,-8,8,-8,8,-111.703,-146.338,52.6447,184.099,4169.29,-603.16,4212.7,1,-8.23171,4212.7,-8,-8,-8,-8,184.099,4.44089e-14,1.3821e-14,184.099,4212.7,-6.53699e-13,4212.7,1,-8.89079e-15,4212.7,8,-8,8,-8,-111.703,146.338,-52.6447,184.099,4169.29,603.16,4212.7,1,8.23171,4212.7
0.755,6,6,216.555,2.13163e-14,216.555,0,5.63984e-15,216.555,-6,6,-86.3826,-198.58,216.555,0,66.4909,216.555,-6,-6,216.555,4.26326e-14,216.555,0,1.12797e-14,216.555,6,-6,-86.3826,198.58,216.555,0,-66.4909,216.555,8,7,-599.207,-1237.18,1374.65,0,64.1576,1374.65,7,8,-599.207,1237.18,1374.65,0,-64.1576,1374.65,-7,-8,-599.207,-1237.18,1374.65,0,64.1576,1374.65,-8,-7,-599.207,1237.18,1374.65,0,-64.1576,1374.65,8,8,3974.12,-2.84217e-13,3974.12,1,-4.09763e-15,3974.12,-8,8,3933.61,565.966,3974.12,1,8.18751,3974.12,-8,-8,3974.12,-7.38964e-13,3974.12,1,-1.06538e-14,3974.12,8,-8,3933.61,-565.966,3974.12,1,-8.18751,3974.12,8,7,-599.207,-1237.18,1374.65,0,64.1576,1374.65,-8,7,-416.908,-1309.91,1374.65,0,72.3452,1374.65,-7,8,-416.908,-1309.91,1374.65,0,72.3452,1374.65,-7,-8,-599.207,-1237.18,1374.65,0,64.1576,1374.65,7,8,-599.207,1237.18,1374.65,0,-64.1576,1374.65,-8,-7,-599.207,1237.18,1374.65,0,-64.1576,1374.65,7,-8,-416.908,1309.91,1374.65,0,-72.3452,1374.65,8,-7,-416.908,1309.91,1374.65,0,-72.3452,1374.65,8,8,3974.12,-2.84217e-13,3974.12,1,-4.09763e-15,3974.12,-8,8,3933.61,565.966,3974.12,1,8.18751,3974.12,-8,-8,3974.12,-7.38964e-13,3974.12,1,-1.06538e-14,3974.12,8,-8,3933.61,-565.966,3974.12,1,-8.18751,3974.12,8,8,3974.12,-2.84217e-13,3974.12,1,-4.09763e-15,3974.12,-8,8,3933.61,565.966,3974.12,1,8.18751,3974.12,-8,-8,3974.12,-7.38964e-13,3974.12,1,-1.06538e-14,3974.12,8,-8,3933.61,-565.966,3974.12,1,-8.18751,3974.12,8,8,7.94702,7.94702,216.555,2.13163e-14,5.63984e-15,216.555,3974.12,-2.84217e-13,3974.12,1,-4.09763e-15,3974.12,-8,8,-7.94702,7.94702,-86.3826,-198.58,66.4909,216.555,3933.61,565.966,3974.12,1,8.18751,3974.12,-8,-8,-7.94702,-7.94702,216.555,4.26326e-14,1.12797e-14,216.555,3974.12,-7.38964e-13,3974.12,1,-1.06538e-14,3974.12,8,-8,7.94702,-7.94702,-86.3826,198.58,-66.4909,216.555,3933.61,-565.966,3974.12,1,-8.18751,3974.12
0.76,6,6,245.401,-8.52651e-14,245.401,0,-1.99075e-14,245.401,-6,6,-34.9299,-242.902,245.401,0,81.8168,245.401,-6,-6,245.401,8.70415e-14,245.401,0,2.03223e-14,245.401,6,-6,-34.9299,242.902,245.401,0,-81.8168,245.401,7,8,-823.256,1422.62,1643.66,0,-59.9425,1643.66,8,7,-823.256,-1422.62,1643.66,0,59.9425,1643.66,-7,-8,-823.256,-1422.62,1643.66,0,59.9425,1643.66,-8,-7,-823.256,1422.62,1643.66,0,-59.9425,1643.66,8,8,3926.91,-8.52651e-14,3926.91,1,-1.24407e-15,3926.91,-8,8,3554.3,1669.6,3926.91,1,25.1613,3926.91,-8,-8,3926.91,-9.9476e-13,3926.91,1,-1.45141e-14,3926.91,8,-8,3554.3,-1669.6,3926.91,1,-25.1613,3926.91,8,7,-823.256,-1422.62,1643.66,0,59.9425,1643.66,-8,7,-140.288,-1637.66,1643.66,0,85.1038,1643.66,-7,8,-140.288,-1637.66,1643.66,0,85.1038,1643.66,8,-8,3554.3,-1669.6,3926.91,1,-25.1613,3926.91,7,8,-823.256,1422.62,1643.66,0,-59.9425,1643.66,-8,8,3554.3,1669.6,3926.91,1,25.1613,3926.91,7,-8,-140.288,1637.66,1643.66,0,-85.1038,1643.66,8,-7,-140.288,1637.66,1643.66,0,-85.1038,1643.66,8,8,3926.91,-8.52651e-14,3926.91,1,-1.24407e-15,3926.91,-8,8,3554.3,1669.6,3926.91,1,25.1613,3926.91,-8,-8,3926.91,-9.9476e-13,3926.91,1,-1.45141e-14,3926.91,8,-8,3554.3,-1669.6,3926.91,1,-25.1613,3926.91,8,8,3926.91,-8.52651e-14,3926.91,1,-1.24407e-15,3926.91,-8,8,3554.3,1669.6,3926.91,1,25.1613,3926.91,-8,-8,3926.91,-9.9476e-13,3926.91,1,-1.45141e-14,3926.91,8,-8,3554.3,-1669.6,3926.91,1,-25.1613,3926.91,8,8,7.89474,7.89474,245.401,-8.52651e-14,-1.99075e-14,245.401,3926.91,-8.52651e-14,3926.91,1,-1.24407e-15,3926.91,-8,8,-7.89474,7.89474,-34.9299,-242.902,81.8168,245.401,3554.3,1669.6,3926.91,1,25.1613,3926.91,-8,-8,-7.89474,-7.89474,245.401,8.70415e-14,2.03223e-14,245.401,3926.91,-9.9476e-13,3926.91,1,-1.45141e-14,3926.91,8,-8,7.89474,-7.89474,-34.9299,242.902,-81.8168,245.401,3554.3,-1669.6,3926.91,1,-25.1613,3926.91
0.765,6,6,264.812,-4.9738e-14,264.812,0,-1.07615e-14,264.812,-6,6,9.96737,-264.624,264.812,0,-87.8429,264.812,-6,-6,264.812,4.26326e-14,264.812,0,9.22415e-15,264.812,6,-6,9.96737,264.624,264.812,0,87.8429,264.812,8,7,-1035.71,-1578.1,1887.61,0,56.7231,1887.61,7,8,-1035.71,1578.1,1887.61,0,-56.7231,1887.61,-7,-8,-1035.71,-1578.1,1887.61,0,56.7231,1887.61,-8,-7,-1035.71,1578.1,1887.61,0,-56.7231,1887.61,8,8,3870.72,-2.27374e-13,3870.72,1,-3.36566e-15,3870.72,-8,8,2917.87,2543.34,3870.72,1,41.0768,3870.72,-8,-8,3870.72,-7.38964e-13,3870.72,1,-1.09384e-14,3870.72,8,-8,2917.87,-2543.34,3870.72,1,-41.0768,3870.72,8,7,-1035.71,-1578.1,1887.61,0,56.7231,1887.61,-7,8,256.175,-1870.15,1887.61,0,-82.2001,1887.61,-8,7,256.175,-1870.15,1887.61,0,-82.2001,1887.61,8,-8,2917.87,-2543.34,3870.72,1,-41.0768,3870.72,-8,8,2917.87,2543.34,3870.72,1,41.0768,3870.72,-8,-7,-1035.71,1578.1,1887.61,0,-56.7231,1887.61,8,-7,256.175,1870.15,1887.61,0,82.2001,1887.61,7,-8,256.175,1870.15,1887.61,0,82.2001,1887.61,8,8,3870.72,-2.27374e-13,3870.72,1,-3.36566e-15,3870.72,-8,8,2917.87,2543.34,3870.72,1,41.0768,3870.72,-8,-8,3870.72,-7.38964e-13,3870.72,1,-1.09384e-14,3870.72,8,-8,2917.87,-2543.34,3870.72,1,-41.0768,3870.72,8,8,3870.72,-2.27374e-13,3870.72,1,-3.36566e-15,3870.72,-8,8,2917.87,2543.34,3870.72,1,41.0768,3870.72,-8,-8,3870.72,-7.38964e-13,3870.72,1,-1.09384e-14,3870.72,8,-8,2917.87,-2543.34,3870.72,1,-41.0768,3870.72,8,8,7.84314,7.84314,264.812,-4.9738e-14,-1.07615e-14,264.812,3870.72,-2.27374e-13,3870.72,1,-3.36566e-15,3870.72,-8,8,-7.84314,7.84314,9.96737,-264.624,-87.8429,264.812,2917.87,2543.34,3870.72,1,41.0768,3870.72,-8,-8,-7.84314,-7.84314,264.812,4.26326e-14,9.22415e-15,264.812,3870.72,-7.38964e-13,3870.72,1,-1.09384e-14,3870.72,8,-8,7.84314,-7.84314,9.96737,264.624,87.8429,264.812,2917.87,-2543.34,3870.72,1,-41.0768,3870.72
0.77,6,6,271.379,-7.81597e-14,271.379,0,-1.65017e-14,271.379,-6,6,21.5099,-270.525,271.379,0,-85.4539,271.379,-6,-6,271.379,7.4607e-14,271.379,0,1.57517e-14,271.379,6,-6,21.5099,270.525,271.379,0,85.4539,271.379,8,7,-1120.61,-1685.51,2024.04,0,56.3821,2024.04,7,8,-1120.61,1685.51,2024.04,0,-56.3821,2024.04,-7,-8,-1120.61,-1685.51,2024.04,0,56.3821,2024.04,-8,-7,-1120.61,1685.51,2024.04,0,-56.3821,2024.04,8,8,3738.51,-2.84217e-13,3738.51,1,-4.35587e-15,3738.51,-8,8,2218.07,3009.42,3738.51,1,53.6082,3738.51,-8,-8,3738.51,-9.09495e-13,3738.51,1,-1.39388e-14,3738.51,8,-8,2218.07,-3009.42,3738.51,1,-53.6082,3738.51,8,7,-1120.61,-1685.51,2024.04,0,56.3821,2024.04,-8,7,691.939,-1902.09,2024.04,0,-70.0097,2024.04,-7,8,691.939,-1902.09,2024.04,0,-70.0097,2024.04,8,-8,2218.07,-3009.42,3738.51,1,-53.6082,3738.51,-8,8,2218.07,3009.42,3738.51,1,53.6082,3738.51,-8,-7,-1120.61,1685.51,2024.04,0,-56.3821,2024.04,8,-7,691.939,1902.09,2024.04,0,70.0097,2024.04,7,-8,691.939,1902.09,2024.04,0,70.0097,2024.04,8,8,3738.51,-2.84217e-13,3738.51,1,-4.35587e-15,3738.51,-8,8,2218.07,3009.42,3738.51,1,53.6082,3738.51,-8,-8,3738.51,-9.09495e-13,3738.51,1,-1.39388e-14,3738.51,8,-8,2218.07,-3009.42,3738.51,1,-53.6082,3738.51,8,8,3738.51,-2.84217e-13,3738.51,1,-4.35587e-15,3738.51,-8,8,2218.07,3009.42,3738.51,1,53.6082,3738.51,-8,-8,3738.51,-9.09495e-13,3738.51,1,-1.39388e-14,3738.51,8,-8,2218.07,-3009.42,3738.51,1,-53.6082,3738.51,8,8,7.79221,7.79221,271.379,-7.81597e-14,-1.65017e-14,271.379,3738.51,-2.84217e-13,3738.51,1,-4.35587e-15,3738.51,-8,8,-7.79221,7.79221,21.5099,-270.525,-85.4539,271.379,2218.07,3009.42,3738.51,1,53.6082,3738.51,-8,-8,-7.79221,-7.79221,271.379,7.4607e-14,1.57517e-14,271.379,3738.51,-9.09495e-13,3738.51,1,-1.39388e-14,3738.51,8,-8,7.79221,-7.79221,21.5099,270.525,85.4539,271.379,2218.07,-3009.42,3738.51,1,-53.6082,3738.51
0.775,6,6,266.878,-4.26326e-14,266.878,0,-9.15273e-15,266.878,-6,6,40.4375,-263.797,266.878,0,-81.285,266.878,-6,-6,266.878,2.13163e-14,266.878,0,4.57637e-15,266.878,6,-6,40.4375,263.797,266.878,0,81.285,266.878,7,8,-1263.12,1744.23,2153.56,0,-54.089,2153.56,-7,7,-1271.18,117.272,1276.58,0,-5.27086,1276.58,-7,-8,-1263.12,-1744.23,2153.56,0,54.089,2153.56,7,-7,-1271.18,-117.272,1276.58,0,5.27086,1276.58,8,8,3632.98,-2.84217e-13,3632.98,1,-4.48239e-15,3632.98,-8,8,1445.68,3332.95,3632.98,1,66.5511,3632.98,-8,-8,3632.98,-8.52651e-13,3632.98,1,-1.34472e-14,3632.98,8,-8,1445.68,-3332.95,3632.98,1,-66.5511,3632.98,8,7,-1263.12,-1744.23,2153.56,0,54.089,2153.56,-7,8,1097.55,-1852.89,2153.56,0,-59.3599,2153.56,-8,7,1097.55,-1852.89,2153.56,0,-59.3599,2153.56,8,-8,1445.68,-3332.95,3632.98,1,-66.5511,3632.98,7,8,-1263.12,1744.23,2153.56,0,-54.089,2153.56,-8,8,1445.68,3332.95,3632.98,1,66.5511,3632.98,7,-8,1097.55,1852.89,2153.56,0,59.3599,2153.56,8,-7,1097.55,1852.89,2153.56,0,59.3599,2153.56,8,8,3632.98,-2.84217e-13,3632.98,1,-4.48239e-15,3632.98,-8,8,1445.68,3332.95,3632.98,1,66.5511,3632.98,-8,-8,3632.98,-8.52651e-13,3632.98,1,-1.34472e-14,3632.98,8,-8,1445.68,-3332.95,3632.98,1,-66.5511,3632.98,8,8,3632.98,-2.84217e-13,3632.98,1,-4.48239e-15,3632.98,-8,8,1445.68,3332.95,3632.98,1,66.5511,3632.98,-8,-8,3632.98,-8.52651e-13,3632.98,1,-1.34472e-14,3632.98,8,-8,1445.68,-3332.95,3632.98,1,-66.5511,3632.98,8,8,7.74194,7.74194,266.878,-4.26326e-14,-9.15273e-15,266.878,3632.98,-2.84217e-13,3632.98,1,-4.48239e-15,3632.98,-8,8,-7.74194,7.74194,40.4375,-263.797,-81.285,266.878,1445.68,3332.95,3632.98,1,66.5511,3632.98,-8,-8,-7.74194,-7.74194,266.878,2.13163e-14,4.57637e-15,266.878,3632.98,-8.52651e-13,3632.98,1,-1.34472e-14,3632.98,8,-8,7.74194,-7.74194,40.4375,263.797,81.285,266.878,1445.68,-3332.95,3632.98,1,-66.5511,3632.98
0.78,6,6,280.348,-5.68434e-14,280.348,0,-1.16173e-14,280.348,-6,6,77.2582,-269.492,280.348,0,-74.0034,280.348,-6,-6,280.348,-3.19744e-14,280.348,0,-6.53474e-15,280.348,6,-6,77.2582,269.492,280.348,0,74.0034,280.348,8,7,-1414.99,-1788.37,2280.46,0,51.6483,2280.46,-7,7,-1485.15,-106.919,1488.99,0,4.11775,1488.99,-7,-8,-1414.99,-1788.37,2280.46,0,51.6483,2280.46,7,-7,-1485.15,106.919,1488.99,0,-4.11775,1488.99,8,8,3492.61,-1.13687e-13,3492.61,1,-1.86501e-15,3492.61,-8,-8,3492.61,-4.54747e-13,3492.61,1,-7.46006e-15,3492.61,7,-8,1539.76,1682.15,2280.46,0,47.5306,2280.46,8,-7,1539.76,1682.15,2280.46,0,47.5306,2280.46,8,7,-1414.99,-1788.37,2280.46,0,51.6483,2280.46,-7,8,1539.76,-1682.15,2280.46,0,-47.5306,2280.46,-7,-8,-1414.99,-1788.37,2280.46,0,51.6483,2280.46,8,-8,557.134,-3447.89,3492.61,1,-80.8211,3492.61,7,8,-1414.99,1788.37,2280.46,0,-51.6483,2280.46,-8,8,557.134,3447.89,3492.61,1,80.8211,3492.61,-8,-7,-1414.99,1788.37,2280.46,0,-51.6483,2280.46,7,-8,1539.76,1682.15,2280.46,0,47.5306,2280.46,8,8,3492.61,-1.13687e-13,3492.61,1,-1.86501e-15,3492.61,-8,8,557.134,3447.89,3492.61,1,80.8211,3492.61,-8,-8,3492.61,-4.54747e-13,3492.61,1,-7.46006e-15,3492.61,8,-8,557.134,-3447.89,3492.61,1,-80.8211,3492.61,8,8,3492.61,-1.13687e-13,3492.61,1,-1.86501e-15,3492.61,-8,8,557.134,3447.89,3492.61,1,80.8211,3492.61,-8,-8,3492.61,-4.54747e-13,3492.61,1,-7.46006e-15,3492.61,8,-8,557.134,-3447.89,3492.61,1,-80.8211,3492.61,8,8,7.69231,7.69231,280.348,-5.68434e-14,-1.16173e-14,280.348,3492.61,-1.13687e-13,3492.61,1,-1.86501e-15,3492.61,-8,8,-7.69231,7.69231,77.2582,-269.492,-74.0034,280.348,557.134,3447.89,3492.61,1,80.8211,3492.61,-8,-8,-7.69231,-7.69231,280.348,-3.19744e-14,-6.53474e-15,280.348,3492.61,-4.54747e-13,3492.61,1,-7.46006e-15,3492.61,8,-8,7.69231,-7.69231,77.2582,269.492,74.0034,280.348,557.134,-3447.89,3492.61,1,-80.8211,3492.61
0.785,6,6,245.228,-7.10543e-14,245.228,0,-1.66013e-14,245.228,-6,6,119.625,-214.071,245.228,0,-60.803,245.228,-6,-6,245.228,3.55271e-15,245.228,0,8.30067e-16,245.228,6,-6,119.625,214.071,245.228,0,60.803,245.228,8,7,-1537.81,-1856.56,2410.74,0,50.3647,2410.74,-7,7,-1685.89,-372.215,1726.49,0,12.4501,1726.49,-7,-8,-1537.81,-1856.56,2410.74,0,50.3647,2410.74,7,-7,-1685.89,372.215,1726.49,0,-12.4501,1726.49,8,8,3366.16,-2.27374e-13,3366.16,1,-3.87015e-15,3366.16,-8,-8,3366.16,-6.82121e-13,3366.16,1,-1.16104e-14,3366.16,8,-7,1901.9,1481.36,2410.74,0,37.9145,2410.74,7,-8,1901.9,1481.36,2410.74,0,37.9145,2410.74,8,7,-1537.81,-1856.56,2410.74,0,50.3647,2410.74,-7,8,1901.9,-1481.36,2410.74,0,-37.9145,2410.74,-7,-8,-1537.81,-1856.56,2410.74,0,50.3647,2410.74,8,-8,-101.081,-3364.65,3366.16,1,88.2792,3366.16,7,8,-1537.81,1856.56,2410.74,0,-50.3647,2410.74,-8,8,-101.081,3364.65,3366.16,1,-88.2792,3366.16,-8,-7,-1537.81,1856.56,2410.74,0,-50.3647,2410.74,8,-7,1901.9,1481.36,2410.74,0,37.9145,2410.74,8,8,3366.16,-2.27374e-13,3366.16,1,-3.87015e-15,3366.16,-8,8,-101.081,3364.65,3366.16,1,-88.2792,3366.16,-8,-8,3366.16,-6.82121e-13,3366.16,1,-1.16104e-14,3366.16,8,-8,-101.081,-3364.65,3366.16,1,88.2792,3366.16,8,8,3366.16,-2.27374e-13,3366.16,1,-3.87015e-15,3366.16,-8,8,-101.081,3364.65,3366.16,1,-88.2792,3366.16,-8,-8,3366.16,-6.82121e-13,3366.16,1,-1.16104e-14,3366.16,8,-8,-101.081,-3364.65,3366.16,1,88.2792,3366.16,8,8,7.64331,7.64331,245.228,-7.10543e-14,-1.66013e-14,245.228,3366.16,-2.27374e-13,3366.16,1,-3.87015e-15,3366.16,-8,8,-7.64331,7.64331,119.625,-214.071,-60.803,245.228,-101.081,3364.65,3366.16,1,-88.2792,3366.16,-8,-8,-7.64331,-7.64331,245.228,3.55271e-15,8.30067e-16,245.228,3366.16,-6.82121e-13,3366.16,1,-1.16104e-14,3366.16,8,-8,7.64331,-7.64331,119.625,214.071,60.803,245.228,-101.081,-3364.65,3366.16,1,88.2792,3366.16
0.79,6,6,194.172,-8.52651e-14,194.172,0,-2.51598e-14,194.172,-6,6,134.433,-140.109,194.172,0,-46.1843,194.172,-6,-6,194.172,2.4869e-14,194.172,0,7.33828e-15,194.172,6,-6,134.433,140.109,194.172,0,46.1843,194.172,8,7,-1535.23,-1958.1,2488.19,0,51.9022,2488.19,-7,7,-1766.97,-862.216,1966.12,0,26.0106,1966.12,-7,-8,-1535.23,-1958.1,2488.19,0,51.9022,2488.19,7,-7,-1766.97,862.216,1966.12,0,-26.0106,1966.12,8,8,3148.9,-2.55795e-13,3148.9,1,-4.65433e-15,3148.9,-8,-8,3148.9,-5.68434e-13,3148.9,1,-1.0343e-14,3148.9,8,-7,2238.43,1086.52,2488.19,0,25.8916,2488.19,7,-8,2238.43,1086.52,2488.19,0,25.8916,2488.19,8,7,-1535.23,-1958.1,2488.19,0,51.9022,2488.19,-7,8,2238.43,-1086.52,2488.19,0,-25.8916,2488.19,-7,-8,-1535.23,-1958.1,2488.19,0,51.9022,2488.19,8,-8,-665.776,-3077.71,3148.9,1,77.7937,3148.9,7,8,-1535.23,1958.1,2488.19,0,-51.9022,2488.19,-8,8,-665.776,3077.71,3148.9,1,-77.7937,3148.9,-8,-7,-1535.23,1958.1,2488.19,0,-51.9022,2488.19,8,-7,2238.43,1086.52,2488.19,0,25.8916,2488.19,8,8,3148.9,-2.55795e-13,3148.9,1,-4.65433e-15,3148.9,-8,8,-665.776,3077.71,3148.9,1,-77.7937,3148.9,-8,-8,3148.9,-5.68434e-13,3148.9,1,-1.0343e-14,3148.9,8,-8,-665.776,-3077.71,3148.9,1,77.7937,3148.9,8,8,3148.9,-2.55795e-13,3148.9,1,-4.65433e-15,3148.9,-8,8,-665.776,3077.71,3148.9,1,-77.7937,3148.9,-8,-8,3148.9,-5.68434e-13,3148.9,1,-1.0343e-14,3148.9,8,-8,-665.776,-3077.71,3148.9,1,77.7937,3148.9,8,8,7.59494,7.59494,194.172,-8.52651e-14,-2.51598e-14,194.172,3148.9,-2.55795e-13,3148.9,1,-4.65433e-15,3148.9,-8,8,-7.59494,7.59494,134.433,-140.109,-46.1843,194.172,-665.776,3077.71,3148.9,1,-77.7937,3148.9,-8,-8,-7.59494,-7.59494,194.172,2.4869e-14,7.33828e-15,194.172,3148.9,-5.68434e-13,3148.9,1,-1.0343e-14,3148.9,8,-8,7.59494,-7.59494,134.433,140.109,46.1843,194.172,-665.776,-3077.71,3148.9,1,77.7937,3148.9
0.795,6,6,143.874,-4.9738e-14,143.874,0,-1.98075e-14,143.874,-6,6,112.702,-89.4307,143.874,0,-38.4324,143.874,-6,-6,143.874,5.68434e-14,143.874,0,2.26371e-14,143.874,6,-6,112.702,89.4307,143.874,0,38.4324,143.874,8,7,-1504.81,-2006.9,2508.4,0,53.1368,2508.4,-7,7,-1707.96,-1431.8,2228.72,0,39.9735,2228.72,-7,-8,-1504.81,-2006.9,2508.4,0,53.1368,2508.4,7,-7,-1707.96,1431.8,2228.72,0,-39.9735,2228.72,8,8,2823.19,-1.7053e-13,2823.19,1,-3.46086e-15,2823.19,-8,7,2442.49,-571.231,2508.4,0,-13.1633,2508.4,-8,-8,2823.19,-2.84217e-13,2823.19,1,-5.7681e-15,2823.19,8,-7,2442.49,571.231,2508.4,0,13.1633,2508.4,8,7,-1504.81,-2006.9,2508.4,0,53.1368,2508.4,-7,7,-1707.96,-1431.8,2228.72,0,39.9735,2228.72,-7,-8,-1504.81,-2006.9,2508.4,0,53.1368,2508.4,8,-8,-1134.77,-2585.09,2823.19,1,66.3001,2823.19,7,8,-1504.81,2006.9,2508.4,0,-53.1368,2508.4,-8,8,-1134.77,2585.09,2823.19,1,-66.3001,2823.19,-8,-7,-1504.81,2006.9,2508.4,0,-53.1368,2508.4,7,-7,-1707.96,1431.8,2228.72,0,-39.9735,2228.72,8,8,2823.19,-1.7053e-13,2823.19,1,-3.46086e-15,2823.19,-8,8,-1134.77,2585.09,2823.19,1,-66.3001,2823.19,-8,-8,2823.19,-2.84217e-13,2823.19,1,-5.7681e-15,2823.19,8,-8,-1134.77,-2585.09,2823.19,1,66.3001,2823.19,8,8,2823.19,-1.7053e-13,2823.19,1,-3.46086e-15,2823.19,-8,8,-1134.77,2585.09,2823.19,1,-66.3001,2823.19,-8,-8,2823.19,-2.84217e-13,2823.19,1,-5.7681e-15,2823.19,8,-8,-1134.77,-2585.09,2823.19,1,66.3001,2823.19,8,8,7.54717,7.54717,143.874,-4.9738e-14,-1.98075e-14,143.874,2823.19,-1.7053e-13,2823.19,1,-3.46086e-15,2823.19,-8,8,-7.54717,7.54717,112.702,-89.4307,-38.4324,143.874,-1134.77,2585.09,2823.19,1,-66.3001,2823.19,-8,-8,-7.54717,-7.54717,143.874,5.68434e-14,2.26371e-14,143.874,2823.19,-2.84217e-13,2823.19,1,-5.7681e-15,2823.19,8,-8,7.54717,-7.54717,112.702,89.4307,38.4324,143.874,-1134.77,-2585.09,2823.19,1,66.3001,2823.19
0.8,6,6,115.396,5.32907e-14,115.396,0,2.64596e-14,115.396,-6,6,108.381,-39.6207,115.396,0,-20.0808,115.396,-6,-6,115.396,-3.55271e-14,115.396,0,-1.76397e-14,115.396,6,-6,108.381,39.6207,115.396,0,20.0808,115.396,8,7,-1527.19,-2049.77,2556.14,0,53.3118,2556.14,-7,7,-1572.33,-2094.21,2618.76,1,53.1007,2618.76,-7,-8,-1527.19,-2049.77,2556.14,0,53.3118,2556.14,7,-7,-1572.33,2094.21,2618.76,1,-53.1007,2618.76,7,7,2618.76,2.84217e-14,2618.76,1,6.21837e-16,2618.76,-7,8,2556.13,-9.41758,2556.14,0,-0.211095,2556.14,-7,-7,2618.76,-3.41061e-13,2618.76,1,-7.46204e-15,2618.76,8,-7,2556.13,9.41758,2556.14,0,0.211095,2556.14,8,7,-1527.19,-2049.77,2556.14,0,53.3118,2556.14,-7,7,-1572.33,-2094.21,2618.76,1,53.1007,2618.76,-7,-8,-1527.19,-2049.77,2556.14,0,53.3118,2556.14,8,-8,-1483.29,-2006.23,2495.02,0,53.5229,2495.02,7,8,-1527.19,2049.77,2556.14,0,-53.3118,2556.14,-8,8,-1483.29,2006.23,2495.02,0,-53.5229,2495.02,-8,-7,-1527.19,2049.77,2556.14,0,-53.3118,2556.14,7,-7,-1572.33,2094.21,2618.76,1,-53.1007,2618.76,7,7,2618.76,2.84217e-14,2618.76,1,6.21837e-16,2618.76,-7,7,-1572.33,-2094.21,2618.76,1,53.1007,2618.76,-7,-7,2618.76,-3.41061e-13,2618.76,1,-7.46204e-15,2618.76,7,-7,-1572.33,2094.21,2618.76,1,-53.1007,2618.76,7,7,2618.76,2.84217e-14,2618.76,1,6.21837e-16,2618.76,-7,7,-1572.33,-2094.21,2618.76,1,53.1007,2618.76,-7,-7,2618.76,-3.41061e-13,2618.76,1,-7.46204e-15,2618.76,7,-7,-1572.33,2094.21,2618.76,1,-53.1007,2618.76,8,8,7.5,7.5,115.396,5.32907e-14,2.64596e-14,115.396,2495.02,-2.27374e-13,2495.02,0,-5.22142e-15,2495.02,-8,8,-7.5,7.5,108.381,-39.6207,-20.0808,115.396,-1483.29,2006.23,2495.02,0,-53.5229,2495.02,-8,-8,-7.5,-7.5,115.396,-3.55271e-14,-1.76397e-14,115.396,2495.02,-3.97904e-13,2495.02,0,-9.13749e-15,2495.02,8,-8,7.5,-7.5,108.381,39.6207,20.0808,115.396,-1483.29,-2006.23,2495.02,0,53.5229,2495.02
0.805,6,6,114.82,-2.30926e-14,114.82,0,-1.15233e-14,114.82,-6,6,113.607,-16.6506,114.82,0,-8.3381,114.82,-6,-6,114.82,5.68434e-14,114.82,0,2.83651e-14,114.82,6,-6,113.607,16.6506,114.82,0,8.3381,114.82,7,8,-1519.7,1951.35,2473.31,0,-52.0888,2473.31,-8,8,-1583.51,1356.93,2085.37,0,-40.5936,2085.37,-7,-8,-1519.7,-1951.35,2473.31,0,52.0888,2473.31,8,-8,-1583.51,-1356.93,2085.37,0,40.5936,2085.37,7,7,2933.41,2.84217e-14,2933.41,1,5.55136e-16,2933.41,-7,-7,2933.41,-3.41061e-13,2933.41,1,-6.66164e-15,2933.41,8,-7,2423.7,-492.894,2473.31,0,-11.4952,2473.31,7,-8,2423.7,-492.894,2473.31,0,-11.4952,2473.31,8,7,-1519.7,-1951.35,2473.31,0,52.0888,2473.31,-7,7,-1305.03,-2627.13,2933.41,1,63.584,2933.41,-7,-8,-1519.7,-1951.35,2473.31,0,52.0888,2473.31,8,-8,-1583.51,-1356.93,2085.37,0,40.5936,2085.37,7,8,-1519.7,1951.35,2473.31,0,-52.0888,2473.31,-8,8,-1583.51,1356.93,2085.37,0,-40.5936,2085.37,-8,-7,-1519.7,1951.35,2473.31,0,-52.0888,2473.31,7,-7,-1305.03,2627.13,2933.41,1,-63.584,2933.41,7,7,2933.41,2.84217e-14,2933.41,1,5.55136e-16,2933.41,-7,7,-1305.03,-2627.13,2933.41,1,63.584,2933.41,-7,-7,2933.41,-3.41061e-13,2933.41,1,-6.66164e-15,2933.41,7,-7,-1305.03,2627.13,2933.41,1,-63.584,2933.41,7,7,2933.41,2.84217e-14,2933.41,1,5.55136e-16,2933.41,-7,7,-1305.03,-2627.13,2933.41,1,63.584,2933.41,-7,-7,2933.41,-3.41061e-13,2933.41,1,-6.66164e-15,2933.41,7,-7,-1305.03,2627.13,2933.41,1,-63.584,2933.41,7,7,7.45342,7.45342,114.82,-2.30926e-14,-1.15233e-14,114.82,2933.41,2.84217e-14,2933.41,1,5.55136e-16,2933.41,-7,7,-7.45342,7.45342,113.607,-16.6506,-8.3381,114.82,-1305.03,-2627.13,2933.41,1,63.584,2933.41,-7,-7,-7.45342,-7.45342,114.82,5.68434e-14,2.83651e-14,114.82,2933.41,-3.41061e-13,2933.41,1,-6.66164e-15,2933.41,7,-7,7.45342,-7.45342,113.607,16.6506,8.3381,114.82,-1305.03,2627.13,2933.41,1,-63.584,2933.41
0.81,6,6,122.774,-3.73035e-14,122.774,0,-1.74087e-14,122.774,-6,6,121.965,14.0701,122.774,0,6.58063,122.774,-6,-6,122.774,-1.42109e-14,122.774,0,-6.63188e-15,122.774,6,-6,121.965,-14.0701,122.774,0,-6.58063,122.774,7,8,-1584.4,1872.61,2452.95,0,-49.7658,2452.95,8,7,-1584.4,-1872.61,2452.95,0,49.7658,2452.95,-8,8,-1618.66,787.905,1800.24,0,-25.9551,1800.24,8,-8,-1618.66,-787.905,1800.24,0,25.9551,1800.24,7,7,3342.32,2.84217e-13,3342.32,1,4.87219e-15,3342.32,-7,8,2244.17,990.294,2452.95,0,23.8106,2452.95,-7,-7,3342.32,-5.96856e-13,3342.32,1,-1.02316e-14,3342.32,8,-7,2244.17,-990.294,2452.95,0,-23.8106,2452.95,8,7,-1584.4,-1872.61,2452.95,0,49.7658,2452.95,-7,7,-944.996,-3205.95,3342.32,1,73.5764,3342.32,-7,-8,-1584.4,-1872.61,2452.95,0,49.7658,2452.95,7,-8,2244.17,-990.294,2452.95,0,-23.8106,2452.95,7,8,-1584.4,1872.61,2452.95,0,-49.7658,2452.95,-8,7,2244.17,990.294,2452.95,0,23.8106,2452.95,-8,-7,-1584.4,1872.61,2452.95,0,-49.7658,2452.95,7,-7,-944.996,3205.95,3342.32,1,-73.5764,3342.32,7,7,3342.32,2.84217e-13,3342.32,1,4.87219e-15,3342.32,-7,7,-944.996,-3205.95,3342.32,1,73.5764,3342.32,-7,-7,3342.32,-5.96856e-13,3342.32,1,-1.02316e-14,3342.32,7,-7,-944.996,3205.95,3342.32,1,-73.5764,3342.32,7,7,3342.32,2.84217e-13,3342.32,1,4.87219e-15,3342.32,-7,7,-944.996,-3205.95,3342.32,1,73.5764,3342.32,-7,-7,3342.32,-5.96856e-13,3342.32,1,-1.02316e-14,3342.32,7,-7,-944.996,3205.95,3342.32,1,-73.5764,3342.32,7,7,7.40741,7.40741,122.774,-3.73035e-14,-1.74087e-14,122.774,3342.32,2.84217e-13,3342.32,1,4.87219e-15,3342.32,-7,7,-7.40741,7.40741,121.965,14.0701,6.58063,122.774,-944.996,-3205.95,3342.32,1,73.5764,3342.32,-7,-7,-7.40741,-7.40741,122.774,-1.42109e-14,-6.63188e-15,122.774,3342.32,-5.96856e-13,3342.32,1,-1.02316e-14,3342.32,7,-7,7.40741,-7.40741,121.965,-14.0701,-6.58063,122.774,-944.996,3205.95,3342.32,1,-73.5764,3342.32
0.815,6,6,77.5347,-2.84217e-14,77.5347,0,-2.10028e-14,77.5347,-6,6,77.4301,4.02497,77.5347,0,2.97567,77.5347,-6,-6,77.5347,3.55271e-14,77.5347,0,2.62535e-14,77.5347,6,-6,77.4301,-4.02497,77.5347,0,-2.97567,77.5347,8,7,-1538,-1773.77,2347.71,0,49.0721,2347.71,7,8,-1538,1773.77,2347.71,0,-49.0721,2347.71,-7,-8,-1538,-1773.77,2347.71,0,49.0721,2347.71,-8,-7,-1538,1773.77,2347.71,0,-49.0721,2347.71,7,7,3601.98,3.97904e-13,3601.98,1,6.32935e-15,3601.98,-7,8,1877.25,1409.85,2347.71,0,36.9072,2347.71,-7,-7,3601.98,-5.96856e-13,3601.98,1,-9.49403e-15,3601.98,7,-8,1877.25,-1409.85,2347.71,0,-36.9072,2347.71,8,7,-1538,-1773.77,2347.71,0,49.0721,2347.71,-7,7,-252.557,-3593.12,3601.98,1,85.9793,3601.98,-7,-8,-1538,-1773.77,2347.71,0,49.0721,2347.71,8,-7,1877.25,-1409.85,2347.71,0,-36.9072,2347.71,7,8,-1538,1773.77,2347.71,0,-49.0721,2347.71,-7,8,1877.25,1409.85,2347.71,0,36.9072,2347.71,-8,-7,-1538,1773.77,2347.71,0,-49.0721,2347.71,7,-7,-252.557,3593.12,3601.98,1,-85.9793,3601.98,7,7,3601.98,3.97904e-13,3601.98,1,6.32935e-15,3601.98,-7,7,-252.557,-3593.12,3601.98,1,85.9793,3601.98,-7,-7,3601.98,-5.96856e-13,3601.98,1,-9.49403e-15,3601.98,7,-7,-252.557,3593.12,3601.98,1,-85.9793,3601.98,7,7,3601.98,3.97904e-13,3601.98,1,6.32935e-15,3601.98,-7,7,-252.557,-3593.12,3601.98,1,85.9793,3601.98,-7,-7,3601.98,-5.96856e-13,3601.98,1,-9.49403e-15,3601.98,7,-7,-252.557,3593.12,3601.98,1,-85.9793,3601.98,7,7,7.36196,7.36196,77.5347,-2.84217e-14,-2.10028e-14,77.5347,3601.98,3.97904e-13,3601.98,1,6.32935e-15,3601.98,-7,7,-7.36196,7.36196,77.4301,4.02497,2.97567,77.5347,-252.557,-3593.12,3601.98,1,85.9793,3601.98,-7,-7,-7.36196,-7.36196,77.5347,3.55271e-14,2.62535e-14,77.5347,3601.98,-5.96856e-13,3601.98,1,-9.49403e-15,3601.98,7,-7,7.36196,-7.36196,77.4301,-4.02497,-2.97567,77.5347,-252.557,3593.12,3601.98,1,-85.9793,3601.98
0.82,6,6,50.3273,1.77636e-15,50.3273,0,2.02231e-15,50.3273,-6,6,49.5308,8.91846,50.3273,0,10.2072,50.3273,-6,-6,50.3273,1.77636e-14,50.3273,0,2.02231e-14,50.3273,6,-6,49.5308,-8.91846,50.3273,0,-10.2072,50.3273,8,7,-1546.69,-1634.8,2250.51,0,46.5864,2250.51,7,8,-1546.69,1634.8,2250.51,0,-46.5864,2250.51,-7,-8,-1546.69,-1634.8,2250.51,0,46.5864,2250.51,-8,-7,-1546.69,1634.8,2250.51,0,-46.5864,2250.51,7,7,3990.62,1.27898e-13,3990.62,1,1.83631e-15,3990.62,-7,8,1407.61,1755.97,2250.51,0,51.2838,2250.51,-7,-7,3990.62,-3.97904e-13,3990.62,1,-5.71295e-15,3990.62,7,-8,1407.61,-1755.97,2250.51,0,-51.2838,2250.51,8,7,-1546.69,-1634.8,2250.51,0,46.5864,2250.51,-7,7,546.431,-3953.03,3990.62,1,-82.1298,3990.62,8,-7,1407.61,-1755.97,2250.51,0,-51.2838,2250.51,7,-8,1407.61,-1755.97,2250.51,0,-51.2838,2250.51,7,8,-1546.69,1634.8,2250.51,0,-46.5864,2250.51,-7,8,1407.61,1755.97,2250.51,0,51.2838,2250.51,-8,7,1407.61,1755.97,2250.51,0,51.2838,2250.51,7,-7,546.431,3953.03,3990.62,1,82.1298,3990.62,7,7,3990.62,1.27898e-13,3990.62,1,1.83631e-15,3990.62,-7,7,546.431,-3953.03,3990.62,1,-82.1298,3990.62,-7,-7,3990.62,-3.97904e-13,3990.62,1,-5.71295e-15,3990.62,7,-7,546.431,3953.03,3990.62,1,82.1298,3990.62,7,7,3990.62,1.27898e-13,3990.62,1,1.83631e-15,3990.62,-7,7,546.431,-3953.03,3990.62,1,-82.1298,3990.62,-7,-7,3990.62,-3.97904e-13,3990.62,1,-5.71295e-15,3990.62,7,-7,546.431,3953.03,3990.62,1,82.1298,3990.62,7,7,7.31707,7.31707,50.3273,1.77636e-15,2.02231e-15,50.3273,3990.62,1.27898e-13,3990.62,1,1.83631e-15,3990.62,-7,7,-7.31707,7.31707,49.5308,8.91846,10.2072,50.3273,546.431,-3953.03,3990.62,1,-82.1298,3990.62,-7,-7,-7.31707,-7.31707,50.3273,1.77636e-14,2.02231e-14,50.3273,3990.62,-3.97904e-13,3990.62,1,-5.71295e-15,3990.62,7,-7,7.31707,-7.31707,49.5308,-8.91846,-10.2072,50.3273,546.431,3953.03,3990.62,1,82.1298,3990.62
0.825,6,6,33.7711,-9.59233e-14,33.7711,0,-1.62743e-13,33.7711,-6,6,32.111,10.4579,33.7711,0,18.0394,33.7711,-6,-6,33.7711,1.36779e-13,33.7711,0,2.32059e-13,33.7711,6,-6,32.111,-10.4579,33.7711,0,-18.0394,33.7711,7,8,-1528.15,1473.7,2122.98,0,-43.9609,2122.98,8,7,-1528.15,-1473.7,2122.98,0,43.9609,2122.98,-8,-7,-1528.15,1473.7,2122.98,0,-43.9609,2122.98,-7,-8,-1528.15,-1473.7,2122.98,0,43.9609,2122.98,7,7,4257.6,-4.26326e-14,4257.6,1,-5.7372e-16,4257.6,-7,7,1195.3,-4086.37,4257.6,1,-73.6953,4257.6,-7,-7,4257.6,-2.27374e-13,4257.6,1,-3.05984e-15,4257.6,7,-7,1195.3,4086.37,4257.6,1,73.6953,4257.6,-7,7,1195.3,-4086.37,4257.6,1,-73.6953,4257.6,-7,-8,-1528.15,-1473.7,2122.98,0,43.9609,2122.98,7,-8,985.413,-1880.43,2122.98,0,-62.3438,2122.98,8,-7,985.413,-1880.43,2122.98,0,-62.3438,2122.98,7,8,-1528.15,1473.7,2122.98,0,-43.9609,2122.98,-8,7,985.413,1880.43,2122.98,0,62.3438,2122.98,-7,8,985.413,1880.43,2122.98,0,62.3438,2122.98,7,-7,1195.3,4086.37,4257.6,1,73.6953,4257.6,7,7,4257.6,-4.26326e-14,4257.6,1,-5.7372e-16,4257.6,-7,7,1195.3,-4086.37,4257.6,1,-73.6953,4257.6,-7,-7,4257.6,-2.27374e-13,4257.6,1,-3.05984e-15,4257.6,7,-7,1195.3,4086.37,4257.6,1,73.6953,4257.6,7,7,4257.6,-4.26326e-14,4257.6,1,-5.7372e-16,4257.6,-7,7,1195.3,-4086.37,4257.6,1,-73.6953,4257.6,-7,-7,4257.6,-2.27374e-13,4257.6,1,-3.05984e-15,4257.6,7,-7,1195.3,4086.37,4257.6,1,73.6953,4257.6,7,7,7.27273,7.27273,33.7711,-9.59233e-14,-1.62743e-13,33.7711,4257.6,-4.26326e-14,4257.6,1,-5.7372e-16,4257.6,-7,7,-7.27273,7.27273,32.111,10.4579,18.0394,33.7711,1195.3,-4086.37,4257.6,1,-73.6953,4257.6,-7,-7,-7.27273,-7.27273,33.7711,1.36779e-13,2.32059e-13,33.7711,4257.6,-2.27374e-13,4257.6,1,-3.05984e-15,4257.6,7,-7,7.27273,-7.27273,32.111,-10.4579,-18.0394,33.7711,1195.3,4086.37,4257.6,1,73.6953,4257.6
0.83,6,6,12.8,-1.06581e-14,12.8,0,-4.77084e-14,12.8,-6,6,12.254,-3.69849,12.8,0,-16.7948,12.8,-6,-6,12.8,-1.77636e-15,12.8,0,-7.95141e-15,12.8,6,-6,12.254,3.69849,12.8,0,16.7948,12.8,7,8,-1431.99,1401.2,2003.49,0,-44.3774,2003.49,8,7,-1431.99,-1401.2,2003.49,0,44.3774,2003.49,-8,-7,-1431.99,1401.2,2003.49,0,-44.3774,2003.49,-7,-8,-1431.99,-1401.2,2003.49,0,44.3774,2003.49,7,7,4427.03,2.27374e-13,4427.03,1,2.94273e-15,4427.03,-7,7,2005.33,-3946.8,4427.03,1,-63.0654,4427.03,-7,-7,4427.03,-6.82121e-13,4427.03,1,-8.8282e-15,4427.03,7,-7,2005.33,3946.8,4427.03,1,63.0654,4427.03,8,7,-1431.99,-1401.2,2003.49,0,44.3774,2003.49,-7,7,2005.33,-3946.8,4427.03,1,-63.0654,4427.03,7,-8,600.554,-1911.36,2003.49,0,-72.5572,2003.49,8,-7,600.554,-1911.36,2003.49,0,-72.5572,2003.49,-7,8,600.554,1911.36,2003.49,0,72.5572,2003.49,-8,7,600.554,1911.36,2003.49,0,72.5572,2003.49,-8,-7,-1431.99,1401.2,2003.49,0,-44.3774,2003.49,7,-7,2005.33,3946.8,4427.03,1,63.0654,4427.03,7,7,4427.03,2.27374e-13,4427.03,1,2.94273e-15,4427.03,-7,7,2005.33,-3946.8,4427.03,1,-63.0654,4427.03,-7,-7,4427.03,-6.82121e-13,4427.03,1,-8.8282e-15,4427.03,7,-7,2005.33,3946.8,4427.03,1,63.0654,4427.03,7,7,4427.03,2.27374e-13,4427.03,1,2.94273e-15,4427.03,-7,7,2005.33,-3946.8,4427.03,1,-63.0654,4427.03,-7,-7,4427.03,-6.82121e-13,4427.03,1,-8.8282e-15,4427.03,7,-7,2005.33,3946.8,4427.03,1,63.0654,4427.03,7,7,7.22892,7.22892,12.8,-1.06581e-14,-4.77084e-14,12.8,4427.03,2.27374e-13,4427.03,1,2.94273e-15,4427.03,-7,7,-7.22892,7.22892,12.254,-3.69849,-16.7948,12.8,2005.33,-3946.8,4427.03,1,-63.0654,4427.03,-7,-7,-7.22892,-7.22892,12.8,-1.77636e-15,-7.95141e-15,12.8,4427.03,-6.82121e-13,4427.03,1,-8.8282e-15,4427.03,7,-7,7.22892,-7.22892,12.254,3.69849,16.7948,12.8,2005.33,3946.8,4427.03,1,63.0654,4427.03
0.835,6,6,0.764297,-2.44249e-14,0.764297,0,-1.83102e-12,0.764297,-6,6,-0.599589,-0.473965,0.764297,0,38.3258,0.764297,-6,-6,0.764297,2.70894e-14,0.764297,0,2.03077e-12,0.764297,6,-6,-0.599589,0.473965,0.764297,0,-38.3258,0.764297,8,7,-1254.46,-1334.09,1831.25,0,46.762,1831.25,7,8,-1254.46,1334.09,1831.25,0,-46.762,1831.25,-7,-8,-1254.46,-1334.09,1831.25,0,46.762,1831.25,-8,-7,-1254.46,1334.09,1831.25,0,-46.762,1831.25,7,7,4518.56,1.13687e-13,4518.56,1,1.44156e-15,4518.56,-7,7,2781.44,-3561.03,4518.56,1,-52.0074,4518.56,-7,-7,4518.56,-3.97904e-13,4518.56,1,-5.04547e-15,4518.56,7,-7,2781.44,3561.03,4518.56,1,52.0074,4518.56,8,7,-1254.46,-1334.09,1831.25,0,46.762,1831.25,-7,7,2781.44,-3561.03,4518.56,1,-52.0074,4518.56,7,-8,279.188,-1809.85,1831.25,0,-81.2307,1831.25,8,-7,279.188,-1809.85,1831.25,0,-81.2307,1831.25,-8,7,279.188,1809.85,1831.25,0,81.2307,1831.25,-7,8,279.188,1809.85,1831.25,0,81.2307,1831.25,-8,-7,-1254.46,1334.09,1831.25,0,-46.762,1831.25,7,-7,2781.44,3561.03,4518.56,1,52.0074,4518.56,7,7,4518.56,1.13687e-13,4518.56,1,1.44156e-15,4518.56,-7,7,2781.44,-3561.03,4518.56,1,-52.0074,4518.56,-7,-7,4518.56,-3.97904e-13,4518.56,1,-5.04547e-15,4518.56,7,-7,2781.44,3561.03,4518.56,1,52.0074,4518.56,7,7,4518.56,1.13687e-13,4518.56,1,1.44156e-15,4518.56,-7,7,2781.44,-3561.03,4518.56,1,-52.0074,4518.56,-7,-7,4518.56,-3.97904e-13,4518.56,1,-5.04547e-15,4518.56,7,-7,2781.44,3561.03,4518.56,1,52.0074,4518.56,7,7,7.18563,7.18563,0.764297,-2.44249e-14,-1.83102e-12,0.764297,4518.56,1.13687e-13,4518.56,1,1.44156e-15,4518.56,-7,7,-7.18563,7.18563,-0.599589,-0.473965,38.3258,0.764297,2781.44,-3561.03,4518.56,1,-52.0074,4518.56,-7,-7,-7.18563,-7.18563,0.764297,2.70894e-14,2.03077e-12,0.764297,4518.56,-3.97904e-13,4518.56,1,-5.04547e-15,4518.56,7,-7,7.18563,-7.18563,-0.599589,0.473965,-38.3258,0.764297,2781.44,3561.03,4518.56,1,52.0074,4518.56
0.84,6,6,7.35602,1.77636e-14,7.35602,0,1.3836e-13,7.35602,-6,6,3.92064,6.22411,7.35602,0,57.7927,7.35602,-6,-6,7.35602,-3.19744e-14,7.35602,0,-2.49048e-13,7.35602,6,-6,3.92064,-6.22411,7.35602,0,-57.7927,7.35602,8,7,-1061.01,-1135.37,1553.96,0,46.9389,1553.96,7,8,-1061.01,1135.37,1553.96,0,-46.9389,1553.96,-8,-7,-1061.01,1135.37,1553.96,0,-46.9389,1553.96,-7,-8,-1061.01,-1135.37,1553.96,0,46.9389,1553.96,7,7,4629.59,-5.68434e-14,4629.59,1,-7.03493e-16,4629.59,-7,7,3636.27,-2865.43,4629.59,1,-38.2386,4629.59,-7,-7,4629.59,-6.82121e-13,4629.59,1,-8.44192e-15,4629.59,7,-7,3636.27,2865.43,4629.59,1,38.2386,4629.59,8,7,-1061.01,-1135.37,1553.96,0,46.9389,1553.96,-7,7,3636.27,-2865.43,4629.59,1,-38.2386,4629.59,8,-7,-130.639,-1548.46,1553.96,0,85.1776,1553.96,7,-8,-130.639,-1548.46,1553.96,0,85.1776,1553.96,-7,8,-130.639,1548.46,1553.96,0,-85.1776,1553.96,-8,7,-130.639,1548.46,1553.96,0,-85.1776,1553.96,-8,-7,-1061.01,1135.37,1553.96,0,-46.9389,1553.96,7,-7,3636.27,2865.43,4629.59,1,38.2386,4629.59,7,7,4629.59,-5.68434e-14,4629.59,1,-7.03493e-16,4629.59,-7,7,3636.27,-2865.43,4629.59,1,-38.2386,4629.59,-7,-7,4629.59,-6.82121e-13,4629.59,1,-8.44192e-15,4629.59,7,-7,3636.27,2865.43,4629.59,1,38.2386,4629.59,7,7,4629.59,-5.68434e-14,4629.59,1,-7.03493e-16,4629.59,-7,7,3636.27,-2865.43,4629.59,1,-38.2386,4629.59,-7,-7,4629.59,-6.82121e-13,4629.59,1,-8.44192e-15,4629.59,7,-7,3636.27,2865.43,4629.59,1,38.2386,4629.59,7,7,7.14286,7.14286,7.35602,1.77636e-14,1.3836e-13,7.35602,4629.59,-5.68434e-14,4629.59,1,-7.03493e-16,4629.59,-7,7,-7.14286,7.14286,3.92064,6.22411,57.7927,7.35602,3636.27,-2865.43,4629.59,1,-38.2386,4629.59,-7,-7,-7.14286,-7.14286,7.35602,-3.19744e-14,-2.49048e-13,7.35602,4629.59,-6.82121e-13,4629.59,1,-8.44192e-15,4629.59,7,-7,7.14286,-7.14286,3.92064,-6.22411,-57.7927,7.35602,3636.27,2865.43,4629.59,1,38.2386,4629.59
0.845,6,6,25.9525,-4.61853e-14,25.9525,0,-1.01964e-13,25.9525,-6,6,15.2924,20.9684,25.9525,0,53.8965,25.9525,-6,-6,25.9525,-1.77636e-15,25.9525,0,-3.92169e-15,25.9525,6,-6,15.2924,-20.9684,25.9525,0,-53.8965,25.9525,7,8,-894.813,967.245,1317.67,0,-47.2276,1317.67,8,7,-894.813,-967.245,1317.67,0,47.2276,1317.67,-8,-7,-894.813,967.245,1317.67,0,-47.2276,1317.67,-7,-8,-894.813,-967.245,1317.67,0,47.2276,1317.67,7,7,4861.39,1.13687e-13,4861.39,1,1.3399e-15,4861.39,-7,7,4380.5,-2108.15,4861.39,1,-25.6996,4861.39,-7,-7,4861.39,-6.25278e-13,4861.39,1,-7.36945e-15,4861.39,7,-7,4380.5,2108.15,4861.39,1,25.6996,4861.39,8,7,-894.813,-967.245,1317.67,0,47.2276,1317.67,-7,7,4380.5,-2108.15,4861.39,1,-25.6996,4861.39,7,-8,-386.85,-1259.6,1317.67,0,72.9272,1317.67,8,-7,-386.85,-1259.6,1317.67,0,72.9272,1317.67,-7,8,-386.85,1259.6,1317.67,0,-72.9272,1317.67,-8,7,-386.85,1259.6,1317.67,0,-72.9272,1317.67,-8,-7,-894.813,967.245,1317.67,0,-47.2276,1317.67,7,-7,4380.5,2108.15,4861.39,1,25.6996,4861.39,7,7,4861.39,1.13687e-13,4861.39,1,1.3399e-15,4861.39,-7,7,4380.5,-2108.15,4861.39,1,-25.6996,4861.39,-7,-7,4861.39,-6.25278e-13,4861.39,1,-7.36945e-15,4861.39,7,-7,4380.5,2108.15,4861.39,1,25.6996,4861.39,7,7,4861.39,1.13687e-13,4861.39,1,1.3399e-15,4861.39,-7,7,4380.5,-2108.15,4861.39,1,-25.6996,4861.39,-7,-7,4861.39,-6.25278e-13,4861.39,1,-7.36945e-15,4861.39,7,-7,4380.5,2108.15,4861.39,1,25.6996,4861.39,7,7,7.10059,7.10059,25.9525,-4.61853e-14,-1.01964e-13,25.9525,4861.39,1.13687e-13,4861.39,1,1.3399e-15,4861.39,-7,7,-7.10059,7.10059,15.2924,20.9684,53.8965,25.9525,4380.5,-2108.15,4861.39,1,-25.6996,4861.39,-7,-7,-7.10059,-7.10059,25.9525,-1.77636e-15,-3.92169e-15,25.9525,4861.39,-6.25278e-13,4861.39,1,-7.36945e-15,4861.39,7,-7,7.10059,-7.10059,15.2924,-20.9684,-53.8965,25.9525,4380.5,2108.15,4861.39,1,25.6996,4861.39
0.85,6,6,51.1715,1.59872e-14,51.1715,0,1.79006e-14,51.1715,-6,6,22.5493,45.9353,51.1715,0,63.8539,51.1715,-6,-6,51.1715,-6.39488e-14,51.1715,0,-7.16023e-14,51.1715,6,-6,22.5493,-45.9353,51.1715,0,-63.8539,51.1715,7,8,-706.438,787.03,1057.58,0,-48.0889,1057.58,8,7,-706.438,-787.03,1057.58,0,48.0889,1057.58,-7,-8,-706.438,-787.03,1057.58,0,48.0889,1057.58,-8,-7,-706.438,787.03,1057.58,0,-48.0889,1057.58,7,7,4945.42,0,4945.42,1,0,4945.42,-7,7,4800.22,-1189.56,4945.42,1,-13.9183,4945.42,-7,-7,4945.42,-6.25278e-13,4945.42,1,-7.24423e-15,4945.42,7,-7,4800.22,1189.56,4945.42,1,13.9183,4945.42,8,7,-706.438,-787.03,1057.58,0,48.0889,1057.58,-7,7,4800.22,-1189.56,4945.42,1,-13.9183,4945.42,8,-7,-496.387,-933.848,1057.58,0,62.0071,1057.58,7,-8,-496.387,-933.848,1057.58,0,62.0071,1057.58,-7,8,-496.387,933.848,1057.58,0,-62.0071,1057.58,-8,7,-496.387,933.848,1057.58,0,-62.0071,1057.58,-8,-7,-706.438,787.03,1057.58,0,-48.0889,1057.58,7,-7,4800.22,1189.56,4945.42,1,13.9183,4945.42,7,7,4945.42,0,4945.42,1,0,4945.42,-7,7,4800.22,-1189.56,4945.42,1,-13.9183,4945.42,-7,-7,4945.42,-6.25278e-13,4945.42,1,-7.24423e-15,4945.42,7,-7,4800.22,1189.56,4945.42,1,13.9183,4945.42,7,7,4945.42,0,4945.42,1,0,4945.42,-7,7,4800.22,-1189.56,4945.42,1,-13.9183,4945.42,-7,-7,4945.42,-6.25278e-13,4945.42,1,-7.24423e-15,4945.42,7,-7,4800.22,1189.56,4945.42,1,13.9183,4945.42,7,7,7.05882,7.05882,51.1715,1.59872e-14,1.79006e-14,51.1715,4945.42,0,4945.42,1,0,4945.42,-7,7,-7.05882,7.05882,22.5493,45.9353,63.8539,51.1715,4800.22,-1189.56,4945.42,1,-13.9183,4945.42,-7,-7,-7.05882,-7.05882,51.1715,-6.39488e-14,-7.16023e-14,51.1715,4945.42,-6.25278e-13,4945.42,1,-7.24423e-15,4945.42,7,-7,7.05882,-7.05882,22.5493,-45.9353,-63.8539,51.1715,4800.22,1189.56,4945.42,1,13.9183,4945.42
0.855,6,6,87.4431,-6.03961e-14,87.4431,0,-3.95737e-14,87.4431,-6,6,43.1094,76.0781,87.4431,0,60.4621,87.4431,-6,-6,87.4431,0,87.4431,0,0,87.4431,6,-6,43.1094,-76.0781,87.4431,0,-60.4621,87.4431,-7,6,-583.371,-325.944,668.253,0,29.1932,668.253,-6,7,-583.371,-325.944,668.253,0,29.1932,668.253,6,-7,-583.371,325.944,668.253,0,-29.1932,668.253,7,-6,-583.371,325.944,668.253,0,-29.1932,668.253,7,7,5106.88,1.42109e-14,5106.88,1,1.59436e-16,5106.88,-7,7,5103.53,-184.972,5106.88,1,-2.07571,5106.88,-7,-7,5106.88,-9.37916e-13,5106.88,1,-1.05228e-14,5106.88,7,-7,5103.53,184.972,5106.88,1,2.07571,5106.88,7,5,-164.017,-753.839,771.476,0,77.7252,771.476,-5,7,-191.213,-747.404,771.476,0,75.6495,771.476,-7,5,-191.213,-747.404,771.476,0,75.6495,771.476,-5,-7,-164.017,-753.839,771.476,0,77.7252,771.476,5,7,-164.017,753.839,771.476,0,-77.7252,771.476,-7,-5,-164.017,753.839,771.476,0,-77.7252,771.476,5,-7,-191.213,747.404,771.476,0,-75.6495,771.476,7,-5,-191.213,747.404,771.476,0,-75.6495,771.476,7,7,5106.88,1.42109e-14,5106.88,1,1.59436e-16,5106.88,-7,7,5103.53,-184.972,5106.88,1,-2.07571,5106.88,-7,-7,5106.88,-9.37916e-13,5106.88,1,-1.05228e-14,5106.88,7,-7,5103.53,184.972,5106.88,1,2.07571,5106.88,7,7,5106.88,1.42109e-14,5106.88,1,1.59436e-16,5106.88,-7,7,5103.53,-184.972,5106.88,1,-2.07571,5106.88,-7,-7,5106.88,-9.37916e-13,5106.88,1,-1.05228e-14,5106.88,7,-7,5103.53,184.972,5106.88,1,2.07571,5106.88,7,7,7.01754,7.01754,87.4431,-6.03961e-14,-3.95737e-14,87.4431,5106.88,1.42109e-14,5106.88,1,1.59436e-16,5106.88,-7,7,-7.01754,7.01754,43.1094,76.0781,60.4621,87.4431,5103.53,-184.972,5106.88,1,-2.07571,5106.88,-7,-7,-7.01754,-7.01754,87.4431,0,0,87.4431,5106.88,-9.37916e-13,5106.88,1,-1.05228e-14,5106.88,7,-7,7.01754,-7.01754,43.1094,-76.0781,-60.4621,87.4431,5103.53,184.972,5106.88,1,2.07571,5106.88
0.86,6,6,132.928,-3.55271e-15,132.928,0,-1.53132e-15,132.928,-6,6,39.5836,126.898,132.928,0,72.6756,132.928,-6,-6,132.928,-3.55271e-14,132.928,0,-1.53132e-14,132.928,6,-6,39.5836,-126.898,132.928,0,-72.6756,132.928,6,7,-709.778,449.629,840.209,0,-32.3534,840.209,7,6,-709.778,-449.629,840.209,0,32.3534,840.209,-7,-6,-709.778,449.629,840.209,0,-32.3534,840.209,-6,-7,-709.778,-449.629,840.209,0,32.3534,840.209,7,7,5310.78,-8.52651e-14,5310.78,1,-9.1989e-16,5310.78,-7,7,5259.5,736.251,5310.78,1,7.96877,5310.78,-7,-7,5310.78,-8.59757e-13,5310.78,1,-9.27556e-15,5310.78,7,-7,5259.5,-736.251,5310.78,1,-7.96877,5310.78,7,5,-212.92,-793.672,821.736,0,74.9828,821.736,-5,7,-100.834,-815.525,821.736,0,82.9515,821.736,-7,5,-100.834,-815.525,821.736,0,82.9515,821.736,-5,-7,-212.92,-793.672,821.736,0,74.9828,821.736,5,7,-212.92,793.672,821.736,0,-74.9828,821.736,-7,-5,-212.92,793.672,821.736,0,-74.9828,821.736,5,-7,-100.834,815.525,821.736,0,-82.9515,821.736,7,-5,-100.834,815.525,821.736,0,-82.9515,821.736,7,7,5310.78,-8.52651e-14,5310.78,1,-9.1989e-16,5310.78,-7,7,5259.5,736.251,5310.78,1,7.96877,5310.78,-7,-7,5310.78,-8.59757e-13,5310.78,1,-9.27556e-15,5310.78,7,-7,5259.5,-736.251,5310.78,1,-7.96877,5310.78,7,7,5310.78,-8.52651e-14,5310.78,1,-9.1989e-16,5310.78,-7,7,5259.5,736.251,5310.78,1,7.96877,5310.78,-7,-7,5310.78,-8.59757e-13,5310.78,1,-9.27556e-15,5310.78,7,-7,5259.5,-736.251,5310.78,1,-7.96877,5310.78,7,7,6.97674,6.97674,132.928,-3.55271e-15,-1.53132e-15,132.928,5310.78,-8.52651e-14,5310.78,1,-9.1989e-16,5310.78,-7,7,-6.97674,6.97674,39.5836,126.898,72.6756,132.928,5259.5,736.251,5310.78,1,7.96877,5310.78,-7,-7,-6.97674,-6.97674,132.928,-3.55271e-14,-1.53132e-14,132.928,5310.78,-8.59757e-13,5310.78,1,-9.27556e-15,5310.78,7,-7,6.97674,-6.97674,39.5836,-126.898,-72.6756,132.928,5259.5,-736.251,5310.78,1,-7.96877,5310.78
0.865,6,6,206.343,5.32907e-15,206.343,0,1.47974e-15,206.343,-6,6,-1.77063,206.335,206.343,0,-89.5083,206.343,-6,-6,206.343,-9.9476e-14,206.343,0,-2.76218e-14,206.343,6,-6,-1.77063,-206.335,206.343,0,89.5083,206.343,7,6,-851.732,-611.183,1048.33,0,35.6624,1048.33,6,7,-851.732,611.183,1048.33,0,-35.6624,1048.33,-7,-6,-851.732,611.183,1048.33,0,-35.6624,1048.33,-6,-7,-851.732,-611.183,1048.33,0,35.6624,1048.33,7,7,5326.05,-2.02505e-13,5326.05,1,-2.17847e-15,5326.05,-7,7,5030.81,1748.66,5326.05,1,19.167,5326.05,-7,-7,5326.05,-9.23706e-13,5326.05,1,-9.9369e-15,5326.05,7,-7,5030.81,-1748.66,5326.05,1,-19.167,5326.05,-7,6,-603.852,-856.945,1048.33,0,54.8293,1048.33,-6,7,-603.852,-856.945,1048.33,0,54.8293,1048.33,-5,7,48.2826,-788.962,790.438,0,-86.498,790.438,7,-7,5030.81,-1748.66,5326.05,1,-19.167,5326.05,-7,7,5030.81,1748.66,5326.05,1,19.167,5326.05,7,-6,-603.852,856.945,1048.33,0,-54.8293,1048.33,6,-7,-603.852,856.945,1048.33,0,-54.8293,1048.33,5,-7,48.2826,788.962,790.438,0,86.498,790.438,7,7,5326.05,-2.02505e-13,5326.05,1,-2.17847e-15,5326.05,-7,7,5030.81,1748.66,5326.05,1,19.167,5326.05,-7,-7,5326.05,-9.23706e-13,5326.05,1,-9.9369e-15,5326.05,7,-7,5030.81,-1748.66,5326.05,1,-19.167,5326.05,7,7,5326.05,-2.02505e-13,5326.05,1,-2.17847e-15,5326.05,-7,7,5030.81,1748.66,5326.05,1,19.167,5326.05,-7,-7,5326.05,-9.23706e-13,5326.05,1,-9.9369e-15,5326.05,7,-7,5030.81,-1748.66,5326.05,1,-19.167,5326.05,7,7,6.93642,6.93642,206.343,5.32907e-15,1.47974e-15,206.343,5326.05,-2.02505e-13,5326.05,1,-2.17847e-15,5326.05,-7,7,-6.93642,6.93642,-1.77063,206.335,-89.5083,206.343,5030.81,1748.66,5326.05,1,19.167,5326.05,-7,-7,-6.93642,-6.93642,206.343,-9.9476e-14,-2.76218e-14,206.343,5326.05,-9.23706e-13,5326.05,1,-9.9369e-15,5326.05,7,-7,6.93642,-6.93642,-1.77063,-206.335,89.5083,206.343,5030.81,-1748.66,5326.05,1,-19.167,5326.05
0.87,6,6,288.284,-4.72955e-14,288.284,0,-9.39987e-15,288.284,-6,6,-61.3046,281.69,288.284,0,-77.7221,288.284,-6,-6,288.284,-6.35048e-14,288.284,0,-1.26214e-14,288.284,6,-6,-61.3046,-281.69,288.284,0,77.7221,288.284,6,7,-1002.74,734.112,1242.74,0,-36.2081,1242.74,7,6,-1002.74,-734.112,1242.74,0,36.2081,1242.74,-6,-7,-1002.74,-734.112,1242.74,0,36.2081,1242.74,-7,-6,-1002.74,734.112,1242.74,0,-36.2081,1242.74,7,7,5357.25,-4.33431e-13,5357.25,1,-4.63554e-15,5357.25,-7,7,4645.97,2667.43,5357.25,1,29.8618,5357.25,-7,-7,5357.25,-8.52651e-13,5357.25,1,-9.1191e-15,5357.25,7,-7,4645.97,-2667.43,5357.25,1,-29.8618,5357.25,-7,6,-504.085,-1135.92,1242.74,0,66.0698,1242.74,-6,7,-504.085,-1135.92,1242.74,0,66.0698,1242.74,-5,7,157.556,-799.095,814.48,0,-78.8462,814.48,7,-7,4645.97,-2667.43,5357.25,1,-29.8618,5357.25,-7,7,4645.97,2667.43,5357.25,1,29.8618,5357.25,7,-6,-504.085,1135.92,1242.74,0,-66.0698,1242.74,6,-7,-504.085,1135.92,1242.74,0,-66.0698,1242.74,5,-7,157.556,799.095,814.48,0,78.8462,814.48,7,7,5357.25,-4.33431e-13,5357.25,1,-4.63554e-15,5357.25,-7,7,4645.97,2667.43,5357.25,1,29.8618,5357.25,-7,-7,5357.25,-8.52651e-13,5357.25,1,-9.1191e-15,5357.25,7,-7,4645.97,-2667.43,5357.25,1,-29.8618,5357.25,7,7,5357.25,-4.33431e-13,5357.25,1,-4.63554e-15,5357.25,-7,7,4645.97,2667.43,5357.25,1,29.8618,5357.25,-7,-7,5357.25,-8.52651e-13,5357.25,1,-9.1191e-15,5357.25,7,-7,4645.97,-2667.43,5357.25,1,-29.8618,5357.25,7,7,6.89655,6.89655,288.284,-4.72955e-14,-9.39987e-15,288.284,5357.25,-4.33431e-13,5357.25,1,-4.63554e-15,5357.25,-7,7,-6.89655,6.89655,-61.3046,281.69,-77.7221,288.284,4645.97,2667.43,5357.25,1,29.8618,5357.25,-7,-7,-6.89655,-6.89655,288.284,-6.35048e-14,-1.26214e-14,288.284,5357.25,-8.52651e-13,5357.25,1,-9.1191e-15,5357.25,7,-7,6.89655,-6.89655,-61.3046,-281.69,77.7221,288.284,4645.97,-2667.43,5357.25,1,-29.8618,5357.25
0.875,6,6,420.369,-1.95399e-14,420.369,0,-2.66327e-15,420.369,-6,6,-212.266,362.841,420.369,0,-59.6719,420.369,-6,-6,420.369,-3.55271e-14,420.369,0,-4.8423e-15,420.369,6,-6,-212.266,-362.841,420.369,0,59.6719,420.369,7,6,-1104.99,-972.691,1472.11,0,41.3566,1472.11,6,7,-1104.99,972.691,1472.11,0,-41.3566,1472.11,-7,-6,-1104.99,972.691,1472.11,0,-41.3566,1472.11,-6,-7,-1104.99,-972.691,1472.11,0,41.3566,1472.11,7,7,5155.28,-2.08722e-13,5155.28,1,-2.31974e-15,5155.28,-7,7,4083.66,3146.52,5155.28,1,37.6148,5155.28,-7,-7,5155.28,-6.53699e-13,5155.28,1,-7.26522e-15,5155.28,7,-7,4083.66,-3146.52,5155.28,1,-37.6148,5155.28,7,6,-1104.99,-972.691,1472.11,0,41.3566,1472.11,-7,6,-281.613,-1444.93,1472.11,0,78.9714,1472.11,-6,7,-281.613,-1444.93,1472.11,0,78.9714,1472.11,7,-7,4083.66,-3146.52,5155.28,1,-37.6148,5155.28,-7,7,4083.66,3146.52,5155.28,1,37.6148,5155.28,-7,-6,-1104.99,972.691,1472.11,0,-41.3566,1472.11,7,-6,-281.613,1444.93,1472.11,0,-78.9714,1472.11,6,-7,-281.613,1444.93,1472.11,0,-78.9714,1472.11,7,7,5155.28,-2.08722e-13,5155.28,1,-2.31974e-15,5155.28,-7,7,4083.66,3146.52,5155.28,1,37.6148,5155.28,-7,-7,5155.28,-6.53699e-13,5155.28,1,-7.26522e-15,5155.28,7,-7,4083.66,-3146.52,5155.28,1,-37.6148,5155.28,7,7,5155.28,-2.08722e-13,5155.28,1,-2.31974e-15,5155.28,-7,7,4083.66,3146.52,5155.28,1,37.6148,5155.28,-7,-7,5155.28,-6.53699e-13,5155.28,1,-7.26522e-15,5155.28,7,-7,4083.66,-3146.52,5155.28,1,-37.6148,5155.28,7,7,6.85714,6.85714,420.369,-1.95399e-14,-2.66327e-15,420.369,5155.28,-2.08722e-13,5155.28,1,-2.31974e-15,5155.28,-7,7,-6.85714,6.85714,-212.266,362.841,-59.6719,420.369,4083.66,3146.52,5155.28,1,37.6148,5155.28,-7,-7,-6.85714,-6.85714,420.369,-3.55271e-14,-4.8423e-15,420.369,5155.28,-6.53699e-13,5155.28,1,-7.26522e-15,5155.28,7,-7,6.85714,-6.85714,-212.266,-362.841,59.6719,420.369,4083.66,-3146.52,5155.28,1,-37.6148,5155.28
0.88,6,6,621.189,7.10543e-14,621.189,0,6.55373e-15,621.189,-6,6,-394.605,479.753,621.189,0,-50.5621,621.189,-6,-6,621.189,-1.98952e-13,621.189,0,-1.83505e-14,621.189,6,-6,-394.605,-479.753,621.189,0,50.5621,621.189,6,7,-1357.82,1102.19,1748.86,0,-39.0675,1748.86,7,6,-1357.82,-1102.19,1748.86,0,39.0675,1748.86,-6,-7,-1357.82,-1102.19,1748.86,0,39.0675,1748.86,-7,-6,-1357.82,1102.19,1748.86,0,-39.0675,1748.86,7,7,4923.63,-3.55271e-15,4923.63,1,-4.13426e-17,4923.63,-7,7,3078.27,3842.7,4923.63,1,51.3029,4923.63,-7,-7,4923.63,-7.74492e-13,4923.63,1,-9.01268e-15,4923.63,7,-7,3078.27,-3842.7,4923.63,1,-51.3029,4923.63,7,6,-1357.82,-1102.19,1748.86,0,39.0675,1748.86,-6,7,11.3048,-1748.82,1748.86,0,-89.6296,1748.86,-7,6,11.3048,-1748.82,1748.86,0,-89.6296,1748.86,7,-7,3078.27,-3842.7,4923.63,1,-51.3029,4923.63,-7,7,3078.27,3842.7,4923.63,1,51.3029,4923.63,-7,-6,-1357.82,1102.19,1748.86,0,-39.0675,1748.86,7,-6,11.3048,1748.82,1748.86,0,89.6296,1748.86,6,-7,11.3048,1748.82,1748.86,0,89.6296,1748.86,7,7,4923.63,-3.55271e-15,4923.63,1,-4.13426e-17,4923.63,-7,7,3078.27,3842.7,4923.63,1,51.3029,4923.63,-7,-7,4923.63,-7.74492e-13,4923.63,1,-9.01268e-15,4923.63,7,-7,3078.27,-3842.7,4923.63,1,-51.3029,4923.63,7,7,4923.63,-3.55271e-15,4923.63,1,-4.13426e-17,4923.63,-7,7,3078.27,3842.7,4923.63,1,51.3029,4923.63,-7,-7,4923.63,-7.74492e-13,4923.63,1,-9.01268e-15,4923.63,7,-7,3078.27,-3842.7,4923.63,1,-51.3029,4923.63,7,7,6.81818,6.81818,621.189,7.10543e-14,6.55373e-15,621.189,4923.63,-3.55271e-15,4923.63,1,-4.13426e-17,4923.63,-7,7,-6.81818,6.81818,-394.605,479.753,-50.5621,621.189,3078.27,3842.7,4923.63,1,51.3029,4923.63,-7,-7,-6.81818,-6.81818,621.189,-1.98952e-13,-1.83505e-14,621.189,4923.63,-7.74492e-13,4923.63,1,-9.01268e-15,4923.63,7,-7,6.81818,-6.81818,-394.605,-479.753,50.5621,621.189,3078.27,-3842.7,4923.63,1,-51.3029,4923.63
0.885,6,6,794.161,7.81597e-14,794.161,0,5.63894e-15,794.161,-6,6,-588.369,533.398,794.161,0,-42.1945,794.161,-6,-6,794.161,-1.98952e-13,794.161,0,-1.43537e-14,794.161,6,-6,-588.369,-533.398,794.161,0,42.1945,794.161,6,7,-1530.97,1157.81,1919.48,0,-37.0986,1919.48,7,6,-1530.97,-1157.81,1919.48,0,37.0986,1919.48,-6,-7,-1530.97,-1157.81,1919.48,0,37.0986,1919.48,-7,-6,-1530.97,1157.81,1919.48,0,-37.0986,1919.48,7,7,4639.35,-3.12639e-13,4639.35,1,-3.86107e-15,4639.35,-7,7,2062.22,4155.82,4639.35,1,63.6082,4639.35,-7,-7,4639.35,-8.81073e-13,4639.35,1,-1.08812e-14,4639.35,7,-7,2062.22,-4155.82,4639.35,1,-63.6082,4639.35,7,6,-1530.97,-1157.81,1919.48,0,37.0986,1919.48,-6,7,356.608,-1886.06,1919.48,0,-79.2932,1919.48,-7,6,356.608,-1886.06,1919.48,0,-79.2932,1919.48,7,-7,2062.22,-4155.82,4639.35,1,-63.6082,4639.35,-7,7,2062.22,4155.82,4639.35,1,63.6082,4639.35,-7,-6,-1530.97,1157.81,1919.48,0,-37.0986,1919.48,7,-6,356.608,1886.06,1919.48,0,79.2932,1919.48,6,-7,356.608,1886.06,1919.48,0,79.2932,1919.48,7,7,4639.35,-3.12639e-13,4639.35,1,-3.86107e-15,4639.35,-7,7,2062.22,4155.82,4639.35,1,63.6082,4639.35,-7,-7,4639.35,-8.81073e-13,4639.35,1,-1.08812e-14,4639.35,7,-7,2062.22,-4155.82,4639.35,1,-63.6082,4639.35,7,7,4639.35,-3.12639e-13,4639.35,1,-3.86107e-15,4639.35,-7,7,2062.22,4155.82,4639.35,1,63.6082,4639.35,-7,-7,4639.35,-8.81073e-13,4639.35,1,-1.08812e-14,4639.35,7,-7,2062.22,-4155.82,4639.35,1,-63.6082,4639.35,7,7,6.77966,6.77966,794.161,7.81597e-14,5.63894e-15,794.161,4639.35,-3.12639e-13,4639.35,1,-3.86107e-15,4639.35,-7,7,-6.77966,6.77966,-588.369,533.398,-42.1945,794.161,2062.22,4155.82,4639.35,1,63.6082,4639.35,-7,-7,-6.77966,-6.77966,794.161,-1.98952e-13,-1.43537e-14,794.161,4639.35,-8.81073e-13,4639.35,1,-1.08812e-14,4639.35,7,-7,6.77966,-6.77966,-588.369,-533.398,42.1945,794.161,2062.22,-4155.82,4639.35,1,-63.6082,4639.35
0.89,6,6,1037.69,7.81597e-14,1037.69,0,4.31556e-15,1037.69,-6,6,-860.773,579.546,1037.69,0,-33.9518,1037.69,-6,-6,1037.69,-2.27374e-13,1037.69,0,-1.25544e-14,1037.69,6,-6,-860.773,-579.546,1037.69,0,33.9518,1037.69,6,7,-1750.04,1229.13,2138.55,0,-35.0821,2138.55,7,6,-1750.04,-1229.13,2138.55,0,35.0821,2138.55,-7,-6,-1750.04,1229.13,2138.55,0,-35.0821,2138.55,-6,-7,-1750.04,-1229.13,2138.55,0,35.0821,2138.55,7,7,4407.29,-7.10543e-14,4407.29,1,-9.23722e-16,4407.29,-7,7,1074.87,4274.21,4407.29,1,75.8841,4407.29,-7,-7,4407.29,-4.68958e-13,4407.29,1,-6.09657e-15,4407.29,7,-7,1074.87,-4274.21,4407.29,1,-75.8841,4407.29,7,6,-1750.04,-1229.13,2138.55,0,35.0821,2138.55,-6,7,765.208,-1996.96,2138.55,0,-69.0339,2138.55,-7,6,765.208,-1996.96,2138.55,0,-69.0339,2138.55,7,-7,1074.87,-4274.21,4407.29,1,-75.8841,4407.29,-7,7,1074.87,4274.21,4407.29,1,75.8841,4407.29,-7,-6,-1750.04,1229.13,2138.55,0,-35.0821,2138.55,7,-6,765.208,1996.96,2138.55,0,69.0339,2138.55,6,-7,765.208,1996.96,2138.55,0,69.0339,2138.55,7,7,4407.29,-7.10543e-14,4407.29,1,-9.23722e-16,4407.29,-7,7,1074.87,4274.21,4407.29,1,75.8841,4407.29,-7,-7,4407.29,-4.68958e-13,4407.29,1,-6.09657e-15,4407.29,7,-7,1074.87,-4274.21,4407.29,1,-75.8841,4407.29,7,7,4407.29,-7.10543e-14,4407.29,1,-9.23722e-16,4407.29,-7,7,1074.87,4274.21,4407.29,1,75.8841,4407.29,-7,-7,4407.29,-4.68958e-13,4407.29,1,-6.09657e-15,4407.29,7,-7,1074.87,-4274.21,4407.29,1,-75.8841,4407.29,7,7,6.74157,6.74157,1037.69,7.81597e-14,4.31556e-15,1037.69,4407.29,-7.10543e-14,4407.29,1,-9.23722e-16,4407.29,-7,7,-6.74157,6.74157,-860.773,579.546,-33.9518,1037.69,1074.87,4274.21,4407.29,1,75.8841,4407.29,-7,-7,-6.74157,-6.74157,1037.69,-2.27374e-13,-1.25544e-14,1037.69,4407.29,-4.68958e-13,4407.29,1,-6.09657e-15,4407.29,7,-7,6.74157,-6.74157,-860.773,-579.546,33.9518,1037.69,1074.87,-4274.21,4407.29,1,-75.8841,4407.29
0.895,6,6,1245.1,1.35003e-13,1245.1,0,6.21242e-15,1245.1,-6,6,-1090.59,600.746,1245.1,0,-28.8479,1245.1,-6,-6,1245.1,-3.41061e-13,1245.1,0,-1.56945e-14,1245.1,6,-6,-1090.59,-600.746,1245.1,0,28.8479,1245.1,6,7,-1959.07,1202.52,2298.69,0,-31.5426,2298.69,7,6,-1959.07,-1202.52,2298.69,0,31.5426,2298.69,-7,-6,-1959.07,1202.52,2298.69,0,-31.5426,2298.69,-6,-7,-1959.07,-1202.52,2298.69,0,31.5426,2298.69,7,7,4243.81,-2.55795e-13,4243.81,1,-3.4535e-15,4243.81,6,6,1245.1,1.35003e-13,1245.1,0,6.21242e-15,1245.1,-7,-7,4243.81,-3.97904e-13,4243.81,1,-5.37211e-15,4243.81,-6,-6,1245.1,-3.41061e-13,1245.1,0,-1.56945e-14,1245.1,7,6,-1959.07,-1202.52,2298.69,0,31.5426,2298.69,-6,7,1135.75,-1998.51,2298.69,0,-60.3905,2298.69,-7,6,1135.75,-1998.51,2298.69,0,-60.3905,2298.69,7,-7,143.151,-4241.4,4243.81,1,-88.067,4243.81,-7,7,143.151,4241.4,4243.81,1,88.067,4243.81,-7,-6,-1959.07,1202.52,2298.69,0,-31.5426,2298.69,6,-7,1135.75,1998.51,2298.69,0,60.3905,2298.69,7,-6,1135.75,1998.51,2298.69,0,60.3905,2298.69,7,7,4243.81,-2.55795e-13,4243.81,1,-3.4535e-15,4243.81,-7,7,143.151,4241.4,4243.81,1,88.067,4243.81,-7,-7,4243.81,-3.97904e-13,4243.81,1,-5.37211e-15,4243.81,7,-7,143.151,-4241.4,4243.81,1,-88.067,4243.81,7,7,4243.81,-2.55795e-13,4243.81,1,-3.4535e-15,4243.81,-7,7,143.151,4241.4,4243.81,1,88.067,4243.81,-7,-7,4243.81,-3.97904e-13,4243.81,1,-5.37211e-15,4243.81,7,-7,143.151,-4241.4,4243.81,1,-88.067,4243.81,7,7,6.70391,6.70391,1245.1,1.35003e-13,6.21242e-15,1245.1,4243.81,-2.55795e-13,4243.81,1,-3.4535e-15,4243.81,-7,7,-6.70391,6.70391,-1090.59,600.746,-28.8479,1245.1,143.151,4241.4,4243.81,1,88.067,4243.81,-7,-7,-6.70391,-6.70391,1245.1,-3.41061e-13,-1.56945e-14,1245.1,4243.81,-3.97904e-13,4243.81,1,-5.37211e-15,4243.81,7,-7,6.70391,-6.70391,-1090.59,-600.746,28.8479,1245.1,143.151,-4241.4,4243.81,1,-88.067,4243.81
0.9,6,6,1464.01,7.10543e-14,1464.01,0,2.7808e-15,1464.01,-6,6,-1386.82,469.102,1464.01,0,-18.6885,1464.01,-6,-6,1464.01,-3.97904e-13,1464.01,0,-1.55725e-14,1464.01,6,-6,-1386.82,-469.102,1464.01,0,18.6885,1464.01,6,7,-2072.23,1278.52,2434.9,0,-31.6736,2434.9,7,6,-2072.23,-1278.52,2434.9,0,31.6736,2434.9,-7,-6,-2072.23,1278.52,2434.9,0,-31.6736,2434.9,-6,-7,-2072.23,-1278.52,2434.9,0,31.6736,2434.9,7,7,4049.66,1.56319e-13,4049.66,1,2.21165e-15,4049.66,-7,-7,4049.66,-5.11591e-13,4049.66,1,-7.23813e-15,4049.66,7,-6,1553.31,1875.1,2434.9,0,50.3621,2434.9,6,-7,1553.31,1875.1,2434.9,0,50.3621,2434.9,7,6,-2072.23,-1278.52,2434.9,0,31.6736,2434.9,-6,7,1553.31,-1875.1,2434.9,0,-50.3621,2434.9,-7,6,1553.31,-1875.1,2434.9,0,-50.3621,2434.9,7,-7,-561.112,-4010.6,4049.66,1,82.0356,4049.66,-7,7,-561.112,4010.6,4049.66,1,-82.0356,4049.66,-7,-6,-2072.23,1278.52,2434.9,0,-31.6736,2434.9,7,-6,1553.31,1875.1,2434.9,0,50.3621,2434.9,6,-7,1553.31,1875.1,2434.9,0,50.3621,2434.9,7,7,4049.66,1.56319e-13,4049.66,1,2.21165e-15,4049.66,-7,7,-561.112,4010.6,4049.66,1,-82.0356,4049.66,-7,-7,4049.66,-5.11591e-13,4049.66,1,-7.23813e-15,4049.66,7,-7,-561.112,-4010.6,4049.66,1,82.0356,4049.66,7,7,4049.66,1.56319e-13,4049.66,1,2.21165e-15,4049.66,-7,7,-561.112,4010.6,4049.66,1,-82.0356,4049.66,-7,-7,4049.66,-5.11591e-13,4049.66,1,-7.23813e-15,4049.66,7,-7,-561.112,-4010.6,4049.66,1,82.0356,4049.66,7,7,6.66667,6.66667,1464.01,7.10543e-14,2.7808e-15,1464.01,4049.66,1.56319e-13,4049.66,1,2.21165e-15,4049.66,-7,7,-6.66667,6.66667,-1386.82,469.102,-18.6885,1464.01,-561.112,4010.6,4049.66,1,-82.0356,4049.66,-7,-7,-6.66667,-6.66667,1464.01,-3.97904e-13,-1.55725e-14,1464.01,4049.66,-5.11591e-13,4049.66,1,-7.23813e-15,4049.66,7,-7,6.66667,-6.66667,-1386.82,-469.102,18.6885,1464.01,-561.112,-4010.6,4049.66,1,82.0356,4049.66
0.905,6,6,1693.43,-1.42109e-14,1693.43,0,-4.80812e-16,1693.43,-6,6,-1669.46,283.888,1693.43,0,-9.6507,1693.43,-6,-6,1693.43,-3.41061e-13,1693.43,0,-1.15395e-14,1693.43,6,-6,-1669.46,-283.888,1693.43,0,9.6507,1693.43,6,7,-2227.85,1240.87,2550.11,0,-29.1171,2550.11,7,6,-2227.85,-1240.87,2550.11,0,29.1171,2550.11,-6,-7,-2227.85,-1240.87,2550.11,0,29.1171,2550.11,-7,-6,-2227.85,1240.87,2550.11,0,-29.1171,2550.11,7,7,3840.18,1.56319e-13,3840.18,1,2.3323e-15,3840.18,-7,6,1988.3,-1596.79,2550.11,0,-38.7678,2550.11,-7,-7,3840.18,-5.11591e-13,3840.18,1,-7.63298e-15,3840.18,6,-7,1988.3,1596.79,2550.11,0,38.7678,2550.11,7,6,-2227.85,-1240.87,2550.11,0,29.1171,2550.11,-7,6,1988.3,-1596.79,2550.11,0,-38.7678,2550.11,-6,7,1988.3,-1596.79,2550.11,0,-38.7678,2550.11,7,-7,-1445.7,-3557.65,3840.18,1,67.8849,3840.18,-7,7,-1445.7,3557.65,3840.18,1,-67.8849,3840.18,-7,-6,-2227.85,1240.87,2550.11,0,-29.1171,2550.11,7,-6,1988.3,1596.79,2550.11,0,38.7678,2550.11,6,-7,1988.3,1596.79,2550.11,0,38.7678,2550.11,7,7,3840.18,1.56319e-13,3840.18,1,2.3323e-15,3840.18,-7,7,-1445.7,3557.65,3840.18,1,-67.8849,3840.18,-7,-7,3840.18,-5.11591e-13,3840.18,1,-7.63298e-15,3840.18,7,-7,-1445.7,-3557.65,3840.18,1,67.8849,3840.18,7,7,3840.18,1.56319e-13,3840.18,1,2.3323e-15,3840.18,-7,7,-1445.7,3557.65,3840.18,1,-67.8849,3840.18,-7,-7,3840.18,-5.11591e-13,3840.18,1,-7.63298e-15,3840.18,7,-7,-1445.7,-3557.65,3840.18,1,67.8849,3840.18,7,7,6.62983,6.62983,1693.43,-1.42109e-14,-4.80812e-16,1693.43,3840.18,1.56319e-13,3840.18,1,2.3323e-15,3840.18,-7,7,-6.62983,6.62983,-1669.46,283.888,-9.6507,1693.43,-1445.7,3557.65,3840.18,1,-67.8849,3840.18,-7,-7,-6.62983,-6.62983,1693.43,-3.41061e-13,-1.15395e-14,1693.43,3840.18,-5.11591e-13,3840.18,1,-7.63298e-15,3840.18,7,-7,6.62983,-6.62983,-1669.46,-283.888,9.6507,1693.43,-1445.7,-3557.65,3840.18,1,67.8849,3840.18
0.91,6,6,1865.56,7.10543e-14,1865.56,0,2.18224e-15,1865.56,-6,6,-1864.75,-54.9311,1865.56,0,1.68731,1865.56,-6,-6,1865.56,-5.11591e-13,1865.56,0,-1.57122e-14,1865.56,6,-6,-1864.75,54.9311,1865.56,0,-1.68731,1865.56,7,6,-2268.36,-1253.46,2591.65,0,28.9243,2591.65,6,7,-2268.36,1253.46,2591.65,0,-28.9243,2591.65,-6,-7,-2268.36,-1253.46,2591.65,0,28.9243,2591.65,-7,-6,-2268.36,1253.46,2591.65,0,-28.9243,2591.65,7,7,3600.33,-2.27374e-13,3600.33,1,-3.61843e-15,3600.33,-6,7,2304.29,-1186.12,2591.65,0,-27.2369,2591.65,-7,-7,3600.33,-4.83169e-13,3600.33,1,-7.68917e-15,3600.33,7,-6,2304.29,1186.12,2591.65,0,27.2369,2591.65,7,6,-2268.36,-1253.46,2591.65,0,28.9243,2591.65,-6,7,2304.29,-1186.12,2591.65,0,-27.2369,2591.65,-6,-7,-2268.36,-1253.46,2591.65,0,28.9243,2591.65,7,-7,-2004.87,-2990.46,3600.33,1,56.1612,3600.33,6,7,-2268.36,1253.46,2591.65,0,-28.9243,2591.65,-7,7,-2004.87,2990.46,3600.33,1,-56.1612,3600.33,-7,-6,-2268.36,1253.46,2591.65,0,-28.9243,2591.65,6,-7,2304.29,1186.12,2591.65,0,27.2369,2591.65,7,7,3600.33,-2.27374e-13,3600.33,1,-3.61843e-15,3600.33,-7,7,-2004.87,2990.46,3600.33,1,-56.1612,3600.33,-7,-7,3600.33,-4.83169e-13,3600.33,1,-7.68917e-15,3600.33,7,-7,-2004.87,-2990.46,3600.33,1,56.1612,3600.33,7,7,3600.33,-2.27374e-13,3600.33,1,-3.61843e-15,3600.33,-7,7,-2004.87,2990.46,3600.33,1,-56.1612,3600.33,-7,-7,3600.33,-4.83169e-13,3600.33,1,-7.68917e-15,3600.33,7,-7,-2004.87,-2990.46,3600.33,1,56.1612,3600.33,7,7,6.59341,6.59341,1865.56,7.10543e-14,2.18224e-15,1865.56,3600.33,-2.27374e-13,3600.33,1,-3.61843e-15,3600.33,-7,7,-6.59341,6.59341,-1864.75,-54.9311,1.68731,1865.56,-2004.87,2990.46,3600.33,1,-56.1612,3600.33,-7,-7,-6.59341,-6.59341,1865.56,-5.11591e-13,-1.57122e-14,1865.56,3600.33,-4.83169e-13,3600.33,1,-7.68917e-15,3600.33,7,-7,6.59341,-6.59341,-1864.75,54.9311,-1.68731,1865.56,-2004.87,-2990.46,3600.33,1,56.1612,3600.33
0.915,6,6,2102.57,-9.23706e-14,2102.57,0,-2.51713e-15,2102.57,-6,6,-2058.71,-427.211,2102.57,0,11.7233,2102.57,-6,-6,2102.57,-3.97904e-13,2102.57,0,-1.0843e-14,2102.57,6,-6,-2058.71,427.211,2102.57,0,-11.7233,2102.57,6,7,-2286.21,1332.54,2646.21,0,-30.2362,2646.21,7,6,-2286.21,-1332.54,2646.21,0,30.2362,2646.21,-7,-6,-2286.21,1332.54,2646.21,0,-30.2362,2646.21,-6,-7,-2286.21,-1332.54,2646.21,0,30.2362,2646.21,7,7,3330.42,1.7053e-13,3330.42,1,2.93376e-15,3330.42,-7,-7,3330.42,-7.10543e-13,3330.42,1,-1.2224e-14,3330.42,7,-6,2509.28,840.219,2646.21,0,18.5129,2646.21,6,-7,2509.28,840.219,2646.21,0,18.5129,2646.21,7,6,-2286.21,-1332.54,2646.21,0,30.2362,2646.21,7,4,-71.7437,-979.979,982.602,0,85.8129,982.602,-6,-7,-2286.21,-1332.54,2646.21,0,30.2362,2646.21,7,-7,-2195.94,-2503.9,3330.42,1,48.749,3330.42,6,7,-2286.21,1332.54,2646.21,0,-30.2362,2646.21,-7,7,-2195.94,2503.9,3330.42,1,-48.749,3330.42,-7,-6,-2286.21,1332.54,2646.21,0,-30.2362,2646.21,-7,-4,-71.7437,979.979,982.602,0,-85.8129,982.602,7,7,3330.42,1.7053e-13,3330.42,1,2.93376e-15,3330.42,-7,7,-2195.94,2503.9,3330.42,1,-48.749,3330.42,-7,-7,3330.42,-7.10543e-13,3330.42,1,-1.2224e-14,3330.42,7,-7,-2195.94,-2503.9,3330.42,1,48.749,3330.42,7,7,3330.42,1.7053e-13,3330.42,1,2.93376e-15,3330.42,-7,7,-2195.94,2503.9,3330.42,1,-48.749,3330.42,-7,-7,3330.42,-7.10543e-13,3330.42,1,-1.2224e-14,3330.42,7,-7,-2195.94,-2503.9,3330.42,1,48.749,3330.42,7,7,6.55738,6.55738,2102.57,-9.23706e-14,-2.51713e-15,2102.57,3330.42,1.7053e-13,3330.42,1,2.93376e-15,3330.42,-7,7,-6.55738,6.55738,-2058.71,-427.211,11.7233,2102.57,-2195.94,2503.9,3330.42,1,-48.749,3330.42,-7,-7,-6.55738,-6.55738,2102.57,-3.97904e-13,-1.0843e-14,2102.57,3330.42,-7.10543e-13,3330.42,1,-1.2224e-14,3330.42,7,-7,6.55738,-6.55738,-2058.71,427.211,-11.7233,2102.57,-2195.94,-2503.9,3330.42,1,48.749,3330.42
0.92,6,6,2423.74,1.06581e-13,2423.74,0,2.51952e-15,2423.74,-6,6,-2180.92,-1057.42,2423.74,0,25.8665,2423.74,-6,-6,2423.74,-5.11591e-13,2423.74,0,-1.20937e-14,2423.74,6,-6,-2180.92,1057.42,2423.74,0,-25.8665,2423.74,7,6,-2273.12,-1422.02,2681.27,0,32.0293,2681.27,-7,7,-2331.23,1833.98,2966.16,1,-38.1922,2966.16,-6,-7,-2273.12,-1422.02,2681.27,0,32.0293,2681.27,7,-7,-2331.23,-1833.98,2966.16,1,38.1922,2966.16,7,7,2966.16,-5.68434e-14,2966.16,1,-1.09802e-15,2966.16,-6,7,2665.77,-287.845,2681.27,0,-6.16281,2681.27,-7,-7,2966.16,-1.98952e-13,2966.16,1,-3.84306e-15,2966.16,6,-7,2665.77,287.845,2681.27,0,6.16281,2681.27,7,6,-2273.12,-1422.02,2681.27,0,32.0293,2681.27,-6,6,-2180.92,-1057.42,2423.74,0,25.8665,2423.74,-6,-7,-2273.12,-1422.02,2681.27,0,32.0293,2681.27,7,-7,-2331.23,-1833.98,2966.16,1,38.1922,2966.16,6,7,-2273.12,1422.02,2681.27,0,-32.0293,2681.27,-7,7,-2331.23,1833.98,2966.16,1,-38.1922,2966.16,-7,-6,-2273.12,1422.02,2681.27,0,-32.0293,2681.27,6,-6,-2180.92,1057.42,2423.74,0,-25.8665,2423.74,7,7,2966.16,-5.68434e-14,2966.16,1,-1.09802e-15,2966.16,-7,7,-2331.23,1833.98,2966.16,1,-38.1922,2966.16,-7,-7,2966.16,-1.98952e-13,2966.16,1,-3.84306e-15,2966.16,7,-7,-2331.23,-1833.98,2966.16,1,38.1922,2966.16,7,7,2966.16,-5.68434e-14,2966.16,1,-1.09802e-15,2966.16,-7,7,-2331.23,1833.98,2966.16,1,-38.1922,2966.16,-7,-7,2966.16,-1.98952e-13,2966.16,1,-3.84306e-15,2966.16,7,-7,-2331.23,-1833.98,2966.16,1,38.1922,2966.16,7,7,6.52174,6.52174,2423.74,1.06581e-13,2.51952e-15,2423.74,2966.16,-5.68434e-14,2966.16,1,-1.09802e-15,2966.16,-7,7,-6.52174,6.52174,-2180.92,-1057.42,25.8665,2423.74,-2331.23,1833.98,2966.16,1,-38.1922,2966.16,-7,-7,-6.52174,-6.52174,2423.74,-5.11591e-13,-1.20937e-14,2423.74,2966.16,-1.98952e-13,2966.16,1,-3.84306e-15,2966.16,7,-7,6.52174,-6.52174,-2180.92,1057.42,-25.8665,2423.74,-2331.23,-1833.98,2966.16,1,38.1922,2966.16
0.925,6,6,2837,4.26326e-14,2837,1,8.61002e-16,2837,-6,6,-2261.32,-1713.18,2837,1,37.1476,2837,-6,-6,2837,-4.54747e-13,2837,1,-9.18402e-15,2837,6,-6,-2261.32,1713.18,2837,1,-37.1476,2837,6,7,-2263.11,1465.88,2696.38,0,-32.9323,2696.38,7,6,-2263.11,-1465.88,2696.38,0,32.9323,2696.38,-6,-7,-2263.11,-1465.88,2696.38,0,32.9323,2696.38,-7,-6,-2263.11,1465.88,2696.38,0,-32.9323,2696.38,6,6,2837,4.26326e-14,2837,1,8.61002e-16,2837,-6,7,2689.08,198.196,2696.38,0,4.21529,2696.38,-6,-6,2837,-4.54747e-13,2837,1,-9.18402e-15,2837,6,-7,2689.08,-198.196,2696.38,0,-4.21529,2696.38,7,6,-2263.11,-1465.88,2696.38,0,32.9323,2696.38,-6,6,-2261.32,-1713.18,2837,1,37.1476,2837,-6,-7,-2263.11,-1465.88,2696.38,0,32.9323,2696.38,7,-7,-2247.52,-1231.35,2562.73,0,28.717,2562.73,6,7,-2263.11,1465.88,2696.38,0,-32.9323,2696.38,-7,7,-2247.52,1231.35,2562.73,0,-28.717,2562.73,-7,-6,-2263.11,1465.88,2696.38,0,-32.9323,2696.38,6,-6,-2261.32,1713.18,2837,1,-37.1476,2837,6,6,2837,4.26326e-14,2837,1,8.61002e-16,2837,-6,6,-2261.32,-1713.18,2837,1,37.1476,2837,-6,-6,2837,-4.54747e-13,2837,1,-9.18402e-15,2837,6,-6,-2261.32,1713.18,2837,1,-37.1476,2837,6,6,2837,4.26326e-14,2837,1,8.61002e-16,2837,-6,6,-2261.32,-1713.18,2837,1,37.1476,2837,-6,-6,2837,-4.54747e-13,2837,1,-9.18402e-15,2837,6,-6,-2261.32,1713.18,2837,1,-37.1476,2837,6,6,6.48649,6.48649,2837,4.26326e-14,8.61002e-16,2837,2837,4.26326e-14,2837,1,8.61002e-16,2837,-6,6,-6.48649,6.48649,-2261.32,-1713.18,37.1476,2837,-2261.32,-1713.18,2837,1,37.1476,2837,-6,-6,-6.48649,-6.48649,2837,-4.54747e-13,-9.18402e-15,2837,2837,-4.54747e-13,2837,1,-9.18402e-15,2837,6,-6,6.48649,-6.48649,-2261.32,1713.18,-37.1476,2837,-2261.32,1713.18,2837,1,-37.1476,2837
0.93,6,6,3222.42,0,3222.42,1,0,3222.42,-6,6,-2218.24,-2337.4,3222.42,1,46.4982,3222.42,-6,-6,3222.42,-5.11591e-13,3222.42,1,-9.09625e-15,3222.42,6,-6,-2218.24,2337.4,3222.42,1,-46.4982,3222.42,6,7,-2278.62,1388.89,2668.55,0,-31.3635,2668.55,7,6,-2278.62,-1388.89,2668.55,0,31.3635,2668.55,-7,-6,-2278.62,1388.89,2668.55,0,-31.3635,2668.55,-6,-7,-2278.62,-1388.89,2668.55,0,31.3635,2668.55,6,6,3222.42,0,3222.42,1,0,3222.42,-6,7,2575.99,696.728,2668.55,0,15.1347,2668.55,-7,6,2575.99,696.728,2668.55,0,15.1347,2668.55,-6,-6,3222.42,-5.11591e-13,3222.42,1,-9.09625e-15,3222.42,7,6,-2278.62,-1388.89,2668.55,0,31.3635,2668.55,-6,6,-2218.24,-2337.4,3222.42,1,46.4982,3222.42,-5,6,36.4843,-966.093,966.782,0,-87.8373,966.782,-6,-7,-2278.62,-1388.89,2668.55,0,31.3635,2668.55,6,7,-2278.62,1388.89,2668.55,0,-31.3635,2668.55,-7,-6,-2278.62,1388.89,2668.55,0,-31.3635,2668.55,6,-6,-2218.24,2337.4,3222.42,1,-46.4982,3222.42,5,-6,36.4843,966.093,966.782,0,87.8373,966.782,6,6,3222.42,0,3222.42,1,0,3222.42,-6,6,-2218.24,-2337.4,3222.42,1,46.4982,3222.42,-6,-6,3222.42,-5.11591e-13,3222.42,1,-9.09625e-15,3222.42,6,-6,-2218.24,2337.4,3222.42,1,-46.4982,3222.42,6,6,3222.42,0,3222.42,1,0,3222.42,-6,6,-2218.24,-2337.4,3222.42,1,46.4982,3222.42,-6,-6,3222.42,-5.11591e-13,3222.42,1,-9.09625e-15,3222.42,6,-6,-2218.24,2337.4,3222.42,1,-46.4982,3222.42,6,6,6.45161,6.45161,3222.42,0,0,3222.42,3222.42,0,3222.42,1,0,3222.42,-6,6,-6.45161,6.45161,-2218.24,-2337.4,46.4982,3222.42,-2218.24,-2337.4,3222.42,1,46.4982,3222.42,-6,-6,-6.45161,-6.45161,3222.42,-5.11591e-13,-9.09625e-15,3222.42,3222.42,-5.11591e-13,3222.42,1,-9.09625e-15,3222.42,6,-6,6.45161,-6.45161,-2218.24,2337.4,-46.4982,3222.42,-2218.24,2337.4,3222.42,1,-46.4982,3222.42
0.935,6,6,3687.6,0,3687.6,1,0,3687.6,-6,6,-2085.91,-3040.95,3687.6,1,55.5522,3687.6,-6,-6,3687.6,-2.84217e-13,3687.6,1,-4.416e-15,3687.6,6,-6,-2085.91,3040.95,3687.6,1,-55.5522,3687.6,6,7,-2277.95,1305.58,2625.57,0,-29.8186,2625.57,7,6,-2277.95,-1305.58,2625.57,0,29.8186,2625.57,-7,-6,-2277.95,1305.58,2625.57,0,-29.8186,2625.57,-6,-7,-2277.95,-1305.58,2625.57,0,29.8186,2625.57,6,6,3687.6,0,3687.6,1,0,3687.6,-6,7,2365.17,1139.99,2625.57,0,25.7336,2625.57,-7,6,2365.17,1139.99,2625.57,0,25.7336,2625.57,-6,-6,3687.6,-2.84217e-13,3687.6,1,-4.416e-15,3687.6,7,6,-2277.95,-1305.58,2625.57,0,29.8186,2625.57,-6,6,-2085.91,-3040.95,3687.6,1,55.5522,3687.6,-6,-7,-2277.95,-1305.58,2625.57,0,29.8186,2625.57,6,-7,2365.17,-1139.99,2625.57,0,-25.7336,2625.57,6,7,-2277.95,1305.58,2625.57,0,-29.8186,2625.57,-6,7,2365.17,1139.99,2625.57,0,25.7336,2625.57,-7,-6,-2277.95,1305.58,2625.57,0,-29.8186,2625.57,6,-6,-2085.91,3040.95,3687.6,1,-55.5522,3687.6,6,6,3687.6,0,3687.6,1,0,3687.6,-6,6,-2085.91,-3040.95,3687.6,1,55.5522,3687.6,-6,-6,3687.6,-2.84217e-13,3687.6,1,-4.416e-15,3687.6,6,-6,-2085.91,3040.95,3687.6,1,-55.5522,3687.6,6,6,3687.6,0,3687.6,1,0,3687.6,-6,6,-2085.91,-3040.95,3687.6,1,55.5522,3687.6,-6,-6,3687.6,-2.84217e-13,3687.6,1,-4.416e-15,3687.6,6,-6,-2085.91,3040.95,3687.6,1,-55.5522,3687.6,6,6,6.41711,6.41711,3687.6,0,0,3687.6,3687.6,0,3687.6,1,0,3687.6,-6,6,-6.41711,6.41711,-2085.91,-3040.95,55.5522,3687.6,-2085.91,-3040.95,3687.6,1,55.5522,3687.6,-6,-6,-6.41711,-6.41711,3687.6,-2.84217e-13,-4.416e-15,3687.6,3687.6,-2.84217e-13,3687.6,1,-4.416e-15,3687.6,6,-6,6.41711,-6.41711,-2085.91,3040.95,-55.5522,3687.6,-2085.91,3040.95,3687.6,1,-55.5522,3687.6
0.94,6,6,4037.81,2.84217e-14,4037.81,1,4.03298e-16,4037.81,-6,6,-1767.18,-3630.57,4037.81,1,64.0455,4037.81,-6,-6,4037.81,-5.11591e-13,4037.81,1,-7.25937e-15,4037.81,6,-6,-1767.18,3630.57,4037.81,1,-64.0455,4037.81,6,7,-2273.5,1162.12,2553.3,0,-27.0743,2553.3,7,6,-2273.5,-1162.12,2553.3,0,27.0743,2553.3,-6,-7,-2273.5,-1162.12,2553.3,0,27.0743,2553.3,-7,-6,-2273.5,1162.12,2553.3,0,-27.0743,2553.3,6,6,4037.81,2.84217e-14,4037.81,1,4.03298e-16,4037.81,-6,7,2039.93,1535.59,2553.3,0,36.9713,2553.3,-7,6,2039.93,1535.59,2553.3,0,36.9713,2553.3,-6,-6,4037.81,-5.11591e-13,4037.81,1,-7.25937e-15,4037.81,-6,6,-1767.18,-3630.57,4037.81,1,64.0455,4037.81,-5,6,398.982,-1298.12,1358.05,0,-72.915,1358.05,6,-7,2039.93,-1535.59,2553.3,0,-36.9713,2553.3,7,-6,2039.93,-1535.59,2553.3,0,-36.9713,2553.3,-6,7,2039.93,1535.59,2553.3,0,36.9713,2553.3,-7,6,2039.93,1535.59,2553.3,0,36.9713,2553.3,6,-6,-1767.18,3630.57,4037.81,1,-64.0455,4037.81,5,-6,398.982,1298.12,1358.05,0,72.915,1358.05,6,6,4037.81,2.84217e-14,4037.81,1,4.03298e-16,4037.81,-6,6,-1767.18,-3630.57,4037.81,1,64.0455,4037.81,-6,-6,4037.81,-5.11591e-13,4037.81,1,-7.25937e-15,4037.81,6,-6,-1767.18,3630.57,4037.81,1,-64.0455,4037.81,6,6,4037.81,2.84217e-14,4037.81,1,4.03298e-16,4037.81,-6,6,-1767.18,-3630.57,4037.81,1,64.0455,4037.81,-6,-6,4037.81,-5.11591e-13,4037.81,1,-7.25937e-15,4037.81,6,-6,-1767.18,3630.57,4037.81,1,-64.0455,4037.81,6,6,6.38298,6.38298,4037.81,2.84217e-14,4.03298e-16,4037.81,4037.81,2.84217e-14,4037.81,1,4.03298e-16,4037.81,-6,6,-6.38298,6.38298,-1767.18,-3630.57,64.0455,4037.81,-1767.18,-3630.57,4037.81,1,64.0455,4037.81,-6,-6,-6.38298,-6.38298,4037.81,-5.11591e-13,-7.25937e-15,4037.81,4037.81,-5.11591e-13,4037.81,1,-7.25937e-15,4037.81,6,-6,6.38298,-6.38298,-1767.18,3630.57,-64.0455,4037.81,-1767.18,3630.57,4037.81,1,-64.0455,4037.81
0.945,6,6,4415.81,1.42109e-13,4415.81,1,1.84388e-15,4415.81,-6,6,-1357.1,-4202.1,4415.81,1,72.1017,4415.81,-6,-6,4415.81,-7.38964e-13,4415.81,1,-9.58818e-15,4415.81,6,-6,-1357.1,4202.1,4415.81,1,-72.1017,4415.81,6,7,-2178.47,979.791,2388.66,0,-24.2164,2388.66,7,6,-2178.47,-979.791,2388.66,0,24.2164,2388.66,-7,-6,-2178.47,979.791,2388.66,0,-24.2164,2388.66,-6,-7,-2178.47,-979.791,2388.66,0,24.2164,2388.66,6,6,4415.81,1.42109e-13,4415.81,1,1.84388e-15,4415.81,-6,7,1601.88,1771.92,2388.66,0,47.8853,2388.66,-7,6,1601.88,1771.92,2388.66,0,47.8853,2388.66,-6,-6,4415.81,-7.38964e-13,4415.81,1,-9.58818e-15,4415.81,-6,6,-1357.1,-4202.1,4415.81,1,72.1017,4415.81,-5,6,523.113,-1404.03,1498.31,0,-69.5656,1498.31,6,-7,1601.88,-1771.92,2388.66,0,-47.8853,2388.66,7,-6,1601.88,-1771.92,2388.66,0,-47.8853,2388.66,-7,6,1601.88,1771.92,2388.66,0,47.8853,2388.66,-6,7,1601.88,1771.92,2388.66,0,47.8853,2388.66,6,-6,-1357.1,4202.1,4415.81,1,-72.1017,4415.81,6,-5,523.113,1404.03,1498.31,0,69.5656,1498.31,6,6,4415.81,1.42109e-13,4415.81,1,1.84388e-15,4415.81,-6,6,-1357.1,-4202.1,4415.81,1,72.1017,4415.81,-6,-6,4415.81,-7.38964e-13,4415.81,1,-9.58818e-15,4415.81,6,-6,-1357.1,4202.1,4415.81,1,-72.1017,4415.81,6,6,4415.81,1.42109e-13,4415.81,1,1.84388e-15,4415.81,-6,6,-1357.1,-4202.1,4415.81,1,72.1017,4415.81,-6,-6,4415.81,-7.38964e-13,4415.81,1,-9.58818e-15,4415.81,6,-6,-1357.1,4202.1,4415.81,1,-72.1017,4415.81,6,6,6.34921,6.34921,4415.81,1.42109e-13,1.84388e-15,4415.81,4415.81,1.42109e-13,4415.81,1,1.84388e-15,4415.81,-6,6,-6.34921,6.34921,-1357.1,-4202.1,72.1017,4415.81,-1357.1,-4202.1,4415.81,1,72.1017,4415.81,-6,-6,-6.34921,-6.34921,4415.81,-7.38964e-13,-9.58818e-15,4415.81,4415.81,-7.38964e-13,4415.81,1,-9.58818e-15,4415.81,6,-6,6.34921,-6.34921,-1357.1,4202.1,-72.1017,4415.81,-1357.1,4202.1,4415.81,1,-72.1017,4415.81
0.95,6,6,4689.44,1.42109e-13,4689.44,1,1.73629e-15,4689.44,-6,6,-766.919,-4626.31,4689.44,1,80.5875,4689.44,-6,-6,4689.44,-7.95808e-13,4689.44,1,-9.72321e-15,4689.44,6,-6,-766.919,4626.31,4689.44,1,-80.5875,4689.44,6,7,-2059.06,841.262,2224.29,0,-22.2232,2224.29,7,6,-2059.06,-841.262,2224.29,0,22.2232,2224.29,-6,-7,-2059.06,-841.262,2224.29,0,22.2232,2224.29,-7,-6,-2059.06,841.262,2224.29,0,-22.2232,2224.29,6,6,4689.44,1.42109e-13,4689.44,1,1.73629e-15,4689.44,5,6,1335.03,-859.708,1587.89,0,-32.78,1587.89,-6,-6,4689.44,-7.95808e-13,4689.44,1,-9.72321e-15,4689.44,-6,-5,1335.03,-859.708,1587.89,0,-32.78,1587.89,-6,6,-766.919,-4626.31,4689.44,1,80.5875,4689.44,-5,6,629.8,-1457.65,1587.89,0,-66.6325,1587.89,6,-7,1166.68,-1893.76,2224.29,0,-58.3643,2224.29,7,-6,1166.68,-1893.76,2224.29,0,-58.3643,2224.29,-6,7,1166.68,1893.76,2224.29,0,58.3643,2224.29,-7,6,1166.68,1893.76,2224.29,0,58.3643,2224.29,6,-6,-766.919,4626.31,4689.44,1,-80.5875,4689.44,6,-5,629.8,1457.65,1587.89,0,66.6325,1587.89,6,6,4689.44,1.42109e-13,4689.44,1,1.73629e-15,4689.44,-6,6,-766.919,-4626.31,4689.44,1,80.5875,4689.44,-6,-6,4689.44,-7.95808e-13,4689.44,1,-9.72321e-15,4689.44,6,-6,-766.919,4626.31,4689.44,1,-80.5875,4689.44,6,6,4689.44,1.42109e-13,4689.44,1,1.73629e-15,4689.44,-6,6,-766.919,-4626.31,4689.44,1,80.5875,4689.44,-6,-6,4689.44,-7.95808e-13,4689.44,1,-9.72321e-15,4689.44,6,-6,-766.919,4626.31,4689.44,1,-80.5875,4689.44,6,6,6.31579,6.31579,4689.44,1.42109e-13,1.73629e-15,4689.44,4689.44,1.42109e-13,4689.44,1,1.73629e-15,4689.44,-6,6,-6.31579,6.31579,-766.919,-4626.31,80.5875,4689.44,-766.919,-4626.31,4689.44,1,80.5875,4689.44,-6,-6,-6.31579,-6.31579,4689.44,-7.95808e-13,-9.72321e-15,4689.44,4689.44,-7.95808e-13,4689.44,1,-9.72321e-15,4689.44,6,-6,6.31579,-6.31579,-766.919,4626.31,-80.5875,4689.44,-766.919,4626.31,4689.44,1,-80.5875,4689.44
0.955,6,6,4876.22,1.7053e-13,4876.22,1,2.00374e-15,4876.22,-6,6,-144.57,-4874.08,4876.22,1,88.301,4876.22,-6,-6,4876.22,-5.68434e-13,4876.22,1,-6.67912e-15,4876.22,6,-6,-144.57,4874.08,4876.22,1,-88.301,4876.22,6,7,-1866.93,740.988,2008.6,0,-21.6482,2008.6,7,6,-1866.93,-740.988,2008.6,0,21.6482,2008.6,-7,-6,-1866.93,740.988,2008.6,0,-21.6482,2008.6,-6,-7,-1866.93,-740.988,2008.6,0,21.6482,2008.6,6,6,4876.22,1.7053e-13,4876.22,1,2.00374e-15,4876.22,5,6,1404.52,-659.547,1551.67,0,-25.1541,1551.67,-6,-6,4876.22,-5.68434e-13,4876.22,1,-6.67912e-15,4876.22,-6,-5,1404.52,-659.547,1551.67,0,-25.1541,1551.67,-6,6,-144.57,-4874.08,4876.22,1,88.301,4876.22,-6,5,617.615,-1423.46,1551.67,0,-66.5448,1551.67,6,-7,796.013,-1844.14,2008.6,0,-66.6528,2008.6,7,-6,796.013,-1844.14,2008.6,0,-66.6528,2008.6,-6,7,796.013,1844.14,2008.6,0,66.6528,2008.6,-7,6,796.013,1844.14,2008.6,0,66.6528,2008.6,6,-6,-144.57,4874.08,4876.22,1,-88.301,4876.22,5,-6,617.615,1423.46,1551.67,0,66.5448,1551.67,6,6,4876.22,1.7053e-13,4876.22,1,2.00374e-15,4876.22,-6,6,-144.57,-4874.08,4876.22,1,88.301,4876.22,-6,-6,4876.22,-5.68434e-13,4876.22,1,-6.67912e-15,4876.22,6,-6,-144.57,4874.08,4876.22,1,-88.301,4876.22,6,6,4876.22,1.7053e-13,4876.22,1,2.00374e-15,4876.22,-6,6,-144.57,-4874.08,4876.22,1,88.301,4876.22,-6,-6,4876.22,-5.68434e-13,4876.22,1,-6.67912e-15,4876.22,6,-6,-144.57,4874.08,4876.22,1,-88.301,4876.22,6,6,6.28272,6.28272,4876.22,1.7053e-13,2.00374e-15,4876.22,4876.22,1.7053e-13,4876.22,1,2.00374e-15,4876.22,-6,6,-6.28272,6.28272,-144.57,-4874.08,88.301,4876.22,-144.57,-4874.08,4876.22,1,88.301,4876.22,-6,-6,-6.28272,-6.28272,4876.22,-5.68434e-13,-6.67912e-15,4876.22,4876.22,-5.68434e-13,4876.22,1,-6.67912e-15,4876.22,6,-6,6.28272,-6.28272,-144.57,4874.08,-88.301,4876.22,-144.57,4874.08,4876.22,1,-88.301,4876.22
0.96,6,6,4903.06,2.84217e-13,4903.06,1,3.32128e-15,4903.06,-6,6,1067.17,-4785.51,4903.06,1,-77.4287,4903.06,-6,-6,4903.06,-4.54747e-13,4903.06,1,-5.31405e-15,4903.06,6,-6,1067.17,4785.51,4903.06,1,77.4287,4903.06,6,7,-1635.04,778.932,1811.1,0,-25.4731,1811.1,7,6,-1635.04,-778.932,1811.1,0,25.4731,1811.1,-7,-6,-1635.04,778.932,1811.1,0,-25.4731,1811.1,-6,-7,-1635.04,-778.932,1811.1,0,25.4731,1811.1,6,6,4903.06,2.84217e-13,4903.06,1,3.32128e-15,4903.06,5,6,1317.78,-392.108,1374.88,0,-16.5705,1374.88,-6,-6,4903.06,-4.54747e-13,4903.06,1,-5.31405e-15,4903.06,-6,-5,1317.78,-392.108,1374.88,0,-16.5705,1374.88,-6,6,1067.17,-4785.51,4903.06,1,-77.4287,4903.06,-5,6,669.528,-1200.84,1374.88,0,-60.8582,1374.88,6,-7,404.383,-1765.38,1811.1,0,-77.0983,1811.1,7,-6,404.383,-1765.38,1811.1,0,-77.0983,1811.1,-6,7,404.383,1765.38,1811.1,0,77.0983,1811.1,-7,6,404.383,1765.38,1811.1,0,77.0983,1811.1,6,-6,1067.17,4785.51,4903.06,1,77.4287,4903.06,5,-6,669.528,1200.84,1374.88,0,60.8582,1374.88,6,6,4903.06,2.84217e-13,4903.06,1,3.32128e-15,4903.06,-6,6,1067.17,-4785.51,4903.06,1,-77.4287,4903.06,-6,-6,4903.06,-4.54747e-13,4903.06,1,-5.31405e-15,4903.06,6,-6,1067.17,4785.51,4903.06,1,77.4287,4903.06,6,6,4903.06,2.84217e-13,4903.06,1,3.32128e-15,4903.06,-6,6,1067.17,-4785.51,4903.06,1,-77.4287,4903.06,-6,-6,4903.06,-4.54747e-13,4903.06,1,-5.31405e-15,4903.06,6,-6,1067.17,4785.51,4903.06,1,77.4287,4903.06,6,6,6.25,6.25,4903.06,2.84217e-13,3.32128e-15,4903.06,4903.06,2.84217e-13,4903.06,1,3.32128e-15,4903.06,-6,6,-6.25,6.25,1067.17,-4785.51,-77.4287,4903.06,1067.17,-4785.51,4903.06,1,-77.4287,4903.06,-6,-6,-6.25,-6.25,4903.06,-4.54747e-13,-5.31405e-15,4903.06,4903.06,-4.54747e-13,4903.06,1,-5.31405e-15,4903.06,6,-6,6.25,-6.25,1067.17,4785.51,77.4287,4903.06,1067.17,4785.51,4903.06,1,77.4287,4903.06
0.965,6,6,5135.24,-5.68434e-14,5135.24,1,-6.34223e-16,5135.24,-6,6,2251.66,-4615.27,5135.24,1,-63.9935,5135.24,-6,-6,5135.24,-7.38964e-13,5135.24,1,-8.24489e-15,5135.24,6,-6,2251.66,4615.27,5135.24,1,63.9935,5135.24,7,6,-1371.61,-844.996,1611,0,31.6357,1611,6,7,-1371.61,844.996,1611,0,-31.6357,1611,-7,-6,-1371.61,844.996,1611,0,-31.6357,1611,-6,-7,-1371.61,-844.996,1611,0,31.6357,1611,6,6,5135.24,-5.68434e-14,5135.24,1,-6.34223e-16,5135.24,-6,6,2251.66,-4615.27,5135.24,1,-63.9935,5135.24,-6,-6,5135.24,-7.38964e-13,5135.24,1,-8.24489e-15,5135.24,6,-6,2251.66,4615.27,5135.24,1,63.9935,5135.24,-6,6,2251.66,-4615.27,5135.24,1,-63.9935,5135.24,-5,6,729.659,-1003.93,1241.08,0,-53.9902,1241.08,7,-6,158.023,-1603.23,1611,0,-84.3708,1611,6,-7,158.023,-1603.23,1611,0,-84.3708,1611,-6,7,158.023,1603.23,1611,0,84.3708,1611,-7,6,158.023,1603.23,1611,0,84.3708,1611,6,-6,2251.66,4615.27,5135.24,1,63.9935,5135.24,6,-5,729.659,1003.93,1241.08,0,53.9902,1241.08,6,6,5135.24,-5.68434e-14,5135.24,1,-6.34223e-16,5135.24,-6,6,2251.66,-4615.27,5135.24,1,-63.9935,5135.24,-6,-6,5135.24,-7.38964e-13,5135.24,1,-8.24489e-15,5135.24,6,-6,2251.66,4615.27,5135.24,1,63.9935,5135.24,6,6,5135.24,-5.68434e-14,5135.24,1,-6.34223e-16,5135.24,-6,6,2251.66,-4615.27,5135.24,1,-63.9935,5135.24,-6,-6,5135.24,-7.38964e-13,5135.24,1,-8.24489e-15,5135.24,6,-6,2251.66,4615.27,5135.24,1,63.9935,5135.24,6,6,6.21762,6.21762,5135.24,-5.68434e-14,-6.34223e-16,5135.24,5135.24,-5.68434e-14,5135.24,1,-6.34223e-16,5135.24,-6,6,-6.21762,6.21762,2251.66,-4615.27,-63.9935,5135.24,2251.66,-4615.27,5135.24,1,-63.9935,5135.24,-6,-6,-6.21762,-6.21762,5135.24,-7.38964e-13,-8.24489e-15,5135.24,5135.24,-7.38964e-13,5135.24,1,-8.24489e-15,5135.24,6,-6,6.21762,-6.21762,2251.66,4615.27,63.9935,5135.24,2251.66,4615.27,5135.24,1,63.9935,5135.24
0.97,6,6,5444.08,3.41061e-13,5444.08,1,3.58946e-15,5444.08,-6,6,3278.59,-4346.14,5444.08,1,-52.9703,5444.08,-6,-6,5444.08,-1.10845e-12,5444.08,1,-1.16658e-14,5444.08,6,-6,3278.59,4346.14,5444.08,1,52.9703,5444.08,6,7,-1126.35,872.625,1424.83,0,-37.7662,1424.83,7,6,-1126.35,-872.625,1424.83,0,37.7662,1424.83,-6,-7,-1126.35,-872.625,1424.83,0,37.7662,1424.83,-7,-6,-1126.35,872.625,1424.83,0,-37.7662,1424.83,6,6,5444.08,3.41061e-13,5444.08,1,3.58946e-15,5444.08,-6,6,3278.59,-4346.14,5444.08,1,-52.9703,5444.08,-6,-6,5444.08,-1.10845e-12,5444.08,1,-1.16658e-14,5444.08,6,-6,3278.59,4346.14,5444.08,1,52.9703,5444.08,7,6,-1126.35,-872.625,1424.83,0,37.7662,1424.83,-6,6,3278.59,-4346.14,5444.08,1,-52.9703,5444.08,6,-7,18.3137,-1424.71,1424.83,0,-89.2635,1424.83,7,-6,18.3137,-1424.71,1424.83,0,-89.2635,1424.83,-7,6,18.3137,1424.71,1424.83,0,89.2635,1424.83,-6,7,18.3137,1424.71,1424.83,0,89.2635,1424.83,-7,-6,-1126.35,872.625,1424.83,0,-37.7662,1424.83,6,-6,3278.59,4346.14,5444.08,1,52.9703,5444.08,6,6,5444.08,3.41061e-13,5444.08,1,3.58946e-15,5444.08,-6,6,3278.59,-4346.14,5444.08,1,-52.9703,5444.08,-6,-6,5444.08,-1.10845e-12,5444.08,1,-1.16658e-14,5444.08,6,-6,3278.59,4346.14,5444.08,1,52.9703,5444.08,6,6,5444.08,3.41061e-13,5444.08,1,3.58946e-15,5444.08,-6,6,3278.59,-4346.14,5444.08,1,-52.9703,5444.08,-6,-6,5444.08,-1.10845e-12,5444.08,1,-1.16658e-14,5444.08,6,-6,3278.59,4346.14,5444.08,1,52.9703,5444.08,6,6,6.18557,6.18557,5444.08,3.41061e-13,3.58946e-15,5444.08,5444.08,3.41061e-13,5444.08,1,3.58946e-15,5444.08,-6,6,-6.18557,6.18557,3278.59,-4346.14,-52.9703,5444.08,3278.59,-4346.14,5444.08,1,-52.9703,5444.08,-6,-6,-6.18557,-6.18557,5444.08,-1.10845e-12,-1.16658e-14,5444.08,5444.08,-1.10845e-12,5444.08,1,-1.16658e-14,5444.08,6,-6,6.18557,-6.18557,3278.59,4346.14,52.9703,5444.08,3278.59,4346.14,5444.08,1,52.9703,5444.08
0.975,6,6,5905.04,0,5905.04,1,0,5905.04,-6,6,4467.25,-3861.76,5905.04,1,-40.8421,5905.04,-6,-6,5905.04,-8.52651e-13,5905.04,1,-8.27315e-15,5905.04,6,-6,4467.25,3861.76,5905.04,1,40.8421,5905.04,6,7,-890.66,849.591,1230.89,0,-43.6481,1230.89,7,6,-890.66,-849.591,1230.89,0,43.6481,1230.89,-6,-7,-890.66,-849.591,1230.89,0,43.6481,1230.89,-7,-6,-890.66,849.591,1230.89,0,-43.6481,1230.89,6,6,5905.04,0,5905.04,1,0,5905.04,-6,6,4467.25,-3861.76,5905.04,1,-40.8421,5905.04,-6,-6,5905.04,-8.52651e-13,5905.04,1,-8.27315e-15,5905.04,6,-6,4467.25,3861.76,5905.04,1,40.8421,5905.04,7,6,-890.66,-849.591,1230.89,0,43.6481,1230.89,-6,6,4467.25,-3861.76,5905.04,1,-40.8421,5905.04,6,-7,-118.185,-1225.2,1230.89,0,84.4902,1230.89,7,-6,-118.185,-1225.2,1230.89,0,84.4902,1230.89,6,7,-890.66,849.591,1230.89,0,-43.6481,1230.89,-6,7,-118.185,1225.2,1230.89,0,-84.4902,1230.89,-7,6,-118.185,1225.2,1230.89,0,-84.4902,1230.89,6,-6,4467.25,3861.76,5905.04,1,40.8421,5905.04,6,6,5905.04,0,5905.04,1,0,5905.04,-6,6,4467.25,-3861.76,5905.04,1,-40.8421,5905.04,-6,-6,5905.04,-8.52651e-13,5905.04,1,-8.27315e-15,5905.04,6,-6,4467.25,3861.76,5905.04,1,40.8421,5905.04,6,6,5905.04,0,5905.04,1,0,5905.04,-6,6,4467.25,-3861.76,5905.04,1,-40.8421,5905.04,-6,-6,5905.04,-8.52651e-13,5905.04,1,-8.27315e-15,5905.04,6,-6,4467.25,3861.76,5905.04,1,40.8421,5905.04,6,6,6.15385,6.15385,5905.04,0,0,5905.04,5905.04,0,5905.04,1,0,5905.04,-6,6,-6.15385,6.15385,4467.25,-3861.76,-40.8421,5905.04,4467.25,-3861.76,5905.04,1,-40.8421,5905.04,-6,-6,-6.15385,-6.15385,5905.04,-8.52651e-13,-8.27315e-15,5905.04,5905.04,-8.52651e-13,5905.04,1,-8.27315e-15,5905.04,6,-6,6.15385,-6.15385,4467.25,3861.76,40.8421,5905.04,4467.25,3861.76,5905.04,1,40.8421,5905.04
0.98,6,6,6526.04,-7.10543e-14,6526.04,1,-6.23826e-16,6526.04,-6,6,5610.24,-3333.83,6526.04,1,-30.7205,6526.04,-6,-6,6526.04,-8.81073e-13,6526.04,1,-7.73544e-15,6526.04,6,-6,5610.24,3333.83,6526.04,1,30.7205,6526.04,6,7,-659.312,750.355,998.862,0,-48.6953,998.862,7,6,-659.312,-750.355,998.862,0,48.6953,998.862,-6,-7,-659.312,-750.355,998.862,0,48.6953,998.862,-7,-6,-659.312,750.355,998.862,0,-48.6953,998.862,6,6,6526.04,-7.10543e-14,6526.04,1,-6.23826e-16,6526.04,-6,6,5610.24,-3333.83,6526.04,1,-30.7205,6526.04,-6,-6,6526.04,-8.81073e-13,6526.04,1,-7.73544e-15,6526.04,6,-6,5610.24,3333.83,6526.04,1,30.7205,6526.04,7,6,-659.312,-750.355,998.862,0,48.6953,998.862,-6,6,5610.24,-3333.83,6526.04,1,-30.7205,6526.04,6,-7,-183.472,-981.868,998.862,0,79.4158,998.862,7,-6,-183.472,-981.868,998.862,0,79.4158,998.862,6,7,-659.312,750.355,998.862,0,-48.6953,998.862,-6,7,-183.472,981.868,998.862,0,-79.4158,998.862,-7,6,-183.472,981.868,998.862,0,-79.4158,998.862,6,-6,5610.24,3333.83,6526.04,1,30.7205,6526.04,6,6,6526.04,-7.10543e-14,6526.04,1,-6.23826e-16,6526.04,-6,6,5610.24,-3333.83,6526.04,1,-30.7205,6526.04,-6,-6,6526.04,-8.81073e-13,6526.04,1,-7.73544e-15,6526.04,6,-6,5610.24,3333.83,6526.04,1,30.7205,6526.04,6,6,6526.04,-7.10543e-14,6526.04,1,-6.23826e-16,6526.04,-6,6,5610.24,-3333.83,6526.04,1,-30.7205,6526.04,-6,-6,6526.04,-8.81073e-13,6526.04,1,-7.73544e-15,6526.04,6,-6,5610.24,3333.83,6526.04,1,30.7205,6526.04,6,6,6.12245,6.12245,6526.04,-7.10543e-14,-6.23826e-16,6526.04,6526.04,-7.10543e-14,6526.04,1,-6.23826e-16,6526.04,-6,6,-6.12245,6.12245,5610.24,-3333.83,-30.7205,6526.04,5610.24,-3333.83,6526.04,1,-30.7205,6526.04,-6,-6,-6.12245,-6.12245,6526.04,-8.81073e-13,-7.73544e-15,6526.04,6526.04,-8.81073e-13,6526.04,1,-7.73544e-15,6526.04,6,-6,6.12245,-6.12245,5610.24,3333.83,30.7205,6526.04,5610.24,3333.83,6526.04,1,30.7205,6526.04
0.985,6,6,7319.14,-4.40536e-13,7319.14,1,-3.44861e-15,7319.14,-6,6,6856.62,-2560.6,7319.14,1,-20.4781,7319.14,-6,-6,7319.14,-7.95808e-13,7319.14,1,-6.22975e-15,7319.14,6,-6,6856.62,2560.6,7319.14,1,20.4781,7319.14,6,7,-525.366,621.015,813.431,0,-49.7695,813.431,7,6,-525.366,-621.015,813.431,0,49.7695,813.431,-6,-7,-525.366,-621.015,813.431,0,49.7695,813.431,-7,-6,-525.366,621.015,813.431,0,-49.7695,813.431,6,6,7319.14,-4.40536e-13,7319.14,1,-3.44861e-15,7319.14,-6,6,6856.62,-2560.6,7319.14,1,-20.4781,7319.14,-6,-6,7319.14,-7.95808e-13,7319.14,1,-6.22975e-15,7319.14,6,-6,6856.62,2560.6,7319.14,1,20.4781,7319.14,-6,6,6856.62,-2560.6,7319.14,1,-20.4781,7319.14,-6,-7,-525.366,-621.015,813.431,0,49.7695,813.431,6,-7,-274.904,-765.57,813.431,0,70.2476,813.431,7,-6,-274.904,-765.57,813.431,0,70.2476,813.431,-6,7,-274.904,765.57,813.431,0,-70.2476,813.431,-7,6,-274.904,765.57,813.431,0,-70.2476,813.431,-7,-6,-525.366,621.015,813.431,0,-49.7695,813.431,6,-6,6856.62,2560.6,7319.14,1,20.4781,7319.14,6,6,7319.14,-4.40536e-13,7319.14,1,-3.44861e-15,7319.14,-6,6,6856.62,-2560.6,7319.14,1,-20.4781,7319.14,-6,-6,7319.14,-7.95808e-13,7319.14,1,-6.22975e-15,7319.14,6,-6,6856.62,2560.6,7319.14,1,20.4781,7319.14,6,6,7319.14,-4.40536e-13,7319.14,1,-3.44861e-15,7319.14,-6,6,6856.62,-2560.6,7319.14,1,-20.4781,7319.14,-6,-6,7319.14,-7.95808e-13,7319.14,1,-6.22975e-15,7319.14,6,-6,6856.62,2560.6,7319.14,1,20.4781,7319.14,6,6,6.09137,6.09137,7319.14,-4.40536e-13,-3.44861e-15,7319.14,7319.14,-4.40536e-13,7319.14,1,-3.44861e-15,7319.14,-6,6,-6.09137,6.09137,6856.62,-2560.6,-20.4781,7319.14,6856.62,-2560.6,7319.14,1,-20.4781,7319.14,-6,-6,-6.09137,-6.09137,7319.14,-7.95808e-13,-6.22975e-15,7319.14,7319.14,-7.95808e-13,7319.14,1,-6.22975e-15,7319.14,6,-6,6.09137,-6.09137,6856.62,2560.6,20.4781,7319.14,6856.62,2560.6,7319.14,1,20.4781,7319.14
0.99,6,6,8048.48,-1.91847e-13,8048.48,1,-1.36572e-15,8048.48,-6,6,7826.2,-1878.5,8048.48,1,-13.4972,8048.48,-6,-6,8048.48,-1.03029e-12,8048.48,1,-7.33444e-15,8048.48,6,-6,7826.2,1878.5,8048.48,1,13.4972,8048.48,6,7,-279.104,469.771,546.428,0,-59.2843,546.428,7,6,-279.104,-469.771,546.428,0,59.2843,546.428,-6,-7,-279.104,-469.771,546.428,0,59.2843,546.428,-7,-6,-279.104,469.771,546.428,0,-59.2843,546.428,6,6,8048.48,-1.91847e-13,8048.48,1,-1.36572e-15,8048.48,-6,6,7826.2,-1878.5,8048.48,1,-13.4972,8048.48,-6,-6,8048.48,-1.03029e-12,8048.48,1,-7.33444e-15,8048.48,6,-6,7826.2,1878.5,8048.48,1,13.4972,8048.48,7,6,-279.104,-469.771,546.428,0,59.2843,546.428,-6,6,7826.2,-1878.5,8048.48,1,-13.4972,8048.48,6,-7,-161.752,-521.938,546.428,0,72.7815,546.428,7,-6,-161.752,-521.938,546.428,0,72.7815,546.428,6,7,-279.104,469.771,546.428,0,-59.2843,546.428,-6,7,-161.752,521.938,546.428,0,-72.7815,546.428,-7,6,-161.752,521.938,546.428,0,-72.7815,546.428,6,-6,7826.2,1878.5,8048.48,1,13.4972,8048.48,6,6,8048.48,-1.91847e-13,8048.48,1,-1.36572e-15,8048.48,-6,6,7826.2,-1878.5,8048.48,1,-13.4972,8048.48,-6,-6,8048.48,-1.03029e-12,8048.48,1,-7.33444e-15,8048.48,6,-6,7826.2,1878.5,8048.48,1,13.4972,8048.48,6,6,8048.48,-1.91847e-13,8048.48,1,-1.36572e-15,8048.48,-6,6,7826.2,-1878.5,8048.48,1,-13.4972,8048.48,-6,-6,8048.48,-1.03029e-12,8048.48,1,-7.33444e-15,8048.48,6,-6,7826.2,1878.5,8048.48,1,13.4972,8048.48,6,6,6.06061,6.06061,8048.48,-1.91847e-13,-1.36572e-15,8048.48,8048.48,-1.91847e-13,8048.48,1,-1.36572e-15,8048.48,-6,6,-6.06061,6.06061,7826.2,-1878.5,-13.4972,8048.48,7826.2,-1878.5,8048.48,1,-13.4972,8048.48,-6,-6,-6.06061,-6.06061,8048.48,-1.03029e-12,-7.33444e-15,8048.48,8048.48,-1.03029e-12,8048.48,1,-7.33444e-15,8048.48,6,-6,6.06061,-6.06061,7826.2,1878.5,13.4972,8048.48,7826.2,1878.5,8048.48,1,13.4972,8048.48
0.995,6,6,9000.08,1.42109e-13,9000.08,1,9.04683e-16,9000.08,-6,6,8948.75,-959.797,9000.08,1,-6.12185,9000.08,-6,-6,9000.08,-1.47793e-12,9000.08,1,-9.40871e-15,9000.08,6,-6,8948.75,959.797,9000.08,1,6.12185,9000.08,7,6,-165.055,-252.311,301.503,0,56.8084,301.503,6,7,-165.055,252.311,301.503,0,-56.8084,301.503,-7,-6,-165.055,252.311,301.503,0,-56.8084,301.503,-6,-7,-165.055,-252.311,301.503,0,56.8084,301.503,6,6,9000.08,1.42109e-13,9000.08,1,9.04683e-16,9000.08,-6,6,8948.75,-959.797,9000.08,1,-6.12185,9000.08,-6,-6,9000.08,-1.47793e-12,9000.08,1,-9.40871e-15,9000.08,6,-6,8948.75,959.797,9000.08,1,6.12185,9000.08,-6,6,8948.75,-959.797,9000.08,1,-6.12185,9000.08,-6,-7,-165.055,-252.311,301.503,0,56.8084,301.503,7,-6,-137.206,-268.474,301.503,0,62.9303,301.503,6,-7,-137.206,-268.474,301.503,0,62.9303,301.503,-6,7,-137.206,268.474,301.503,0,-62.9303,301.503,-7,6,-137.206,268.474,301.503,0,-62.9303,301.503,-7,-6,-165.055,252.311,301.503,0,-56.8084,301.503,6,-6,8948.75,959.797,9000.08,1,6.12185,9000.08,6,6,9000.08,1.42109e-13,9000.08,1,9.04683e-16,9000.08,-6,6,8948.75,-959.797,9000.08,1,-6.12185,9000.08,-6,-6,9000.08,-1.47793e-12,9000.08,1,-9.40871e-15,9000.08,6,-6,8948.75,959.797,9000.08,1,6.12185,9000.08,6,6,9000.08,1.42109e-13,9000.08,1,9.04683e-16,9000.08,-6,6,8948.75,-959.797,9000.08,1,-6.12185,9000.08,-6,-6,9000.08,-1.47793e-12,9000.08,1,-9.40871e-15,9000.08,6,-6,8948.75,959.797,9000.08,1,6.12185,9000.08,6,6,6.03015,6.03015,9000.08,1.42109e-13,9.04683e-16,9000.08,9000.08,1.42109e-13,9000.08,1,9.04683e-16,9000.08,-6,6,-6.03015,6.03015,8948.75,-959.797,-6.12185,9000.08,8948.75,-959.797,9000.08,1,-6.12185,9000.08,-6,-6,-6.03015,-6.03015,9000.08,-1.47793e-12,-9.40871e-15,9000.08,9000.08,-1.47793e-12,9000.08,1,-9.40871e-15,9000.08,6,-6,6.03015,-6.03015,8948.75,959.797,6.12185,9000.08,8948.75,959.797,9000.08,1,6.12185,9000.08
1,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.005,6,6,8957.36,-2.59348e-13,8957.36,1,-1.65892e-15,8957.36,-6,6,8875.14,1210.83,8957.36,1,7.76885,8957.36,-6,-6,8957.36,-1.14397e-12,8957.36,1,-7.31743e-15,8957.36,6,-6,8875.14,-1210.83,8957.36,1,-7.76885,8957.36,5,6,-173.594,161.888,237.366,0,-43.0016,237.366,6,5,-173.594,-161.888,237.366,0,43.0016,237.366,-5,-6,-173.594,-161.888,237.366,0,43.0016,237.366,-6,-5,-173.594,161.888,237.366,0,-43.0016,237.366,6,6,8957.36,-2.59348e-13,8957.36,1,-1.65892e-15,8957.36,-6,6,8875.14,1210.83,8957.36,1,7.76885,8957.36,-6,-6,8957.36,-1.14397e-12,8957.36,1,-7.31743e-15,8957.36,6,-6,8875.14,-1210.83,8957.36,1,-7.76885,8957.36,-6,5,-150.117,-183.868,237.366,0,50.7704,237.366,6,-6,8875.14,-1210.83,8957.36,1,-7.76885,8957.36,6,-7,245.505,-184.233,306.944,0,-36.8854,306.944,7,-6,245.505,-184.233,306.944,0,-36.8854,306.944,-6,6,8875.14,1210.83,8957.36,1,7.76885,8957.36,-6,7,245.505,184.233,306.944,0,36.8854,306.944,-7,6,245.505,184.233,306.944,0,36.8854,306.944,6,-5,-150.117,183.868,237.366,0,-50.7704,237.366,6,6,8957.36,-2.59348e-13,8957.36,1,-1.65892e-15,8957.36,-6,6,8875.14,1210.83,8957.36,1,7.76885,8957.36,-6,-6,8957.36,-1.14397e-12,8957.36,1,-7.31743e-15,8957.36,6,-6,8875.14,-1210.83,8957.36,1,-7.76885,8957.36,6,6,8957.36,-2.59348e-13,8957.36,1,-1.65892e-15,8957.36,-6,6,8875.14,1210.83,8957.36,1,7.76885,8957.36,-6,-6,8957.36,-1.14397e-12,8957.36,1,-7.31743e-15,8957.36,6,-6,8875.14,-1210.83,8957.36,1,-7.76885,8957.36,6,6,5.97015,5.97015,8957.36,-2.59348e-13,-1.65892e-15,8957.36,8957.36,-2.59348e-13,8957.36,1,-1.65892e-15,8957.36,-6,6,-5.97015,5.97015,8875.14,1210.83,7.76885,8957.36,8875.14,1210.83,8957.36,1,7.76885,8957.36,-6,-6,-5.97015,-5.97015,8957.36,-1.14397e-12,-7.31743e-15,8957.36,8957.36,-1.14397e-12,8957.36,1,-7.31743e-15,8957.36,6,-6,5.97015,-5.97015,8875.14,-1210.83,-7.76885,8957.36,8875.14,-1210.83,8957.36,1,-7.76885,8957.36
1.01,6,6,8115.49,-7.10543e-15,8115.49,1,-5.01647e-17,8115.49,-6,6,7807.37,2214.99,8115.49,1,15.8389,8115.49,-6,-6,8115.49,-1.44951e-12,8115.49,1,-1.02336e-14,8115.49,6,-6,7807.37,-2214.99,8115.49,1,-15.8389,8115.49,5,6,-309.204,261.746,405.114,0,-40.2484,405.114,6,5,-309.204,-261.746,405.114,0,40.2484,405.114,-5,-6,-309.204,-261.746,405.114,0,40.2484,405.114,-6,-5,-309.204,261.746,405.114,0,-40.2484,405.114,6,6,8115.49,-7.10543e-15,8115.49,1,-5.01647e-17,8115.49,-6,6,7807.37,2214.99,8115.49,1,15.8389,8115.49,-6,-6,8115.49,-1.44951e-12,8115.49,1,-1.02336e-14,8115.49,6,-6,7807.37,-2214.99,8115.49,1,-15.8389,8115.49,-6,5,-226.025,-336.2,405.114,0,56.0873,405.114,6,-6,7807.37,-2214.99,8115.49,1,-15.8389,8115.49,7,-6,376.752,-379.94,535.067,0,-45.2414,535.067,6,-7,376.752,-379.94,535.067,0,-45.2414,535.067,-6,6,7807.37,2214.99,8115.49,1,15.8389,8115.49,-6,7,376.752,379.94,535.067,0,45.2414,535.067,-7,6,376.752,379.94,535.067,0,45.2414,535.067,6,-5,-226.025,336.2,405.114,0,-56.0873,405.114,6,6,8115.49,-7.10543e-15,8115.49,1,-5.01647e-17,8115.49,-6,6,7807.37,2214.99,8115.49,1,15.8389,8115.49,-6,-6,8115.49,-1.44951e-12,8115.49,1,-1.02336e-14,8115.49,6,-6,7807.37,-2214.99,8115.49,1,-15.8389,8115.49,6,6,8115.49,-7.10543e-15,8115.49,1,-5.01647e-17,8115.49,-6,6,7807.37,2214.99,8115.49,1,15.8389,8115.49,-6,-6,8115.49,-1.44951e-12,8115.49,1,-1.02336e-14,8115.49,6,-6,7807.37,-2214.99,8115.49,1,-15.8389,8115.49,6,6,5.94059,5.94059,8115.49,-7.10543e-15,-5.01647e-17,8115.49,8115.49,-7.10543e-15,8115.49,1,-5.01647e-17,8115.49,-6,6,-5.94059,5.94059,7807.37,2214.99,15.8389,8115.49,7807.37,2214.99,8115.49,1,15.8389,8115.49,-6,-6,-5.94059,-5.94059,8115.49,-1.44951e-12,-1.02336e-14,8115.49,8115.49,-1.44951e-12,8115.49,1,-1.02336e-14,8115.49,6,-6,5.94059,-5.94059,7807.37,-2214.99,-15.8389,8115.49,7807.37,-2214.99,8115.49,1,-15.8389,8115.49
1.015,6,6,7302.63,-2.23821e-13,7302.63,1,-1.75608e-15,7302.63,-6,6,6626.77,3068.29,7302.63,1,24.8448,7302.63,-6,-6,7302.63,-1.0516e-12,7302.63,1,-8.25078e-15,7302.63,6,-6,6626.77,-3068.29,7302.63,1,-24.8448,7302.63,5,6,-480.948,412.704,633.748,0,-40.6331,633.748,6,5,-480.948,-412.704,633.748,0,40.6331,633.748,-5,-6,-480.948,-412.704,633.748,0,40.6331,633.748,-6,-5,-480.948,412.704,633.748,0,-40.6331,633.748,6,6,7302.63,-2.23821e-13,7302.63,1,-1.75608e-15,7302.63,-6,6,6626.77,3068.29,7302.63,1,24.8448,7302.63,-6,-6,7302.63,-1.0516e-12,7302.63,1,-8.25078e-15,7302.63,6,-6,6626.77,-3068.29,7302.63,1,-24.8448,7302.63,-6,5,-263.033,-576.585,633.748,0,65.4779,633.748,-5,6,-263.033,-576.585,633.748,0,65.4779,633.748,6,-6,6626.77,-3068.29,7302.63,1,-24.8448,7302.63,6,-7,555.628,-525.167,764.541,0,-43.3856,764.541,-6,6,6626.77,3068.29,7302.63,1,24.8448,7302.63,-6,7,555.628,525.167,764.541,0,43.3856,764.541,6,-5,-263.033,576.585,633.748,0,-65.4779,633.748,5,-6,-263.033,576.585,633.748,0,-65.4779,633.748,6,6,7302.63,-2.23821e-13,7302.63,1,-1.75608e-15,7302.63,-6,6,6626.77,3068.29,7302.63,1,24.8448,7302.63,-6,-6,7302.63,-1.0516e-12,7302.63,1,-8.25078e-15,7302.63,6,-6,6626.77,-3068.29,7302.63,1,-24.8448,7302.63,6,6,7302.63,-2.23821e-13,7302.63,1,-1.75608e-15,7302.63,-6,6,6626.77,3068.29,7302.63,1,24.8448,7302.63,-6,-6,7302.63,-1.0516e-12,7302.63,1,-8.25078e-15,7302.63,6,-6,6626.77,-3068.29,7302.63,1,-24.8448,7302.63,6,6,5.91133,5.91133,7302.63,-2.23821e-13,-1.75608e-15,7302.63,7302.63,-2.23821e-13,7302.63,1,-1.75608e-15,7302.63,-6,6,-5.91133,5.91133,6626.77,3068.29,24.8448,7302.63,6626.77,3068.29,7302.63,1,24.8448,7302.63,-6,-6,-5.91133,-5.91133,7302.63,-1.0516e-12,-8.25078e-15,7302.63,7302.63,-1.0516e-12,7302.63,1,-8.25078e-15,7302.63,6,-6,5.91133,-5.91133,6626.77,-3068.29,-24.8448,7302.63,6626.77,-3068.29,7302.63,1,-24.8448,7302.63
1.02,6,6,6806.6,1.35003e-13,6806.6,1,1.13641e-15,6806.6,-6,6,5572.39,3908.73,6806.6,1,35.0476,6806.6,-6,-6,6806.6,-9.09495e-13,6806.6,1,-7.65584e-15,6806.6,6,-6,5572.39,-3908.73,6806.6,1,-35.0476,6806.6,5,6,-644.702,390.671,753.833,0,-31.2146,753.833,6,5,-644.702,-390.671,753.833,0,31.2146,753.833,-6,-5,-644.702,390.671,753.833,0,-31.2146,753.833,-5,-6,-644.702,-390.671,753.833,0,31.2146,753.833,6,6,6806.6,1.35003e-13,6806.6,1,1.13641e-15,6806.6,-6,6,5572.39,3908.73,6806.6,1,35.0476,6806.6,-6,-6,6806.6,-9.09495e-13,6806.6,1,-7.65584e-15,6806.6,6,-6,5572.39,-3908.73,6806.6,1,-35.0476,6806.6,-5,6,-303.457,-690.057,753.833,0,66.2622,753.833,6,-6,5572.39,-3908.73,6806.6,1,-35.0476,6806.6,7,-6,596.617,-806.776,1003.41,0,-53.5168,1003.41,6,-7,596.617,-806.776,1003.41,0,-53.5168,1003.41,-6,6,5572.39,3908.73,6806.6,1,35.0476,6806.6,-6,7,596.617,806.776,1003.41,0,53.5168,1003.41,-7,6,596.617,806.776,1003.41,0,53.5168,1003.41,6,-5,-303.457,690.057,753.833,0,-66.2622,753.833,6,6,6806.6,1.35003e-13,6806.6,1,1.13641e-15,6806.6,-6,6,5572.39,3908.73,6806.6,1,35.0476,6806.6,-6,-6,6806.6,-9.09495e-13,6806.6,1,-7.65584e-15,6806.6,6,-6,5572.39,-3908.73,6806.6,1,-35.0476,6806.6,6,6,6806.6,1.35003e-13,6806.6,1,1.13641e-15,6806.6,-6,6,5572.39,3908.73,6806.6,1,35.0476,6806.6,-6,-6,6806.6,-9.09495e-13,6806.6,1,-7.65584e-15,6806.6,6,-6,5572.39,-3908.73,6806.6,1,-35.0476,6806.6,6,6,5.88235,5.88235,6806.6,1.35003e-13,1.13641e-15,6806.6,6806.6,1.35003e-13,6806.6,1,1.13641e-15,6806.6,-6,6,-5.88235,5.88235,5572.39,3908.73,35.0476,6806.6,5572.39,3908.73,6806.6,1,35.0476,6806.6,-6,-6,-5.88235,-5.88235,6806.6,-9.09495e-13,-7.65584e-15,6806.6,6806.6,-9.09495e-13,6806.6,1,-7.65584e-15,6806.6,6,-6,5.88235,-5.88235,5572.39,-3908.73,-35.0476,6806.6,5572.39,-3908.73,6806.6,1,-35.0476,6806.6
1.025,6,6,6348.85,7.10543e-14,6348.85,1,6.41236e-16,6348.85,-6,6,4497.06,4481.55,6348.85,1,44.901,6348.85,-6,-6,6348.85,-6.82121e-13,6348.85,1,-6.15587e-15,6348.85,6,-6,4497.06,-4481.55,6348.85,1,-44.901,6348.85,5,6,-832.671,381.722,915.998,0,-24.6282,915.998,6,5,-832.671,-381.722,915.998,0,24.6282,915.998,-6,-5,-832.671,381.722,915.998,0,-24.6282,915.998,-5,-6,-832.671,-381.722,915.998,0,24.6282,915.998,6,6,6348.85,7.10543e-14,6348.85,1,6.41236e-16,6348.85,-6,6,4497.06,4481.55,6348.85,1,44.901,6348.85,-6,-6,6348.85,-6.82121e-13,6348.85,1,-6.15587e-15,6348.85,6,-6,4497.06,-4481.55,6348.85,1,-44.901,6348.85,-6,5,-320.353,-858.153,915.998,0,69.5291,915.998,6,-6,4497.06,-4481.55,6348.85,1,-44.901,6348.85,7,-6,596.945,-1025.34,1186.45,0,-59.7923,1186.45,6,-7,596.945,-1025.34,1186.45,0,-59.7923,1186.45,-6,6,4497.06,4481.55,6348.85,1,44.901,6348.85,-7,6,596.945,1025.34,1186.45,0,59.7923,1186.45,-6,7,596.945,1025.34,1186.45,0,59.7923,1186.45,6,-5,-320.353,858.153,915.998,0,-69.5291,915.998,6,6,6348.85,7.10543e-14,6348.85,1,6.41236e-16,6348.85,-6,6,4497.06,4481.55,6348.85,1,44.901,6348.85,-6,-6,6348.85,-6.82121e-13,6348.85,1,-6.15587e-15,6348.85,6,-6,4497.06,-4481.55,6348.85,1,-44.901,6348.85,6,6,6348.85,7.10543e-14,6348.85,1,6.41236e-16,6348.85,-6,6,4497.06,4481.55,6348.85,1,44.901,6348.85,-6,-6,6348.85,-6.82121e-13,6348.85,1,-6.15587e-15,6348.85,6,-6,4497.06,-4481.55,6348.85,1,-44.901,6348.85,6,6,5.85366,5.85366,6348.85,7.10543e-14,6.41236e-16,6348.85,6348.85,7.10543e-14,6348.85,1,6.41236e-16,6348.85,-6,6,-5.85366,5.85366,4497.06,4481.55,44.901,6348.85,4497.06,4481.55,6348.85,1,44.901,6348.85,-6,-6,-5.85366,-5.85366,6348.85,-6.82121e-13,-6.15587e-15,6348.85,6348.85,-6.82121e-13,6348.85,1,-6.15587e-15,6348.85,6,-6,5.85366,-5.85366,4497.06,-4481.55,-44.901,6348.85,4497.06,-4481.55,6348.85,1,-44.901,6348.85
1.03,6,6,6029.28,1.27898e-13,6029.28,1,1.2154e-15,6029.28,-6,6,3344.01,5016.95,6029.28,1,56.3148,6029.28,-6,-6,6029.28,-5.40012e-13,6029.28,1,-5.1317e-15,6029.28,6,-6,3344.01,-5016.95,6029.28,1,-56.3148,6029.28,5,6,-1027.09,370.927,1092.01,0,-19.8569,1092.01,6,5,-1027.09,-370.927,1092.01,0,19.8569,1092.01,-6,-5,-1027.09,370.927,1092.01,0,-19.8569,1092.01,-5,-6,-1027.09,-370.927,1092.01,0,19.8569,1092.01,6,6,6029.28,1.27898e-13,6029.28,1,1.2154e-15,6029.28,-6,6,3344.01,5016.95,6029.28,1,56.3148,6029.28,-6,-6,6029.28,-5.40012e-13,6029.28,1,-5.1317e-15,6029.28,6,-6,3344.01,-5016.95,6029.28,1,-56.3148,6029.28,-6,5,-261.005,-1060.36,1092.01,0,76.1717,1092.01,6,-6,3344.01,-5016.95,6029.28,1,-56.3148,6029.28,6,-7,570.106,-1284.47,1405.31,0,-66.0662,1405.31,7,-6,570.106,-1284.47,1405.31,0,-66.0662,1405.31,-6,6,3344.01,5016.95,6029.28,1,56.3148,6029.28,-7,6,570.106,1284.47,1405.31,0,66.0662,1405.31,-6,7,570.106,1284.47,1405.31,0,66.0662,1405.31,5,-6,-261.005,1060.36,1092.01,0,-76.1717,1092.01,6,6,6029.28,1.27898e-13,6029.28,1,1.2154e-15,6029.28,-6,6,3344.01,5016.95,6029.28,1,56.3148,6029.28,-6,-6,6029.28,-5.40012e-13,6029.28,1,-5.1317e-15,6029.28,6,-6,3344.01,-5016.95,6029.28,1,-56.3148,6029.28,6,6,6029.28,1.27898e-13,6029.28,1,1.2154e-15,6029.28,-6,6,3344.01,5016.95,6029.28,1,56.3148,6029.28,-6,-6,6029.28,-5.40012e-13,6029.28,1,-5.1317e-15,6029.28,6,-6,3344.01,-5016.95,6029.28,1,-56.3148,6029.28,6,6,5.82524,5.82524,6029.28,1.27898e-13,1.2154e-15,6029.28,6029.28,1.27898e-13,6029.28,1,1.2154e-15,6029.28,-6,6,-5.82524,5.82524,3344.01,5016.95,56.3148,6029.28,3344.01,5016.95,6029.28,1,56.3148,6029.28,-6,-6,-5.82524,-5.82524,6029.28,-5.40012e-13,-5.1317e-15,6029.28,6029.28,-5.40012e-13,6029.28,1,-5.1317e-15,6029.28,6,-6,5.82524,-5.82524,3344.01,-5016.95,-56.3148,6029.28,3344.01,-5016.95,6029.28,1,-56.3148,6029.28
1.035,6,6,5820.14,1.42109e-14,5820.14,1,1.39897e-16,5820.14,-6,6,2272.25,5358.25,5820.14,1,67.0198,5820.14,-6,-6,5820.14,-7.95808e-13,5820.14,1,-7.83425e-15,5820.14,6,-6,2272.25,-5358.25,5820.14,1,-67.0198,5820.14,5,6,-1186.33,344.687,1235.39,0,-16.2012,1235.39,6,5,-1186.33,-344.687,1235.39,0,16.2012,1235.39,-6,-5,-1186.33,344.687,1235.39,0,-16.2012,1235.39,-5,-6,-1186.33,-344.687,1235.39,0,16.2012,1235.39,6,6,5820.14,1.42109e-14,5820.14,1,1.39897e-16,5820.14,-6,6,2272.25,5358.25,5820.14,1,67.0198,5820.14,-6,-6,5820.14,-7.95808e-13,5820.14,1,-7.83425e-15,5820.14,6,-6,2272.25,-5358.25,5820.14,1,-67.0198,5820.14,-5,6,-145.825,-1226.75,1235.39,0,83.221,1235.39,6,-6,2272.25,-5358.25,5820.14,1,-67.0198,5820.14,6,-7,524.97,-1497.17,1586.54,0,-70.6772,1586.54,7,-6,524.97,-1497.17,1586.54,0,-70.6772,1586.54,-6,6,2272.25,5358.25,5820.14,1,67.0198,5820.14,-6,7,524.97,1497.17,1586.54,0,70.6772,1586.54,-7,6,524.97,1497.17,1586.54,0,70.6772,1586.54,6,-5,-145.825,1226.75,1235.39,0,-83.221,1235.39,6,6,5820.14,1.42109e-14,5820.14,1,1.39897e-16,5820.14,-6,6,2272.25,5358.25,5820.14,1,67.0198,5820.14,-6,-6,5820.14,-7.95808e-13,5820.14,1,-7.83425e-15,5820.14,6,-6,2272.25,-5358.25,5820.14,1,-67.0198,5820.14,6,6,5820.14,1.42109e-14,5820.14,1,1.39897e-16,5820.14,-6,6,2272.25,5358.25,5820.14,1,67.0198,5820.14,-6,-6,5820.14,-7.95808e-13,5820.14,1,-7.83425e-15,5820.14,6,-6,2272.25,-5358.25,5820.14,1,-67.0198,5820.14,6,6,5.7971,5.7971,5820.14,1.42109e-14,1.39897e-16,5820.14,5820.14,1.42109e-14,5820.14,1,1.39897e-16,5820.14,-6,6,-5.7971,5.7971,2272.25,5358.25,67.0198,5820.14,2272.25,5358.25,5820.14,1,67.0198,5820.14,-6,-6,-5.7971,-5.7971,5820.14,-7.95808e-13,-7.83425e-15,5820.14,5820.14,-7.95808e-13,5820.14,1,-7.83425e-15,5820.14,6,-6,5.7971,-5.7971,2272.25,-5358.25,-67.0198,5820.14,2272.25,-5358.25,5820.14,1,-67.0198,5820.14
1.04,6,6,5782.17,-1.13687e-13,5782.17,1,-1.12653e-15,5782.17,-6,6,1113.02,5674.03,5782.17,1,78.9018,5782.17,-6,-6,5782.17,-6.25278e-13,5782.17,1,-6.1959e-15,5782.17,6,-6,1113.02,-5674.03,5782.17,1,-78.9018,5782.17,6,5,-1380.95,-241.956,1401.98,0,9.93794,1401.98,5,6,-1380.95,241.956,1401.98,0,-9.93794,1401.98,-5,-6,-1380.95,-241.956,1401.98,0,9.93794,1401.98,-6,-5,-1380.95,241.956,1401.98,0,-9.93794,1401.98,6,6,5782.17,-1.13687e-13,5782.17,1,-1.12653e-15,5782.17,6,7,1820.55,-81.2529,1822.36,0,-2.55547,1822.36,7,6,1820.55,81.2529,1822.36,0,2.55547,1822.36,-6,-6,5782.17,-6.25278e-13,5782.17,1,-6.1959e-15,5782.17,-5,6,-28.3895,-1401.69,1401.98,0,88.8397,1401.98,6,-6,1113.02,-5674.03,5782.17,1,-78.9018,5782.17,6,-7,430.173,-1770.86,1822.36,0,-76.3463,1822.36,7,-6,430.173,-1770.86,1822.36,0,-76.3463,1822.36,-6,6,1113.02,5674.03,5782.17,1,78.9018,5782.17,-7,6,430.173,1770.86,1822.36,0,76.3463,1822.36,-6,7,430.173,1770.86,1822.36,0,76.3463,1822.36,6,-5,-28.3895,1401.69,1401.98,0,-88.8397,1401.98,6,6,5782.17,-1.13687e-13,5782.17,1,-1.12653e-15,5782.17,-6,6,1113.02,5674.03,5782.17,1,78.9018,5782.17,-6,-6,5782.17,-6.25278e-13,5782.17,1,-6.1959e-15,5782.17,6,-6,1113.02,-5674.03,5782.17,1,-78.9018,5782.17,6,6,5782.17,-1.13687e-13,5782.17,1,-1.12653e-15,5782.17,-6,6,1113.02,5674.03,5782.17,1,78.9018,5782.17,-6,-6,5782.17,-6.25278e-13,5782.17,1,-6.1959e-15,5782.17,6,-6,1113.02,-5674.03,5782.17,1,-78.9018,5782.17,6,6,5.76923,5.76923,5782.17,-1.13687e-13,-1.12653e-15,5782.17,5782.17,-1.13687e-13,5782.17,1,-1.12653e-15,5782.17,-6,6,-5.76923,5.76923,1113.02,5674.03,78.9018,5782.17,1113.02,5674.03,5782.17,1,78.9018,5782.17,-6,-6,-5.76923,-5.76923,5782.17,-6.25278e-13,-6.1959e-15,5782.17,5782.17,-6.25278e-13,5782.17,1,-6.1959e-15,5782.17,6,-6,5.76923,-5.76923,1113.02,-5674.03,-78.9018,5782.17,1113.02,-5674.03,5782.17,1,-78.9018,5782.17
1.045,6,6,5684.26,-2.84217e-14,5684.26,1,-2.86483e-16,5684.26,-6,6,-29.5072,5684.18,5684.26,1,-89.7026,5684.26,-6,-6,5684.26,-6.25278e-13,5684.26,1,-6.30263e-15,5684.26,6,-6,-29.5072,-5684.18,5684.26,1,89.7026,5684.26,6,5,-1573.24,-142.315,1579.66,0,5.1689,1579.66,5,6,-1573.24,142.315,1579.66,0,-5.1689,1579.66,-6,-5,-1573.24,142.315,1579.66,0,-5.1689,1579.66,-5,-6,-1573.24,-142.315,1579.66,0,5.1689,1579.66,6,6,5684.26,-2.84217e-14,5684.26,1,-2.86483e-16,5684.26,6,7,1928.42,-322.525,1955.2,0,-9.49476,1955.2,-6,-6,5684.26,-6.25278e-13,5684.26,1,-6.30263e-15,5684.26,-7,-6,1928.42,-322.525,1955.2,0,-9.49476,1955.2,-5,6,150.48,-1572.48,1579.66,0,-84.5337,1579.66,6,-6,-29.5072,-5684.18,5684.26,1,89.7026,5684.26,7,-6,312.51,-1930.07,1955.2,0,-80.8027,1955.2,6,-7,312.51,-1930.07,1955.2,0,-80.8027,1955.2,-6,6,-29.5072,5684.18,5684.26,1,-89.7026,5684.26,-6,7,312.51,1930.07,1955.2,0,80.8027,1955.2,-7,6,312.51,1930.07,1955.2,0,80.8027,1955.2,6,-5,150.48,1572.48,1579.66,0,84.5337,1579.66,6,6,5684.26,-2.84217e-14,5684.26,1,-2.86483e-16,5684.26,-6,6,-29.5072,5684.18,5684.26,1,-89.7026,5684.26,-6,-6,5684.26,-6.25278e-13,5684.26,1,-6.30263e-15,5684.26,6,-6,-29.5072,-5684.18,5684.26,1,89.7026,5684.26,6,6,5684.26,-2.84217e-14,5684.26,1,-2.86483e-16,5684.26,-6,6,-29.5072,5684.18,5684.26,1,-89.7026,5684.26,-6,-6,5684.26,-6.25278e-13,5684.26,1,-6.30263e-15,5684.26,6,-6,-29.5072,-5684.18,5684.26,1,89.7026,5684.26,6,6,5.74163,5.74163,5684.26,-2.84217e-14,-2.86483e-16,5684.26,5684.26,-2.84217e-14,5684.26,1,-2.86483e-16,5684.26,-6,6,-5.74163,5.74163,-29.5072,5684.18,-89.7026,5684.26,-29.5072,5684.18,5684.26,1,-89.7026,5684.26,-6,-6,-5.74163,-5.74163,5684.26,-6.25278e-13,-6.30263e-15,5684.26,5684.26,-6.25278e-13,5684.26,1,-6.30263e-15,5684.26,6,-6,5.74163,-5.74163,-29.5072,-5684.18,89.7026,5684.26,-29.5072,-5684.18,5684.26,1,89.7026,5684.26
1.05,6,6,5576.64,-1.13687e-13,5576.64,1,-1.16805e-15,5576.64,-6,6,-747.65,5526.29,5576.64,1,-82.2953,5576.64,-6,-6,5576.64,-6.82121e-13,5576.64,1,-7.00829e-15,5576.64,6,-6,-747.65,-5526.29,5576.64,1,82.2953,5576.64,5,6,-1761.37,208.372,1773.65,0,-6.74682,1773.65,6,5,-1761.37,-208.372,1773.65,0,6.74682,1773.65,-6,-5,-1761.37,208.372,1773.65,0,-6.74682,1773.65,-5,-6,-1761.37,-208.372,1773.65,0,6.74682,1773.65,6,6,5576.64,-1.13687e-13,5576.64,1,-1.16805e-15,5576.64,6,7,1922.16,-467.678,1978.24,0,-13.6748,1978.24,-6,-6,5576.64,-6.82121e-13,5576.64,1,-7.00829e-15,5576.64,-7,-6,1922.16,-467.678,1978.24,0,-13.6748,1978.24,-5,6,442.635,-1717.53,1773.65,0,-75.5484,1773.65,6,-6,-747.65,-5526.29,5576.64,1,82.2953,5576.64,7,-6,205.755,-1967.51,1978.24,0,-84.0299,1978.24,6,-7,205.755,-1967.51,1978.24,0,-84.0299,1978.24,-6,6,-747.65,5526.29,5576.64,1,-82.2953,5576.64,-6,7,205.755,1967.51,1978.24,0,84.0299,1978.24,-7,6,205.755,1967.51,1978.24,0,84.0299,1978.24,6,-5,442.635,1717.53,1773.65,0,75.5484,1773.65,6,6,5576.64,-1.13687e-13,5576.64,1,-1.16805e-15,5576.64,-6,6,-747.65,5526.29,5576.64,1,-82.2953,5576.64,-6,-6,5576.64,-6.82121e-13,5576.64,1,-7.00829e-15,5576.64,6,-6,-747.65,-5526.29,5576.64,1,82.2953,5576.64,6,6,5576.64,-1.13687e-13,5576.64,1,-1.16805e-15,5576.64,-6,6,-747.65,5526.29,5576.64,1,-82.2953,5576.64,-6,-6,5576.64,-6.82121e-13,5576.64,1,-7.00829e-15,5576.64,6,-6,-747.65,-5526.29,5576.64,1,82.2953,5576.64,6,6,5.71429,5.71429,5576.64,-1.13687e-13,-1.16805e-15,5576.64,5576.64,-1.13687e-13,5576.64,1,-1.16805e-15,5576.64,-6,6,-5.71429,5.71429,-747.65,5526.29,-82.2953,5576.64,-747.65,5526.29,5576.64,1,-82.2953,5576.64,-6,-6,-5.71429,-5.71429,5576.64,-6.82121e-13,-7.00829e-15,5576.64,5576.64,-6.82121e-13,5576.64,1,-7.00829e-15,5576.64,6,-6,5.71429,-5.71429,-747.65,-5526.29,82.2953,5576.64,-747.65,-5526.29,5576.64,1,82.2953,5576.64
1.055,6,6,5347.54,1.42109e-13,5347.54,1,1.52261e-15,5347.54,-6,6,-1541.21,5120.63,5347.54,1,-73.2492,5347.54,-6,-6,5347.54,-8.52651e-13,5347.54,1,-9.13567e-15,5347.54,6,-6,-1541.21,-5120.63,5347.54,1,73.2492,5347.54,5,6,-2006.38,283.705,2026.34,0,-8.04835,2026.34,6,5,-2006.38,-283.705,2026.34,0,8.04835,2026.34,-6,-5,-2006.38,283.705,2026.34,0,-8.04835,2026.34,-5,-6,-2006.38,-283.705,2026.34,0,8.04835,2026.34,6,6,5347.54,1.42109e-13,5347.54,1,1.52261e-15,5347.54,7,6,1803.35,721.184,1942.21,0,21.7971,1942.21,-6,-6,5347.54,-8.52651e-13,5347.54,1,-9.13567e-15,5347.54,-6,-7,1803.35,721.184,1942.21,0,21.7971,1942.21,-5,6,849.925,-1839.48,2026.34,0,-65.2008,2026.34,6,-6,-1541.21,-5120.63,5347.54,1,73.2492,5347.54,6,-7,170.838,-1934.68,1942.21,0,-84.9537,1942.21,7,-6,170.838,-1934.68,1942.21,0,-84.9537,1942.21,-6,6,-1541.21,5120.63,5347.54,1,-73.2492,5347.54,-6,7,170.838,1934.68,1942.21,0,84.9537,1942.21,-7,6,170.838,1934.68,1942.21,0,84.9537,1942.21,6,-5,849.925,1839.48,2026.34,0,65.2008,2026.34,6,6,5347.54,1.42109e-13,5347.54,1,1.52261e-15,5347.54,-6,6,-1541.21,5120.63,5347.54,1,-73.2492,5347.54,-6,-6,5347.54,-8.52651e-13,5347.54,1,-9.13567e-15,5347.54,6,-6,-1541.21,-5120.63,5347.54,1,73.2492,5347.54,6,6,5347.54,1.42109e-13,5347.54,1,1.52261e-15,5347.54,-6,6,-1541.21,5120.63,5347.54,1,-73.2492,5347.54,-6,-6,5347.54,-8.52651e-13,5347.54,1,-9.13567e-15,5347.54,6,-6,-1541.21,-5120.63,5347.54,1,73.2492,5347.54,6,6,5.6872,5.6872,5347.54,1.42109e-13,1.52261e-15,5347.54,5347.54,1.42109e-13,5347.54,1,1.52261e-15,5347.54,-6,6,-5.6872,5.6872,-1541.21,5120.63,-73.2492,5347.54,-1541.21,5120.63,5347.54,1,-73.2492,5347.54,-6,-6,-5.6872,-5.6872,5347.54,-8.52651e-13,-9.13567e-15,5347.54,5347.54,-8.52651e-13,5347.54,1,-9.13567e-15,5347.54,6,-6,5.6872,-5.6872,-1541.21,-5120.63,73.2492,5347.54,-1541.21,-5120.63,5347.54,1,73.2492,5347.54
1.06,6,6,5014.19,8.52651e-14,5014.19,1,9.74301e-16,5014.19,-6,6,-2051.13,4575.47,5014.19,1,-65.8539,5014.19,-6,-6,5014.19,-5.11591e-13,5014.19,1,-5.84581e-15,5014.19,6,-6,-2051.13,-4575.47,5014.19,1,65.8539,5014.19,5,6,-2201.1,398.588,2236.9,0,-10.2642,2236.9,6,5,-2201.1,-398.588,2236.9,0,10.2642,2236.9,-6,-5,-2201.1,398.588,2236.9,0,-10.2642,2236.9,-5,-6,-2201.1,-398.588,2236.9,0,10.2642,2236.9,6,6,5014.19,8.52651e-14,5014.19,1,9.74301e-16,5014.19,7,6,1593.98,778.564,1773.96,0,26.0328,1773.96,-6,-6,5014.19,-5.11591e-13,5014.19,1,-5.84581e-15,5014.19,-7,-6,1593.98,-778.564,1773.96,0,-26.0328,1773.96,-5,6,1264.11,-1845.47,2236.9,0,-55.5897,2236.9,-6,5,1264.11,-1845.47,2236.9,0,-55.5897,2236.9,6,-6,-2051.13,-4575.47,5014.19,1,65.8539,5014.19,7,-6,58.4036,-1772.99,1773.96,0,-88.1133,1773.96,-6,6,-2051.13,4575.47,5014.19,1,-65.8539,5014.19,-6,7,58.4036,1772.99,1773.96,0,88.1133,1773.96,6,-5,1264.11,1845.47,2236.9,0,55.5897,2236.9,5,-6,1264.11,1845.47,2236.9,0,55.5897,2236.9,6,6,5014.19,8.52651e-14,5014.19,1,9.74301e-16,5014.19,-6,6,-2051.13,4575.47,5014.19,1,-65.8539,5014.19,-6,-6,5014.19,-5.11591e-13,5014.19,1,-5.84581e-15,5014.19,6,-6,-2051.13,-4575.47,5014.19,1,65.8539,5014.19,6,6,5014.19,8.52651e-14,5014.19,1,9.74301e-16,5014.19,-6,6,-2051.13,4575.47,5014.19,1,-65.8539,5014.19,-6,-6,5014.19,-5.11591e-13,5014.19,1,-5.84581e-15,5014.19,6,-6,-2051.13,-4575.47,5014.19,1,65.8539,5014.19,6,6,5.66038,5.66038,5014.19,8.52651e-14,9.74301e-16,5014.19,5014.19,8.52651e-14,5014.19,1,9.74301e-16,5014.19,-6,6,-5.66038,5.66038,-2051.13,4575.47,-65.8539,5014.19,-2051.13,4575.47,5014.19,1,-65.8539,5014.19,-6,-6,-5.66038,-5.66038,5014.19,-5.11591e-13,-5.84581e-15,5014.19,5014.19,-5.11591e-13,5014.19,1,-5.84581e-15,5014.19,6,-6,5.66038,-5.66038,-2051.13,-4575.47,65.8539,5014.19,-2051.13,-4575.47,5014.19,1,65.8539,5014.19
1.065,6,6,4651.65,1.7053e-13,4651.65,1,2.10047e-15,4651.65,-6,6,-2440.5,3960.03,4651.65,1,-58.3551,4651.65,-6,-6,4651.65,-6.25278e-13,4651.65,1,-7.70173e-15,4651.65,6,-6,-2440.5,-3960.03,4651.65,1,58.3551,4651.65,5,6,-2296.98,555.073,2363.09,0,-13.5853,2363.09,6,5,-2296.98,-555.073,2363.09,0,13.5853,2363.09,-6,6,-2440.5,3960.03,4651.65,1,-58.3551,4651.65,6,-6,-2440.5,-3960.03,4651.65,1,58.3551,4651.65,6,6,4651.65,1.7053e-13,4651.65,1,2.10047e-15,4651.65,-6,5,1677.66,-1664.23,2363.09,0,-44.7698,2363.09,-6,-6,4651.65,-6.25278e-13,4651.65,1,-7.70173e-15,4651.65,6,-5,1677.66,1664.23,2363.09,0,44.7698,2363.09,-5,6,1677.66,-1664.23,2363.09,0,-44.7698,2363.09,-6,5,1677.66,-1664.23,2363.09,0,-44.7698,2363.09,6,-6,-2440.5,-3960.03,4651.65,1,58.3551,4651.65,6,-7,-45.0356,-1541.92,1542.58,0,88.327,1542.58,-6,6,-2440.5,3960.03,4651.65,1,-58.3551,4651.65,-6,7,-45.0356,1541.92,1542.58,0,-88.327,1542.58,6,-5,1677.66,1664.23,2363.09,0,44.7698,2363.09,5,-6,1677.66,1664.23,2363.09,0,44.7698,2363.09,6,6,4651.65,1.7053e-13,4651.65,1,2.10047e-15,4651.65,-6,6,-2440.5,3960.03,4651.65,1,-58.3551,4651.65,-6,-6,4651.65,-6.25278e-13,4651.65,1,-7.70173e-15,4651.65,6,-6,-2440.5,-3960.03,4651.65,1,58.3551,4651.65,6,6,4651.65,1.7053e-13,4651.65,1,2.10047e-15,4651.65,-6,6,-2440.5,3960.03,4651.65,1,-58.3551,4651.65,-6,-6,4651.65,-6.25278e-13,4651.65,1,-7.70173e-15,4651.65,6,-6,-2440.5,-3960.03,4651.65,1,58.3551,4651.65,6,6,5.6338,5.6338,4651.65,1.7053e-13,2.10047e-15,4651.65,4651.65,1.7053e-13,4651.65,1,2.10047e-15,4651.65,-6,6,-5.6338,5.6338,-2440.5,3960.03,-58.3551,4651.65,-2440.5,3960.03,4651.65,1,-58.3551,4651.65,-6,-6,-5.6338,-5.6338,4651.65,-6.25278e-13,-7.70173e-15,4651.65,4651.65,-6.25278e-13,4651.65,1,-7.70173e-15,4651.65,6,-6,5.6338,-5.6338,-2440.5,-3960.03,58.3551,4651.65,-2440.5,-3960.03,4651.65,1,58.3551,4651.65
1.07,6,6,4228.99,-8.52651e-14,4228.99,1,-1.1552e-15,4228.99,-6,6,-2638.17,3305.22,4228.99,1,-51.4037,4228.99,-6,-6,4228.99,-4.90274e-13,4228.99,1,-6.6424e-15,4228.99,6,-6,-2638.17,-3305.22,4228.99,1,51.4037,4228.99,-6,6,-2638.17,3305.22,4228.99,1,-51.4037,4228.99,-6,-5,-2413.65,695.74,2511.93,0,-16.0797,2511.93,-5,-6,-2413.65,-695.74,2511.93,0,16.0797,2511.93,6,-6,-2638.17,-3305.22,4228.99,1,51.4037,4228.99,6,6,4228.99,-8.52651e-14,4228.99,1,-1.1552e-15,4228.99,-6,5,2049.47,-1452.4,2511.93,0,-35.324,2511.93,-5,6,2049.47,-1452.4,2511.93,0,-35.324,2511.93,-6,-6,4228.99,-4.90274e-13,4228.99,1,-6.6424e-15,4228.99,-5,6,2049.47,-1452.4,2511.93,0,-35.324,2511.93,-6,5,2049.47,-1452.4,2511.93,0,-35.324,2511.93,6,-6,-2638.17,-3305.22,4228.99,1,51.4037,4228.99,7,-6,-172.664,-1349.35,1360.35,0,82.708,1360.35,-6,6,-2638.17,3305.22,4228.99,1,-51.4037,4228.99,-7,6,-172.664,1349.35,1360.35,0,-82.708,1360.35,6,-5,2049.47,1452.4,2511.93,0,35.324,2511.93,5,-6,2049.47,1452.4,2511.93,0,35.324,2511.93,6,6,4228.99,-8.52651e-14,4228.99,1,-1.1552e-15,4228.99,-6,6,-2638.17,3305.22,4228.99,1,-51.4037,4228.99,-6,-6,4228.99,-4.90274e-13,4228.99,1,-6.6424e-15,4228.99,6,-6,-2638.17,-3305.22,4228.99,1,51.4037,4228.99,6,6,4228.99,-8.52651e-14,4228.99,1,-1.1552e-15,4228.99,-6,6,-2638.17,3305.22,4228.99,1,-51.4037,4228.99,-6,-6,4228.99,-4.90274e-13,4228.99,1,-6.6424e-15,4228.99,6,-6,-2638.17,-3305.22,4228.99,1,51.4037,4228.99,6,6,5.60748,5.60748,4228.99,-8.52651e-14,-1.1552e-15,4228.99,4228.99,-8.52651e-14,4228.99,1,-1.1552e-15,4228.99,-6,6,-5.60748,5.60748,-2638.17,3305.22,-51.4037,4228.99,-2638.17,3305.22,4228.99,1,-51.4037,4228.99,-6,-6,-5.60748,-5.60748,4228.99,-4.90274e-13,-6.6424e-15,4228.99,4228.99,-4.90274e-13,4228.99,1,-6.6424e-15,4228.99,6,-6,5.60748,-5.60748,-2638.17,-3305.22,51.4037,4228.99,-2638.17,-3305.22,4228.99,1,51.4037,4228.99
1.075,6,6,3882.76,0,3882.76,1,0,3882.76,-6,6,-2748.85,2742.19,3882.76,1,-44.9305,3882.76,-6,-6,3882.76,-1.91847e-13,3882.76,1,-2.83098e-15,3882.76,6,-6,-2748.85,-2742.19,3882.76,1,44.9305,3882.76,5,6,-2501.24,804.513,2627.44,0,-17.8301,2627.44,-6,6,-2748.85,2742.19,3882.76,1,-44.9305,3882.76,-5,-6,-2501.24,-804.513,2627.44,0,17.8301,2627.44,6,-6,-2748.85,-2742.19,3882.76,1,44.9305,3882.76,6,6,3882.76,0,3882.76,1,0,3882.76,-5,6,2338.97,-1196.93,2627.44,0,-27.1004,2627.44,-6,5,2338.97,-1196.93,2627.44,0,-27.1004,2627.44,-6,-6,3882.76,-1.91847e-13,3882.76,1,-2.83098e-15,3882.76,-5,6,2338.97,-1196.93,2627.44,0,-27.1004,2627.44,-6,5,2338.97,-1196.93,2627.44,0,-27.1004,2627.44,6,-6,-2748.85,-2742.19,3882.76,1,44.9305,3882.76,7,-6,-274.427,-1140.48,1173.03,0,76.4705,1173.03,-6,6,-2748.85,2742.19,3882.76,1,-44.9305,3882.76,-6,7,-274.427,1140.48,1173.03,0,-76.4705,1173.03,5,-6,2338.97,1196.93,2627.44,0,27.1004,2627.44,6,-5,2338.97,1196.93,2627.44,0,27.1004,2627.44,6,6,3882.76,0,3882.76,1,0,3882.76,-6,6,-2748.85,2742.19,3882.76,1,-44.9305,3882.76,-6,-6,3882.76,-1.91847e-13,3882.76,1,-2.83098e-15,3882.76,6,-6,-2748.85,-2742.19,3882.76,1,44.9305,3882.76,6,6,3882.76,0,3882.76,1,0,3882.76,-6,6,-2748.85,2742.19,3882.76,1,-44.9305,3882.76,-6,-6,3882.76,-1.91847e-13,3882.76,1,-2.83098e-15,3882.76,6,-6,-2748.85,-2742.19,3882.76,1,44.9305,3882.76,6,6,5.5814,5.5814,3882.76,0,0,3882.76,3882.76,0,3882.76,1,0,3882.76,-6,6,-5.5814,5.5814,-2748.85,2742.19,-44.9305,3882.76,-2748.85,2742.19,3882.76,1,-44.9305,3882.76,-6,-6,-5.5814,-5.5814,3882.76,-1.91847e-13,-2.83098e-15,3882.76,3882.76,-1.91847e-13,3882.76,1,-2.83098e-15,3882.76,6,-6,5.5814,-5.5814,-2748.85,-2742.19,44.9305,3882.76,-2748.85,-2742.19,3882.76,1,44.9305,3882.76
1.08,6,6,3449.33,8.52651e-14,3449.33,1,1.41631e-15,3449.33,-6,6,-2791.74,2025.86,3449.33,1,-35.967,3449.33,-6,-6,3449.33,-4.40536e-13,3449.33,1,-7.31761e-15,3449.33,6,-6,-2791.74,-2025.86,3449.33,1,35.967,3449.33,5,6,-2552.67,815.792,2679.86,0,-17.723,2679.86,-6,6,-2791.74,2025.86,3449.33,1,-35.967,3449.33,-6,-5,-2552.67,815.792,2679.86,0,-17.723,2679.86,6,-6,-2791.74,-2025.86,3449.33,1,35.967,3449.33,6,6,3449.33,8.52651e-14,3449.33,1,1.41631e-15,3449.33,-5,6,2545.15,-838.969,2679.86,0,-18.244,2679.86,-6,5,2545.15,-838.969,2679.86,0,-18.244,2679.86,-6,-6,3449.33,-4.40536e-13,3449.33,1,-7.31761e-15,3449.33,-6,5,2545.15,-838.969,2679.86,0,-18.244,2679.86,6,-6,-2791.74,-2025.86,3449.33,1,35.967,3449.33,7,-6,-433.179,-904.608,1002.98,0,64.4122,1002.98,6,-7,-433.179,-904.608,1002.98,0,64.4122,1002.98,-6,6,-2791.74,2025.86,3449.33,1,-35.967,3449.33,-7,6,-433.179,904.608,1002.98,0,-64.4122,1002.98,-6,7,-433.179,904.608,1002.98,0,-64.4122,1002.98,5,-6,2545.15,838.969,2679.86,0,18.244,2679.86,6,6,3449.33,8.52651e-14,3449.33,1,1.41631e-15,3449.33,-6,6,-2791.74,2025.86,3449.33,1,-35.967,3449.33,-6,-6,3449.33,-4.40536e-13,3449.33,1,-7.31761e-15,3449.33,6,-6,-2791.74,-2025.86,3449.33,1,35.967,3449.33,6,6,3449.33,8.52651e-14,3449.33,1,1.41631e-15,3449.33,-6,6,-2791.74,2025.86,3449.33,1,-35.967,3449.33,-6,-6,3449.33,-4.40536e-13,3449.33,1,-7.31761e-15,3449.33,6,-6,-2791.74,-2025.86,3449.33,1,35.967,3449.33,6,6,5.55556,5.55556,3449.33,8.52651e-14,1.41631e-15,3449.33,3449.33,8.52651e-14,3449.33,1,1.41631e-15,3449.33,-6,6,-5.55556,5.55556,-2791.74,2025.86,-35.967,3449.33,-2791.74,2025.86,3449.33,1,-35.967,3449.33,-6,-6,-5.55556,-5.55556,3449.33,-4.40536e-13,-7.31761e-15,3449.33,3449.33,-4.40536e-13,3449.33,1,-7.31761e-15,3449.33,6,-6,5.55556,-5.55556,-2791.74,-2025.86,35.967,3449.33,-2791.74,-2025.86,3449.33,1,35.967,3449.33
1.085,6,6,3111.56,-1.98952e-13,3111.56,1,-3.66346e-15,3111.56,-6,6,-2782.61,1392.44,3111.56,1,-26.5838,3111.56,-6,-6,3111.56,-4.12115e-13,3111.56,1,-7.58861e-15,3111.56,6,-6,-2782.61,-1392.44,3111.56,1,26.5838,3111.56,5,6,-2593.3,824.547,2721.22,0,-17.6382,2721.22,-6,6,-2782.61,1392.44,3111.56,1,-26.5838,3111.56,-5,-6,-2593.3,-824.547,2721.22,0,17.6382,2721.22,6,-6,-2782.61,-1392.44,3111.56,1,26.5838,3111.56,6,6,3111.56,-1.98952e-13,3111.56,1,-3.66346e-15,3111.56,-5,6,2688.12,-423.138,2721.22,0,-8.94553,2721.22,-6,5,2688.12,-423.138,2721.22,0,-8.94553,2721.22,-6,-6,3111.56,-4.12115e-13,3111.56,1,-7.58861e-15,3111.56,6,5,-2593.3,-824.547,2721.22,0,17.6382,2721.22,-5,-6,-2593.3,-824.547,2721.22,0,17.6382,2721.22,6,-6,-2782.61,-1392.44,3111.56,1,26.5838,3111.56,6,-7,-589.205,-679.718,899.544,0,49.0801,899.544,5,6,-2593.3,824.547,2721.22,0,-17.6382,2721.22,-6,6,-2782.61,1392.44,3111.56,1,-26.5838,3111.56,-6,7,-589.205,679.718,899.544,0,-49.0801,899.544,-6,-5,-2593.3,824.547,2721.22,0,-17.6382,2721.22,6,6,3111.56,-1.98952e-13,3111.56,1,-3.66346e-15,3111.56,-6,6,-2782.61,1392.44,3111.56,1,-26.5838,3111.56,-6,-6,3111.56,-4.12115e-13,3111.56,1,-7.58861e-15,3111.56,6,-6,-2782.61,-1392.44,3111.56,1,26.5838,3111.56,6,6,3111.56,-1.98952e-13,3111.56,1,-3.66346e-15,3111.56,-6,6,-2782.61,1392.44,3111.56,1,-26.5838,3111.56,-6,-6,3111.56,-4.12115e-13,3111.56,1,-7.58861e-15,3111.56,6,-6,-2782.61,-1392.44,3111.56,1,26.5838,3111.56,6,6,5.52995,5.52995,3111.56,-1.98952e-13,-3.66346e-15,3111.56,3111.56,-1.98952e-13,3111.56,1,-3.66346e-15,3111.56,-6,6,-5.52995,5.52995,-2782.61,1392.44,-26.5838,3111.56,-2782.61,1392.44,3111.56,1,-26.5838,3111.56,-6,-6,-5.52995,-5.52995,3111.56,-4.12115e-13,-7.58861e-15,3111.56,3111.56,-4.12115e-13,3111.56,1,-7.58861e-15,3111.56,6,-6,5.52995,-5.52995,-2782.61,-1392.44,26.5838,3111.56,-2782.61,-1392.44,3111.56,1,26.5838,3111.56
1.09,6,6,2791.06,-8.52651e-14,2791.06,1,-1.75035e-15,2791.06,-6,6,-2655.91,857.989,2791.06,1,-17.903,2791.06,-6,-6,2791.06,-3.69482e-13,2791.06,1,-7.58485e-15,2791.06,6,-6,-2655.91,-857.989,2791.06,1,17.903,2791.06,6,5,-2602.46,-777.809,2716.21,0,16.6401,2716.21,-6,6,-2655.91,857.989,2791.06,1,-17.903,2791.06,-6,-5,-2602.46,777.809,2716.21,0,-16.6401,2716.21,6,-6,-2655.91,-857.989,2791.06,1,17.903,2791.06,6,6,2791.06,-8.52651e-14,2791.06,1,-1.75035e-15,2791.06,-5,6,2715.55,-59.8655,2716.21,0,-1.26291,2716.21,-6,5,2715.55,-59.8655,2716.21,0,-1.26291,2716.21,-6,-6,2791.06,-3.69482e-13,2791.06,1,-7.58485e-15,2791.06,6,5,-2602.46,-777.809,2716.21,0,16.6401,2716.21,-5,5,-2548.73,-700.945,2643.36,0,15.3772,2643.36,-5,-6,-2602.46,-777.809,2716.21,0,16.6401,2716.21,6,-6,-2655.91,-857.989,2791.06,1,17.903,2791.06,5,6,-2602.46,777.809,2716.21,0,-16.6401,2716.21,-6,6,-2655.91,857.989,2791.06,1,-17.903,2791.06,-6,-5,-2602.46,777.809,2716.21,0,-16.6401,2716.21,5,-5,-2548.73,700.945,2643.36,0,-15.3772,2643.36,6,6,2791.06,-8.52651e-14,2791.06,1,-1.75035e-15,2791.06,-6,6,-2655.91,857.989,2791.06,1,-17.903,2791.06,-6,-6,2791.06,-3.69482e-13,2791.06,1,-7.58485e-15,2791.06,6,-6,-2655.91,-857.989,2791.06,1,17.903,2791.06,6,6,2791.06,-8.52651e-14,2791.06,1,-1.75035e-15,2791.06,-6,6,-2655.91,857.989,2791.06,1,-17.903,2791.06,-6,-6,2791.06,-3.69482e-13,2791.06,1,-7.58485e-15,2791.06,6,-6,-2655.91,-857.989,2791.06,1,17.903,2791.06,6,6,5.50459,5.50459,2791.06,-8.52651e-14,-1.75035e-15,2791.06,2791.06,-8.52651e-14,2791.06,1,-1.75035e-15,2791.06,-6,6,-5.50459,5.50459,-2655.91,857.989,-17.903,2791.06,-2655.91,857.989,2791.06,1,-17.903,2791.06,-6,-6,-5.50459,-5.50459,2791.06,-3.69482e-13,-7.58485e-15,2791.06,2791.06,-3.69482e-13,2791.06,1,-7.58485e-15,2791.06,6,-6,5.50459,-5.50459,-2655.91,-857.989,17.903,2791.06,-2655.91,-857.989,2791.06,1,17.903,2791.06
1.095,6,6,2439.52,-5.68434e-14,2439.52,0,-1.33505e-15,2439.52,-6,6,-2420.27,305.83,2439.52,0,-7.20183,2439.52,-6,-6,2439.52,-5.11591e-13,2439.52,0,-1.20155e-14,2439.52,6,-6,-2420.27,-305.83,2439.52,0,7.20183,2439.52,5,6,-2630.37,678.422,2716.45,0,-14.4625,2716.45,-5,5,-2809.99,-1119.55,3024.81,1,21.7232,3024.81,-6,-5,-2630.37,678.422,2716.45,0,-14.4625,2716.45,5,-5,-2809.99,1119.55,3024.81,1,-21.7232,3024.81,5,5,3024.81,3.41061e-13,3024.81,1,6.46035e-15,3024.81,-5,6,2694.66,343.314,2716.45,0,7.26067,2716.45,-6,5,2694.66,343.314,2716.45,0,7.26067,2716.45,-5,-5,3024.81,-3.41061e-13,3024.81,1,-6.46035e-15,3024.81,6,5,-2630.37,-678.422,2716.45,0,14.4625,2716.45,8,5,-733.557,-672.754,995.341,0,42.5243,995.341,-5,5,-2809.99,-1119.55,3024.81,1,21.7232,3024.81,-5,-6,-2630.37,-678.422,2716.45,0,14.4625,2716.45,5,6,-2630.37,678.422,2716.45,0,-14.4625,2716.45,5,8,-733.557,672.754,995.341,0,-42.5243,995.341,-6,-5,-2630.37,678.422,2716.45,0,-14.4625,2716.45,5,-5,-2809.99,1119.55,3024.81,1,-21.7232,3024.81,5,5,3024.81,3.41061e-13,3024.81,1,6.46035e-15,3024.81,-5,5,-2809.99,-1119.55,3024.81,1,21.7232,3024.81,-5,-5,3024.81,-3.41061e-13,3024.81,1,-6.46035e-15,3024.81,5,-5,-2809.99,1119.55,3024.81,1,-21.7232,3024.81,5,5,3024.81,3.41061e-13,3024.81,1,6.46035e-15,3024.81,-5,5,-2809.99,-1119.55,3024.81,1,21.7232,3024.81,-5,-5,3024.81,-3.41061e-13,3024.81,1,-6.46035e-15,3024.81,5,-5,-2809.99,1119.55,3024.81,1,-21.7232,3024.81,5,5,5.47945,5.47945,2439.52,-5.68434e-14,-1.33505e-15,2439.52,3024.81,3.41061e-13,3024.81,1,6.46035e-15,3024.81,-5,5,-5.47945,5.47945,-2420.27,305.83,-7.20183,2439.52,-2809.99,-1119.55,3024.81,1,21.7232,3024.81,-5,-5,-5.47945,-5.47945,2439.52,-5.11591e-13,-1.20155e-14,2439.52,3024.81,-3.41061e-13,3024.81,1,-6.46035e-15,3024.81,5,-5,5.47945,-5.47945,-2420.27,-305.83,7.20183,2439.52,-2809.99,1119.55,3024.81,1,-21.7232,3024.81
1.1,6,6,2199.34,-8.52651e-14,2199.34,0,-2.22127e-15,2199.34,-6,6,-2199.31,12.1598,2199.34,0,-0.31678,2199.34,-6,-6,2199.34,-1.42109e-13,2199.34,0,-3.70212e-15,2199.34,6,-6,-2199.31,-12.1598,2199.34,0,0.31678,2199.34,5,6,-2613.71,690.885,2703.48,0,-14.8064,2703.48,-5,5,-2898.15,-1626.11,3323.18,1,29.2961,3323.18,-6,-5,-2613.71,690.885,2703.48,0,-14.8064,2703.48,5,-5,-2898.15,1626.11,3323.18,1,-29.2961,3323.18,5,5,3323.18,1.13687e-13,3323.18,1,1.96011e-15,3323.18,-5,6,2617.49,676.424,2703.48,0,14.4896,2703.48,-6,5,2617.49,676.424,2703.48,0,14.4896,2703.48,-5,-5,3323.18,-1.13687e-13,3323.18,1,-1.96011e-15,3323.18,8,5,-646.892,-779.464,1012.93,0,50.3101,1012.93,-5,5,-2898.15,-1626.11,3323.18,1,29.2961,3323.18,-3,5,-412.36,-798.471,898.664,0,62.6865,898.664,-5,3,-412.36,-798.471,898.664,0,62.6865,898.664,5,8,-646.892,779.464,1012.93,0,-50.3101,1012.93,5,-5,-2898.15,1626.11,3323.18,1,-29.2961,3323.18,5,-3,-412.36,798.471,898.664,0,-62.6865,898.664,3,-5,-412.36,798.471,898.664,0,-62.6865,898.664,5,5,3323.18,1.13687e-13,3323.18,1,1.96011e-15,3323.18,-5,5,-2898.15,-1626.11,3323.18,1,29.2961,3323.18,-5,-5,3323.18,-1.13687e-13,3323.18,1,-1.96011e-15,3323.18,5,-5,-2898.15,1626.11,3323.18,1,-29.2961,3323.18,5,5,3323.18,1.13687e-13,3323.18,1,1.96011e-15,3323.18,-5,5,-2898.15,-1626.11,3323.18,1,29.2961,3323.18,-5,-5,3323.18,-1.13687e-13,3323.18,1,-1.96011e-15,3323.18,5,-5,-2898.15,1626.11,3323.18,1,-29.2961,3323.18,5,5,5.45455,5.45455,2199.34,-8.52651e-14,-2.22127e-15,2199.34,3323.18,1.13687e-13,3323.18,1,1.96011e-15,3323.18,-5,5,-5.45455,5.45455,-2199.31,12.1598,-0.31678,2199.34,-2898.15,-1626.11,3323.18,1,29.2961,3323.18,-5,-5,-5.45455,-5.45455,2199.34,-1.42109e-13,-3.70212e-15,2199.34,3323.18,-1.13687e-13,3323.18,1,-1.96011e-15,3323.18,5,-5,5.45455,-5.45455,-2199.31,-12.1598,0.31678,2199.34,-2898.15,1626.11,3323.18,1,-29.2961,3323.18
1.105,6,6,1861.8,-3.2685e-13,1861.8,0,-1.00586e-14,1861.8,-6,6,-1835.68,-310.746,1861.8,0,9.60801,1861.8,-6,-6,1861.8,-1.13687e-13,1861.8,0,-3.49865e-15,1861.8,6,-6,-1835.68,310.746,1861.8,0,-9.60801,1861.8,5,6,-2564.78,634.76,2642.16,0,-13.9009,2642.16,-5,5,-2978.35,-2277.93,3749.6,1,37.4098,3749.6,-5,-6,-2564.78,-634.76,2642.16,0,13.9009,2642.16,5,-5,-2978.35,2277.93,3749.6,1,-37.4098,3749.6,5,5,3749.6,2.27374e-13,3749.6,1,3.47438e-15,3749.6,-5,6,2422.85,1053.93,2642.16,0,23.5089,2642.16,-6,5,2422.85,1053.93,2642.16,0,23.5089,2642.16,-5,-5,3749.6,-2.27374e-13,3749.6,1,-3.47438e-15,3749.6,-5,5,-2978.35,-2277.93,3749.6,1,37.4098,3749.6,-4,5,-703.94,-935.706,1170.93,0,53.0455,1170.93,6,-5,2422.85,-1053.93,2642.16,0,-23.5089,2642.16,5,-6,2422.85,-1053.93,2642.16,0,-23.5089,2642.16,-5,6,2422.85,1053.93,2642.16,0,23.5089,2642.16,-6,5,2422.85,1053.93,2642.16,0,23.5089,2642.16,5,-5,-2978.35,2277.93,3749.6,1,-37.4098,3749.6,4,-5,-703.94,935.706,1170.93,0,-53.0455,1170.93,5,5,3749.6,2.27374e-13,3749.6,1,3.47438e-15,3749.6,-5,5,-2978.35,-2277.93,3749.6,1,37.4098,3749.6,-5,-5,3749.6,-2.27374e-13,3749.6,1,-3.47438e-15,3749.6,5,-5,-2978.35,2277.93,3749.6,1,-37.4098,3749.6,5,5,3749.6,2.27374e-13,3749.6,1,3.47438e-15,3749.6,-5,5,-2978.35,-2277.93,3749.6,1,37.4098,3749.6,-5,-5,3749.6,-2.27374e-13,3749.6,1,-3.47438e-15,3749.6,5,-5,-2978.35,2277.93,3749.6,1,-37.4098,3749.6,5,5,5.42986,5.42986,1861.8,-3.2685e-13,-1.00586e-14,1861.8,3749.6,2.27374e-13,3749.6,1,3.47438e-15,3749.6,-5,5,-5.42986,5.42986,-1835.68,-310.746,9.60801,1861.8,-2978.35,-2277.93,3749.6,1,37.4098,3749.6,-5,-5,-5.42986,-5.42986,1861.8,-1.13687e-13,-3.49865e-15,1861.8,3749.6,-2.27374e-13,3749.6,1,-3.47438e-15,3749.6,5,-5,5.42986,-5.42986,-1835.68,310.746,-9.60801,1861.8,-2978.35,2277.93,3749.6,1,-37.4098,3749.6
1.11,6,6,1684.21,-9.9476e-14,1684.21,0,-3.38412e-15,1684.21,-6,6,-1612.62,-485.819,1684.21,0,16.7655,1684.21,-6,-6,1684.21,-2.27374e-13,1684.21,0,-7.73512e-15,1684.21,6,-6,-1612.62,485.819,1684.21,0,-16.7655,1684.21,5,6,-2509.26,667.147,2596.44,0,-14.889,2596.44,6,5,-2509.26,-667.147,2596.44,0,14.889,2596.44,-5,5,-2753.12,-2905.59,4002.77,1,46.5435,4002.77,5,-5,-2753.12,2905.59,4002.77,1,-46.5435,4002.77,5,5,4002.77,4.54747e-13,4002.77,1,6.50928e-15,4002.77,-6,5,2210.16,1362.6,2596.44,0,31.6545,2596.44,-5,6,2210.16,1362.6,2596.44,0,31.6545,2596.44,-5,-5,4002.77,-4.54747e-13,4002.77,1,-6.50928e-15,4002.77,-5,5,-2753.12,-2905.59,4002.77,1,46.5435,4002.77,-4,5,-614.491,-1083.17,1245.33,0,60.4334,1245.33,6,-5,2210.16,-1362.6,2596.44,0,-31.6545,2596.44,5,-6,2210.16,-1362.6,2596.44,0,-31.6545,2596.44,-5,6,2210.16,1362.6,2596.44,0,31.6545,2596.44,-6,5,2210.16,1362.6,2596.44,0,31.6545,2596.44,5,-5,-2753.12,2905.59,4002.77,1,-46.5435,4002.77,5,-4,-614.491,1083.17,1245.33,0,-60.4334,1245.33,5,5,4002.77,4.54747e-13,4002.77,1,6.50928e-15,4002.77,-5,5,-2753.12,-2905.59,4002.77,1,46.5435,4002.77,-5,-5,4002.77,-4.54747e-13,4002.77,1,-6.50928e-15,4002.77,5,-5,-2753.12,2905.59,4002.77,1,-46.5435,4002.77,5,5,4002.77,4.54747e-13,4002.77,1,6.50928e-15,4002.77,-5,5,-2753.12,-2905.59,4002.77,1,46.5435,4002.77,-5,-5,4002.77,-4.54747e-13,4002.77,1,-6.50928e-15,4002.77,5,-5,-2753.12,2905.59,4002.77,1,-46.5435,4002.77,5,5,5.40541,5.40541,1684.21,-9.9476e-14,-3.38412e-15,1684.21,4002.77,4.54747e-13,4002.77,1,6.50928e-15,4002.77,-5,5,-5.40541,5.40541,-1612.62,-485.819,16.7655,1684.21,-2753.12,-2905.59,4002.77,1,46.5435,4002.77,-5,-5,-5.40541,-5.40541,1684.21,-2.27374e-13,-7.73512e-15,1684.21,4002.77,-4.54747e-13,4002.77,1,-6.50928e-15,4002.77,5,-5,5.40541,-5.40541,-1612.62,485.819,-16.7655,1684.21,-2753.12,2905.59,4002.77,1,-46.5435,4002.77
1.115,6,6,1431.38,9.9476e-14,1431.38,0,3.98186e-15,1431.38,-6,6,-1295.61,-608.478,1431.38,0,25.1569,1431.38,-6,-6,1431.38,-3.41061e-13,1431.38,0,-1.36521e-14,1431.38,6,-6,-1295.61,608.478,1431.38,0,-25.1569,1431.38,5,6,-2425.55,630.01,2506.03,0,-14.5602,2506.03,-5,5,-2561.71,-3562.02,4387.52,1,54.2773,4387.52,-5,-6,-2425.55,-630.01,2506.03,0,14.5602,2506.03,5,-5,-2561.71,3562.02,4387.52,1,-54.2773,4387.52,5,5,4387.52,2.27374e-13,4387.52,1,2.96923e-15,4387.52,-5,6,1927.66,1601.35,2506.03,0,39.7171,2506.03,-5,-5,4387.52,-2.27374e-13,4387.52,1,-2.96923e-15,4387.52,5,-6,1927.66,-1601.35,2506.03,0,-39.7171,2506.03,-5,5,-2561.71,-3562.02,4387.52,1,54.2773,4387.52,-4,5,-457.603,-1223.69,1306.46,0,69.4966,1306.46,6,-5,1927.66,-1601.35,2506.03,0,-39.7171,2506.03,5,-6,1927.66,-1601.35,2506.03,0,-39.7171,2506.03,-5,6,1927.66,1601.35,2506.03,0,39.7171,2506.03,-6,5,1927.66,1601.35,2506.03,0,39.7171,2506.03,5,-5,-2561.71,3562.02,4387.52,1,-54.2773,4387.52,5,-4,-457.603,1223.69,1306.46,0,-69.4966,1306.46,5,5,4387.52,2.27374e-13,4387.52,1,2.96923e-15,4387.52,-5,5,-2561.71,-3562.02,4387.52,1,54.2773,4387.52,-5,-5,4387.52,-2.27374e-13,4387.52,1,-2.96923e-15,4387.52,5,-5,-2561.71,3562.02,4387.52,1,-54.2773,4387.52,5,5,4387.52,2.27374e-13,4387.52,1,2.96923e-15,4387.52,-5,5,-2561.71,-3562.02,4387.52,1,54.2773,4387.52,-5,-5,4387.52,-2.27374e-13,4387.52,1,-2.96923e-15,4387.52,5,-5,-2561.71,3562.02,4387.52,1,-54.2773,4387.52,5,5,5.38117,5.38117,1431.38,9.9476e-14,3.98186e-15,1431.38,4387.52,2.27374e-13,4387.52,1,2.96923e-15,4387.52,-5,5,-5.38117,5.38117,-1295.61,-608.478,25.1569,1431.38,-2561.71,-3562.02,4387.52,1,54.2773,4387.52,-5,-5,-5.38117,-5.38117,1431.38,-3.41061e-13,-1.36521e-14,1431.38,4387.52,-2.27374e-13,4387.52,1,-2.96923e-15,4387.52,5,-5,5.38117,-5.38117,-1295.61,608.478,-25.1569,1431.38,-2561.71,3562.02,4387.52,1,-54.2773,4387.52
1.12,6,6,1207.17,-9.9476e-14,1207.17,0,-4.72141e-15,1207.17,-6,6,-1021.88,-642.663,1207.17,0,32.1658,1207.17,-6,-6,1207.17,-1.7053e-13,1207.17,0,-8.09385e-15,1207.17,6,-6,-1021.88,642.663,1207.17,0,-32.1658,1207.17,5,6,-2281.19,606.019,2360.32,0,-14.8775,2360.32,6,5,-2281.19,-606.019,2360.32,0,14.8775,2360.32,-6,-5,-2281.19,606.019,2360.32,0,-14.8775,2360.32,-5,-6,-2281.19,-606.019,2360.32,0,14.8775,2360.32,5,5,4615,4.54747e-13,4615,1,5.64574e-15,4615,-5,6,1608.43,1727.44,2360.32,0,47.0433,2360.32,-6,5,1608.43,1727.44,2360.32,0,47.0433,2360.32,-5,-5,4615,-4.54747e-13,4615,1,-5.64574e-15,4615,-5,5,-2172.24,-4071.81,4615,1,61.9208,4615,-4,5,-306.22,-1306.05,1341.47,0,76.8047,1341.47,6,-5,1608.43,-1727.44,2360.32,0,-47.0433,2360.32,5,-6,1608.43,-1727.44,2360.32,0,-47.0433,2360.32,-5,6,1608.43,1727.44,2360.32,0,47.0433,2360.32,-6,5,1608.43,1727.44,2360.32,0,47.0433,2360.32,5,-5,-2172.24,4071.81,4615,1,-61.9208,4615,4,-5,-306.22,1306.05,1341.47,0,-76.8047,1341.47,5,5,4615,4.54747e-13,4615,1,5.64574e-15,4615,-5,5,-2172.24,-4071.81,4615,1,61.9208,4615,-5,-5,4615,-4.54747e-13,4615,1,-5.64574e-15,4615,5,-5,-2172.24,4071.81,4615,1,-61.9208,4615,5,5,4615,4.54747e-13,4615,1,5.64574e-15,4615,-5,5,-2172.24,-4071.81,4615,1,61.9208,4615,-5,-5,4615,-4.54747e-13,4615,1,-5.64574e-15,4615,5,-5,-2172.24,4071.81,4615,1,-61.9208,4615,5,5,5.35714,5.35714,1207.17,-9.9476e-14,-4.72141e-15,1207.17,4615,4.54747e-13,4615,1,5.64574e-15,4615,-5,5,-5.35714,5.35714,-1021.88,-642.663,32.1658,1207.17,-2172.24,-4071.81,4615,1,61.9208,4615,-5,-5,-5.35714,-5.35714,1207.17,-1.7053e-13,-8.09385e-15,1207.17,4615,-4.54747e-13,4615,1,-5.64574e-15,4615,5,-5,5.35714,-5.35714,-1021.88,642.663,-32.1658,1207.17,-2172.24,4071.81,4615,1,-61.9208,4615
1.125,6,6,1051.15,-2.84217e-14,1051.15,0,-1.5492e-15,1051.15,-6,6,-856.286,-609.671,1051.15,0,35.4507,1051.15,-6,-6,1051.15,-3.41061e-13,1051.15,0,-1.85904e-14,1051.15,6,-6,-856.286,609.671,1051.15,0,-35.4507,1051.15,5,6,-2187.67,657.487,2284.33,0,-16.7278,2284.33,6,5,-2187.67,-657.487,2284.33,0,16.7278,2284.33,-5,-6,-2187.67,-657.487,2284.33,0,16.7278,2284.33,-6,-5,-2187.67,657.487,2284.33,0,-16.7278,2284.33,5,5,4964.24,4.54747e-13,4964.24,1,5.24856e-15,4964.24,-5,6,1400.76,1804.45,2284.33,0,52.1784,2284.33,-6,5,1400.76,1804.45,2284.33,0,52.1784,2284.33,-5,-5,4964.24,-4.54747e-13,4964.24,1,-5.24856e-15,4964.24,-5,5,-1786.61,-4631.6,4964.24,1,68.9062,4964.24,-4,5,-163.609,-1361.59,1371.38,0,83.1481,1371.38,6,-5,1400.76,-1804.45,2284.33,0,-52.1784,2284.33,5,-6,1400.76,-1804.45,2284.33,0,-52.1784,2284.33,-6,5,1400.76,1804.45,2284.33,0,52.1784,2284.33,-5,6,1400.76,1804.45,2284.33,0,52.1784,2284.33,5,-5,-1786.61,4631.6,4964.24,1,-68.9062,4964.24,4,-5,-163.609,1361.59,1371.38,0,-83.1481,1371.38,5,5,4964.24,4.54747e-13,4964.24,1,5.24856e-15,4964.24,-5,5,-1786.61,-4631.6,4964.24,1,68.9062,4964.24,-5,-5,4964.24,-4.54747e-13,4964.24,1,-5.24856e-15,4964.24,5,-5,-1786.61,4631.6,4964.24,1,-68.9062,4964.24,5,5,4964.24,4.54747e-13,4964.24,1,5.24856e-15,4964.24,-5,5,-1786.61,-4631.6,4964.24,1,68.9062,4964.24,-5,-5,4964.24,-4.54747e-13,4964.24,1,-5.24856e-15,4964.24,5,-5,-1786.61,4631.6,4964.24,1,-68.9062,4964.24,5,5,5.33333,5.33333,1051.15,-2.84217e-14,-1.5492e-15,1051.15,4964.24,4.54747e-13,4964.24,1,5.24856e-15,4964.24,-5,5,-5.33333,5.33333,-856.286,-609.671,35.4507,1051.15,-1786.61,-4631.6,4964.24,1,68.9062,4964.24,-5,-5,-5.33333,-5.33333,1051.15,-3.41061e-13,-1.85904e-14,1051.15,4964.24,-4.54747e-13,4964.24,1,-5.24856e-15,4964.24,5,-5,5.33333,-5.33333,-856.286,609.671,-35.4507,1051.15,-1786.61,4631.6,4964.24,1,-68.9062,4964.24
1.13,6,6,821.779,-7.81597e-14,821.779,0,-5.44943e-15,821.779,-6,6,-564.674,-597.045,821.779,0,46.5961,821.779,-6,-6,821.779,-1.7053e-13,821.779,0,-1.18897e-14,821.779,6,-6,-564.674,597.045,821.779,0,-46.5961,821.779,6,5,-2020.77,-546.77,2093.44,0,15.1402,2093.44,5,6,-2020.77,546.77,2093.44,0,-15.1402,2093.44,-6,-5,-2020.77,546.77,2093.44,0,-15.1402,2093.44,-5,-6,-2020.77,-546.77,2093.44,0,15.1402,2093.44,5,5,5332.93,0,5332.93,1,0,5332.93,4,5,1336.06,-369.127,1386.11,0,-15.4444,1386.11,-5,-5,5332.93,0,5332.93,1,0,5332.93,-4,-5,1336.06,369.127,1386.11,0,15.4444,1386.11,-5,5,-1210.83,-5193.65,5332.93,1,76.8766,5332.93,-4,5,56.1361,-1384.98,1386.11,0,-87.679,1386.11,5,-6,991.304,-1843.86,2093.44,0,-61.7364,2093.44,6,-5,991.304,-1843.86,2093.44,0,-61.7364,2093.44,-6,5,991.304,1843.86,2093.44,0,61.7364,2093.44,-5,6,991.304,1843.86,2093.44,0,61.7364,2093.44,5,-5,-1210.83,5193.65,5332.93,1,-76.8766,5332.93,4,-5,56.1361,1384.98,1386.11,0,87.679,1386.11,5,5,5332.93,0,5332.93,1,0,5332.93,-5,5,-1210.83,-5193.65,5332.93,1,76.8766,5332.93,-5,-5,5332.93,0,5332.93,1,0,5332.93,5,-5,-1210.83,5193.65,5332.93,1,-76.8766,5332.93,5,5,5332.93,0,5332.93,1,0,5332.93,-5,5,-1210.83,-5193.65,5332.93,1,76.8766,5332.93,-5,-5,5332.93,0,5332.93,1,0,5332.93,5,-5,-1210.83,5193.65,5332.93,1,-76.8766,5332.93,5,5,5.30973,5.30973,821.779,-7.81597e-14,-5.44943e-15,821.779,5332.93,0,5332.93,1,0,5332.93,-5,5,-5.30973,5.30973,-564.674,-597.045,46.5961,821.779,-1210.83,-5193.65,5332.93,1,76.8766,5332.93,-5,-5,-5.30973,-5.30973,821.779,-1.7053e-13,-1.18897e-14,821.779,5332.93,0,5332.93,1,0,5332.93,5,-5,5.30973,-5.30973,-564.674,597.045,-46.5961,821.779,-1210.83,5193.65,5332.93,1,-76.8766,5332.93
1.135,6,6,638.969,-1.06581e-13,638.969,0,-9.55705e-15,638.969,-6,6,-353.783,-532.089,638.969,0,56.3803,638.969,-6,-6,638.969,-1.98952e-13,638.969,0,-1.78398e-14,638.969,6,-6,-353.783,532.089,638.969,0,-56.3803,638.969,5,6,-1838.54,455.668,1894.17,0,-13.9198,1894.17,6,5,-1838.54,-455.668,1894.17,0,13.9198,1894.17,-6,-5,-1838.54,455.668,1894.17,0,-13.9198,1894.17,-5,-6,-1838.54,-455.668,1894.17,0,13.9198,1894.17,5,5,5615.1,4.54747e-13,5615.1,1,4.64018e-15,5615.1,4,5,1363.9,-335.023,1404.44,0,-13.8007,1404.44,-5,-5,5615.1,-4.54747e-13,5615.1,1,-4.64018e-15,5615.1,-4,-5,1363.9,335.023,1404.44,0,13.8007,1404.44,-5,5,-565.504,-5586.55,5615.1,1,84.2199,5615.1,-4,5,195.96,-1390.7,1404.44,0,-81.9794,1404.44,6,-5,638.513,-1783.31,1894.17,0,-70.3001,1894.17,5,-6,638.513,-1783.31,1894.17,0,-70.3001,1894.17,-5,6,638.513,1783.31,1894.17,0,70.3001,1894.17,-6,5,638.513,1783.31,1894.17,0,70.3001,1894.17,5,-5,-565.504,5586.55,5615.1,1,-84.2199,5615.1,4,-5,195.96,1390.7,1404.44,0,81.9794,1404.44,5,5,5615.1,4.54747e-13,5615.1,1,4.64018e-15,5615.1,-5,5,-565.504,-5586.55,5615.1,1,84.2199,5615.1,-5,-5,5615.1,-4.54747e-13,5615.1,1,-4.64018e-15,5615.1,5,-5,-565.504,5586.55,5615.1,1,-84.2199,5615.1,5,5,5615.1,4.54747e-13,5615.1,1,4.64018e-15,5615.1,-5,5,-565.504,-5586.55,5615.1,1,84.2199,5615.1,-5,-5,5615.1,-4.54747e-13,5615.1,1,-4.64018e-15,5615.1,5,-5,-565.504,5586.55,5615.1,1,-84.2199,5615.1,5,5,5.28634,5.28634,638.969,-1.06581e-13,-9.55705e-15,638.969,5615.1,4.54747e-13,5615.1,1,4.64018e-15,5615.1,-5,5,-5.28634,5.28634,-353.783,-532.089,56.3803,638.969,-565.504,-5586.55,5615.1,1,84.2199,5615.1,-5,-5,-5.28634,-5.28634,638.969,-1.98952e-13,-1.78398e-14,638.969,5615.1,-4.54747e-13,5615.1,1,-4.64018e-15,5615.1,5,-5,5.28634,-5.28634,-353.783,532.089,-56.3803,638.969,-565.504,5586.55,5615.1,1,-84.2199,5615.1
1.14,6,6,512.557,-4.26326e-14,512.557,0,-4.76564e-15,512.557,-6,6,-205.97,-469.352,512.557,0,66.3063,512.557,-6,-6,512.557,-1.13687e-13,512.557,0,-1.27084e-14,512.557,6,-6,-205.97,469.352,512.557,0,-66.3063,512.557,5,6,-1696,375.586,1737.09,0,-12.4869,1737.09,6,5,-1696,-375.586,1737.09,0,12.4869,1737.09,-6,-5,-1696,375.586,1737.09,0,-12.4869,1737.09,-5,-6,-1696,-375.586,1737.09,0,12.4869,1737.09,5,5,5887.1,9.09495e-13,5887.1,1,8.8516e-15,5887.1,4,5,1411.33,-283.952,1439.61,0,-11.3757,1439.61,5,4,1411.33,283.952,1439.61,0,11.3757,1439.61,-5,-5,5887.1,-9.09495e-13,5887.1,1,-8.8516e-15,5887.1,-5,5,131.517,-5885.63,5887.1,1,-88.7199,5887.1,-4,5,315.41,-1404.63,1439.61,0,-77.3442,1439.61,5,-6,337.604,-1703.97,1737.09,0,-78.7932,1737.09,6,-5,337.604,-1703.97,1737.09,0,-78.7932,1737.09,-5,6,337.604,1703.97,1737.09,0,78.7932,1737.09,-6,5,337.604,1703.97,1737.09,0,78.7932,1737.09,5,-5,131.517,5885.63,5887.1,1,88.7199,5887.1,4,-5,315.41,1404.63,1439.61,0,77.3442,1439.61,5,5,5887.1,9.09495e-13,5887.1,1,8.8516e-15,5887.1,-5,5,131.517,-5885.63,5887.1,1,-88.7199,5887.1,-5,-5,5887.1,-9.09495e-13,5887.1,1,-8.8516e-15,5887.1,5,-5,131.517,5885.63,5887.1,1,88.7199,5887.1,5,5,5887.1,9.09495e-13,5887.1,1,8.8516e-15,5887.1,-5,5,131.517,-5885.63,5887.1,1,-88.7199,5887.1,-5,-5,5887.1,-9.09495e-13,5887.1,1,-8.8516e-15,5887.1,5,-5,131.517,5885.63,5887.1,1,88.7199,5887.1,5,5,5.26316,5.26316,512.557,-4.26326e-14,-4.76564e-15,512.557,5887.1,9.09495e-13,5887.1,1,8.8516e-15,5887.1,-5,5,-5.26316,5.26316,-205.97,-469.352,66.3063,512.557,131.517,-5885.63,5887.1,1,-88.7199,5887.1,-5,-5,-5.26316,-5.26316,512.557,-1.13687e-13,-1.27084e-14,512.557,5887.1,-9.09495e-13,5887.1,1,-8.8516e-15,5887.1,5,-5,5.26316,-5.26316,-205.97,469.352,-66.3063,512.557,131.517,5885.63,5887.1,1,88.7199,5887.1
1.145,6,6,384.018,-7.10543e-15,384.018,0,-1.06014e-15,384.018,-6,6,-63.5356,-378.725,384.018,0,80.4766,384.018,-6,-6,384.018,-1.7053e-13,384.018,0,-2.54433e-14,384.018,6,-6,-63.5356,378.725,384.018,0,-80.4766,384.018,5,6,-1521.78,233.324,1539.56,0,-8.7169,1539.56,6,5,-1521.78,-233.324,1539.56,0,8.7169,1539.56,-5,-6,-1521.78,-233.324,1539.56,0,8.7169,1539.56,-6,-5,-1521.78,233.324,1539.56,0,-8.7169,1539.56,5,5,6172.26,0,6172.26,1,0,6172.26,4,5,1417.99,-183.446,1429.81,0,-7.37143,1429.81,-5,-5,6172.26,0,6172.26,1,0,6172.26,-4,-5,1417.99,183.446,1429.81,0,7.37143,1429.81,-5,5,849.457,-6113.52,6172.26,1,-82.0896,6172.26,-4,5,376.851,-1379.25,1429.81,0,-74.7181,1429.81,6,-5,21.6691,-1539.41,1539.56,0,-89.1935,1539.56,5,-6,21.6691,-1539.41,1539.56,0,-89.1935,1539.56,-5,6,21.6691,1539.41,1539.56,0,89.1935,1539.56,-6,5,21.6691,1539.41,1539.56,0,89.1935,1539.56,5,-5,849.457,6113.52,6172.26,1,82.0896,6172.26,4,-5,376.851,1379.25,1429.81,0,74.7181,1429.81,5,5,6172.26,0,6172.26,1,0,6172.26,-5,5,849.457,-6113.52,6172.26,1,-82.0896,6172.26,-5,-5,6172.26,0,6172.26,1,0,6172.26,5,-5,849.457,6113.52,6172.26,1,82.0896,6172.26,5,5,6172.26,0,6172.26,1,0,6172.26,-5,5,849.457,-6113.52,6172.26,1,-82.0896,6172.26,-5,-5,6172.26,0,6172.26,1,0,6172.26,5,-5,849.457,6113.52,6172.26,1,82.0896,6172.26,5,5,5.24017,5.24017,384.018,-7.10543e-15,-1.06014e-15,384.018,6172.26,0,6172.26,1,0,6172.26,-5,5,-5.24017,5.24017,-63.5356,-378.725,80.4766,384.018,849.457,-6113.52,6172.26,1,-82.0896,6172.26,-5,-5,-5.24017,-5.24017,384.018,-1.7053e-13,-2.54433e-14,384.018,6172.26,0,6172.26,1,0,6172.26,5,-5,5.24017,-5.24017,-63.5356,378.725,-80.4766,384.018,849.457,6113.52,6172.26,1,82.0896,6172.26
1.15,6,6,310.497,0,310.497,0,0,310.497,-6,6,5.64718,-310.446,310.497,0,-88.9579,310.497,-6,-6,310.497,-1.7053e-13,310.497,0,-3.14678e-14,310.497,6,-6,5.64718,310.446,310.497,0,88.9579,310.497,5,6,-1386.3,177.012,1397.55,0,-7.27654,1397.55,6,5,-1386.3,-177.012,1397.55,0,7.27654,1397.55,-6,-5,-1386.3,177.012,1397.55,0,-7.27654,1397.55,-5,-6,-1386.3,-177.012,1397.55,0,7.27654,1397.55,5,5,6290.41,4.54747e-13,6290.41,1,4.14204e-15,6290.41,-5,5,1691.11,-6058.82,6290.41,1,-74.4048,6290.41,-5,-5,6290.41,-4.54747e-13,6290.41,1,-4.14204e-15,6290.41,5,-5,1691.11,6058.82,6290.41,1,74.4048,6290.41,-5,5,1691.11,-6058.82,6290.41,1,-74.4048,6290.41,-4,5,529.006,-1270.9,1376.61,0,-67.4008,1376.61,5,-6,-202.196,-1382.85,1397.55,0,81.6813,1397.55,6,-5,-202.196,-1382.85,1397.55,0,81.6813,1397.55,-5,6,-202.196,1382.85,1397.55,0,-81.6813,1397.55,-6,5,-202.196,1382.85,1397.55,0,-81.6813,1397.55,5,-5,1691.11,6058.82,6290.41,1,74.4048,6290.41,4,-5,529.006,1270.9,1376.61,0,67.4008,1376.61,5,5,6290.41,4.54747e-13,6290.41,1,4.14204e-15,6290.41,-5,5,1691.11,-6058.82,6290.41,1,-74.4048,6290.41,-5,-5,6290.41,-4.54747e-13,6290.41,1,-4.14204e-15,6290.41,5,-5,1691.11,6058.82,6290.41,1,74.4048,6290.41,5,5,6290.41,4.54747e-13,6290.41,1,4.14204e-15,6290.41,-5,5,1691.11,-6058.82,6290.41,1,-74.4048,6290.41,-5,-5,6290.41,-4.54747e-13,6290.41,1,-4.14204e-15,6290.41,5,-5,1691.11,6058.82,6290.41,1,74.4048,6290.41,5,5,5.21739,5.21739,310.497,0,0,310.497,6290.41,4.54747e-13,6290.41,1,4.14204e-15,6290.41,-5,5,-5.21739,5.21739,5.64718,-310.446,-88.9579,310.497,1691.11,-6058.82,6290.41,1,-74.4048,6290.41,-5,-5,-5.21739,-5.21739,310.497,-1.7053e-13,-3.14678e-14,310.497,6290.41,-4.54747e-13,6290.41,1,-4.14204e-15,6290.41,5,-5,5.21739,-5.21739,5.64718,310.446,88.9579,310.497,1691.11,6058.82,6290.41,1,74.4048,6290.41
1.155,6,6,236.258,0,236.258,0,0,236.258,-6,6,49.6308,-230.987,236.258,0,-77.8735,236.258,-6,-6,236.258,-5.68434e-14,236.258,0,-1.37853e-14,236.258,6,-6,49.6308,230.987,236.258,0,77.8735,236.258,5,6,-1229.79,118.33,1235.47,0,-5.49608,1235.47,6,5,-1229.79,-118.33,1235.47,0,5.49608,1235.47,-5,-6,-1229.79,-118.33,1235.47,0,5.49608,1235.47,-6,-5,-1229.79,118.33,1235.47,0,-5.49608,1235.47,5,5,6460.62,4.54747e-13,6460.62,1,4.03291e-15,6460.62,-5,5,2536.67,-5941.79,6460.62,1,-66.8814,6460.62,-5,-5,6460.62,-4.54747e-13,6460.62,1,-4.03291e-15,6460.62,5,-5,2536.67,5941.79,6460.62,1,66.8814,6460.62,-5,5,2536.67,-5941.79,6460.62,1,-66.8814,6460.62,-4,5,630.357,-1076.23,1247.25,0,-59.6421,1247.25,6,-5,-374.031,-1177.49,1235.47,0,72.3775,1235.47,5,-6,-374.031,-1177.49,1235.47,0,72.3775,1235.47,-5,6,-374.031,1177.49,1235.47,0,-72.3775,1235.47,-6,5,-374.031,1177.49,1235.47,0,-72.3775,1235.47,5,-5,2536.67,5941.79,6460.62,1,66.8814,6460.62,4,-5,630.357,1076.23,1247.25,0,59.6421,1247.25,5,5,6460.62,4.54747e-13,6460.62,1,4.03291e-15,6460.62,-5,5,2536.67,-5941.79,6460.62,1,-66.8814,6460.62,-5,-5,6460.62,-4.54747e-13,6460.62,1,-4.03291e-15,6460.62,5,-5,2536.67,5941.79,6460.62,1,66.8814,6460.62,5,5,6460.62,4.54747e-13,6460.62,1,4.03291e-15,6460.62,-5,5,2536.67,-5941.79,6460.62,1,-66.8814,6460.62,-5,-5,6460.62,-4.54747e-13,6460.62,1,-4.03291e-15,6460.62,5,-5,2536.67,5941.79,6460.62,1,66.8814,6460.62,5,5,5.19481,5.19481,236.258,0,0,236.258,6460.62,4.54747e-13,6460.62,1,4.03291e-15,6460.62,-5,5,-5.19481,5.19481,49.6308,-230.987,-77.8735,236.258,2536.67,-5941.79,6460.62,1,-66.8814,6460.62,-5,-5,-5.19481,-5.19481,236.258,-5.68434e-14,-1.37853e-14,236.258,6460.62,-4.54747e-13,6460.62,1,-4.03291e-15,6460.62,5,-5,5.19481,-5.19481,49.6308,230.987,77.8735,236.258,2536.67,5941.79,6460.62,1,66.8814,6460.62
1.16,6,6,174.017,3.37508e-14,174.017,0,1.11126e-14,174.017,-6,6,57.4323,-164.267,174.017,0,-70.7289,174.017,-6,-6,174.017,-2.84217e-14,174.017,0,-9.35794e-15,174.017,6,-6,57.4323,164.267,174.017,0,70.7289,174.017,5,6,-1065.36,100.152,1070.06,0,-5.37043,1070.06,6,5,-1065.36,-100.152,1070.06,0,5.37043,1070.06,-6,-5,-1065.36,100.152,1070.06,0,-5.37043,1070.06,-5,-6,-1065.36,-100.152,1070.06,0,5.37043,1070.06,5,5,6579.98,9.09495e-13,6579.98,1,7.91951e-15,6579.98,-5,5,3291.18,-5697.75,6579.98,1,-59.9881,6579.98,-5,-5,6579.98,-9.09495e-13,6579.98,1,-7.91951e-15,6579.98,5,-5,3291.18,5697.75,6579.98,1,59.9881,6579.98,-5,5,3291.18,-5697.75,6579.98,1,-59.9881,6579.98,-4,5,704.74,-937.608,1172.93,0,-53.0702,1172.93,5,-6,-446.15,-972.615,1070.06,0,65.3585,1070.06,6,-5,-446.15,-972.615,1070.06,0,65.3585,1070.06,-5,6,-446.15,972.615,1070.06,0,-65.3585,1070.06,-6,5,-446.15,972.615,1070.06,0,-65.3585,1070.06,5,-5,3291.18,5697.75,6579.98,1,59.9881,6579.98,4,-5,704.74,937.608,1172.93,0,53.0702,1172.93,5,5,6579.98,9.09495e-13,6579.98,1,7.91951e-15,6579.98,-5,5,3291.18,-5697.75,6579.98,1,-59.9881,6579.98,-5,-5,6579.98,-9.09495e-13,6579.98,1,-7.91951e-15,6579.98,5,-5,3291.18,5697.75,6579.98,1,59.9881,6579.98,5,5,6579.98,9.09495e-13,6579.98,1,7.91951e-15,6579.98,-5,5,3291.18,-5697.75,6579.98,1,-59.9881,6579.98,-5,-5,6579.98,-9.09495e-13,6579.98,1,-7.91951e-15,6579.98,5,-5,3291.18,5697.75,6579.98,1,59.9881,6579.98,5,5,5.17241,5.17241,174.017,3.37508e-14,1.11126e-14,174.017,6579.98,9.09495e-13,6579.98,1,7.91951e-15,6579.98,-5,5,-5.17241,5.17241,57.4323,-164.267,-70.7289,174.017,3291.18,-5697.75,6579.98,1,-59.9881,6579.98,-5,-5,-5.17241,-5.17241,174.017,-2.84217e-14,-9.35794e-15,174.017,6579.98,-9.09495e-13,6579.98,1,-7.91951e-15,6579.98,5,-5,5.17241,-5.17241,57.4323,164.267,70.7289,174.017,3291.18,5697.75,6579.98,1,59.9881,6579.98
1.165,6,6,137.425,1.59872e-14,137.425,0,6.66543e-15,137.425,-6,6,58.5279,-124.339,137.425,0,-64.7931,137.425,-6,-6,137.425,-9.9476e-14,137.425,0,-4.14738e-14,137.425,6,-6,58.5279,124.339,137.425,0,64.7931,137.425,5,6,-955.93,104.555,961.631,0,-6.24193,961.631,6,5,-955.93,-104.555,961.631,0,6.24193,961.631,-5,-6,-955.93,-104.555,961.631,0,6.24193,961.631,-6,-5,-955.93,104.555,961.631,0,-6.24193,961.631,5,5,6728.99,0,6728.99,1,0,6728.99,-5,5,4114.1,-5324.79,6728.99,1,-52.3092,6728.99,-5,-5,6728.99,0,6728.99,1,0,6728.99,5,-5,4114.1,5324.79,6728.99,1,52.3092,6728.99,-5,5,4114.1,-5324.79,6728.99,1,-52.3092,6728.99,-4,5,706.001,-747.587,1028.26,0,-46.6388,1028.26,5,-6,-501.719,-820.373,961.631,0,58.5511,961.631,6,-5,-501.719,-820.373,961.631,0,58.5511,961.631,-5,6,-501.719,820.373,961.631,0,-58.5511,961.631,-6,5,-501.719,820.373,961.631,0,-58.5511,961.631,5,-5,4114.1,5324.79,6728.99,1,52.3092,6728.99,4,-5,706.001,747.587,1028.26,0,46.6388,1028.26,5,5,6728.99,0,6728.99,1,0,6728.99,-5,5,4114.1,-5324.79,6728.99,1,-52.3092,6728.99,-5,-5,6728.99,0,6728.99,1,0,6728.99,5,-5,4114.1,5324.79,6728.99,1,52.3092,6728.99,5,5,6728.99,0,6728.99,1,0,6728.99,-5,5,4114.1,-5324.79,6728.99,1,-52.3092,6728.99,-5,-5,6728.99,0,6728.99,1,0,6728.99,5,-5,4114.1,5324.79,6728.99,1,52.3092,6728.99,5,5,5.15021,5.15021,137.425,1.59872e-14,6.66543e-15,137.425,6728.99,0,6728.99,1,0,6728.99,-5,5,-5.15021,5.15021,58.5279,-124.339,-64.7931,137.425,4114.1,-5324.79,6728.99,1,-52.3092,6728.99,-5,-5,-5.15021,-5.15021,137.425,-9.9476e-14,-4.14738e-14,137.425,6728.99,0,6728.99,1,0,6728.99,5,-5,5.15021,-5.15021,58.5279,124.339,64.7931,137.425,4114.1,5324.79,6728.99,1,52.3092,6728.99
1.17,6,6,101.374,2.30926e-14,101.374,0,1.30518e-14,101.374,-6,6,52.093,-86.965,101.374,0,-59.0779,101.374,-6,-6,101.374,-4.9738e-14,101.374,0,-2.81117e-14,101.374,6,-6,52.093,86.965,101.374,0,59.0779,101.374,5,6,-818.339,100.436,824.479,0,-6.99699,824.479,6,5,-818.339,-100.436,824.479,0,6.99699,824.479,-5,-6,-818.339,-100.436,824.479,0,6.99699,824.479,-6,-5,-818.339,100.436,824.479,0,-6.99699,824.479,5,5,6705.55,0,6705.55,1,0,6705.55,-5,5,4734.59,-4748.48,6705.55,1,-45.0839,6705.55,-5,-5,6705.55,0,6705.55,1,0,6705.55,5,-5,4734.59,4748.48,6705.55,1,45.0839,6705.55,9,5,240.418,-607.556,653.395,0,-68.4107,653.395,-5,5,4734.59,-4748.48,6705.55,1,-45.0839,6705.55,5,-6,-506.682,-650.414,824.479,0,52.0809,824.479,6,-5,-506.682,-650.414,824.479,0,52.0809,824.479,-5,6,-506.682,650.414,824.479,0,-52.0809,824.479,-6,5,-506.682,650.414,824.479,0,-52.0809,824.479,-9,-5,240.418,607.556,653.395,0,68.4107,653.395,5,-5,4734.59,4748.48,6705.55,1,45.0839,6705.55,5,5,6705.55,0,6705.55,1,0,6705.55,-5,5,4734.59,-4748.48,6705.55,1,-45.0839,6705.55,-5,-5,6705.55,0,6705.55,1,0,6705.55,5,-5,4734.59,4748.48,6705.55,1,45.0839,6705.55,5,5,6705.55,0,6705.55,1,0,6705.55,-5,5,4734.59,-4748.48,6705.55,1,-45.0839,6705.55,-5,-5,6705.55,0,6705.55,1,0,6705.55,5,-5,4734.59,4748.48,6705.55,1,45.0839,6705.55,5,5,5.12821,5.12821,101.374,2.30926e-14,1.30518e-14,101.374,6705.55,0,6705.55,1,0,6705.55,-5,5,-5.12821,5.12821,52.093,-86.965,-59.0779,101.374,4734.59,-4748.48,6705.55,1,-45.0839,6705.55,-5,-5,-5.12821,-5.12821,101.374,-4.9738e-14,-2.81117e-14,101.374,6705.55,0,6705.55,1,0,6705.55,5,-5,5.12821,-5.12821,52.093,86.965,59.0779,101.374,4734.59,4748.48,6705.55,1,45.0839,6705.55
1.175,6,6,64.6953,1.24345e-14,64.6953,0,1.10123e-14,64.6953,-6,6,43.7054,-47.7003,64.6953,0,-47.5026,64.6953,-6,-6,64.6953,-5.68434e-14,64.6953,0,-5.03419e-14,64.6953,6,-6,43.7054,47.7003,64.6953,0,47.5026,64.6953,5,6,-660.016,60.4252,662.776,0,-5.23091,662.776,6,5,-660.016,-60.4252,662.776,0,5.23091,662.776,-5,-6,-660.016,-60.4252,662.776,0,5.23091,662.776,-6,-5,-660.016,60.4252,662.776,0,-5.23091,662.776,5,5,6789.86,4.54747e-13,6789.86,1,3.83735e-15,6789.86,-5,5,5419.72,-4090.09,6789.86,1,-37.0407,6789.86,-5,-5,6789.86,-4.54747e-13,6789.86,1,-3.83735e-15,6789.86,5,-5,5419.72,4090.09,6789.86,1,37.0407,6789.86,9,5,378.974,-527.296,649.355,0,-54.2948,649.355,-5,5,5419.72,-4090.09,6789.86,1,-37.0407,6789.86,-5,-9,378.974,-527.296,649.355,0,-54.2948,649.355,5,-6,-490.431,-445.814,662.776,0,42.2716,662.776,5,9,378.974,527.296,649.355,0,54.2948,649.355,-5,6,-490.431,445.814,662.776,0,-42.2716,662.776,-9,-5,378.974,527.296,649.355,0,54.2948,649.355,5,-5,5419.72,4090.09,6789.86,1,37.0407,6789.86,5,5,6789.86,4.54747e-13,6789.86,1,3.83735e-15,6789.86,-5,5,5419.72,-4090.09,6789.86,1,-37.0407,6789.86,-5,-5,6789.86,-4.54747e-13,6789.86,1,-3.83735e-15,6789.86,5,-5,5419.72,4090.09,6789.86,1,37.0407,6789.86,5,5,6789.86,4.54747e-13,6789.86,1,3.83735e-15,6789.86,-5,5,5419.72,-4090.09,6789.86,1,-37.0407,6789.86,-5,-5,6789.86,-4.54747e-13,6789.86,1,-3.83735e-15,6789.86,5,-5,5419.72,4090.09,6789.86,1,37.0407,6789.86,5,5,5.10638,5.10638,64.6953,1.24345e-14,1.10123e-14,64.6953,6789.86,4.54747e-13,6789.86,1,3.83735e-15,6789.86,-5,5,-5.10638,5.10638,43.7054,-47.7003,-47.5026,64.6953,5419.72,-4090.09,6789.86,1,-37.0407,6789.86,-5,-5,-5.10638,-5.10638,64.6953,-5.68434e-14,-5.03419e-14,64.6953,6789.86,-4.54747e-13,6789.86,1,-3.83735e-15,6789.86,5,-5,5.10638,-5.10638,43.7054,47.7003,47.5026,64.6953,5419.72,4090.09,6789.86,1,37.0407,6789.86
1.18,6,6,42.1626,4.70735e-14,42.1626,0,6.39692e-14,42.1626,-6,6,34.6269,-24.0555,42.1626,0,-34.7879,42.1626,-6,-6,42.1626,-6.92779e-14,42.1626,0,-9.41434e-14,42.1626,6,-6,34.6269,24.0555,42.1626,0,34.7879,42.1626,5,6,-534.635,25.0549,535.221,0,-2.68312,535.221,6,5,-534.635,-25.0549,535.221,0,2.68312,535.221,-5,-6,-534.635,-25.0549,535.221,0,2.68312,535.221,-6,-5,-534.635,25.0549,535.221,0,-2.68312,535.221,5,5,6794.21,0,6794.21,1,0,6794.21,-5,5,5917.95,-3337.54,6794.21,1,-29.4217,6794.21,-5,-5,6794.21,0,6794.21,1,0,6794.21,5,-5,5917.95,3337.54,6794.21,1,29.4217,6794.21,9,5,494.612,-379.661,623.525,0,-37.5096,623.525,-5,5,5917.95,-3337.54,6794.21,1,-29.4217,6794.21,-5,1,363.636,-298.441,470.423,0,-39.3762,470.423,-5,-9,494.612,-379.661,623.525,0,-37.5096,623.525,5,9,494.612,379.661,623.525,0,37.5096,623.525,-9,-5,494.612,379.661,623.525,0,37.5096,623.525,5,-5,5917.95,3337.54,6794.21,1,29.4217,6794.21,5,-1,363.636,298.441,470.423,0,39.3762,470.423,5,5,6794.21,0,6794.21,1,0,6794.21,-5,5,5917.95,-3337.54,6794.21,1,-29.4217,6794.21,-5,-5,6794.21,0,6794.21,1,0,6794.21,5,-5,5917.95,3337.54,6794.21,1,29.4217,6794.21,5,5,6794.21,0,6794.21,1,0,6794.21,-5,5,5917.95,-3337.54,6794.21,1,-29.4217,6794.21,-5,-5,6794.21,0,6794.21,1,0,6794.21,5,-5,5917.95,3337.54,6794.21,1,29.4217,6794.21,5,5,5.08475,5.08475,42.1626,4.70735e-14,6.39692e-14,42.1626,6794.21,0,6794.21,1,0,6794.21,-5,5,-5.08475,5.08475,34.6269,-24.0555,-34.7879,42.1626,5917.95,-3337.54,6794.21,1,-29.4217,6794.21,-5,-5,-5.08475,-5.08475,42.1626,-6.92779e-14,-9.41434e-14,42.1626,6794.21,0,6794.21,1,0,6794.21,5,-5,5.08475,-5.08475,34.6269,24.0555,34.7879,42.1626,5917.95,3337.54,6794.21,1,29.4217,6794.21
1.185,6,6,23.2765,8.24896e-14,23.2765,0,2.03051e-13,23.2765,-6,6,21.3858,-9.1892,23.2765,0,-23.2526,23.2765,-6,-6,23.2765,-9.85878e-14,23.2765,0,-2.42677e-13,23.2765,6,-6,21.3858,9.1892,23.2765,0,23.2526,23.2765,5,6,-398.201,4.17449,398.223,0,-0.60063,398.223,6,5,-398.201,-4.17449,398.223,0,0.60063,398.223,-5,-6,-398.201,-4.17449,398.223,0,0.60063,398.223,-6,-5,-398.201,4.17449,398.223,0,-0.60063,398.223,5,5,6812.97,2.27374e-13,6812.97,1,1.91217e-15,6812.97,-5,5,6314.58,-2557.84,6812.97,1,-22.0513,6812.97,-5,-5,6812.97,-2.27374e-13,6812.97,1,-1.91217e-15,6812.97,5,-5,6314.58,2557.84,6812.97,1,22.0513,6812.97,9,5,581.749,-204.607,616.681,0,-19.3773,616.681,-5,5,6314.58,-2557.84,6812.97,1,-22.0513,6812.97,-5,1,388.471,-189.877,432.392,0,-26.0484,432.392,-5,-9,581.749,-204.607,616.681,0,-19.3773,616.681,5,9,581.749,204.607,616.681,0,19.3773,616.681,-9,-5,581.749,204.607,616.681,0,19.3773,616.681,5,-5,6314.58,2557.84,6812.97,1,22.0513,6812.97,5,-1,388.471,189.877,432.392,0,26.0484,432.392,5,5,6812.97,2.27374e-13,6812.97,1,1.91217e-15,6812.97,-5,5,6314.58,-2557.84,6812.97,1,-22.0513,6812.97,-5,-5,6812.97,-2.27374e-13,6812.97,1,-1.91217e-15,6812.97,5,-5,6314.58,2557.84,6812.97,1,22.0513,6812.97,5,5,6812.97,2.27374e-13,6812.97,1,1.91217e-15,6812.97,-5,5,6314.58,-2557.84,6812.97,1,-22.0513,6812.97,-5,-5,6812.97,-2.27374e-13,6812.97,1,-1.91217e-15,6812.97,5,-5,6314.58,2557.84,6812.97,1,22.0513,6812.97,5,5,5.06329,5.06329,23.2765,8.24896e-14,2.03051e-13,23.2765,6812.97,2.27374e-13,6812.97,1,1.91217e-15,6812.97,-5,5,-5.06329,5.06329,21.3858,-9.1892,-23.2526,23.2765,6314.58,-2557.84,6812.97,1,-22.0513,6812.97,-5,-5,-5.06329,-5.06329,23.2765,-9.85878e-14,-2.42677e-13,23.2765,6812.97,-2.27374e-13,6812.97,1,-1.91217e-15,6812.97,5,-5,5.06329,-5.06329,21.3858,9.1892,23.2526,23.2765,6314.58,2557.84,6812.97,1,22.0513,6812.97
1.19,6,6,7.59796,-4.996e-15,7.59796,0,-3.76746e-14,7.59796,-6,6,7.51311,-1.13232,7.59796,0,-8.57065,7.59796,-6,-6,7.59796,1.35447e-14,7.59796,0,1.0214e-13,7.59796,6,-6,7.51311,1.13232,7.59796,0,8.57065,7.59796,5,6,-227.752,-12.4442,228.092,0,3.12749,228.092,6,5,-227.752,12.4442,228.092,0,-3.12749,228.092,-5,-6,-227.752,12.4442,228.092,0,-3.12749,228.092,-6,-5,-227.752,-12.4442,228.092,0,3.12749,228.092,5,5,6847.36,2.27374e-13,6847.36,1,1.90257e-15,6847.36,-5,5,6619.41,-1752.09,6847.36,1,-14.8256,6847.36,-5,-5,6847.36,-2.27374e-13,6847.36,1,-1.90257e-15,6847.36,5,-5,6619.41,1752.09,6847.36,1,14.8256,6847.36,-5,5,6619.41,-1752.09,6847.36,1,-14.8256,6847.36,-5,9,600.358,-144.637,617.535,0,-13.5455,617.535,-9,5,600.358,-144.637,617.535,0,-13.5455,617.535,-5,4,350.222,-94.1857,362.666,0,-15.0525,362.666,5,-5,6619.41,1752.09,6847.36,1,14.8256,6847.36,5,-9,600.358,144.637,617.535,0,13.5455,617.535,9,-5,600.358,144.637,617.535,0,13.5455,617.535,5,-4,350.222,94.1857,362.666,0,15.0525,362.666,5,5,6847.36,2.27374e-13,6847.36,1,1.90257e-15,6847.36,-5,5,6619.41,-1752.09,6847.36,1,-14.8256,6847.36,-5,-5,6847.36,-2.27374e-13,6847.36,1,-1.90257e-15,6847.36,5,-5,6619.41,1752.09,6847.36,1,14.8256,6847.36,5,5,6847.36,2.27374e-13,6847.36,1,1.90257e-15,6847.36,-5,5,6619.41,-1752.09,6847.36,1,-14.8256,6847.36,-5,-5,6847.36,-2.27374e-13,6847.36,1,-1.90257e-15,6847.36,5,-5,6619.41,1752.09,6847.36,1,14.8256,6847.36,5,5,5.04202,5.04202,7.59796,-4.996e-15,-3.76746e-14,7.59796,6847.36,2.27374e-13,6847.36,1,1.90257e-15,6847.36,-5,5,-5.04202,5.04202,7.51311,-1.13232,-8.57065,7.59796,6619.41,-1752.09,6847.36,1,-14.8256,6847.36,-5,-5,-5.04202,-5.04202,7.59796,1.35447e-14,1.0214e-13,7.59796,6847.36,-2.27374e-13,6847.36,1,-1.90257e-15,6847.36,5,-5,5.04202,-5.04202,7.51311,1.13232,8.57065,7.59796,6619.41,1752.09,6847.36,1,14.8256,6847.36
1.195,6,6,0.729387,8.57092e-14,0.729387,0,6.73275e-12,0.729387,-6,6,0.64558,0.339458,0.729387,0,27.7362,0.729387,-6,-6,0.729387,-7.23865e-14,0.729387,0,-5.6862e-12,0.729387,6,-6,0.64558,-0.339458,0.729387,0,-27.7362,0.729387,5,10,-81.5375,0.750701,81.541,0,-0.527497,81.541,10,5,-81.5375,-0.750701,81.541,0,0.527497,81.541,-5,-10,-81.5375,-0.750701,81.541,0,0.527497,81.541,-10,-5,-81.5375,0.750701,81.541,0,-0.527497,81.541,5,5,6887.28,1.13687e-13,6887.28,1,9.4577e-16,6887.28,-5,5,6826.58,-912.364,6887.28,1,-7.61241,6887.28,-5,-5,6887.28,-1.13687e-13,6887.28,1,-9.4577e-16,6887.28,5,-5,6826.58,912.364,6887.28,1,7.61241,6887.28,5,9,611.138,-183.416,638.068,0,-16.7057,638.068,-5,5,6826.58,-912.364,6887.28,1,-7.61241,6887.28,-5,9,581.454,-262.758,638.068,0,-24.3181,638.068,-9,5,581.454,-262.758,638.068,0,-24.3181,638.068,-5,-9,611.138,183.416,638.068,0,16.7057,638.068,5,-5,6826.58,912.364,6887.28,1,7.61241,6887.28,5,-9,581.454,262.758,638.068,0,24.3181,638.068,9,-5,581.454,262.758,638.068,0,24.3181,638.068,5,5,6887.28,1.13687e-13,6887.28,1,9.4577e-16,6887.28,-5,5,6826.58,-912.364,6887.28,1,-7.61241,6887.28,-5,-5,6887.28,-1.13687e-13,6887.28,1,-9.4577e-16,6887.28,5,-5,6826.58,912.364,6887.28,1,7.61241,6887.28,5,5,6887.28,1.13687e-13,6887.28,1,9.4577e-16,6887.28,-5,5,6826.58,-912.364,6887.28,1,-7.61241,6887.28,-5,-5,6887.28,-1.13687e-13,6887.28,1,-9.4577e-16,6887.28,5,-5,6826.58,912.364,6887.28,1,7.61241,6887.28,5,5,5.02092,5.02092,0.729387,8.57092e-14,6.73275e-12,0.729387,6887.28,1.13687e-13,6887.28,1,9.4577e-16,6887.28,-5,5,-5.02092,5.02092,0.64558,0.339458,27.7362,0.729387,6826.58,-912.364,6887.28,1,-7.61241,6887.28,-5,-5,-5.02092,-5.02092,0.729387,-7.23865e-14,-5.6862e-12,0.729387,6887.28,-1.13687e-13,6887.28,1,-9.4577e-16,6887.28,5,-5,5.02092,-5.02092,0.64558,-0.339458,-27.7362,0.729387,6826.58,912.364,6887.28,1,7.61241,6887.28
1.2,6,6,0.892147,1.02363e-13,0.892147,0,6.57396e-12,0.892147,-6,6,0.478124,-0.753209,0.892147,0,-57.5934,0.892147,-6,-6,0.892147,-9.52571e-14,0.892147,0,-6.11764e-12,0.892147,6,-6,0.478124,0.753209,0.892147,0,57.5934,0.892147,5,10,-100.261,24.7888,103.28,0,-13.8875,103.28,10,5,-100.261,-24.7888,103.28,0,13.8875,103.28,-5,-10,-100.261,-24.7888,103.28,0,13.8875,103.28,-10,-5,-100.261,24.7888,103.28,0,-13.8875,103.28,5,5,7008.98,2.06057e-13,7008.98,1,1.68444e-15,7008.98,-5,5,7008.91,-32.2494,7008.98,1,-0.263628,7008.98,-5,-5,7008.98,-2.06057e-13,7008.98,1,-1.68444e-15,7008.98,5,-5,7008.91,32.2494,7008.98,1,0.263628,7008.98,5,9,639.654,-367.598,737.758,0,-29.8852,737.758,-5,9,637.956,-370.537,737.758,0,-30.1489,737.758,-9,5,637.956,-370.537,737.758,0,-30.1489,737.758,-9,-5,639.654,-367.598,737.758,0,-29.8852,737.758,9,5,639.654,367.598,737.758,0,29.8852,737.758,-5,-9,639.654,367.598,737.758,0,29.8852,737.758,5,-9,637.956,370.537,737.758,0,30.1489,737.758,9,-5,637.956,370.537,737.758,0,30.1489,737.758,5,5,7008.98,2.06057e-13,7008.98,1,1.68444e-15,7008.98,-5,5,7008.91,-32.2494,7008.98,1,-0.263628,7008.98,-5,-5,7008.98,-2.06057e-13,7008.98,1,-1.68444e-15,7008.98,5,-5,7008.91,32.2494,7008.98,1,0.263628,7008.98,5,5,7008.98,2.06057e-13,7008.98,1,1.68444e-15,7008.98,-5,5,7008.91,-32.2494,7008.98,1,-0.263628,7008.98,-5,-5,7008.98,-2.06057e-13,7008.98,1,-1.68444e-15,7008.98,5,-5,7008.91,32.2494,7008.98,1,0.263628,7008.98,5,5,5,5,0.892147,1.02363e-13,6.57396e-12,0.892147,7008.98,2.06057e-13,7008.98,1,1.68444e-15,7008.98,-5,5,-5,5,0.478124,-0.753209,-57.5934,0.892147,7008.91,-32.2494,7008.98,1,-0.263628,7008.98,-5,-5,-5,-5,0.892147,-9.52571e-14,-6.11764e-12,0.892147,7008.98,-2.06057e-13,7008.98,1,-1.68444e-15,7008.98,5,-5,5,-5,0.478124,0.753209,57.5934,0.892147,7008.91,32.2494,7008.98,1,0.263628,7008.98
1.205,6,6,4.7959,6.37268e-14,4.7959,0,7.61333e-13,4.7959,-6,6,4.78033,-0.386126,4.7959,0,-4.61798,4.7959,-6,-6,4.7959,-6.66134e-14,4.7959,0,-7.95818e-13,4.7959,6,-6,4.78033,0.386126,4.7959,0,4.61798,4.7959,0,5,-80.3803,-4.90867,80.5301,0,3.4946,80.5301,-5,0,-80.3803,-4.90867,80.5301,0,3.4946,80.5301,0,-5,-80.3803,4.90867,80.5301,0,-3.4946,80.5301,5,0,-80.3803,4.90867,80.5301,0,-3.4946,80.5301,5,5,6934.1,7.38964e-13,6934.1,1,6.10599e-15,6934.1,-5,5,6882.57,843.757,6934.1,1,6.98921,6934.1,-5,-5,6934.1,-7.38964e-13,6934.1,1,-6.10599e-15,6934.1,5,-5,6882.57,-843.757,6934.1,1,-6.98921,6934.1,5,9,592.017,-454.168,746.159,0,-37.4938,746.159,-5,9,642.882,-378.755,746.159,0,-30.5045,746.159,-9,-5,592.017,-454.168,746.159,0,-37.4938,746.159,5,-5,6882.57,-843.757,6934.1,1,-6.98921,6934.1,9,5,592.017,454.168,746.159,0,37.4938,746.159,-5,5,6882.57,843.757,6934.1,1,6.98921,6934.1,-5,-9,592.017,454.168,746.159,0,37.4938,746.159,5,-9,642.882,378.755,746.159,0,30.5045,746.159,5,5,6934.1,7.38964e-13,6934.1,1,6.10599e-15,6934.1,-5,5,6882.57,843.757,6934.1,1,6.98921,6934.1,-5,-5,6934.1,-7.38964e-13,6934.1,1,-6.10599e-15,6934.1,5,-5,6882.57,-843.757,6934.1,1,-6.98921,6934.1,5,5,6934.1,7.38964e-13,6934.1,1,6.10599e-15,6934.1,-5,5,6882.57,843.757,6934.1,1,6.98921,6934.1,-5,-5,6934.1,-7.38964e-13,6934.1,1,-6.10599e-15,6934.1,5,-5,6882.57,-843.757,6934.1,1,-6.98921,6934.1,5,5,4.97925,4.97925,4.7959,6.37268e-14,7.61333e-13,4.7959,6934.1,7.38964e-13,6934.1,1,6.10599e-15,6934.1,-5,5,-4.97925,4.97925,4.78033,-0.386126,-4.61798,4.7959,6882.57,843.757,6934.1,1,6.98921,6934.1,-5,-5,-4.97925,-4.97925,4.7959,-6.66134e-14,-7.95818e-13,4.7959,6934.1,-7.38964e-13,6934.1,1,-6.10599e-15,6934.1,5,-5,4.97925,-4.97925,4.78033,0.386126,4.61798,4.7959,6882.57,-843.757,6934.1,1,-6.98921,6934.1
1.21,6,6,30.9325,4.39648e-14,30.9325,0,8.14353e-14,30.9325,-6,6,30.9276,0.551606,30.9325,0,1.02178,30.9325,-6,-6,30.9325,-5.32907e-14,30.9325,0,-9.87094e-14,30.9325,6,-6,30.9276,-0.551606,30.9325,0,-1.02178,30.9325,-5,4,-150.103,12.3744,150.612,0,-4.71277,150.612,-4,5,-150.103,12.3744,150.612,0,-4.71277,150.612,5,-4,-150.103,-12.3744,150.612,0,4.71277,150.612,4,-5,-150.103,-12.3744,150.612,0,4.71277,150.612,5,5,7012.46,2.27374e-13,7012.46,1,1.85777e-15,7012.46,-5,5,6766.29,1841.71,7012.46,1,15.2264,7012.46,-5,-5,7012.46,-2.27374e-13,7012.46,1,-1.85777e-15,7012.46,5,-5,6766.29,-1841.71,7012.46,1,-15.2264,7012.46,5,9,378.267,-559.341,675.239,0,-55.9306,675.239,-5,9,511.89,-440.36,675.239,0,-40.7042,675.239,-9,-5,378.267,-559.341,675.239,0,-55.9306,675.239,5,-5,6766.29,-1841.71,7012.46,1,-15.2264,7012.46,9,5,378.267,559.341,675.239,0,55.9306,675.239,-5,5,6766.29,1841.71,7012.46,1,15.2264,7012.46,-5,-9,378.267,559.341,675.239,0,55.9306,675.239,5,-9,511.89,440.36,675.239,0,40.7042,675.239,5,5,7012.46,2.27374e-13,7012.46,1,1.85777e-15,7012.46,-5,5,6766.29,1841.71,7012.46,1,15.2264,7012.46,-5,-5,7012.46,-2.27374e-13,7012.46,1,-1.85777e-15,7012.46,5,-5,6766.29,-1841.71,7012.46,1,-15.2264,7012.46,5,5,7012.46,2.27374e-13,7012.46,1,1.85777e-15,7012.46,-5,5,6766.29,1841.71,7012.46,1,15.2264,7012.46,-5,-5,7012.46,-2.27374e-13,7012.46,1,-1.85777e-15,7012.46,5,-5,6766.29,-1841.71,7012.46,1,-15.2264,7012.46,5,5,4.95868,4.95868,30.9325,4.39648e-14,8.14353e-14,30.9325,7012.46,2.27374e-13,7012.46,1,1.85777e-15,7012.46,-5,5,-4.95868,4.95868,30.9276,0.551606,1.02178,30.9325,6766.29,1841.71,7012.46,1,15.2264,7012.46,-5,-5,-4.95868,-4.95868,30.9325,-5.32907e-14,-9.87094e-14,30.9325,7012.46,-2.27374e-13,7012.46,1,-1.85777e-15,7012.46,5,-5,4.95868,-4.95868,30.9276,-0.551606,-1.02178,30.9325,6766.29,-1841.71,7012.46,1,-15.2264,7012.46
1.215,6,6,36.7865,6.88338e-14,36.7865,0,1.0721e-13,36.7865,-6,6,36.5978,3.72085,36.7865,0,5.80523,36.7865,-6,-6,36.7865,-8.70415e-14,36.7865,0,-1.35569e-13,36.7865,6,-6,36.5978,-3.72085,36.7865,0,-5.80523,36.7865,5,4,-279.378,44.9886,282.977,0,-9.14787,282.977,4,5,-279.378,-44.9886,282.977,0,9.14787,282.977,-5,-4,-279.378,-44.9886,282.977,0,9.14787,282.977,-4,-5,-279.378,44.9886,282.977,0,-9.14787,282.977,5,5,6925.19,2.27374e-13,6925.19,1,1.88118e-15,6925.19,-5,5,6422.71,2589.79,6925.19,1,21.9605,6925.19,-5,-5,6925.19,-2.27374e-13,6925.19,1,-1.88118e-15,6925.19,5,-5,6422.71,-2589.79,6925.19,1,-21.9605,6925.19,5,9,316.826,-550.453,635.12,0,-60.0765,635.12,-5,9,499.689,-392.031,635.12,0,-38.116,635.12,-9,-5,316.826,-550.453,635.12,0,-60.0765,635.12,5,-5,6422.71,-2589.79,6925.19,1,-21.9605,6925.19,9,5,316.826,550.453,635.12,0,60.0765,635.12,-5,5,6422.71,2589.79,6925.19,1,21.9605,6925.19,-5,-9,316.826,550.453,635.12,0,60.0765,635.12,5,-9,499.689,392.031,635.12,0,38.116,635.12,5,5,6925.19,2.27374e-13,6925.19,1,1.88118e-15,6925.19,-5,5,6422.71,2589.79,6925.19,1,21.9605,6925.19,-5,-5,6925.19,-2.27374e-13,6925.19,1,-1.88118e-15,6925.19,5,-5,6422.71,-2589.79,6925.19,1,-21.9605,6925.19,5,5,6925.19,2.27374e-13,6925.19,1,1.88118e-15,6925.19,-5,5,6422.71,2589.79,6925.19,1,21.9605,6925.19,-5,-5,6925.19,-2.27374e-13,6925.19,1,-1.88118e-15,6925.19,5,-5,6422.71,-2589.79,6925.19,1,-21.9605,6925.19,5,5,4.93827,4.93827,36.7865,6.88338e-14,1.0721e-13,36.7865,6925.19,2.27374e-13,6925.19,1,1.88118e-15,6925.19,-5,5,-4.93827,4.93827,36.5978,3.72085,5.80523,36.7865,6422.71,2589.79,6925.19,1,21.9605,6925.19,-5,-5,-4.93827,-4.93827,36.7865,-8.70415e-14,-1.35569e-13,36.7865,6925.19,-2.27374e-13,6925.19,1,-1.88118e-15,6925.19,5,-5,4.93827,-4.93827,36.5978,-3.72085,-5.80523,36.7865,6422.71,-2589.79,6925.19,1,-21.9605,6925.19
1.22,6,6,53.4696,1.30118e-13,53.4696,0,1.39429e-13,53.4696,-6,6,52.002,12.4417,53.4696,0,13.4553,53.4696,-6,-6,53.4696,-1.43885e-13,53.4696,0,-1.54181e-13,53.4696,6,-6,52.002,-12.4417,53.4696,0,-13.4553,53.4696,5,4,-446.723,-65.7165,451.531,0,8.36864,451.531,4,5,-446.723,65.7165,451.531,0,-8.36864,451.531,-5,-4,-446.723,65.7165,451.531,0,-8.36864,451.531,-4,-5,-446.723,-65.7165,451.531,0,8.36864,451.531,5,5,6814.63,9.09495e-13,6814.63,1,7.64682e-15,6814.63,-5,5,5999.51,3231.87,6814.63,1,28.3109,6814.63,-5,-5,6814.63,-9.09495e-13,6814.63,1,-7.64682e-15,6814.63,5,-5,5999.51,-3231.87,6814.63,1,-28.3109,6814.63,5,9,247.435,-506.247,563.48,0,-63.9524,563.48,-9,-5,247.435,-506.247,563.48,0,-63.9524,563.48,5,-5,5999.51,-3231.87,6814.63,1,-28.3109,6814.63,10,-5,82.447,-397.606,406.064,0,-78.2852,406.064,9,5,247.435,506.247,563.48,0,63.9524,563.48,-5,5,5999.51,3231.87,6814.63,1,28.3109,6814.63,-10,5,82.447,397.606,406.064,0,78.2852,406.064,-5,-9,247.435,506.247,563.48,0,63.9524,563.48,5,5,6814.63,9.09495e-13,6814.63,1,7.64682e-15,6814.63,-5,5,5999.51,3231.87,6814.63,1,28.3109,6814.63,-5,-5,6814.63,-9.09495e-13,6814.63,1,-7.64682e-15,6814.63,5,-5,5999.51,-3231.87,6814.63,1,-28.3109,6814.63,5,5,6814.63,9.09495e-13,6814.63,1,7.64682e-15,6814.63,-5,5,5999.51,3231.87,6814.63,1,28.3109,6814.63,-5,-5,6814.63,-9.09495e-13,6814.63,1,-7.64682e-15,6814.63,5,-5,5999.51,-3231.87,6814.63,1,-28.3109,6814.63,5,5,4.91803,4.91803,53.4696,1.30118e-13,1.39429e-13,53.4696,6814.63,9.09495e-13,6814.63,1,7.64682e-15,6814.63,-5,5,-4.91803,4.91803,52.002,12.4417,13.4553,53.4696,5999.51,3231.87,6814.63,1,28.3109,6814.63,-5,-5,-4.91803,-4.91803,53.4696,-1.43885e-13,-1.54181e-13,53.4696,6814.63,-9.09495e-13,6814.63,1,-7.64682e-15,6814.63,5,-5,4.91803,-4.91803,52.002,-12.4417,-13.4553,53.4696,5999.51,-3231.87,6814.63,1,-28.3109,6814.63
1.225,6,6,76.9313,6.92779e-14,76.9313,0,5.15958e-14,76.9313,-6,6,72.8661,24.6771,76.9313,0,18.7094,76.9313,-6,-6,76.9313,-3.90799e-14,76.9313,0,-2.91053e-14,76.9313,6,-6,72.8661,-24.6771,76.9313,0,-18.7094,76.9313,5,4,-597.587,-104.065,606.58,0,9.87855,606.58,4,5,-597.587,104.065,606.58,0,-9.87855,606.58,-5,-4,-597.587,104.065,606.58,0,-9.87855,606.58,-4,-5,-597.587,-104.065,606.58,0,9.87855,606.58,5,5,6727.56,9.09495e-13,6727.56,1,7.74578e-15,6727.56,-5,5,5421.61,3983.24,6727.56,1,36.3046,6727.56,-5,-5,6727.56,-9.09495e-13,6727.56,1,-7.74578e-15,6727.56,5,-5,5421.61,-3983.24,6727.56,1,-36.3046,6727.56,5,9,206.052,-469.702,512.911,0,-66.3136,512.911,-9,-5,206.052,-469.702,512.911,0,-66.3136,512.911,5,-5,5421.61,-3983.24,6727.56,1,-36.3046,6727.56,10,-5,129.139,-466.79,484.324,0,-74.5357,484.324,9,5,206.052,469.702,512.911,0,66.3136,512.911,-5,5,5421.61,3983.24,6727.56,1,36.3046,6727.56,-10,5,129.139,466.79,484.324,0,74.5357,484.324,-5,-9,206.052,469.702,512.911,0,66.3136,512.911,5,5,6727.56,9.09495e-13,6727.56,1,7.74578e-15,6727.56,-5,5,5421.61,3983.24,6727.56,1,36.3046,6727.56,-5,-5,6727.56,-9.09495e-13,6727.56,1,-7.74578e-15,6727.56,5,-5,5421.61,-3983.24,6727.56,1,-36.3046,6727.56,5,5,6727.56,9.09495e-13,6727.56,1,7.74578e-15,6727.56,-5,5,5421.61,3983.24,6727.56,1,36.3046,6727.56,-5,-5,6727.56,-9.09495e-13,6727.56,1,-7.74578e-15,6727.56,5,-5,5421.61,-3983.24,6727.56,1,-36.3046,6727.56,5,5,4.89796,4.89796,76.9313,6.92779e-14,5.15958e-14,76.9313,6727.56,9.09495e-13,6727.56,1,7.74578e-15,6727.56,-5,5,-4.89796,4.89796,72.8661,24.6771,18.7094,76.9313,5421.61,3983.24,6727.56,1,36.3046,6727.56,-5,-5,-4.89796,-4.89796,76.9313,-3.90799e-14,-2.91053e-14,76.9313,6727.56,-9.09495e-13,6727.56,1,-7.74578e-15,6727.56,5,-5,4.89796,-4.89796,72.8661,-24.6771,-18.7094,76.9313,5421.61,-3983.24,6727.56,1,-36.3046,6727.56
1.23,6,6,116.391,-2.66454e-15,116.391,0,-1.31167e-15,116.391,-6,6,102.458,55.2191,116.391,0,28.3221,116.391,-6,-6,116.391,0,116.391,0,0,116.391,6,-6,102.458,-55.2191,116.391,0,-28.3221,116.391,5,4,-858.988,-86.7989,863.363,0,5.77003,863.363,4,5,-858.988,86.7989,863.363,0,-5.77003,863.363,-5,-4,-858.988,86.7989,863.363,0,-5.77003,863.363,-4,-5,-858.988,-86.7989,863.363,0,5.77003,863.363,5,5,6700.28,0,6700.28,1,0,6700.28,-5,5,4770.92,4704.47,6700.28,1,44.5982,6700.28,-5,-5,6700.28,0,6700.28,1,0,6700.28,5,-5,4770.92,-4704.47,6700.28,1,-44.5982,6700.28,-5,4,-550.697,-664.927,863.363,0,50.3682,863.363,-4,5,-550.697,-664.927,863.363,0,50.3682,863.363,5,-5,4770.92,-4704.47,6700.28,1,-44.5982,6700.28,5,-10,181.815,-571.858,600.065,0,-72.3625,600.065,-5,5,4770.92,4704.47,6700.28,1,44.5982,6700.28,-5,10,181.815,571.858,600.065,0,72.3625,600.065,5,-4,-550.697,664.927,863.363,0,-50.3682,863.363,4,-5,-550.697,664.927,863.363,0,-50.3682,863.363,5,5,6700.28,0,6700.28,1,0,6700.28,-5,5,4770.92,4704.47,6700.28,1,44.5982,6700.28,-5,-5,6700.28,0,6700.28,1,0,6700.28,5,-5,4770.92,-4704.47,6700.28,1,-44.5982,6700.28,5,5,6700.28,0,6700.28,1,0,6700.28,-5,5,4770.92,4704.47,6700.28,1,44.5982,6700.28,-5,-5,6700.28,0,6700.28,1,0,6700.28,5,-5,4770.92,-4704.47,6700.28,1,-44.5982,6700.28,5,5,4.87805,4.87805,116.391,-2.66454e-15,-1.31167e-15,116.391,6700.28,0,6700.28,1,0,6700.28,-5,5,-4.87805,4.87805,102.458,55.2191,28.3221,116.391,4770.92,4704.47,6700.28,1,44.5982,6700.28,-5,-5,-4.87805,-4.87805,116.391,0,0,116.391,6700.28,0,6700.28,1,0,6700.28,5,-5,4.87805,-4.87805,102.458,-55.2191,-28.3221,116.391,4770.92,-4704.47,6700.28,1,-44.5982,6700.28
1.235,6,6,148.473,4.08562e-14,148.473,0,1.57664e-14,148.473,-6,6,118.494,89.4621,148.473,0,37.0526,148.473,-6,-6,148.473,-5.68434e-14,148.473,0,-2.19359e-14,148.473,6,-6,118.494,-89.4621,148.473,0,-37.0526,148.473,5,4,-997.178,-71.7305,999.754,0,4.1144,999.754,4,5,-997.178,71.7305,999.754,0,-4.1144,999.754,-5,-4,-997.178,71.7305,999.754,0,-4.1144,999.754,-4,-5,-997.178,-71.7305,999.754,0,4.1144,999.754,5,5,6628.58,4.54747e-13,6628.58,1,3.93072e-15,6628.58,-5,5,4200.38,5127.85,6628.58,1,50.6781,6628.58,-5,-5,6628.58,-4.54747e-13,6628.58,1,-3.93072e-15,6628.58,5,-5,4200.38,-5127.85,6628.58,1,-50.6781,6628.58,-5,4,-576.398,-816.868,999.754,0,54.7925,999.754,-4,5,-576.398,-816.868,999.754,0,54.7925,999.754,5,-5,4200.38,-5127.85,6628.58,1,-50.6781,6628.58,6,-5,715.239,-687.457,992.05,0,-43.8654,992.05,-5,5,4200.38,5127.85,6628.58,1,50.6781,6628.58,-6,5,715.239,687.457,992.05,0,43.8654,992.05,5,-4,-576.398,816.868,999.754,0,-54.7925,999.754,4,-5,-576.398,816.868,999.754,0,-54.7925,999.754,5,5,6628.58,4.54747e-13,6628.58,1,3.93072e-15,6628.58,-5,5,4200.38,5127.85,6628.58,1,50.6781,6628.58,-5,-5,6628.58,-4.54747e-13,6628.58,1,-3.93072e-15,6628.58,5,-5,4200.38,-5127.85,6628.58,1,-50.6781,6628.58,5,5,6628.58,4.54747e-13,6628.58,1,3.93072e-15,6628.58,-5,5,4200.38,5127.85,6628.58,1,50.6781,6628.58,-5,-5,6628.58,-4.54747e-13,6628.58,1,-3.93072e-15,6628.58,5,-5,4200.38,-5127.85,6628.58,1,-50.6781,6628.58,5,5,4.8583,4.8583,148.473,4.08562e-14,1.57664e-14,148.473,6628.58,4.54747e-13,6628.58,1,3.93072e-15,6628.58,-5,5,-4.8583,4.8583,118.494,89.4621,37.0526,148.473,4200.38,5127.85,6628.58,1,50.6781,6628.58,-5,-5,-4.8583,-4.8583,148.473,-5.68434e-14,-2.19359e-14,148.473,6628.58,-4.54747e-13,6628.58,1,-3.93072e-15,6628.58,5,-5,4.8583,-4.8583,118.494,-89.4621,-37.0526,148.473,4200.38,-5127.85,6628.58,1,-50.6781,6628.58
1.24,6,6,168.682,4.08562e-14,168.682,0,1.38776e-14,168.682,-6,6,111.251,126.793,168.682,0,48.7355,168.682,-6,-6,168.682,2.84217e-14,168.682,0,9.65396e-15,168.682,6,-6,111.251,-126.793,168.682,0,-48.7355,168.682,5,4,-1131.49,-97.3655,1135.68,0,4.91821,1135.68,4,5,-1131.49,97.3655,1135.68,0,-4.91821,1135.68,-5,-4,-1131.49,97.3655,1135.68,0,-4.91821,1135.68,-4,-5,-1131.49,-97.3655,1135.68,0,4.91821,1135.68,5,5,6621.98,4.54747e-13,6621.98,1,3.93464e-15,6621.98,-5,5,3677.35,5507.06,6621.98,1,56.267,6621.98,-5,-5,6621.98,-4.54747e-13,6621.98,1,-3.93464e-15,6621.98,5,-5,3677.35,-5507.06,6621.98,1,-56.267,6621.98,-5,4,-547.374,-995.059,1135.68,0,61.1852,1135.68,-4,5,-547.374,-995.059,1135.68,0,61.1852,1135.68,5,-5,3677.35,-5507.06,6621.98,1,-56.267,6621.98,6,-5,643.373,-838.497,1056.88,0,-52.5012,1056.88,-5,5,3677.35,5507.06,6621.98,1,56.267,6621.98,-6,5,643.373,838.497,1056.88,0,52.5012,1056.88,5,-4,-547.374,995.059,1135.68,0,-61.1852,1135.68,4,-5,-547.374,995.059,1135.68,0,-61.1852,1135.68,5,5,6621.98,4.54747e-13,6621.98,1,3.93464e-15,6621.98,-5,5,3677.35,5507.06,6621.98,1,56.267,6621.98,-5,-5,6621.98,-4.54747e-13,6621.98,1,-3.93464e-15,6621.98,5,-5,3677.35,-5507.06,6621.98,1,-56.267,6621.98,5,5,6621.98,4.54747e-13,6621.98,1,3.93464e-15,6621.98,-5,5,3677.35,5507.06,6621.98,1,56.267,6621.98,-5,-5,6621.98,-4.54747e-13,6621.98,1,-3.93464e-15,6621.98,5,-5,3677.35,-5507.06,6621.98,1,-56.267,6621.98,5,5,4.83871,4.83871,168.682,4.08562e-14,1.38776e-14,168.682,6621.98,4.54747e-13,6621.98,1,3.93464e-15,6621.98,-5,5,-4.83871,4.83871,111.251,126.793,48.7355,168.682,3677.35,5507.06,6621.98,1,56.267,6621.98,-5,-5,-4.83871,-4.83871,168.682,2.84217e-14,9.65396e-15,168.682,6621.98,-4.54747e-13,6621.98,1,-3.93464e-15,6621.98,5,-5,4.83871,-4.83871,111.251,-126.793,-48.7355,168.682,3677.35,-5507.06,6621.98,1,-56.267,6621.98
1.245,6,6,186.246,1.1724e-13,186.246,0,3.60669e-14,186.246,-6,6,103.484,154.851,186.246,0,56.246,186.246,-6,-6,186.246,-1.42109e-13,186.246,0,-4.37175e-14,186.246,6,-6,103.484,-154.851,186.246,0,-56.246,186.246,5,4,-1261.41,-100.644,1265.42,0,4.56177,1265.42,4,5,-1261.41,100.644,1265.42,0,-4.56177,1265.42,-5,-4,-1261.41,100.644,1265.42,0,-4.56177,1265.42,-4,-5,-1261.41,-100.644,1265.42,0,4.56177,1265.42,5,5,6423.87,0,6423.87,1,0,6423.87,-5,5,2934.38,5714.51,6423.87,1,62.8197,6423.87,-5,-5,6423.87,0,6423.87,1,0,6423.87,5,-5,2934.38,-5714.51,6423.87,1,-62.8197,6423.87,-5,4,-486.674,-1168.09,1265.42,0,67.3815,1265.42,-4,5,-486.674,-1168.09,1265.42,0,67.3815,1265.42,5,-5,2934.38,-5714.51,6423.87,1,-62.8197,6423.87,5,-6,554.611,-942.777,1093.81,0,-59.5328,1093.81,-5,5,2934.38,5714.51,6423.87,1,62.8197,6423.87,-5,6,554.611,942.777,1093.81,0,59.5328,1093.81,5,-4,-486.674,1168.09,1265.42,0,-67.3815,1265.42,4,-5,-486.674,1168.09,1265.42,0,-67.3815,1265.42,5,5,6423.87,0,6423.87,1,0,6423.87,-5,5,2934.38,5714.51,6423.87,1,62.8197,6423.87,-5,-5,6423.87,0,6423.87,1,0,6423.87,5,-5,2934.38,-5714.51,6423.87,1,-62.8197,6423.87,5,5,6423.87,0,6423.87,1,0,6423.87,-5,5,2934.38,5714.51,6423.87,1,62.8197,6423.87,-5,-5,6423.87,0,6423.87,1,0,6423.87,5,-5,2934.38,-5714.51,6423.87,1,-62.8197,6423.87,5,5,4.81928,4.81928,186.246,1.1724e-13,3.60669e-14,186.246,6423.87,0,6423.87,1,0,6423.87,-5,5,-4.81928,4.81928,103.484,154.851,56.246,186.246,2934.38,5714.51,6423.87,1,62.8197,6423.87,-5,-5,-4.81928,-4.81928,186.246,-1.42109e-13,-4.37175e-14,186.246,6423.87,0,6423.87,1,0,6423.87,5,-5,4.81928,-4.81928,103.484,-154.851,-56.246,186.246,2934.38,-5714.51,6423.87,1,-62.8197,6423.87
1.25,6,6,214.054,8.34888e-14,214.054,0,2.23474e-14,214.054,-6,6,96.2513,191.193,214.054,0,63.2782,214.054,-6,-6,214.054,-8.52651e-14,214.054,0,-2.28229e-14,214.054,6,-6,96.2513,-191.193,214.054,0,-63.2782,214.054,5,4,-1403.73,-95.1901,1406.95,0,3.87943,1406.95,4,5,-1403.73,95.1901,1406.95,0,-3.87943,1406.95,-5,-4,-1403.73,95.1901,1406.95,0,-3.87943,1406.95,-4,-5,-1403.73,-95.1901,1406.95,0,3.87943,1406.95,5,5,6403.95,9.09495e-13,6403.95,1,8.1372e-15,6403.95,-5,5,2261.41,5991.37,6403.95,1,69.3213,6403.95,-5,-5,6403.95,-9.09495e-13,6403.95,1,-8.1372e-15,6403.95,5,-5,2261.41,-5991.37,6403.95,1,-69.3213,6403.95,-5,4,-406.637,-1346.91,1406.95,0,73.2007,1406.95,-4,5,-406.637,-1346.91,1406.95,0,73.2007,1406.95,5,-5,2261.41,-5991.37,6403.95,1,-69.3213,6403.95,5,-6,470.608,-1072.06,1170.81,0,-66.2997,1170.81,-5,5,2261.41,5991.37,6403.95,1,69.3213,6403.95,-5,6,470.608,1072.06,1170.81,0,66.2997,1170.81,5,-4,-406.637,1346.91,1406.95,0,-73.2007,1406.95,4,-5,-406.637,1346.91,1406.95,0,-73.2007,1406.95,5,5,6403.95,9.09495e-13,6403.95,1,8.1372e-15,6403.95,-5,5,2261.41,5991.37,6403.95,1,69.3213,6403.95,-5,-5,6403.95,-9.09495e-13,6403.95,1,-8.1372e-15,6403.95,5,-5,2261.41,-5991.37,6403.95,1,-69.3213,6403.95,5,5,6403.95,9.09495e-13,6403.95,1,8.1372e-15,6403.95,-5,5,2261.41,5991.37,6403.95,1,69.3213,6403.95,-5,-5,6403.95,-9.09495e-13,6403.95,1,-8.1372e-15,6403.95,5,-5,2261.41,-5991.37,6403.95,1,-69.3213,6403.95,5,5,4.8,4.8,214.054,8.34888e-14,2.23474e-14,214.054,6403.95,9.09495e-13,6403.95,1,8.1372e-15,6403.95,-5,5,-4.8,4.8,96.2513,191.193,63.2782,214.054,2261.41,5991.37,6403.95,1,69.3213,6403.95,-5,-5,-4.8,-4.8,214.054,-8.52651e-14,-2.28229e-14,214.054,6403.95,-9.09495e-13,6403.95,1,-8.1372e-15,6403.95,5,-5,4.8,-4.8,96.2513,-191.193,-63.2782,214.054,2261.41,-5991.37,6403.95,1,-69.3213,6403.95



==> Scale_XYZ.csv <==
Scale_XYZ,Initial_X[6 6],Initial_Y[6 6],Initial_ReVal[6 6],Initial_ImVal[6 6],Initial_MagVal[6 6],Initial_FiltVal[6 6],Initial_PhaseCalc[6 6],Initial_MagCalc[6 6],Initial_X[-6 6],Initial_Y[-6 6],Initial_ReVal[-6 6],Initial_ImVal[-6 6],Initial_MagVal[-6 6],Initial_FiltVal[-6 6],Initial_PhaseCalc[-6 6],Initial_MagCalc[-6 6],Initial_X[-6 -6],Initial_Y[-6 -6],Initial_ReVal[-6 -6],Initial_ImVal[-6 -6],Initial_MagVal[-6 -6],Initial_FiltVal[-6 -6],Initial_PhaseCalc[-6 -6],Initial_MagCalc[-6 -6],Initial_X[6 -6],Initial_Y[6 -6],Initial_ReVal[6 -6],Initial_ImVal[6 -6],Initial_MagVal[6 -6],Initial_FiltVal[6 -6],Initial_PhaseCalc[6 -6],Initial_MagCalc[6 -6],Re_ValMin_X[6 6],Re_ValMin_Y[6 6],Re_ValMin_ReVal[6 6],Re_ValMin_ImVal[6 6],Re_ValMin_MagVal[6 6],Re_ValMin_FiltVal[6 6],Re_ValMin_PhaseCalc[6 6],Re_ValMin_MagCalc[6 6],Re_ValMin_X[-6 6],Re_ValMin_Y[-6 6],Re_ValMin_ReVal[-6 6],Re_ValMin_ImVal[-6 6],Re_ValMin_MagVal[-6 6],Re_ValMin_FiltVal[-6 6],Re_ValMin_PhaseCalc[-6 6],Re_ValMin_MagCalc[-6 6],Re_ValMin_X[-6 -6],Re_ValMin_Y[-6 -6],Re_ValMin_ReVal[-6 -6],Re_ValMin_ImVal[-6 -6],Re_ValMin_MagVal[-6 -6],Re_ValMin_FiltVal[-6 -6],Re_ValMin_PhaseCalc[-6 -6],Re_ValMin_MagCalc[-6 -6],Re_ValMin_X[6 -6],Re_ValMin_Y[6 -6],Re_ValMin_ReVal[6 -6],Re_ValMin_ImVal[6 -6],Re_ValMin_MagVal[6 -6],Re_ValMin_FiltVal[6 -6],Re_ValMin_PhaseCalc[6 -6],Re_ValMin_MagCalc[6 -6],Re_ValMax_X[6 6],Re_ValMax_Y[6 6],Re_ValMax_ReVal[6 6],Re_ValMax_ImVal[6 6],Re_ValMax_MagVal[6 6],Re_ValMax_FiltVal[6 6],Re_ValMax_PhaseCalc[6 6],Re_ValMax_MagCalc[6 6],Re_ValMax_X[-6 6],Re_ValMax_Y[-6 6],Re_ValMax_ReVal[-6 6],Re_ValMax_ImVal[-6 6],Re_ValMax_MagVal[-6 6],Re_ValMax_FiltVal[-6 6],Re_ValMax_PhaseCalc[-6 6],Re_ValMax_MagCalc[-6 6],Re_ValMax_X[-6 -6],Re_ValMax_Y[-6 -6],Re_ValMax_ReVal[-6 -6],Re_ValMax_ImVal[-6 -6],Re_ValMax_MagVal[-6 -6],Re_ValMax_FiltVal[-6 -6],Re_ValMax_PhaseCalc[-6 -6],Re_ValMax_MagCalc[-6 -6],Re_ValMax_X[6 -6],Re_ValMax_Y[6 -6],Re_ValMax_ReVal[6 -6],Re_ValMax_ImVal[6 -6],Re_ValMax_MagVal[6 -6],Re_ValMax_FiltVal[6 -6],Re_ValMax_PhaseCalc[6 -6],Re_ValMax_MagCalc[6 -6],Im_ValMin_X[6 6],Im_ValMin_Y[6 6],Im_ValMin_ReVal[6 6],Im_ValMin_ImVal[6 6],Im_ValMin_MagVal[6 6],Im_ValMin_FiltVal[6 6],Im_ValMin_PhaseCalc[6 6],Im_ValMin_MagCalc[6 6],Im_ValMin_X[-6 6],Im_ValMin_Y[-6 6],Im_ValMin_ReVal[-6 6],Im_ValMin_ImVal[-6 6],Im_ValMin_MagVal[-6 6],Im_ValMin_FiltVal[-6 6],Im_ValMin_PhaseCalc[-6 6],Im_ValMin_MagCalc[-6 6],Im_ValMin_X[-6 -6],Im_ValMin_Y[-6 -6],Im_ValMin_ReVal[-6 -6],Im_ValMin_ImVal[-6 -6],Im_ValMin_MagVal[-6 -6],Im_ValMin_FiltVal[-6 -6],Im_ValMin_PhaseCalc[-6 -6],Im_ValMin_MagCalc[-6 -6],Im_ValMin_X[6 -6],Im_ValMin_Y[6 -6],Im_ValMin_ReVal[6 -6],Im_ValMin_ImVal[6 -6],Im_ValMin_MagVal[6 -6],Im_ValMin_FiltVal[6 -6],Im_ValMin_PhaseCalc[6 -6],Im_ValMin_MagCalc[6 -6],Im_ValMax_X[6 6],Im_ValMax_Y[6 6],Im_ValMax_ReVal[6 6],Im_ValMax_ImVal[6 6],Im_ValMax_MagVal[6 6],Im_ValMax_FiltVal[6 6],Im_ValMax_PhaseCalc[6 6],Im_ValMax_MagCalc[6 6],Im_ValMax_X[-6 6],Im_ValMax_Y[-6 6],Im_ValMax_ReVal[-6 6],Im_ValMax_ImVal[-6 6],Im_ValMax_MagVal[-6 6],Im_ValMax_FiltVal[-6 6],Im_ValMax_PhaseCalc[-6 6],Im_ValMax_MagCalc[-6 6],Im_ValMax_X[-6 -6],Im_ValMax_Y[-6 -6],Im_ValMax_ReVal[-6 -6],Im_ValMax_ImVal[-6 -6],Im_ValMax_MagVal[-6 -6],Im_ValMax_FiltVal[-6 -6],Im_ValMax_PhaseCalc[-6 -6],Im_ValMax_MagCalc[-6 -6],Im_ValMax_X[6 -6],Im_ValMax_Y[6 -6],Im_ValMax_ReVal[6 -6],Im_ValMax_ImVal[6 -6],Im_ValMax_MagVal[6 -6],Im_ValMax_FiltVal[6 -6],Im_ValMax_PhaseCalc[6 -6],Im_ValMax_MagCalc[6 -6],Mag_X[6 6],Mag_Y[6 6],Mag_ReVal[6 6],Mag_ImVal[6 6],Mag_MagVal[6 6],Mag_FiltVal[6 6],Mag_PhaseCalc[6 6],Mag_MagCalc[6 6],Mag_X[-6 6],Mag_Y[-6 6],Mag_ReVal[-6 6],Mag_ImVal[-6 6],Mag_MagVal[-6 6],Mag_FiltVal[-6 6],Mag_PhaseCalc[-6 6],Mag_MagCalc[-6 6],Mag_X[-6 -6],Mag_Y[-6 -6],Mag_ReVal[-6 -6],Mag_ImVal[-6 -6],Mag_MagVal[-6 -6],Mag_FiltVal[-6 -6],Mag_PhaseCalc[-6 -6],Mag_MagCalc[-6 -6],Mag_X[6 -6],Mag_Y[6 -6],Mag_ReVal[6 -6],Mag_ImVal[6 -6],Mag_MagVal[6 -6],Mag_FiltVal[6 -6],Mag_PhaseCalc[6 -6],Mag_MagCalc[6 -6],Filt_X[6 6],Filt_Y[6 6],Filt_ReVal[6 6],Filt_ImVal[6 6],Filt_MagVal[6 6],Filt_FiltVal[6 6],Filt_PhaseCalc[6 6],Filt_MagCalc[6 6],Filt_X[-6 6],Filt_Y[-6 6],Filt_ReVal[-6 6],Filt_ImVal[-6 6],Filt_MagVal[-6 6],Filt_FiltVal[-6 6],Filt_PhaseCalc[-6 6],Filt_MagCalc[-6 6],Filt_X[-6 -6],Filt_Y[-6 -6],Filt_ReVal[-6 -6],Filt_ImVal[-6 -6],Filt_MagVal[-6 -6],Filt_FiltVal[-6 -6],Filt_PhaseCalc[-6 -6],Filt_MagCalc[-6 -6],Filt_X[6 -6],Filt_Y[6 -6],Filt_ReVal[6 -6],Filt_ImVal[6 -6],Filt_MagVal[6 -6],Filt_FiltVal[6 -6],Filt_PhaseCalc[6 -6],Filt_MagCalc[6 -6],Est_Xi[6 6],Est_Yi[6 6],Est_Xd[6 6],Est_Yd[6 6],Est_EstReVal[6 6],Est_EstImVal[6 6],Est_EstPhaseCalc[6 6],Est_EstMagCalc[6 6],Est_ReVal[6 6],Est_ImVal[6 6],Est_MagVal[6 6],Est_FiltVal[6 6],Est_PhaseCalc[6 6],Est_MagCalc[6 6],Est_Xi[-6 6],Est_Yi[-6 6],Est_Xd[-6 6],Est_Yd[-6 6],Est_EstReVal[-6 6],Est_EstImVal[-6 6],Est_EstPhaseCalc[-6 6],Est_EstMagCalc[-6 6],Est_ReVal[-6 6],Est_ImVal[-6 6],Est_MagVal[-6 6],Est_FiltVal[-6 6],Est_PhaseCalc[-6 6],Est_MagCalc[-6 6],Est_Xi[-6 -6],Est_Yi[-6 -6],Est_Xd[-6 -6],Est_Yd[-6 -6],Est_EstReVal[-6 -6],Est_EstImVal[-6 -6],Est_EstPhaseCalc[-6 -6],Est_EstMagCalc[-6 -6],Est_ReVal[-6 -6],Est_ImVal[-6 -6],Est_MagVal[-6 -6],Est_FiltVal[-6 -6],Est_PhaseCalc[-6 -6],Est_MagCalc[-6 -6],Est_Xi[6 -6],Est_Yi[6 -6],Est_Xd[6 -6],Est_Yd[6 -6],Est_EstReVal[6 -6],Est_EstImVal[6 -6],Est_EstPhaseCalc[6 -6],Est_EstMagCalc[6 -6],Est_ReVal[6 -6],Est_ImVal[6 -6],Est_MagVal[6 -6],Est_FiltVal[6 -6],Est_PhaseCalc[6 -6],Est_MagCalc[6 -6]
0.75,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.755,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.76,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.765,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.77,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.775,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.78,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.785,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.79,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.795,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.8,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.805,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.81,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.815,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.82,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.825,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.83,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.835,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.84,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.845,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.85,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.855,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.86,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.865,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.87,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.875,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.88,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.885,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.89,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.895,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.9,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.905,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.91,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.915,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.92,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.925,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.93,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.935,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.94,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.945,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.95,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.955,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.96,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.965,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.97,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.975,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.98,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.985,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.99,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
0.995,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.005,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.01,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.015,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.02,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.025,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.03,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.035,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.04,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.045,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.05,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.055,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.06,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.065,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.07,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.075,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.08,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.085,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.09,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.095,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.1,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.105,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.11,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.115,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.125,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.135,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.14,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.145,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.15,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.155,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.16,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.165,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.17,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.175,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.18,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.185,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.19,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.195,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.2,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.205,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.21,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.215,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.22,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.225,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.23,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.235,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.24,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.245,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.25,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000



==> Scale_Y.csv <==
Scale_Y,Initial_X[6 6],Initial_Y[6 6],Initial_ReVal[6 6],Initial_ImVal[6 6],Initial_MagVal[6 6],Initial_FiltVal[6 6],Initial_PhaseCalc[6 6],Initial_MagCalc[6 6],Initial_X[-6 6],Initial_Y[-6 6],Initial_ReVal[-6 6],Initial_ImVal[-6 6],Initial_MagVal[-6 6],Initial_FiltVal[-6 6],Initial_PhaseCalc[-6 6],Initial_MagCalc[-6 6],Initial_X[-6 -6],Initial_Y[-6 -6],Initial_ReVal[-6 -6],Initial_ImVal[-6 -6],Initial_MagVal[-6 -6],Initial_FiltVal[-6 -6],Initial_PhaseCalc[-6 -6],Initial_MagCalc[-6 -6],Initial_X[6 -6],Initial_Y[6 -6],Initial_ReVal[6 -6],Initial_ImVal[6 -6],Initial_MagVal[6 -6],Initial_FiltVal[6 -6],Initial_PhaseCalc[6 -6],Initial_MagCalc[6 -6],Re_ValMin_X[6 6],Re_ValMin_Y[6 6],Re_ValMin_ReVal[6 6],Re_ValMin_ImVal[6 6],Re_ValMin_MagVal[6 6],Re_ValMin_FiltVal[6 6],Re_ValMin_PhaseCalc[6 6],Re_ValMin_MagCalc[6 6],Re_ValMin_X[-6 6],Re_ValMin_Y[-6 6],Re_ValMin_ReVal[-6 6],Re_ValMin_ImVal[-6 6],Re_ValMin_MagVal[-6 6],Re_ValMin_FiltVal[-6 6],Re_ValMin_PhaseCalc[-6 6],Re_ValMin_MagCalc[-6 6],Re_ValMin_X[-6 -6],Re_ValMin_Y[-6 -6],Re_ValMin_ReVal[-6 -6],Re_ValMin_ImVal[-6 -6],Re_ValMin_MagVal[-6 -6],Re_ValMin_FiltVal[-6 -6],Re_ValMin_PhaseCalc[-6 -6],Re_ValMin_MagCalc[-6 -6],Re_ValMin_X[6 -6],Re_ValMin_Y[6 -6],Re_ValMin_ReVal[6 -6],Re_ValMin_ImVal[6 -6],Re_ValMin_MagVal[6 -6],Re_ValMin_FiltVal[6 -6],Re_ValMin_PhaseCalc[6 -6],Re_ValMin_MagCalc[6 -6],Re_ValMax_X[6 6],Re_ValMax_Y[6 6],Re_ValMax_ReVal[6 6],Re_ValMax_ImVal[6 6],Re_ValMax_MagVal[6 6],Re_ValMax_FiltVal[6 6],Re_ValMax_PhaseCalc[6 6],Re_ValMax_MagCalc[6 6],Re_ValMax_X[-6 6],Re_ValMax_Y[-6 6],Re_ValMax_ReVal[-6 6],Re_ValMax_ImVal[-6 6],Re_ValMax_MagVal[-6 6],Re_ValMax_FiltVal[-6 6],Re_ValMax_PhaseCalc[-6 6],Re_ValMax_MagCalc[-6 6],Re_ValMax_X[-6 -6],Re_ValMax_Y[-6 -6],Re_ValMax_ReVal[-6 -6],Re_ValMax_ImVal[-6 -6],Re_ValMax_MagVal[-6 -6],Re_ValMax_FiltVal[-6 -6],Re_ValMax_PhaseCalc[-6 -6],Re_ValMax_MagCalc[-6 -6],Re_ValMax_X[6 -6],Re_ValMax_Y[6 -6],Re_ValMax_ReVal[6 -6],Re_ValMax_ImVal[6 -6],Re_ValMax_MagVal[6 -6],Re_ValMax_FiltVal[6 -6],Re_ValMax_PhaseCalc[6 -6],Re_ValMax_MagCalc[6 -6],Im_ValMin_X[6 6],Im_ValMin_Y[6 6],Im_ValMin_ReVal[6 6],Im_ValMin_ImVal[6 6],Im_ValMin_MagVal[6 6],Im_ValMin_FiltVal[6 6],Im_ValMin_PhaseCalc[6 6],Im_ValMin_MagCalc[6 6],Im_ValMin_X[-6 6],Im_ValMin_Y[-6 6],Im_ValMin_ReVal[-6 6],Im_ValMin_ImVal[-6 6],Im_ValMin_MagVal[-6 6],Im_ValMin_FiltVal[-6 6],Im_ValMin_PhaseCalc[-6 6],Im_ValMin_MagCalc[-6 6],Im_ValMin_X[-6 -6],Im_ValMin_Y[-6 -6],Im_ValMin_ReVal[-6 -6],Im_ValMin_ImVal[-6 -6],Im_ValMin_MagVal[-6 -6],Im_ValMin_FiltVal[-6 -6],Im_ValMin_PhaseCalc[-6 -6],Im_ValMin_MagCalc[-6 -6],Im_ValMin_X[6 -6],Im_ValMin_Y[6 -6],Im_ValMin_ReVal[6 -6],Im_ValMin_ImVal[6 -6],Im_ValMin_MagVal[6 -6],Im_ValMin_FiltVal[6 -6],Im_ValMin_PhaseCalc[6 -6],Im_ValMin_MagCalc[6 -6],Im_ValMax_X[6 6],Im_ValMax_Y[6 6],Im_ValMax_ReVal[6 6],Im_ValMax_ImVal[6 6],Im_ValMax_MagVal[6 6],Im_ValMax_FiltVal[6 6],Im_ValMax_PhaseCalc[6 6],Im_ValMax_MagCalc[6 6],Im_ValMax_X[-6 6],Im_ValMax_Y[-6 6],Im_ValMax_ReVal[-6 6],Im_ValMax_ImVal[-6 6],Im_ValMax_MagVal[-6 6],Im_ValMax_FiltVal[-6 6],Im_ValMax_PhaseCalc[-6 6],Im_ValMax_MagCalc[-6 6],Im_ValMax_X[-6 -6],Im_ValMax_Y[-6 -6],Im_ValMax_ReVal[-6 -6],Im_ValMax_ImVal[-6 -6],Im_ValMax_MagVal[-6 -6],Im_ValMax_FiltVal[-6 -6],Im_ValMax_PhaseCalc[-6 -6],Im_ValMax_MagCalc[-6 -6],Im_ValMax_X[6 -6],Im_ValMax_Y[6 -6],Im_ValMax_ReVal[6 -6],Im_ValMax_ImVal[6 -6],Im_ValMax_MagVal[6 -6],Im_ValMax_FiltVal[6 -6],Im_ValMax_PhaseCalc[6 -6],Im_ValMax_MagCalc[6 -6],Mag_X[6 6],Mag_Y[6 6],Mag_ReVal[6 6],Mag_ImVal[6 6],Mag_MagVal[6 6],Mag_FiltVal[6 6],Mag_PhaseCalc[6 6],Mag_MagCalc[6 6],Mag_X[-6 6],Mag_Y[-6 6],Mag_ReVal[-6 6],Mag_ImVal[-6 6],Mag_MagVal[-6 6],Mag_FiltVal[-6 6],Mag_PhaseCalc[-6 6],Mag_MagCalc[-6 6],Mag_X[-6 -6],Mag_Y[-6 -6],Mag_ReVal[-6 -6],Mag_ImVal[-6 -6],Mag_MagVal[-6 -6],Mag_FiltVal[-6 -6],Mag_PhaseCalc[-6 -6],Mag_MagCalc[-6 -6],Mag_X[6 -6],Mag_Y[6 -6],Mag_ReVal[6 -6],Mag_ImVal[6 -6],Mag_MagVal[6 -6],Mag_FiltVal[6 -6],Mag_PhaseCalc[6 -6],Mag_MagCalc[6 -6],Filt_X[6 6],Filt_Y[6 6],Filt_ReVal[6 6],Filt_ImVal[6 6],Filt_MagVal[6 6],Filt_FiltVal[6 6],Filt_PhaseCalc[6 6],Filt_MagCalc[6 6],Filt_X[-6 6],Filt_Y[-6 6],Filt_ReVal[-6 6],Filt_ImVal[-6 6],Filt_MagVal[-6 6],Filt_FiltVal[-6 6],Filt_PhaseCalc[-6 6],Filt_MagCalc[-6 6],Filt_X[-6 -6],Filt_Y[-6 -6],Filt_ReVal[-6 -6],Filt_ImVal[-6 -6],Filt_MagVal[-6 -6],Filt_FiltVal[-6 -6],Filt_PhaseCalc[-6 -6],Filt_MagCalc[-6 -6],Filt_X[6 -6],Filt_Y[6 -6],Filt_ReVal[6 -6],Filt_ImVal[6 -6],Filt_MagVal[6 -6],Filt_FiltVal[6 -6],Filt_PhaseCalc[6 -6],Filt_MagCalc[6 -6],Est_Xi[6 6],Est_Yi[6 6],Est_Xd[6 6],Est_Yd[6 6],Est_EstReVal[6 6],Est_EstImVal[6 6],Est_EstPhaseCalc[6 6],Est_EstMagCalc[6 6],Est_ReVal[6 6],Est_ImVal[6 6],Est_MagVal[6 6],Est_FiltVal[6 6],Est_PhaseCalc[6 6],Est_MagCalc[6 6],Est_Xi[-6 6],Est_Yi[-6 6],Est_Xd[-6 6],Est_Yd[-6 6],Est_EstReVal[-6 6],Est_EstImVal[-6 6],Est_EstPhaseCalc[-6 6],Est_EstMagCalc[-6 6],Est_ReVal[-6 6],Est_ImVal[-6 6],Est_MagVal[-6 6],Est_FiltVal[-6 6],Est_PhaseCalc[-6 6],Est_MagCalc[-6 6],Est_Xi[-6 -6],Est_Yi[-6 -6],Est_Xd[-6 -6],Est_Yd[-6 -6],Est_EstReVal[-6 -6],Est_EstImVal[-6 -6],Est_EstPhaseCalc[-6 -6],Est_EstMagCalc[-6 -6],Est_ReVal[-6 -6],Est_ImVal[-6 -6],Est_MagVal[-6 -6],Est_FiltVal[-6 -6],Est_PhaseCalc[-6 -6],Est_MagCalc[-6 -6],Est_Xi[6 -6],Est_Yi[6 -6],Est_Xd[6 -6],Est_Yd[6 -6],Est_EstReVal[6 -6],Est_EstImVal[6 -6],Est_EstPhaseCalc[6 -6],Est_EstMagCalc[6 -6],Est_ReVal[6 -6],Est_ImVal[6 -6],Est_MagVal[6 -6],Est_FiltVal[6 -6],Est_PhaseCalc[6 -6],Est_MagCalc[6 -6]
0.75,6,6,601.648,-1216.15,1356.83,0,-63.6776,1356.83,-6,6,601.648,-1216.15,1356.83,0,-63.6776,1356.83,-6,-6,601.648,1216.15,1356.83,0,63.6776,1356.83,6,-6,601.648,1216.15,1356.83,0,63.6776,1356.83,6,7,-778.409,-1629.53,1805.91,0,64.4667,1805.91,-6,7,-778.409,-1629.53,1805.91,0,64.4667,1805.91,-6,-7,-778.409,1629.53,1805.91,0,-64.4667,1805.91,6,-7,-778.409,1629.53,1805.91,0,-64.4667,1805.91,6,8,6473.79,-465.848,6490.53,1,-4.11586,6490.53,-6,8,6473.79,-465.848,6490.53,1,-4.11586,6490.53,-6,-8,6473.79,465.848,6490.53,1,4.11586,6490.53,6,-8,6473.79,465.848,6490.53,1,4.11586,6490.53,6,7,-778.409,-1629.53,1805.91,0,64.4667,1805.91,-6,7,-778.409,-1629.53,1805.91,0,64.4667,1805.91,-6,-9,-714.087,-1780.44,1918.3,0,68.1456,1918.3,6,-9,-714.087,-1780.44,1918.3,0,68.1456,1918.3,6,9,-714.087,1780.44,1918.3,0,-68.1456,1918.3,-6,9,-714.087,1780.44,1918.3,0,-68.1456,1918.3,-6,-7,-778.409,1629.53,1805.91,0,-64.4667,1805.91,6,-7,-778.409,1629.53,1805.91,0,-64.4667,1805.91,6,8,6473.79,-465.848,6490.53,1,-4.11586,6490.53,-6,8,6473.79,-465.848,6490.53,1,-4.11586,6490.53,-6,-8,6473.79,465.848,6490.53,1,4.11586,6490.53,6,-8,6473.79,465.848,6490.53,1,4.11586,6490.53,6,8,6473.79,-465.848,6490.53,1,-4.11586,6490.53,-6,8,6473.79,-465.848,6490.53,1,-4.11586,6490.53,-6,-8,6473.79,465.848,6490.53,1,4.11586,6490.53,6,-8,6473.79,465.848,6490.53,1,4.11586,6490.53,6,8,6,8,601.648,-1216.15,-63.6776,1356.83,6473.79,-465.848,6490.53,1,-4.11586,6490.53,-6,8,-6,8,601.648,-1216.15,-63.6776,1356.83,6473.79,-465.848,6490.53,1,-4.11586,6490.53,-6,-8,-6,-8,601.648,1216.15,63.6776,1356.83,6473.79,465.848,6490.53,1,4.11586,6490.53,6,-8,6,-8,601.648,1216.15,63.6776,1356.83,6473.79,465.848,6490.53,1,4.11586,6490.53
0.755,6,6,806.759,-1230.73,1471.58,0,-56.7546,1471.58,-6,6,806.759,-1230.73,1471.58,0,-56.7546,1471.58,-6,-6,806.759,1230.73,1471.58,0,56.7546,1471.58,6,-6,806.759,1230.73,1471.58,0,56.7546,1471.58,6,7,-807.982,-2025.37,2180.58,0,68.2514,2180.58,-6,7,-807.982,-2025.37,2180.58,0,68.2514,2180.58,-6,-7,-807.982,2025.37,2180.58,0,-68.2514,2180.58,6,-7,-807.982,2025.37,2180.58,0,-68.2514,2180.58,6,8,6287.97,450.039,6304.06,1,4.09375,6304.06,-6,8,6287.97,450.039,6304.06,1,4.09375,6304.06,-6,-8,6287.97,-450.039,6304.06,1,-4.09375,6304.06,6,-8,6287.97,-450.039,6304.06,1,-4.09375,6304.06,6,7,-807.982,-2025.37,2180.58,0,68.2514,2180.58,-6,7,-807.982,-2025.37,2180.58,0,68.2514,2180.58,-6,-10,548.813,-1270.07,1383.57,0,-66.6302,1383.57,6,-10,548.813,-1270.07,1383.57,0,-66.6302,1383.57,6,10,548.813,1270.07,1383.57,0,66.6302,1383.57,-6,10,548.813,1270.07,1383.57,0,66.6302,1383.57,-6,-7,-807.982,2025.37,2180.58,0,-68.2514,2180.58,6,-7,-807.982,2025.37,2180.58,0,-68.2514,2180.58,6,8,6287.97,450.039,6304.06,1,4.09375,6304.06,-6,8,6287.97,450.039,6304.06,1,4.09375,6304.06,-6,-8,6287.97,-450.039,6304.06,1,-4.09375,6304.06,6,-8,6287.97,-450.039,6304.06,1,-4.09375,6304.06,6,8,6287.97,450.039,6304.06,1,4.09375,6304.06,-6,8,6287.97,450.039,6304.06,1,4.09375,6304.06,-6,-8,6287.97,-450.039,6304.06,1,-4.09375,6304.06,6,-8,6287.97,-450.039,6304.06,1,-4.09375,6304.06,6,8,6,7.94702,806.759,-1230.73,-56.7546,1471.58,6287.97,450.039,6304.06,1,4.09375,6304.06,-6,8,-6,7.94702,806.759,-1230.73,-56.7546,1471.58,6287.97,450.039,6304.06,1,4.09375,6304.06,-6,-8,-6,-7.94702,806.759,1230.73,56.7546,1471.58,6287.97,-450.039,6304.06,1,-4.09375,6304.06,6,-8,6,-7.94702,806.759,1230.73,56.7546,1471.58,6287.97,-450.039,6304.06,1,-4.09375,6304.06
0.76,6,6,1025.84,-1183.92,1566.53,0,-49.0916,1566.53,-6,6,1025.84,-1183.92,1566.53,0,-49.0916,1566.53,-6,-6,1025.84,1183.92,1566.53,0,49.0916,1566.53,6,-6,1025.84,1183.92,1566.53,0,49.0916,1566.53,6,7,-787.718,-2501.84,2622.92,0,72.5231,2622.92,-6,7,-787.718,-2501.84,2622.92,0,72.5231,2622.92,-6,-7,-787.718,2501.84,2622.92,0,-72.5231,2622.92,6,-7,-787.718,2501.84,2622.92,0,-72.5231,2622.92,6,8,6116.05,1364.93,6266.51,1,12.5806,6266.51,-6,8,6116.05,1364.93,6266.51,1,12.5806,6266.51,-6,-8,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,6,-8,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,6,7,-787.718,-2501.84,2622.92,0,72.5231,2622.92,-6,7,-787.718,-2501.84,2622.92,0,72.5231,2622.92,-6,-8,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,6,-8,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,6,8,6116.05,1364.93,6266.51,1,12.5806,6266.51,-6,8,6116.05,1364.93,6266.51,1,12.5806,6266.51,-6,-7,-787.718,2501.84,2622.92,0,-72.5231,2622.92,6,-7,-787.718,2501.84,2622.92,0,-72.5231,2622.92,6,8,6116.05,1364.93,6266.51,1,12.5806,6266.51,-6,8,6116.05,1364.93,6266.51,1,12.5806,6266.51,-6,-8,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,6,-8,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,6,8,6116.05,1364.93,6266.51,1,12.5806,6266.51,-6,8,6116.05,1364.93,6266.51,1,12.5806,6266.51,-6,-8,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,6,-8,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,6,8,6,7.89474,1025.84,-1183.92,-49.0916,1566.53,6116.05,1364.93,6266.51,1,12.5806,6266.51,-6,8,-6,7.89474,1025.84,-1183.92,-49.0916,1566.53,6116.05,1364.93,6266.51,1,12.5806,6266.51,-6,-8,-6,-7.89474,1025.84,1183.92,49.0916,1566.53,6116.05,-1364.93,6266.51,1,-12.5806,6266.51,6,-8,6,-7.89474,1025.84,1183.92,49.0916,1566.53,6116.05,-1364.93,6266.51,1,-12.5806,6266.51
0.765,6,6,1172.13,-1128.82,1627.3,0,-43.9215,1627.3,-6,6,1172.13,-1128.82,1627.3,0,-43.9215,1627.3,-6,-6,1172.13,1128.82,1627.3,0,43.9215,1627.3,6,-6,1172.13,1128.82,1627.3,0,43.9215,1627.3,6,7,-669.005,-2959.33,3034.01,0,77.2615,3034.01,-6,7,-669.005,-2959.33,3034.01,0,77.2615,3034.01,-6,-7,-669.005,2959.33,3034.01,0,-77.2615,3034.01,6,-7,-669.005,2959.33,3034.01,0,-77.2615,3034.01,6,8,5826.06,2182.73,6221.51,1,20.5384,6221.51,-6,8,5826.06,2182.73,6221.51,1,20.5384,6221.51,-6,-8,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,6,-8,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,6,7,-669.005,-2959.33,3034.01,0,77.2615,3034.01,-6,7,-669.005,-2959.33,3034.01,0,77.2615,3034.01,-6,-8,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,6,-8,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,6,8,5826.06,2182.73,6221.51,1,20.5384,6221.51,-6,8,5826.06,2182.73,6221.51,1,20.5384,6221.51,-6,-7,-669.005,2959.33,3034.01,0,-77.2615,3034.01,6,-7,-669.005,2959.33,3034.01,0,-77.2615,3034.01,6,8,5826.06,2182.73,6221.51,1,20.5384,6221.51,-6,8,5826.06,2182.73,6221.51,1,20.5384,6221.51,-6,-8,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,6,-8,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,6,8,5826.06,2182.73,6221.51,1,20.5384,6221.51,-6,8,5826.06,2182.73,6221.51,1,20.5384,6221.51,-6,-8,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,6,-8,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,6,8,6,7.84314,1172.13,-1128.82,-43.9215,1627.3,5826.06,2182.73,6221.51,1,20.5384,6221.51,-6,8,-6,7.84314,1172.13,-1128.82,-43.9215,1627.3,5826.06,2182.73,6221.51,1,20.5384,6221.51,-6,-8,-6,-7.84314,1172.13,1128.82,43.9215,1627.3,5826.06,-2182.73,6221.51,1,-20.5384,6221.51,6,-8,6,-7.84314,1172.13,1128.82,43.9215,1627.3,5826.06,-2182.73,6221.51,1,-20.5384,6221.51
0.77,6,6,1210.14,-1117.74,1647.36,0,-42.7269,1647.36,-6,6,1210.14,-1117.74,1647.36,0,-42.7269,1647.36,-6,-6,1210.14,1117.74,1647.36,0,42.7269,1647.36,6,-6,1210.14,1117.74,1647.36,0,42.7269,1647.36,6,7,-392.747,-3286.93,3310.32,0,83.1862,3310.32,-6,7,-392.747,-3286.93,3310.32,0,83.1862,3310.32,-6,-7,-392.747,3286.93,3310.32,0,-83.1862,3310.32,6,-7,-392.747,3286.93,3310.32,0,-83.1862,3310.32,6,8,5457.37,2757.21,6114.33,1,26.8041,6114.33,-6,8,5457.37,2757.21,6114.33,1,26.8041,6114.33,-6,-8,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,6,-8,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,6,7,-392.747,-3286.93,3310.32,0,83.1862,3310.32,-6,7,-392.747,-3286.93,3310.32,0,83.1862,3310.32,-6,-8,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,6,-8,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,6,8,5457.37,2757.21,6114.33,1,26.8041,6114.33,-6,8,5457.37,2757.21,6114.33,1,26.8041,6114.33,-6,-7,-392.747,3286.93,3310.32,0,-83.1862,3310.32,6,-7,-392.747,3286.93,3310.32,0,-83.1862,3310.32,6,8,5457.37,2757.21,6114.33,1,26.8041,6114.33,-6,8,5457.37,2757.21,6114.33,1,26.8041,6114.33,-6,-8,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,6,-8,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,6,8,5457.37,2757.21,6114.33,1,26.8041,6114.33,-6,8,5457.37,2757.21,6114.33,1,26.8041,6114.33,-6,-8,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,6,-8,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,6,8,6,7.79221,1210.14,-1117.74,-42.7269,1647.36,5457.37,2757.21,6114.33,1,26.8041,6114.33,-6,8,-6,7.79221,1210.14,-1117.74,-42.7269,1647.36,5457.37,2757.21,6114.33,1,26.8041,6114.33,-6,-8,-6,-7.79221,1210.14,1117.74,42.7269,1647.36,5457.37,-2757.21,6114.33,1,-26.8041,6114.33,6,-8,6,-7.79221,1210.14,1117.74,42.7269,1647.36,5457.37,-2757.21,6114.33,1,-26.8041,6114.33
0.775,6,6,1239.59,-1064.05,1633.64,0,-40.6425,1633.64,-6,6,1239.59,-1064.05,1633.64,0,-40.6425,1633.64,-6,-6,1239.59,1064.05,1633.64,0,40.6425,1633.64,6,-6,1239.59,1064.05,1633.64,0,40.6425,1633.64,6,7,-164.286,-3569.15,3572.93,0,87.3646,3572.93,-6,7,-164.286,-3569.15,3572.93,0,87.3646,3572.93,-6,-7,-164.286,3569.15,3572.93,0,-87.3646,3572.93,6,-7,-164.286,3569.15,3572.93,0,-87.3646,3572.93,6,8,5039.18,3307.04,6027.42,1,33.2755,6027.42,-6,8,5039.18,3307.04,6027.42,1,33.2755,6027.42,-6,-8,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,6,-8,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,6,7,-164.286,-3569.15,3572.93,0,87.3646,3572.93,-6,7,-164.286,-3569.15,3572.93,0,87.3646,3572.93,-6,-8,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,6,-8,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,6,8,5039.18,3307.04,6027.42,1,33.2755,6027.42,-6,8,5039.18,3307.04,6027.42,1,33.2755,6027.42,-6,-7,-164.286,3569.15,3572.93,0,-87.3646,3572.93,6,-7,-164.286,3569.15,3572.93,0,-87.3646,3572.93,6,8,5039.18,3307.04,6027.42,1,33.2755,6027.42,-6,8,5039.18,3307.04,6027.42,1,33.2755,6027.42,-6,-8,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,6,-8,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,6,8,5039.18,3307.04,6027.42,1,33.2755,6027.42,-6,8,5039.18,3307.04,6027.42,1,33.2755,6027.42,-6,-8,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,6,-8,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,6,8,6,7.74194,1239.59,-1064.05,-40.6425,1633.64,5039.18,3307.04,6027.42,1,33.2755,6027.42,-6,8,-6,7.74194,1239.59,-1064.05,-40.6425,1633.64,5039.18,3307.04,6027.42,1,33.2755,6027.42,-6,-8,-6,-7.74194,1239.59,1064.05,40.6425,1633.64,5039.18,-3307.04,6027.42,1,-33.2755,6027.42,6,-8,6,-7.74194,1239.59,1064.05,40.6425,1633.64,5039.18,-3307.04,6027.42,1,-33.2755,6027.42
0.78,6,6,1337.17,-1007.69,1674.36,0,-37.0017,1674.36,-6,6,1337.17,-1007.69,1674.36,0,-37.0017,1674.36,-6,-6,1337.17,1007.69,1674.36,0,37.0017,1674.36,6,-6,1337.17,1007.69,1674.36,0,37.0017,1674.36,6,4,-38.3616,-102.86,109.781,0,69.547,109.781,-6,4,-38.3616,-102.86,109.781,0,69.547,109.781,-6,-4,-38.3616,102.86,109.781,0,-69.547,109.781,6,-4,-38.3616,102.86,109.781,0,-69.547,109.781,6,8,4499.86,3831.11,5909.83,1,40.4105,5909.83,-6,8,4499.86,3831.11,5909.83,1,40.4105,5909.83,-6,-8,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,6,-8,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,6,7,138.631,-3856.26,3858.75,0,-87.9411,3858.75,-6,7,138.631,-3856.26,3858.75,0,-87.9411,3858.75,-6,-8,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,6,-8,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,6,8,4499.86,3831.11,5909.83,1,40.4105,5909.83,-6,8,4499.86,3831.11,5909.83,1,40.4105,5909.83,-6,-7,138.631,3856.26,3858.75,0,87.9411,3858.75,6,-7,138.631,3856.26,3858.75,0,87.9411,3858.75,6,8,4499.86,3831.11,5909.83,1,40.4105,5909.83,-6,8,4499.86,3831.11,5909.83,1,40.4105,5909.83,-6,-8,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,6,-8,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,6,8,4499.86,3831.11,5909.83,1,40.4105,5909.83,-6,8,4499.86,3831.11,5909.83,1,40.4105,5909.83,-6,-8,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,6,-8,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,6,8,6,7.69231,1337.17,-1007.69,-37.0017,1674.36,4499.86,3831.11,5909.83,1,40.4105,5909.83,-6,8,-6,7.69231,1337.17,-1007.69,-37.0017,1674.36,4499.86,3831.11,5909.83,1,40.4105,5909.83,-6,-8,-6,-7.69231,1337.17,1007.69,37.0017,1674.36,4499.86,-3831.11,5909.83,1,-40.4105,5909.83,6,-8,6,-7.69231,1337.17,1007.69,37.0017,1674.36,4499.86,-3831.11,5909.83,1,-40.4105,5909.83
0.785,6,6,1350.65,-792.472,1565.98,0,-30.4015,1565.98,-6,6,1350.65,-792.472,1565.98,0,-30.4015,1565.98,-6,-6,1350.65,792.472,1565.98,0,30.4015,1565.98,6,-6,1350.65,792.472,1565.98,0,30.4015,1565.98,-6,10,-55.4446,7.08241,55.8951,0,-7.27945,55.8951,-6,0,-96.804,9.02965e-14,96.804,0,-5.34442e-14,96.804,6,0,-96.804,-1.00544e-13,96.804,0,5.95094e-14,96.804,6,-10,-55.4446,-7.08241,55.8951,0,7.27945,55.8951,6,8,4040.47,4163.68,5801.87,1,45.8604,5801.87,-6,8,4040.47,4163.68,5801.87,1,45.8604,5801.87,-6,-8,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,6,-8,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,6,7,450.557,-4130.61,4155.11,0,-83.7749,4155.11,-6,7,450.557,-4130.61,4155.11,0,-83.7749,4155.11,-6,-8,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,6,-8,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,6,8,4040.47,4163.68,5801.87,1,45.8604,5801.87,-6,8,4040.47,4163.68,5801.87,1,45.8604,5801.87,-6,-7,450.557,4130.61,4155.11,0,83.7749,4155.11,6,-7,450.557,4130.61,4155.11,0,83.7749,4155.11,6,8,4040.47,4163.68,5801.87,1,45.8604,5801.87,-6,8,4040.47,4163.68,5801.87,1,45.8604,5801.87,-6,-8,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,6,-8,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,6,8,4040.47,4163.68,5801.87,1,45.8604,5801.87,-6,8,4040.47,4163.68,5801.87,1,45.8604,5801.87,-6,-8,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,6,-8,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,6,8,6,7.64331,1350.65,-792.472,-30.4015,1565.98,4040.47,4163.68,5801.87,1,45.8604,5801.87,-6,8,-6,7.64331,1350.65,-792.472,-30.4015,1565.98,4040.47,4163.68,5801.87,1,45.8604,5801.87,-6,-8,-6,-7.64331,1350.65,792.472,30.4015,1565.98,4040.47,-4163.68,5801.87,1,-45.8604,5801.87,6,-8,6,-7.64331,1350.65,792.472,30.4015,1565.98,4040.47,-4163.68,5801.87,1,-45.8604,5801.87
0.79,6,6,1281.81,-546.529,1393.46,0,-23.0921,1393.46,-6,6,1281.81,-546.529,1393.46,0,-23.0921,1393.46,-6,-6,1281.81,546.529,1393.46,0,23.0921,1393.46,6,-6,1281.81,546.529,1393.46,0,23.0921,1393.46,6,10,-170.161,-28.7418,172.571,0,9.5873,172.571,-6,10,-170.161,-28.7418,172.571,0,9.5873,172.571,-6,-10,-170.161,28.7418,172.571,0,-9.5873,172.571,6,-10,-170.161,28.7418,172.571,0,-9.5873,172.571,6,8,3523.58,4367.31,5611.5,1,51.1031,5611.5,-6,8,3523.58,4367.31,5611.5,1,51.1031,5611.5,-6,-8,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,6,-8,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,6,7,997.854,-4320.35,4434.09,0,-76.9947,4434.09,-6,7,997.854,-4320.35,4434.09,0,-76.9947,4434.09,-6,-8,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,6,-8,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,6,8,3523.58,4367.31,5611.5,1,51.1031,5611.5,-6,8,3523.58,4367.31,5611.5,1,51.1031,5611.5,-6,-7,997.854,4320.35,4434.09,0,76.9947,4434.09,6,-7,997.854,4320.35,4434.09,0,76.9947,4434.09,6,8,3523.58,4367.31,5611.5,1,51.1031,5611.5,-6,8,3523.58,4367.31,5611.5,1,51.1031,5611.5,-6,-8,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,6,-8,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,6,8,3523.58,4367.31,5611.5,1,51.1031,5611.5,-6,8,3523.58,4367.31,5611.5,1,51.1031,5611.5,-6,-8,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,6,-8,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,6,8,6,7.59494,1281.81,-546.529,-23.0921,1393.46,3523.58,4367.31,5611.5,1,51.1031,5611.5,-6,8,-6,7.59494,1281.81,-546.529,-23.0921,1393.46,3523.58,4367.31,5611.5,1,51.1031,5611.5,-6,-8,-6,-7.59494,1281.81,546.529,23.0921,1393.46,3523.58,-4367.31,5611.5,1,-51.1031,5611.5,6,-8,6,-7.59494,1281.81,546.529,23.0921,1393.46,3523.58,-4367.31,5611.5,1,-51.1031,5611.5
0.795,6,6,1132.64,-394.788,1199.47,0,-19.2162,1199.47,-6,6,1132.64,-394.788,1199.47,0,-19.2162,1199.47,-6,-6,1132.64,394.788,1199.47,0,19.2162,1199.47,6,-6,1132.64,394.788,1199.47,0,19.2162,1199.47,6,10,-107.686,-30.795,112.003,0,15.9589,112.003,-6,10,-107.686,-30.795,112.003,0,15.9589,112.003,-6,-10,-107.686,30.795,112.003,0,-15.9589,112.003,6,-10,-107.686,30.795,112.003,0,-15.9589,112.003,6,8,2905.53,4448.57,5313.37,1,56.8499,5313.37,-6,8,2905.53,4448.57,5313.37,1,56.8499,5313.37,-6,-8,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,6,-8,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,6,7,1613.63,-4436.59,4720.93,0,-70.0132,4720.93,-6,7,1613.63,-4436.59,4720.93,0,-70.0132,4720.93,-6,-8,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,6,-8,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,6,8,2905.53,4448.57,5313.37,1,56.8499,5313.37,-6,8,2905.53,4448.57,5313.37,1,56.8499,5313.37,-6,-7,1613.63,4436.59,4720.93,0,70.0132,4720.93,6,-7,1613.63,4436.59,4720.93,0,70.0132,4720.93,6,8,2905.53,4448.57,5313.37,1,56.8499,5313.37,-6,8,2905.53,4448.57,5313.37,1,56.8499,5313.37,-6,-8,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,6,-8,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,6,8,2905.53,4448.57,5313.37,1,56.8499,5313.37,-6,8,2905.53,4448.57,5313.37,1,56.8499,5313.37,-6,-8,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,6,-8,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,6,8,6,7.54717,1132.64,-394.788,-19.2162,1199.47,2905.53,4448.57,5313.37,1,56.8499,5313.37,-6,8,-6,7.54717,1132.64,-394.788,-19.2162,1199.47,2905.53,4448.57,5313.37,1,56.8499,5313.37,-6,-8,-6,-7.54717,1132.64,394.788,19.2162,1199.47,2905.53,-4448.57,5313.37,1,-56.8499,5313.37,6,-8,6,-7.54717,1132.64,394.788,19.2162,1199.47,2905.53,-4448.57,5313.37,1,-56.8499,5313.37
0.8,6,6,1057.77,-187.283,1074.23,0,-10.0404,1074.23,-6,6,1057.77,-187.283,1074.23,0,-10.0404,1074.23,-6,-6,1057.77,187.283,1074.23,0,10.0404,1074.23,6,-6,1057.77,187.283,1074.23,0,10.0404,1074.23,6,4,-21.2609,-596.681,597.06,0,87.9593,597.06,-6,4,-21.2609,-596.681,597.06,0,87.9593,597.06,-6,-4,-21.2609,596.681,597.06,0,-87.9593,597.06,6,-4,-21.2609,596.681,597.06,0,-87.9593,597.06,6,7,2287.39,-4577.72,5117.39,1,-63.4497,5117.39,-6,7,2287.39,-4577.72,5117.39,1,-63.4497,5117.39,-6,-7,2287.39,4577.72,5117.39,1,63.4497,5117.39,6,-7,2287.39,4577.72,5117.39,1,63.4497,5117.39,6,7,2287.39,-4577.72,5117.39,1,-63.4497,5117.39,-6,7,2287.39,-4577.72,5117.39,1,-63.4497,5117.39,-6,-8,2249.14,-4460,4995.02,0,-63.2386,4995.02,6,-8,2249.14,-4460,4995.02,0,-63.2386,4995.02,6,8,2249.14,4460,4995.02,0,63.2386,4995.02,-6,8,2249.14,4460,4995.02,0,63.2386,4995.02,-6,-7,2287.39,4577.72,5117.39,1,63.4497,5117.39,6,-7,2287.39,4577.72,5117.39,1,63.4497,5117.39,6,7,2287.39,-4577.72,5117.39,1,-63.4497,5117.39,-6,7,2287.39,-4577.72,5117.39,1,-63.4497,5117.39,-6,-7,2287.39,4577.72,5117.39,1,63.4497,5117.39,6,-7,2287.39,4577.72,5117.39,1,63.4497,5117.39,6,7,2287.39,-4577.72,5117.39,1,-63.4497,5117.39,-6,7,2287.39,-4577.72,5117.39,1,-63.4497,5117.39,-6,-7,2287.39,4577.72,5117.39,1,63.4497,5117.39,6,-7,2287.39,4577.72,5117.39,1,63.4497,5117.39,6,8,6,7.5,1057.77,-187.283,-10.0404,1074.23,2249.14,4460,4995.02,0,63.2386,4995.02,-6,8,-6,7.5,1057.77,-187.283,-10.0404,1074.23,2249.14,4460,4995.02,0,63.2386,4995.02,-6,-8,-6,-7.5,1057.77,187.283,10.0404,1074.23,2249.14,-4460,4995.02,0,-63.2386,4995.02,6,-8,6,-7.5,1057.77,187.283,10.0404,1074.23,2249.14,-4460,4995.02,0,-63.2386,4995.02
0.805,6,6,1068.71,-77.9005,1071.54,0,-4.16905,1071.54,-6,6,1068.71,-77.9005,1071.54,0,-4.16905,1071.54,-6,-6,1068.71,77.9005,1071.54,0,4.16905,1071.54,6,-6,1068.71,77.9005,1071.54,0,4.16905,1071.54,-11,7,-3.68701e-13,4.98967e-13,6.2041e-13,0,-53.5382,6.2041e-13,-11,-7,-4.57151e-13,-5.33117e-13,7.02282e-13,0,49.3867,7.02282e-13,-4,-7,-3.74008e-13,-1.4639e-13,4.01636e-13,0,21.3758,4.01636e-13,-11,-3,-3.71973e-13,-7.77359e-14,3.80009e-13,0,11.8039,3.80009e-13,6,7,2853.4,-4603.5,5416.1,1,-58.208,5416.1,-6,7,2853.4,-4603.5,5416.1,1,-58.208,5416.1,-6,-7,2853.4,4603.5,5416.1,1,58.208,5416.1,6,-7,2853.4,4603.5,5416.1,1,58.208,5416.1,6,7,2853.4,-4603.5,5416.1,1,-58.208,5416.1,-6,7,2853.4,-4603.5,5416.1,1,-58.208,5416.1,-6,-8,1584.07,-4283.04,4566.58,0,-69.7032,4566.58,6,-8,1584.07,-4283.04,4566.58,0,-69.7032,4566.58,6,8,1584.07,4283.04,4566.58,0,69.7032,4566.58,-6,8,1584.07,4283.04,4566.58,0,69.7032,4566.58,-6,-7,2853.4,4603.5,5416.1,1,58.208,5416.1,6,-7,2853.4,4603.5,5416.1,1,58.208,5416.1,6,7,2853.4,-4603.5,5416.1,1,-58.208,5416.1,-6,7,2853.4,-4603.5,5416.1,1,-58.208,5416.1,-6,-7,2853.4,4603.5,5416.1,1,58.208,5416.1,6,-7,2853.4,4603.5,5416.1,1,58.208,5416.1,6,7,2853.4,-4603.5,5416.1,1,-58.208,5416.1,-6,7,2853.4,-4603.5,5416.1,1,-58.208,5416.1,-6,-7,2853.4,4603.5,5416.1,1,58.208,5416.1,6,-7,2853.4,4603.5,5416.1,1,58.208,5416.1,6,7,6,7.45342,1068.71,-77.9005,-4.16905,1071.54,2853.4,-4603.5,5416.1,1,-58.208,5416.1,-6,7,-6,7.45342,1068.71,-77.9005,-4.16905,1071.54,2853.4,-4603.5,5416.1,1,-58.208,5416.1,-6,-7,-6,-7.45342,1068.71,77.9005,4.16905,1071.54,2853.4,4603.5,5416.1,1,58.208,5416.1,6,-7,6,-7.45342,1068.71,77.9005,4.16905,1071.54,2853.4,4603.5,5416.1,1,58.208,5416.1
0.81,6,6,1106.21,63.5959,1108.03,0,3.29032,1108.03,-6,6,1106.21,63.5959,1108.03,0,3.29032,1108.03,-6,-6,1106.21,-63.5959,1108.03,0,-3.29032,1108.03,6,-6,1106.21,-63.5959,1108.03,0,-3.29032,1108.03,6,5,-170.231,-42.7224,175.51,0,14.0884,175.51,-6,5,-170.231,-42.7224,175.51,0,14.0884,175.51,-6,-5,-170.231,42.7224,175.51,0,-14.0884,175.51,6,-5,-170.231,42.7224,175.51,0,-14.0884,175.51,6,7,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,-6,7,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,-6,-7,3462.17,4629.97,5781.28,1,53.2118,5781.28,6,-7,3462.17,4629.97,5781.28,1,53.2118,5781.28,6,7,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,-6,7,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,-6,-8,952.831,-4134.55,4242.92,0,-77.0224,4242.92,6,-8,952.831,-4134.55,4242.92,0,-77.0224,4242.92,6,8,952.831,4134.55,4242.92,0,77.0224,4242.92,-6,8,952.831,4134.55,4242.92,0,77.0224,4242.92,-6,-7,3462.17,4629.97,5781.28,1,53.2118,5781.28,6,-7,3462.17,4629.97,5781.28,1,53.2118,5781.28,6,7,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,-6,7,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,-6,-7,3462.17,4629.97,5781.28,1,53.2118,5781.28,6,-7,3462.17,4629.97,5781.28,1,53.2118,5781.28,6,7,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,-6,7,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,-6,-7,3462.17,4629.97,5781.28,1,53.2118,5781.28,6,-7,3462.17,4629.97,5781.28,1,53.2118,5781.28,6,7,6,7.40741,1106.21,63.5959,3.29032,1108.03,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,-6,7,-6,7.40741,1106.21,63.5959,3.29032,1108.03,3462.17,-4629.97,5781.28,1,-53.2118,5781.28,-6,-7,-6,-7.40741,1106.21,-63.5959,-3.29032,1108.03,3462.17,4629.97,5781.28,1,53.2118,5781.28,6,-7,6,-7.40741,1106.21,-63.5959,-3.29032,1108.03,3462.17,4629.97,5781.28,1,53.2118,5781.28
0.815,6,6,880.241,22.8629,880.538,0,1.48783,880.538,-6,6,880.241,22.8629,880.538,0,1.48783,880.538,-6,-6,880.241,-22.8629,880.538,0,-1.48783,880.538,6,-6,880.241,-22.8629,880.538,0,-1.48783,880.538,6,5,-168.284,-5.83541,168.385,0,1.986,168.385,-6,5,-168.284,-5.83541,168.385,0,1.986,168.385,-6,-5,-168.284,5.83541,168.385,0,-1.986,168.385,6,-5,-168.284,5.83541,168.385,0,-1.986,168.385,6,7,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,-6,7,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,-6,-7,4092.33,4390.07,6001.65,1,47.0103,6001.65,6,-7,4092.33,4390.07,6001.65,1,47.0103,6001.65,6,7,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,-6,7,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,-6,-8,414.49,-3889.75,3911.77,0,-83.9175,3911.77,6,-8,414.49,-3889.75,3911.77,0,-83.9175,3911.77,6,8,414.49,3889.75,3911.77,0,83.9175,3911.77,-6,8,414.49,3889.75,3911.77,0,83.9175,3911.77,-6,-7,4092.33,4390.07,6001.65,1,47.0103,6001.65,6,-7,4092.33,4390.07,6001.65,1,47.0103,6001.65,6,7,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,-6,7,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,-6,-7,4092.33,4390.07,6001.65,1,47.0103,6001.65,6,-7,4092.33,4390.07,6001.65,1,47.0103,6001.65,6,7,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,-6,7,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,-6,-7,4092.33,4390.07,6001.65,1,47.0103,6001.65,6,-7,4092.33,4390.07,6001.65,1,47.0103,6001.65,6,7,6,7.36196,880.241,22.8629,1.48783,880.538,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,-6,7,-6,7.36196,880.241,22.8629,1.48783,880.538,4092.33,-4390.07,6001.65,1,-47.0103,6001.65,-6,-7,-6,-7.36196,880.241,-22.8629,-1.48783,880.538,4092.33,4390.07,6001.65,1,47.0103,6001.65,6,-7,6,-7.36196,880.241,-22.8629,-1.48783,880.538,4092.33,4390.07,6001.65,1,47.0103,6001.65
0.82,6,6,706.605,63.1078,709.418,0,5.10362,709.418,-6,6,706.605,63.1078,709.418,0,5.10362,709.418,-6,-6,706.605,-63.1078,709.418,0,-5.10362,709.418,6,-6,706.605,-63.1078,709.418,0,-5.10362,709.418,6,5,-156.22,-131.369,204.114,0,40.0614,204.114,-6,5,-156.22,-131.369,204.114,0,40.0614,204.114,-6,-5,-156.22,131.369,204.114,0,-40.0614,204.114,6,-5,-156.22,131.369,204.114,0,-40.0614,204.114,6,7,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,-6,7,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,-6,-7,4762.9,4149.81,6317.14,1,41.0649,6317.14,6,-7,4762.9,4149.81,6317.14,1,41.0649,6317.14,6,7,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,-6,7,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,-6,-8,-145.996,-3559.56,3562.55,0,87.6513,3562.55,6,-8,-145.996,-3559.56,3562.55,0,87.6513,3562.55,6,8,-145.996,3559.56,3562.55,0,-87.6513,3562.55,-6,8,-145.996,3559.56,3562.55,0,-87.6513,3562.55,-6,-7,4762.9,4149.81,6317.14,1,41.0649,6317.14,6,-7,4762.9,4149.81,6317.14,1,41.0649,6317.14,6,7,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,-6,7,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,-6,-7,4762.9,4149.81,6317.14,1,41.0649,6317.14,6,-7,4762.9,4149.81,6317.14,1,41.0649,6317.14,6,7,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,-6,7,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,-6,-7,4762.9,4149.81,6317.14,1,41.0649,6317.14,6,-7,4762.9,4149.81,6317.14,1,41.0649,6317.14,6,7,6,7.31707,706.605,63.1078,5.10362,709.418,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,-6,7,-6,7.31707,706.605,63.1078,5.10362,709.418,4762.9,-4149.81,6317.14,1,-41.0649,6317.14,-6,-7,-6,-7.31707,706.605,-63.1078,-5.10362,709.418,4762.9,4149.81,6317.14,1,41.0649,6317.14,6,-7,6,-7.31707,706.605,-63.1078,-5.10362,709.418,4762.9,4149.81,6317.14,1,41.0649,6317.14
0.825,6,6,573.943,91.106,581.129,0,9.01971,581.129,-6,6,573.943,91.106,581.129,0,9.01971,581.129,-6,-6,573.943,-91.106,581.129,0,-9.01971,581.129,6,-6,573.943,-91.106,581.129,0,-9.01971,581.129,6,8,-519.711,3211.82,3253.6,0,-80.8085,3253.6,-6,8,-519.711,3211.82,3253.6,0,-80.8085,3253.6,-6,-8,-519.711,-3211.82,3253.6,0,80.8085,3253.6,6,-8,-519.711,-3211.82,3253.6,0,80.8085,3253.6,6,7,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,-6,7,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,-6,-7,5221.54,3912.99,6525.03,1,36.8477,6525.03,6,-7,5221.54,3912.99,6525.03,1,36.8477,6525.03,6,7,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,-6,7,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,-6,-8,-519.711,-3211.82,3253.6,0,80.8085,3253.6,6,-8,-519.711,-3211.82,3253.6,0,80.8085,3253.6,6,8,-519.711,3211.82,3253.6,0,-80.8085,3253.6,-6,8,-519.711,3211.82,3253.6,0,-80.8085,3253.6,-6,-7,5221.54,3912.99,6525.03,1,36.8477,6525.03,6,-7,5221.54,3912.99,6525.03,1,36.8477,6525.03,6,7,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,-6,7,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,-6,-7,5221.54,3912.99,6525.03,1,36.8477,6525.03,6,-7,5221.54,3912.99,6525.03,1,36.8477,6525.03,6,7,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,-6,7,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,-6,-7,5221.54,3912.99,6525.03,1,36.8477,6525.03,6,-7,5221.54,3912.99,6525.03,1,36.8477,6525.03,6,7,6,7.27273,573.943,91.106,9.01971,581.129,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,-6,7,-6,7.27273,573.943,91.106,9.01971,581.129,5221.54,-3912.99,6525.03,1,-36.8477,6525.03,-6,-7,-6,-7.27273,573.943,-91.106,-9.01971,581.129,5221.54,3912.99,6525.03,1,36.8477,6525.03,6,-7,6,-7.27273,573.943,-91.106,-9.01971,581.129,5221.54,3912.99,6525.03,1,36.8477,6525.03
0.83,6,6,353.935,-52.2482,357.77,0,-8.39741,357.77,-6,6,353.935,-52.2482,357.77,0,-8.39741,357.77,-6,-6,353.935,52.2482,357.77,0,8.39741,357.77,6,-6,353.935,52.2482,357.77,0,8.39741,357.77,6,8,-733.043,2920.55,3011.14,0,-75.9101,3011.14,-6,8,-733.043,2920.55,3011.14,0,-75.9101,3011.14,-6,-8,-733.043,-2920.55,3011.14,0,75.9101,3011.14,6,-8,-733.043,-2920.55,3011.14,0,75.9101,3011.14,6,7,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,-6,7,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,-6,-7,5671.13,3479.73,6653.59,1,31.5327,6653.59,6,-7,5671.13,3479.73,6653.59,1,31.5327,6653.59,6,7,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,-6,7,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,-6,-8,-733.043,-2920.55,3011.14,0,75.9101,3011.14,6,-8,-733.043,-2920.55,3011.14,0,75.9101,3011.14,6,8,-733.043,2920.55,3011.14,0,-75.9101,3011.14,-6,8,-733.043,2920.55,3011.14,0,-75.9101,3011.14,-6,-7,5671.13,3479.73,6653.59,1,31.5327,6653.59,6,-7,5671.13,3479.73,6653.59,1,31.5327,6653.59,6,7,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,-6,7,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,-6,-7,5671.13,3479.73,6653.59,1,31.5327,6653.59,6,-7,5671.13,3479.73,6653.59,1,31.5327,6653.59,6,7,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,-6,7,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,-6,-7,5671.13,3479.73,6653.59,1,31.5327,6653.59,6,-7,5671.13,3479.73,6653.59,1,31.5327,6653.59,6,7,6,7.22892,353.935,-52.2482,-8.39741,357.77,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,-6,7,-6,7.22892,353.935,-52.2482,-8.39741,357.77,5671.13,-3479.73,6653.59,1,-31.5327,6653.59,-6,-7,-6,-7.22892,353.935,52.2482,8.39741,357.77,5671.13,3479.73,6653.59,1,31.5327,6653.59,6,-7,6,-7.22892,353.935,52.2482,8.39741,357.77,5671.13,3479.73,6653.59,1,31.5327,6653.59
0.835,6,6,28.6974,-82.5799,87.4241,0,-70.8371,87.4241,-6,6,28.6974,-82.5799,87.4241,0,-70.8371,87.4241,-6,-6,28.6974,82.5799,87.4241,0,70.8371,87.4241,6,-6,28.6974,82.5799,87.4241,0,70.8371,87.4241,6,8,-807.145,2601.94,2724.26,0,-72.7657,2724.26,-6,8,-807.145,2601.94,2724.26,0,-72.7657,2724.26,-6,-8,-807.145,-2601.94,2724.26,0,72.7657,2724.26,6,-8,-807.145,-2601.94,2724.26,0,72.7657,2724.26,6,7,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,-6,7,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,-6,-7,6041.52,2947.13,6722.02,1,26.0037,6722.02,6,-7,6041.52,2947.13,6722.02,1,26.0037,6722.02,6,7,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,-6,7,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,-6,-8,-807.145,-2601.94,2724.26,0,72.7657,2724.26,6,-8,-807.145,-2601.94,2724.26,0,72.7657,2724.26,6,8,-807.145,2601.94,2724.26,0,-72.7657,2724.26,-6,8,-807.145,2601.94,2724.26,0,-72.7657,2724.26,-6,-7,6041.52,2947.13,6722.02,1,26.0037,6722.02,6,-7,6041.52,2947.13,6722.02,1,26.0037,6722.02,6,7,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,-6,7,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,-6,-7,6041.52,2947.13,6722.02,1,26.0037,6722.02,6,-7,6041.52,2947.13,6722.02,1,26.0037,6722.02,6,7,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,-6,7,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,-6,-7,6041.52,2947.13,6722.02,1,26.0037,6722.02,6,-7,6041.52,2947.13,6722.02,1,26.0037,6722.02,6,7,6,7.18563,28.6974,-82.5799,-70.8371,87.4241,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,-6,7,-6,7.18563,28.6974,-82.5799,-70.8371,87.4241,6041.52,-2947.13,6722.02,1,-26.0037,6722.02,-6,-7,-6,-7.18563,28.6974,82.5799,70.8371,87.4241,6041.52,2947.13,6722.02,1,26.0037,6722.02,6,-7,6,-7.18563,28.6974,82.5799,70.8371,87.4241,6041.52,2947.13,6722.02,1,26.0037,6722.02
0.84,6,6,-237.452,-131.061,271.22,0,28.8963,271.22,-6,6,-237.452,-131.061,271.22,0,28.8963,271.22,-6,-6,-237.452,131.061,271.22,0,-28.8963,271.22,6,-6,-237.452,131.061,271.22,0,-28.8963,271.22,6,8,-926.808,2087.35,2283.86,0,-66.0582,2283.86,-6,8,-926.808,2087.35,2283.86,0,-66.0582,2283.86,-6,-8,-926.808,-2087.35,2283.86,0,66.0582,2283.86,6,-8,-926.808,-2087.35,2283.86,0,66.0582,2283.86,6,7,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,-6,7,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,-6,-7,6428.79,2228.59,6804.11,1,19.1193,6804.11,6,-7,6428.79,2228.59,6804.11,1,19.1193,6804.11,6,7,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,-6,7,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,-6,-8,-926.808,-2087.35,2283.86,0,66.0582,2283.86,6,-8,-926.808,-2087.35,2283.86,0,66.0582,2283.86,6,8,-926.808,2087.35,2283.86,0,-66.0582,2283.86,-6,8,-926.808,2087.35,2283.86,0,-66.0582,2283.86,-6,-7,6428.79,2228.59,6804.11,1,19.1193,6804.11,6,-7,6428.79,2228.59,6804.11,1,19.1193,6804.11,6,7,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,-6,7,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,-6,-7,6428.79,2228.59,6804.11,1,19.1193,6804.11,6,-7,6428.79,2228.59,6804.11,1,19.1193,6804.11,6,7,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,-6,7,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,-6,-7,6428.79,2228.59,6804.11,1,19.1193,6804.11,6,-7,6428.79,2228.59,6804.11,1,19.1193,6804.11,6,7,6,7.14286,-237.452,-131.061,28.8963,271.22,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,-6,7,-6,7.14286,-237.452,-131.061,28.8963,271.22,6428.79,-2228.59,6804.11,1,-19.1193,6804.11,-6,-7,-6,-7.14286,-237.452,131.061,-28.8963,271.22,6428.79,2228.59,6804.11,1,19.1193,6804.11,6,-7,6,-7.14286,-237.452,131.061,-28.8963,271.22,6428.79,2228.59,6804.11,1,19.1193,6804.11
0.845,6,6,-454.12,-230.869,509.436,0,26.9482,509.436,-6,6,-454.12,-230.869,509.436,0,26.9482,509.436,-6,-6,-454.12,230.869,509.436,0,-26.9482,509.436,6,-6,-454.12,230.869,509.436,0,-26.9482,509.436,6,8,-942.711,1637.93,1889.85,0,-60.0774,1889.85,-6,8,-942.711,1637.93,1889.85,0,-60.0774,1889.85,-6,-8,-942.711,-1637.93,1889.85,0,60.0774,1889.85,6,-8,-942.711,-1637.93,1889.85,0,60.0774,1889.85,6,7,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,-6,7,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,-6,-7,6797.75,1550.63,6972.37,1,12.8498,6972.37,6,-7,6797.75,1550.63,6972.37,1,12.8498,6972.37,6,7,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,-6,7,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,-6,-8,-942.711,-1637.93,1889.85,0,60.0774,1889.85,6,-8,-942.711,-1637.93,1889.85,0,60.0774,1889.85,6,8,-942.711,1637.93,1889.85,0,-60.0774,1889.85,-6,8,-942.711,1637.93,1889.85,0,-60.0774,1889.85,-6,-7,6797.75,1550.63,6972.37,1,12.8498,6972.37,6,-7,6797.75,1550.63,6972.37,1,12.8498,6972.37,6,7,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,-6,7,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,-6,-7,6797.75,1550.63,6972.37,1,12.8498,6972.37,6,-7,6797.75,1550.63,6972.37,1,12.8498,6972.37,6,7,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,-6,7,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,-6,-7,6797.75,1550.63,6972.37,1,12.8498,6972.37,6,-7,6797.75,1550.63,6972.37,1,12.8498,6972.37,6,7,6,7.10059,-454.12,-230.869,26.9482,509.436,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,-6,7,-6,7.10059,-454.12,-230.869,26.9482,509.436,6797.75,-1550.63,6972.37,1,-12.8498,6972.37,-6,-7,-6,-7.10059,-454.12,230.869,-26.9482,509.436,6797.75,1550.63,6972.37,1,12.8498,6972.37,6,-7,6,-7.10059,-454.12,230.869,-26.9482,509.436,6797.75,1550.63,6972.37,1,12.8498,6972.37
0.85,6,6,-607.128,-378.3,715.343,0,31.9269,715.343,-6,6,-607.128,-378.3,715.343,0,31.9269,715.343,-6,-6,-607.128,378.3,715.343,0,-31.9269,715.343,6,-6,-607.128,378.3,715.343,0,-31.9269,715.343,6,8,-861.554,1232.62,1503.87,0,-55.048,1503.87,-6,8,-861.554,1232.62,1503.87,0,-55.048,1503.87,-6,-8,-861.554,-1232.62,1503.87,0,55.048,1503.87,6,-8,-861.554,-1232.62,1503.87,0,55.048,1503.87,6,7,6980.56,-852.051,7032.37,1,-6.95913,7032.37,-6,7,6980.56,-852.051,7032.37,1,-6.95913,7032.37,-6,-7,6980.56,852.051,7032.37,1,6.95913,7032.37,6,-7,6980.56,852.051,7032.37,1,6.95913,7032.37,-6,-8,-861.554,-1232.62,1503.87,0,55.048,1503.87,-6,-9,331.416,-1055.55,1106.35,0,-72.569,1106.35,6,-8,-861.554,-1232.62,1503.87,0,55.048,1503.87,6,-9,331.416,-1055.55,1106.35,0,-72.569,1106.35,6,8,-861.554,1232.62,1503.87,0,-55.048,1503.87,6,9,331.416,1055.55,1106.35,0,72.569,1106.35,-6,8,-861.554,1232.62,1503.87,0,-55.048,1503.87,-6,9,331.416,1055.55,1106.35,0,72.569,1106.35,6,7,6980.56,-852.051,7032.37,1,-6.95913,7032.37,-6,7,6980.56,-852.051,7032.37,1,-6.95913,7032.37,-6,-7,6980.56,852.051,7032.37,1,6.95913,7032.37,6,-7,6980.56,852.051,7032.37,1,6.95913,7032.37,6,7,6980.56,-852.051,7032.37,1,-6.95913,7032.37,-6,7,6980.56,-852.051,7032.37,1,-6.95913,7032.37,-6,-7,6980.56,852.051,7032.37,1,6.95913,7032.37,6,-7,6980.56,852.051,7032.37,1,6.95913,7032.37,6,7,6,7.05882,-607.128,-378.3,31.9269,715.343,6980.56,-852.051,7032.37,1,-6.95913,7032.37,-6,7,-6,7.05882,-607.128,-378.3,31.9269,715.343,6980.56,-852.051,7032.37,1,-6.95913,7032.37,-6,-7,-6,-7.05882,-607.128,378.3,-31.9269,715.343,6980.56,852.051,7032.37,1,6.95913,7032.37,6,-7,6,-7.05882,-607.128,378.3,-31.9269,715.343,6980.56,852.051,7032.37,1,6.95913,7032.37
0.855,6,6,-807.937,-470.817,935.11,0,30.231,935.11,-6,6,-807.937,-470.817,935.11,0,30.231,935.11,-6,-6,-807.937,470.817,935.11,0,-30.231,935.11,6,-6,-807.937,470.817,935.11,0,-30.231,935.11,6,6,-807.937,-470.817,935.11,0,30.231,935.11,-6,6,-807.937,-470.817,935.11,0,30.231,935.11,-6,-6,-807.937,470.817,935.11,0,-30.231,935.11,6,-6,-807.937,470.817,935.11,0,-30.231,935.11,6,7,7145.07,-129.44,7146.25,1,-1.03786,7146.25,-6,7,7145.07,-129.44,7146.25,1,-1.03786,7146.25,-6,-7,7145.07,129.44,7146.25,1,1.03786,7146.25,6,-7,7145.07,129.44,7146.25,1,1.03786,7146.25,6,5,-248.584,-1050.54,1079.55,0,76.6873,1079.55,6,4,537.959,-859.379,1013.87,0,-57.954,1013.87,-6,5,-248.584,-1050.54,1079.55,0,76.6873,1079.55,-6,4,537.959,-859.379,1013.87,0,-57.954,1013.87,-6,-5,-248.584,1050.54,1079.55,0,-76.6873,1079.55,-6,-4,537.959,859.379,1013.87,0,57.954,1013.87,6,-5,-248.584,1050.54,1079.55,0,-76.6873,1079.55,6,-4,537.959,859.379,1013.87,0,57.954,1013.87,6,7,7145.07,-129.44,7146.25,1,-1.03786,7146.25,-6,7,7145.07,-129.44,7146.25,1,-1.03786,7146.25,-6,-7,7145.07,129.44,7146.25,1,1.03786,7146.25,6,-7,7145.07,129.44,7146.25,1,1.03786,7146.25,6,7,7145.07,-129.44,7146.25,1,-1.03786,7146.25,-6,7,7145.07,-129.44,7146.25,1,-1.03786,7146.25,-6,-7,7145.07,129.44,7146.25,1,1.03786,7146.25,6,-7,7145.07,129.44,7146.25,1,1.03786,7146.25,6,7,6,7.01754,-807.937,-470.817,30.231,935.11,7145.07,-129.44,7146.25,1,-1.03786,7146.25,-6,7,-6,7.01754,-807.937,-470.817,30.231,935.11,7145.07,-129.44,7146.25,1,-1.03786,7146.25,-6,-7,-6,-7.01754,-807.937,470.817,-30.231,935.11,7145.07,129.44,7146.25,1,1.03786,7146.25,6,-7,6,-7.01754,-807.937,470.817,-30.231,935.11,7145.07,129.44,7146.25,1,1.03786,7146.25
0.86,6,6,-928.74,-683.17,1152.94,0,36.3378,1152.94,-6,6,-928.74,-683.17,1152.94,0,36.3378,1152.94,-6,-6,-928.74,683.17,1152.94,0,-36.3378,1152.94,6,-6,-928.74,683.17,1152.94,0,-36.3378,1152.94,6,6,-928.74,-683.17,1152.94,0,36.3378,1152.94,-6,6,-928.74,-683.17,1152.94,0,36.3378,1152.94,-6,-6,-928.74,683.17,1152.94,0,-36.3378,1152.94,6,-6,-928.74,683.17,1152.94,0,-36.3378,1152.94,6,7,7269.89,506.37,7287.51,1,3.98439,7287.51,-6,7,7269.89,506.37,7287.51,1,3.98439,7287.51,-6,-7,7269.89,-506.37,7287.51,1,-3.98439,7287.51,6,-7,7269.89,-506.37,7287.51,1,-3.98439,7287.51,6,5,-215.79,-1106.75,1127.59,0,78.9671,1127.59,6,4,456.743,-905.663,1014.32,0,-63.2373,1014.32,-6,5,-215.79,-1106.75,1127.59,0,78.9671,1127.59,-6,4,456.743,-905.663,1014.32,0,-63.2373,1014.32,-6,-5,-215.79,1106.75,1127.59,0,-78.9671,1127.59,-6,-4,456.743,905.663,1014.32,0,63.2373,1014.32,6,-5,-215.79,1106.75,1127.59,0,-78.9671,1127.59,6,-4,456.743,905.663,1014.32,0,63.2373,1014.32,6,7,7269.89,506.37,7287.51,1,3.98439,7287.51,-6,7,7269.89,506.37,7287.51,1,3.98439,7287.51,-6,-7,7269.89,-506.37,7287.51,1,-3.98439,7287.51,6,-7,7269.89,-506.37,7287.51,1,-3.98439,7287.51,6,7,7269.89,506.37,7287.51,1,3.98439,7287.51,-6,7,7269.89,506.37,7287.51,1,3.98439,7287.51,-6,-7,7269.89,-506.37,7287.51,1,-3.98439,7287.51,6,-7,7269.89,-506.37,7287.51,1,-3.98439,7287.51,6,7,6,6.97674,-928.74,-683.17,36.3378,1152.94,7269.89,506.37,7287.51,1,3.98439,7287.51,-6,7,-6,6.97674,-928.74,-683.17,36.3378,1152.94,7269.89,506.37,7287.51,1,3.98439,7287.51,-6,-7,-6,-6.97674,-928.74,683.17,-36.3378,1152.94,7269.89,-506.37,7287.51,1,-3.98439,7287.51,6,-7,6,-6.97674,-928.74,683.17,-36.3378,1152.94,7269.89,-506.37,7287.51,1,-3.98439,7287.51
0.865,6,6,-1011.37,-1020.08,1436.46,0,45.2458,1436.46,-6,6,-1011.37,-1020.08,1436.46,0,45.2458,1436.46,-6,-6,-1011.37,1020.08,1436.46,0,-45.2458,1436.46,6,-6,-1011.37,1020.08,1436.46,0,-45.2458,1436.46,6,6,-1011.37,-1020.08,1436.46,0,45.2458,1436.46,-6,6,-1011.37,-1020.08,1436.46,0,45.2458,1436.46,-6,-6,-1011.37,1020.08,1436.46,0,-45.2458,1436.46,6,-6,-1011.37,1020.08,1436.46,0,-45.2458,1436.46,6,7,7196.13,1215,7297.98,1,9.58348,7297.98,-6,7,7196.13,1215,7297.98,1,9.58348,7297.98,-6,-7,7196.13,-1215,7297.98,1,-9.58348,7297.98,6,-7,7196.13,-1215,7297.98,1,-9.58348,7297.98,6,5,-114.746,-1077,1083.09,0,83.9185,1083.09,-6,5,-114.746,-1077,1083.09,0,83.9185,1083.09,-6,-7,7196.13,-1215,7297.98,1,-9.58348,7297.98,6,-7,7196.13,-1215,7297.98,1,-9.58348,7297.98,6,7,7196.13,1215,7297.98,1,9.58348,7297.98,-6,7,7196.13,1215,7297.98,1,9.58348,7297.98,-6,-5,-114.746,1077,1083.09,0,-83.9185,1083.09,6,-5,-114.746,1077,1083.09,0,-83.9185,1083.09,6,7,7196.13,1215,7297.98,1,9.58348,7297.98,-6,7,7196.13,1215,7297.98,1,9.58348,7297.98,-6,-7,7196.13,-1215,7297.98,1,-9.58348,7297.98,6,-7,7196.13,-1215,7297.98,1,-9.58348,7297.98,6,7,7196.13,1215,7297.98,1,9.58348,7297.98,-6,7,7196.13,1215,7297.98,1,9.58348,7297.98,-6,-7,7196.13,-1215,7297.98,1,-9.58348,7297.98,6,-7,7196.13,-1215,7297.98,1,-9.58348,7297.98,6,7,6,6.93642,-1011.37,-1020.08,45.2458,1436.46,7196.13,1215,7297.98,1,9.58348,7297.98,-6,7,-6,6.93642,-1011.37,-1020.08,45.2458,1436.46,7196.13,1215,7297.98,1,9.58348,7297.98,-6,-7,-6,-6.93642,-1011.37,1020.08,-45.2458,1436.46,7196.13,-1215,7297.98,1,-9.58348,7297.98,6,-7,6,-6.93642,-1011.37,1020.08,-45.2458,1436.46,7196.13,-1215,7297.98,1,-9.58348,7297.98
0.87,6,6,-1065.32,-1322.1,1697.89,0,51.1389,1697.89,-6,6,-1065.32,-1322.1,1697.89,0,51.1389,1697.89,-6,-6,-1065.32,1322.1,1697.89,0,-51.1389,1697.89,6,-6,-1065.32,1322.1,1697.89,0,-51.1389,1697.89,6,6,-1065.32,-1322.1,1697.89,0,51.1389,1697.89,-6,6,-1065.32,-1322.1,1697.89,0,51.1389,1697.89,-6,-6,-1065.32,1322.1,1697.89,0,-51.1389,1697.89,6,-6,-1065.32,1322.1,1697.89,0,-51.1389,1697.89,6,7,7072.21,1885.85,7319.33,1,14.9309,7319.33,-6,7,7072.21,1885.85,7319.33,1,14.9309,7319.33,-6,-7,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,6,-7,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,6,6,-1065.32,-1322.1,1697.89,0,51.1389,1697.89,-6,6,-1065.32,-1322.1,1697.89,0,51.1389,1697.89,-6,-7,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,6,-7,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,6,7,7072.21,1885.85,7319.33,1,14.9309,7319.33,-6,7,7072.21,1885.85,7319.33,1,14.9309,7319.33,-6,-6,-1065.32,1322.1,1697.89,0,-51.1389,1697.89,6,-6,-1065.32,1322.1,1697.89,0,-51.1389,1697.89,6,7,7072.21,1885.85,7319.33,1,14.9309,7319.33,-6,7,7072.21,1885.85,7319.33,1,14.9309,7319.33,-6,-7,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,6,-7,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,6,7,7072.21,1885.85,7319.33,1,14.9309,7319.33,-6,7,7072.21,1885.85,7319.33,1,14.9309,7319.33,-6,-7,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,6,-7,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,6,7,6,6.89655,-1065.32,-1322.1,51.1389,1697.89,7072.21,1885.85,7319.33,1,14.9309,7319.33,-6,7,-6,6.89655,-1065.32,-1322.1,51.1389,1697.89,7072.21,1885.85,7319.33,1,14.9309,7319.33,-6,-7,-6,-6.89655,-1065.32,1322.1,-51.1389,1697.89,7072.21,-1885.85,7319.33,1,-14.9309,7319.33,6,-7,6,-6.89655,-1065.32,1322.1,-51.1389,1697.89,7072.21,-1885.85,7319.33,1,-14.9309,7319.33
0.875,6,6,-1020.06,-1778.53,2050.29,0,60.164,2050.29,-6,6,-1020.06,-1778.53,2050.29,0,60.164,2050.29,-6,-6,-1020.06,1778.53,2050.29,0,-60.164,2050.29,6,-6,-1020.06,1778.53,2050.29,0,-60.164,2050.29,6,6,-1020.06,-1778.53,2050.29,0,60.164,2050.29,-6,6,-1020.06,-1778.53,2050.29,0,60.164,2050.29,-6,-6,-1020.06,1778.53,2050.29,0,-60.164,2050.29,6,-6,-1020.06,1778.53,2050.29,0,-60.164,2050.29,6,7,6796.67,2314.75,7180.03,1,18.8074,7180.03,-6,7,6796.67,2314.75,7180.03,1,18.8074,7180.03,-6,-7,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,6,-7,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,6,6,-1020.06,-1778.53,2050.29,0,60.164,2050.29,-6,6,-1020.06,-1778.53,2050.29,0,60.164,2050.29,-6,-7,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,6,-7,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,6,7,6796.67,2314.75,7180.03,1,18.8074,7180.03,-6,7,6796.67,2314.75,7180.03,1,18.8074,7180.03,-6,-6,-1020.06,1778.53,2050.29,0,-60.164,2050.29,6,-6,-1020.06,1778.53,2050.29,0,-60.164,2050.29,6,7,6796.67,2314.75,7180.03,1,18.8074,7180.03,-6,7,6796.67,2314.75,7180.03,1,18.8074,7180.03,-6,-7,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,6,-7,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,6,7,6796.67,2314.75,7180.03,1,18.8074,7180.03,-6,7,6796.67,2314.75,7180.03,1,18.8074,7180.03,-6,-7,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,6,-7,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,6,7,6,6.85714,-1020.06,-1778.53,60.164,2050.29,6796.67,2314.75,7180.03,1,18.8074,7180.03,-6,7,-6,6.85714,-1020.06,-1778.53,60.164,2050.29,6796.67,2314.75,7180.03,1,18.8074,7180.03,-6,-7,-6,-6.85714,-1020.06,1778.53,-60.164,2050.29,6796.67,-2314.75,7180.03,1,-18.8074,7180.03,6,-7,6,-6.85714,-1020.06,1778.53,-60.164,2050.29,6796.67,-2314.75,7180.03,1,-18.8074,7180.03
0.88,6,6,-1064.39,-2253.66,2492.37,0,64.7189,2492.37,-6,6,-1064.39,-2253.66,2492.37,0,64.7189,2492.37,-6,-6,-1064.39,2253.66,2492.37,0,-64.7189,2492.37,6,-6,-1064.39,2253.66,2492.37,0,-64.7189,2492.37,6,6,-1064.39,-2253.66,2492.37,0,64.7189,2492.37,-6,6,-1064.39,-2253.66,2492.37,0,64.7189,2492.37,-6,-6,-1064.39,2253.66,2492.37,0,-64.7189,2492.37,6,-6,-1064.39,2253.66,2492.37,0,-64.7189,2492.37,6,7,6325.31,3037.56,7016.86,1,25.6514,7016.86,-6,7,6325.31,3037.56,7016.86,1,25.6514,7016.86,-6,-7,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,6,-7,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,6,6,-1064.39,-2253.66,2492.37,0,64.7189,2492.37,-6,6,-1064.39,-2253.66,2492.37,0,64.7189,2492.37,-6,-7,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,6,-7,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,6,7,6325.31,3037.56,7016.86,1,25.6514,7016.86,-6,7,6325.31,3037.56,7016.86,1,25.6514,7016.86,-6,-6,-1064.39,2253.66,2492.37,0,-64.7189,2492.37,6,-6,-1064.39,2253.66,2492.37,0,-64.7189,2492.37,6,7,6325.31,3037.56,7016.86,1,25.6514,7016.86,-6,7,6325.31,3037.56,7016.86,1,25.6514,7016.86,-6,-7,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,6,-7,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,6,7,6325.31,3037.56,7016.86,1,25.6514,7016.86,-6,7,6325.31,3037.56,7016.86,1,25.6514,7016.86,-6,-7,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,6,-7,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,6,7,6,6.81818,-1064.39,-2253.66,64.7189,2492.37,6325.31,3037.56,7016.86,1,25.6514,7016.86,-6,7,-6,6.81818,-1064.39,-2253.66,64.7189,2492.37,6325.31,3037.56,7016.86,1,25.6514,7016.86,-6,-7,-6,-6.81818,-1064.39,2253.66,-64.7189,2492.37,6325.31,-3037.56,7016.86,1,-25.6514,7016.86,6,-7,6,-6.81818,-1064.39,2253.66,-64.7189,2492.37,6325.31,-3037.56,7016.86,1,-25.6514,7016.86
0.885,6,6,-1014.38,-2629.19,2818.09,0,68.9027,2818.09,-6,6,-1014.38,-2629.19,2818.09,0,68.9027,2818.09,-6,-6,-1014.38,2629.19,2818.09,0,-68.9027,2818.09,6,-6,-1014.38,2629.19,2818.09,0,-68.9027,2818.09,6,6,-1014.38,-2629.19,2818.09,0,68.9027,2818.09,-6,6,-1014.38,-2629.19,2818.09,0,68.9027,2818.09,-6,-6,-1014.38,2629.19,2818.09,0,-68.9027,2818.09,6,-6,-1014.38,2629.19,2818.09,0,-68.9027,2818.09,6,7,5788.6,3589.66,6811.28,1,31.8041,6811.28,-6,7,5788.6,3589.66,6811.28,1,31.8041,6811.28,-6,-7,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,6,-7,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,6,6,-1014.38,-2629.19,2818.09,0,68.9027,2818.09,-6,6,-1014.38,-2629.19,2818.09,0,68.9027,2818.09,-6,-7,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,6,-7,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,6,7,5788.6,3589.66,6811.28,1,31.8041,6811.28,-6,7,5788.6,3589.66,6811.28,1,31.8041,6811.28,-6,-6,-1014.38,2629.19,2818.09,0,-68.9027,2818.09,6,-6,-1014.38,2629.19,2818.09,0,-68.9027,2818.09,6,7,5788.6,3589.66,6811.28,1,31.8041,6811.28,-6,7,5788.6,3589.66,6811.28,1,31.8041,6811.28,-6,-7,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,6,-7,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,6,7,5788.6,3589.66,6811.28,1,31.8041,6811.28,-6,7,5788.6,3589.66,6811.28,1,31.8041,6811.28,-6,-7,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,6,-7,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,6,7,6,6.77966,-1014.38,-2629.19,68.9027,2818.09,5788.6,3589.66,6811.28,1,31.8041,6811.28,-6,7,-6,6.77966,-1014.38,-2629.19,68.9027,2818.09,5788.6,3589.66,6811.28,1,31.8041,6811.28,-6,-7,-6,-6.77966,-1014.38,2629.19,-68.9027,2818.09,5788.6,-3589.66,6811.28,1,-31.8041,6811.28,6,-7,6,-6.77966,-1014.38,2629.19,-68.9027,2818.09,5788.6,-3589.66,6811.28,1,-31.8041,6811.28
0.89,6,6,-940.528,-3080.96,3221.32,0,73.0241,3221.32,-6,6,-940.528,-3080.96,3221.32,0,73.0241,3221.32,-6,-6,-940.528,3080.96,3221.32,0,-73.0241,3221.32,6,-6,-940.528,3080.96,3221.32,0,-73.0241,3221.32,6,6,-940.528,-3080.96,3221.32,0,73.0241,3221.32,-6,6,-940.528,-3080.96,3221.32,0,73.0241,3221.32,-6,-6,-940.528,3080.96,3221.32,0,-73.0241,3221.32,6,-6,-940.528,3080.96,3221.32,0,-73.0241,3221.32,6,7,5235.53,4081.92,6638.74,1,37.942,6638.74,-6,7,5235.53,4081.92,6638.74,1,37.942,6638.74,-6,-7,5235.53,-4081.92,6638.74,1,-37.942,6638.74,6,-7,5235.53,-4081.92,6638.74,1,-37.942,6638.74,6,6,-940.528,-3080.96,3221.32,0,73.0241,3221.32,-6,6,-940.528,-3080.96,3221.32,0,73.0241,3221.32,-6,-7,5235.53,-4081.92,6638.74,1,-37.942,6638.74,6,-7,5235.53,-4081.92,6638.74,1,-37.942,6638.74,6,7,5235.53,4081.92,6638.74,1,37.942,6638.74,-6,7,5235.53,4081.92,6638.74,1,37.942,6638.74,-6,-6,-940.528,3080.96,3221.32,0,-73.0241,3221.32,6,-6,-940.528,3080.96,3221.32,0,-73.0241,3221.32,6,7,5235.53,4081.92,6638.74,1,37.942,6638.74,-6,7,5235.53,4081.92,6638.74,1,37.942,6638.74,-6,-7,5235.53,-4081.92,6638.74,1,-37.942,6638.74,6,-7,5235.53,-4081.92,6638.74,1,-37.942,6638.74,6,7,5235.53,4081.92,6638.74,1,37.942,6638.74,-6,7,5235.53,4081.92,6638.74,1,37.942,6638.74,-6,-7,5235.53,-4081.92,6638.74,1,-37.942,6638.74,6,-7,5235.53,-4081.92,6638.74,1,-37.942,6638.74,6,7,6,6.74157,-940.528,-3080.96,73.0241,3221.32,5235.53,4081.92,6638.74,1,37.942,6638.74,-6,7,-6,6.74157,-940.528,-3080.96,73.0241,3221.32,5235.53,4081.92,6638.74,1,37.942,6638.74,-6,-7,-6,-6.74157,-940.528,3080.96,-73.0241,3221.32,5235.53,-4081.92,6638.74,1,-37.942,6638.74,6,-7,6,-6.74157,-940.528,3080.96,-73.0241,3221.32,5235.53,-4081.92,6638.74,1,-37.942,6638.74
0.895,6,6,-878.958,-3417.38,3528.6,0,75.576,3528.6,-6,6,-878.958,-3417.38,3528.6,0,75.576,3528.6,-6,-6,-878.958,3417.38,3528.6,0,-75.576,3528.6,6,-6,-878.958,3417.38,3528.6,0,-75.576,3528.6,6,6,-878.958,-3417.38,3528.6,0,75.576,3528.6,-6,6,-878.958,-3417.38,3528.6,0,75.576,3528.6,-6,-6,-878.958,3417.38,3528.6,0,-75.576,3528.6,6,-6,-878.958,3417.38,3528.6,0,-75.576,3528.6,6,7,4683.46,4528.06,6514.46,1,44.0335,6514.46,-6,7,4683.46,4528.06,6514.46,1,44.0335,6514.46,-6,-7,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,6,-7,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,6,6,-878.958,-3417.38,3528.6,0,75.576,3528.6,-6,6,-878.958,-3417.38,3528.6,0,75.576,3528.6,-6,-7,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,6,-7,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,6,7,4683.46,4528.06,6514.46,1,44.0335,6514.46,-6,7,4683.46,4528.06,6514.46,1,44.0335,6514.46,-6,-6,-878.958,3417.38,3528.6,0,-75.576,3528.6,6,-6,-878.958,3417.38,3528.6,0,-75.576,3528.6,6,7,4683.46,4528.06,6514.46,1,44.0335,6514.46,-6,7,4683.46,4528.06,6514.46,1,44.0335,6514.46,-6,-7,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,6,-7,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,6,7,4683.46,4528.06,6514.46,1,44.0335,6514.46,-6,7,4683.46,4528.06,6514.46,1,44.0335,6514.46,-6,-7,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,6,-7,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,6,7,6,6.70391,-878.958,-3417.38,75.576,3528.6,4683.46,4528.06,6514.46,1,44.0335,6514.46,-6,7,-6,6.70391,-878.958,-3417.38,75.576,3528.6,4683.46,4528.06,6514.46,1,44.0335,6514.46,-6,-7,-6,-6.70391,-878.958,3417.38,-75.576,3528.6,4683.46,-4528.06,6514.46,1,-44.0335,6514.46,6,-7,6,-6.70391,-878.958,3417.38,-75.576,3528.6,4683.46,-4528.06,6514.46,1,-44.0335,6514.46
0.9,6,6,-621.251,-3775.46,3826.24,0,80.6557,3826.24,-6,6,-621.251,-3775.46,3826.24,0,80.6557,3826.24,-6,-6,-621.251,3775.46,3826.24,0,-80.6557,3826.24,6,-6,-621.251,3775.46,3826.24,0,-80.6557,3826.24,6,6,-621.251,-3775.46,3826.24,0,80.6557,3826.24,-6,6,-621.251,-3775.46,3826.24,0,80.6557,3826.24,-6,-6,-621.251,3775.46,3826.24,0,-80.6557,3826.24,6,-6,-621.251,3775.46,3826.24,0,-80.6557,3826.24,6,7,4176.45,4801.45,6363.7,1,48.9822,6363.7,-6,7,4176.45,4801.45,6363.7,1,48.9822,6363.7,-6,-7,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,6,-7,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,6,6,-621.251,-3775.46,3826.24,0,80.6557,3826.24,-6,6,-621.251,-3775.46,3826.24,0,80.6557,3826.24,-6,-7,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,6,-7,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,6,7,4176.45,4801.45,6363.7,1,48.9822,6363.7,-6,7,4176.45,4801.45,6363.7,1,48.9822,6363.7,-6,-6,-621.251,3775.46,3826.24,0,-80.6557,3826.24,6,-6,-621.251,3775.46,3826.24,0,-80.6557,3826.24,6,7,4176.45,4801.45,6363.7,1,48.9822,6363.7,-6,7,4176.45,4801.45,6363.7,1,48.9822,6363.7,-6,-7,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,6,-7,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,6,7,4176.45,4801.45,6363.7,1,48.9822,6363.7,-6,7,4176.45,4801.45,6363.7,1,48.9822,6363.7,-6,-7,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,6,-7,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,6,7,6,6.66667,-621.251,-3775.46,80.6557,3826.24,4176.45,4801.45,6363.7,1,48.9822,6363.7,-6,7,-6,6.66667,-621.251,-3775.46,80.6557,3826.24,4176.45,4801.45,6363.7,1,48.9822,6363.7,-6,-7,-6,-6.66667,-621.251,3775.46,-80.6557,3826.24,4176.45,-4801.45,6363.7,1,-48.9822,6363.7,6,-7,6,-6.66667,-621.251,3775.46,-80.6557,3826.24,4176.45,-4801.45,6363.7,1,-48.9822,6363.7
0.905,6,6,-346.159,-4100.55,4115.13,0,85.1747,4115.13,-6,6,-346.159,-4100.55,4115.13,0,85.1747,4115.13,-6,-6,-346.159,4100.55,4115.13,0,-85.1747,4115.13,6,-6,-346.159,4100.55,4115.13,0,-85.1747,4115.13,6,6,-346.159,-4100.55,4115.13,0,85.1747,4115.13,-6,6,-346.159,-4100.55,4115.13,0,85.1747,4115.13,-6,-6,-346.159,4100.55,4115.13,0,-85.1747,4115.13,6,-6,-346.159,4100.55,4115.13,0,-85.1747,4115.13,6,7,3460.11,5140.95,6196.92,1,56.0575,6196.92,-6,7,3460.11,5140.95,6196.92,1,56.0575,6196.92,-6,-7,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,6,-7,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,6,6,-346.159,-4100.55,4115.13,0,85.1747,4115.13,-6,6,-346.159,-4100.55,4115.13,0,85.1747,4115.13,-6,-7,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,6,-7,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,6,7,3460.11,5140.95,6196.92,1,56.0575,6196.92,-6,7,3460.11,5140.95,6196.92,1,56.0575,6196.92,-6,-6,-346.159,4100.55,4115.13,0,-85.1747,4115.13,6,-6,-346.159,4100.55,4115.13,0,-85.1747,4115.13,6,7,3460.11,5140.95,6196.92,1,56.0575,6196.92,-6,7,3460.11,5140.95,6196.92,1,56.0575,6196.92,-6,-7,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,6,-7,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,6,7,3460.11,5140.95,6196.92,1,56.0575,6196.92,-6,7,3460.11,5140.95,6196.92,1,56.0575,6196.92,-6,-7,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,6,-7,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,6,7,6,6.62983,-346.159,-4100.55,85.1747,4115.13,3460.11,5140.95,6196.92,1,56.0575,6196.92,-6,7,-6,6.62983,-346.159,-4100.55,85.1747,4115.13,3460.11,5140.95,6196.92,1,56.0575,6196.92,-6,-7,-6,-6.62983,-346.159,4100.55,-85.1747,4115.13,3460.11,-5140.95,6196.92,1,-56.0575,6196.92,6,-7,6,-6.62983,-346.159,4100.55,-85.1747,4115.13,3460.11,-5140.95,6196.92,1,-56.0575,6196.92
0.91,6,6,63.5961,-4318.75,4319.22,0,-89.1563,4319.22,-6,6,63.5961,-4318.75,4319.22,0,-89.1563,4319.22,-6,-6,63.5961,4318.75,4319.22,0,89.1563,4319.22,6,-6,63.5961,4318.75,4319.22,0,89.1563,4319.22,-4,7,-5.26385e-13,-2.48456e-13,5.82075e-13,0,25.2675,5.82075e-13,-6,0,-34.4453,3.04199e-14,34.4453,0,-5.05999e-14,34.4453,-11,-3,-4.38329e-13,6.11079e-14,4.42568e-13,0,-7.93651,4.42568e-13,6,0,-34.4453,-2.72945e-15,34.4453,0,4.54012e-15,34.4453,6,7,2824.41,5293.96,6000.27,1,61.9194,6000.27,-6,7,2824.41,5293.96,6000.27,1,61.9194,6000.27,-6,-7,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,6,-7,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,6,6,63.5961,-4318.75,4319.22,0,-89.1563,4319.22,-6,6,63.5961,-4318.75,4319.22,0,-89.1563,4319.22,-6,-7,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,6,-7,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,6,7,2824.41,5293.96,6000.27,1,61.9194,6000.27,-6,7,2824.41,5293.96,6000.27,1,61.9194,6000.27,-6,-6,63.5961,4318.75,4319.22,0,89.1563,4319.22,6,-6,63.5961,4318.75,4319.22,0,89.1563,4319.22,6,7,2824.41,5293.96,6000.27,1,61.9194,6000.27,-6,7,2824.41,5293.96,6000.27,1,61.9194,6000.27,-6,-7,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,6,-7,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,6,7,2824.41,5293.96,6000.27,1,61.9194,6000.27,-6,7,2824.41,5293.96,6000.27,1,61.9194,6000.27,-6,-7,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,6,-7,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,6,7,6,6.59341,63.5961,-4318.75,-89.1563,4319.22,2824.41,5293.96,6000.27,1,61.9194,6000.27,-6,7,-6,6.59341,63.5961,-4318.75,-89.1563,4319.22,2824.41,5293.96,6000.27,1,61.9194,6000.27,-6,-7,-6,-6.59341,63.5961,4318.75,89.1563,4319.22,2824.41,-5293.96,6000.27,1,-61.9194,6000.27,6,-7,6,-6.59341,63.5961,4318.75,89.1563,4319.22,2824.41,-5293.96,6000.27,1,-61.9194,6000.27
0.915,6,6,468.289,-4561.4,4585.38,0,-84.1384,4585.38,-6,6,468.289,-4561.4,4585.38,0,-84.1384,4585.38,-6,-6,468.289,4561.4,4585.38,0,84.1384,4585.38,6,-6,468.289,4561.4,4585.38,0,84.1384,4585.38,6,12,-0.0844068,-78.5369,78.5369,0,89.9384,78.5369,-6,12,-0.0844068,-78.5369,78.5369,0,89.9384,78.5369,-6,-12,-0.0844068,78.5369,78.5369,0,-89.9384,78.5369,6,-12,-0.0844068,78.5369,78.5369,0,-89.9384,78.5369,6,7,2381.68,5256.59,5770.98,1,65.6255,5770.98,-6,7,2381.68,5256.59,5770.98,1,65.6255,5770.98,-6,-7,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,6,-7,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,6,6,468.289,-4561.4,4585.38,0,-84.1384,4585.38,-6,6,468.289,-4561.4,4585.38,0,-84.1384,4585.38,-6,-7,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,6,-7,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,6,7,2381.68,5256.59,5770.98,1,65.6255,5770.98,-6,7,2381.68,5256.59,5770.98,1,65.6255,5770.98,-6,-6,468.289,4561.4,4585.38,0,84.1384,4585.38,6,-6,468.289,4561.4,4585.38,0,84.1384,4585.38,6,7,2381.68,5256.59,5770.98,1,65.6255,5770.98,-6,7,2381.68,5256.59,5770.98,1,65.6255,5770.98,-6,-7,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,6,-7,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,6,7,2381.68,5256.59,5770.98,1,65.6255,5770.98,-6,7,2381.68,5256.59,5770.98,1,65.6255,5770.98,-6,-7,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,6,-7,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,6,7,6,6.55738,468.289,-4561.4,-84.1384,4585.38,2381.68,5256.59,5770.98,1,65.6255,5770.98,-6,7,-6,6.55738,468.289,-4561.4,-84.1384,4585.38,2381.68,5256.59,5770.98,1,65.6255,5770.98,-6,-7,-6,-6.55738,468.289,4561.4,84.1384,4585.38,2381.68,-5256.59,5770.98,1,-65.6255,5770.98,6,-7,6,-6.55738,468.289,4561.4,84.1384,4585.38,2381.68,-5256.59,5770.98,1,-65.6255,5770.98
0.92,6,6,1101.88,-4798.26,4923.15,0,-77.0667,4923.15,-6,6,1101.88,-4798.26,4923.15,0,-77.0667,4923.15,-6,-6,1101.88,4798.26,4923.15,0,77.0667,4923.15,6,-6,1101.88,4798.26,4923.15,0,77.0667,4923.15,-11,10,-4.46706e-13,-6.01604e-14,4.50739e-13,0,7.67018,4.50739e-13,-11,2,-3.53046e-13,1.19943e-13,3.72864e-13,0,-18.7646,3.72864e-13,-11,7,-3.25038e-13,-3.73842e-13,4.95386e-13,0,48.9945,4.95386e-13,-4,-6,-4.12191e-13,-1.31565e-13,4.32679e-13,0,17.7023,4.32679e-13,6,7,1781.76,5146.54,5446.24,1,70.9039,5446.24,-6,7,1781.76,5146.54,5446.24,1,70.9039,5446.24,-6,-7,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,6,-7,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,6,6,1101.88,-4798.26,4923.15,0,-77.0667,4923.15,-6,6,1101.88,-4798.26,4923.15,0,-77.0667,4923.15,-6,-7,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,6,-7,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,6,7,1781.76,5146.54,5446.24,1,70.9039,5446.24,-6,7,1781.76,5146.54,5446.24,1,70.9039,5446.24,-6,-6,1101.88,4798.26,4923.15,0,77.0667,4923.15,6,-6,1101.88,4798.26,4923.15,0,77.0667,4923.15,6,7,1781.76,5146.54,5446.24,1,70.9039,5446.24,-6,7,1781.76,5146.54,5446.24,1,70.9039,5446.24,-6,-7,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,6,-7,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,6,7,1781.76,5146.54,5446.24,1,70.9039,5446.24,-6,7,1781.76,5146.54,5446.24,1,70.9039,5446.24,-6,-7,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,6,-7,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,6,7,6,6.52174,1101.88,-4798.26,-77.0667,4923.15,1781.76,5146.54,5446.24,1,70.9039,5446.24,-6,7,-6,6.52174,1101.88,-4798.26,-77.0667,4923.15,1781.76,5146.54,5446.24,1,70.9039,5446.24,-6,-7,-6,-6.52174,1101.88,4798.26,77.0667,4923.15,1781.76,-5146.54,5446.24,1,-70.9039,5446.24,6,-7,6,-6.52174,1101.88,4798.26,77.0667,4923.15,1781.76,-5146.54,5446.24,1,-70.9039,5446.24
0.925,6,6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,-6,1696.58,5048.92,5326.35,1,71.4262,5326.35,6,-6,1696.58,5048.92,5326.35,1,71.4262,5326.35,-11,8,-4.68528e-13,-1.87095e-13,5.04503e-13,0,21.7681,5.04503e-13,-1,7,-4.41018e-13,-2.81388e-13,5.2314e-13,0,32.5396,5.2314e-13,-1,-6,-4.56611e-13,-7.84511e-14,4.63301e-13,0,9.74891,4.63301e-13,-4,-6,-4.29001e-13,-2.84179e-13,5.14587e-13,0,33.5213,5.14587e-13,6,6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,-6,1696.58,5048.92,5326.35,1,71.4262,5326.35,6,-6,1696.58,5048.92,5326.35,1,71.4262,5326.35,6,6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,-7,1255.4,-4904.2,5062.34,0,-75.6415,5062.34,6,-7,1255.4,-4904.2,5062.34,0,-75.6415,5062.34,6,7,1255.4,4904.2,5062.34,0,75.6415,5062.34,-6,7,1255.4,4904.2,5062.34,0,75.6415,5062.34,-6,-6,1696.58,5048.92,5326.35,1,71.4262,5326.35,6,-6,1696.58,5048.92,5326.35,1,71.4262,5326.35,6,6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,-6,1696.58,5048.92,5326.35,1,71.4262,5326.35,6,-6,1696.58,5048.92,5326.35,1,71.4262,5326.35,6,6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,6,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,-6,1696.58,5048.92,5326.35,1,71.4262,5326.35,6,-6,1696.58,5048.92,5326.35,1,71.4262,5326.35,6,6,6,6.48649,1696.58,-5048.92,-71.4262,5326.35,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,6,-6,6.48649,1696.58,-5048.92,-71.4262,5326.35,1696.58,-5048.92,5326.35,1,-71.4262,5326.35,-6,-6,-6,-6.48649,1696.58,5048.92,71.4262,5326.35,1696.58,5048.92,5326.35,1,71.4262,5326.35,6,-6,6,-6.48649,1696.58,5048.92,71.4262,5326.35,1696.58,5048.92,5326.35,1,71.4262,5326.35
0.93,6,6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,-6,2240.74,5215.68,5676.64,1,66.7509,5676.64,6,-6,2240.74,5215.68,5676.64,1,66.7509,5676.64,-1,7,-4.59054e-13,-1.48358e-13,4.82432e-13,0,17.9099,4.82432e-13,-6,0,-11.2713,-9.60053e-15,11.2713,0,4.88028e-14,11.2713,-1,-6,-4.95281e-13,-2.06768e-15,4.95285e-13,0,0.239195,4.95285e-13,6,0,-11.2713,3.37923e-14,11.2713,0,-1.71778e-13,11.2713,6,6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,-6,2240.74,5215.68,5676.64,1,66.7509,5676.64,6,-6,2240.74,5215.68,5676.64,1,66.7509,5676.64,6,6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,-7,663.537,-4653.86,4700.93,0,-81.8856,4700.93,6,-7,663.537,-4653.86,4700.93,0,-81.8856,4700.93,6,7,663.537,4653.86,4700.93,0,81.8856,4700.93,-6,7,663.537,4653.86,4700.93,0,81.8856,4700.93,-6,-6,2240.74,5215.68,5676.64,1,66.7509,5676.64,6,-6,2240.74,5215.68,5676.64,1,66.7509,5676.64,6,6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,-6,2240.74,5215.68,5676.64,1,66.7509,5676.64,6,-6,2240.74,5215.68,5676.64,1,66.7509,5676.64,6,6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,6,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,-6,2240.74,5215.68,5676.64,1,66.7509,5676.64,6,-6,2240.74,5215.68,5676.64,1,66.7509,5676.64,6,6,6,6.45161,2240.74,-5215.68,-66.7509,5676.64,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,6,-6,6.45161,2240.74,-5215.68,-66.7509,5676.64,2240.74,-5215.68,5676.64,1,-66.7509,5676.64,-6,-6,-6,-6.45161,2240.74,5215.68,66.7509,5676.64,2240.74,5215.68,5676.64,1,66.7509,5676.64,6,-6,6,-6.45161,2240.74,5215.68,66.7509,5676.64,2240.74,5215.68,5676.64,1,66.7509,5676.64
0.935,6,6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,-6,2829.92,5372.86,6072.56,1,62.2239,6072.56,6,-6,2829.92,5372.86,6072.56,1,62.2239,6072.56,4,6,-4.38598e-13,5.59911e-14,4.42157e-13,0,-7.27499,4.42157e-13,-4,-6,-6.28951e-13,-6.39544e-14,6.32194e-13,0,5.80613,6.32194e-13,-1,-6,-4.1735e-13,2.36281e-13,4.79593e-13,0,-29.5161,4.79593e-13,-11,-5,-4.16476e-13,-9.36453e-14,4.26875e-13,0,12.6723,4.26875e-13,6,6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,-6,2829.92,5372.86,6072.56,1,62.2239,6072.56,6,-6,2829.92,5372.86,6072.56,1,62.2239,6072.56,6,6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,-7,154.099,-4320.91,4323.65,0,-87.9575,4323.65,6,-7,154.099,-4320.91,4323.65,0,-87.9575,4323.65,6,7,154.099,4320.91,4323.65,0,87.9575,4323.65,-6,7,154.099,4320.91,4323.65,0,87.9575,4323.65,-6,-6,2829.92,5372.86,6072.56,1,62.2239,6072.56,6,-6,2829.92,5372.86,6072.56,1,62.2239,6072.56,6,6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,-6,2829.92,5372.86,6072.56,1,62.2239,6072.56,6,-6,2829.92,5372.86,6072.56,1,62.2239,6072.56,6,6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,6,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,-6,2829.92,5372.86,6072.56,1,62.2239,6072.56,6,-6,2829.92,5372.86,6072.56,1,62.2239,6072.56,6,6,6,6.41711,2829.92,-5372.86,-62.2239,6072.56,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,6,-6,6.41711,2829.92,-5372.86,-62.2239,6072.56,2829.92,-5372.86,6072.56,1,-62.2239,6072.56,-6,-6,-6,-6.41711,2829.92,5372.86,62.2239,6072.56,2829.92,5372.86,6072.56,1,62.2239,6072.56,6,-6,6,-6.41711,2829.92,5372.86,62.2239,6072.56,2829.92,5372.86,6072.56,1,62.2239,6072.56
0.94,6,6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,-6,3369.45,5387.48,6354.38,1,57.9772,6354.38,6,-6,3369.45,5387.48,6354.38,1,57.9772,6354.38,6,7,-346.609,4003.2,4018.18,0,-85.0515,4018.18,-6,7,-346.609,4003.2,4018.18,0,-85.0515,4018.18,-6,-7,-346.609,-4003.2,4018.18,0,85.0515,4018.18,6,-7,-346.609,-4003.2,4018.18,0,85.0515,4018.18,6,6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,-6,3369.45,5387.48,6354.38,1,57.9772,6354.38,6,-6,3369.45,5387.48,6354.38,1,57.9772,6354.38,6,6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,-7,-346.609,-4003.2,4018.18,0,85.0515,4018.18,6,-7,-346.609,-4003.2,4018.18,0,85.0515,4018.18,6,7,-346.609,4003.2,4018.18,0,-85.0515,4018.18,-6,7,-346.609,4003.2,4018.18,0,-85.0515,4018.18,-6,-6,3369.45,5387.48,6354.38,1,57.9772,6354.38,6,-6,3369.45,5387.48,6354.38,1,57.9772,6354.38,6,6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,-6,3369.45,5387.48,6354.38,1,57.9772,6354.38,6,-6,3369.45,5387.48,6354.38,1,57.9772,6354.38,6,6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,6,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,-6,3369.45,5387.48,6354.38,1,57.9772,6354.38,6,-6,3369.45,5387.48,6354.38,1,57.9772,6354.38,6,6,6,6.38298,3369.45,-5387.48,-57.9772,6354.38,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,6,-6,6.38298,3369.45,-5387.48,-57.9772,6354.38,3369.45,-5387.48,6354.38,1,-57.9772,6354.38,-6,-6,-6,-6.38298,3369.45,5387.48,57.9772,6354.38,3369.45,5387.48,6354.38,1,57.9772,6354.38,6,-6,6,-6.38298,3369.45,5387.48,57.9772,6354.38,3369.45,5387.48,6354.38,1,57.9772,6354.38
0.945,6,6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,-6,3910.69,5372.57,6645.15,1,53.9492,6645.15,6,-6,3910.69,5372.57,6645.15,1,53.9492,6645.15,6,7,-737.198,3518.19,3594.6,0,-78.1655,3594.6,-6,7,-737.198,3518.19,3594.6,0,-78.1655,3594.6,-6,-7,-737.198,-3518.19,3594.6,0,78.1655,3594.6,6,-7,-737.198,-3518.19,3594.6,0,78.1655,3594.6,6,6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,-6,3910.69,5372.57,6645.15,1,53.9492,6645.15,6,-6,3910.69,5372.57,6645.15,1,53.9492,6645.15,6,6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,-7,-737.198,-3518.19,3594.6,0,78.1655,3594.6,6,-7,-737.198,-3518.19,3594.6,0,78.1655,3594.6,6,7,-737.198,3518.19,3594.6,0,-78.1655,3594.6,-6,7,-737.198,3518.19,3594.6,0,-78.1655,3594.6,-6,-6,3910.69,5372.57,6645.15,1,53.9492,6645.15,6,-6,3910.69,5372.57,6645.15,1,53.9492,6645.15,6,6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,-6,3910.69,5372.57,6645.15,1,53.9492,6645.15,6,-6,3910.69,5372.57,6645.15,1,53.9492,6645.15,6,6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,6,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,-6,3910.69,5372.57,6645.15,1,53.9492,6645.15,6,-6,3910.69,5372.57,6645.15,1,53.9492,6645.15,6,6,6,6.34921,3910.69,-5372.57,-53.9492,6645.15,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,6,-6,6.34921,3910.69,-5372.57,-53.9492,6645.15,3910.69,-5372.57,6645.15,1,-53.9492,6645.15,-6,-6,-6,-6.34921,3910.69,5372.57,53.9492,6645.15,3910.69,5372.57,6645.15,1,53.9492,6645.15,6,-6,6,-6.34921,3910.69,5372.57,53.9492,6645.15,3910.69,5372.57,6645.15,1,53.9492,6645.15
0.95,6,6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,-6,4428.61,5223.2,6847.95,1,49.7063,6847.95,6,-6,4428.61,5223.2,6847.95,1,49.7063,6847.95,6,7,-1007.52,3087.9,3248.11,0,-71.9295,3248.11,-6,7,-1007.52,3087.9,3248.11,0,-71.9295,3248.11,-6,-7,-1007.52,-3087.9,3248.11,0,71.9295,3248.11,6,-7,-1007.52,-3087.9,3248.11,0,71.9295,3248.11,6,6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,-6,4428.61,5223.2,6847.95,1,49.7063,6847.95,6,-6,4428.61,5223.2,6847.95,1,49.7063,6847.95,6,6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,-7,-1007.52,-3087.9,3248.11,0,71.9295,3248.11,6,-7,-1007.52,-3087.9,3248.11,0,71.9295,3248.11,6,7,-1007.52,3087.9,3248.11,0,-71.9295,3248.11,-6,7,-1007.52,3087.9,3248.11,0,-71.9295,3248.11,-6,-6,4428.61,5223.2,6847.95,1,49.7063,6847.95,6,-6,4428.61,5223.2,6847.95,1,49.7063,6847.95,6,6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,-6,4428.61,5223.2,6847.95,1,49.7063,6847.95,6,-6,4428.61,5223.2,6847.95,1,49.7063,6847.95,6,6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,6,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,-6,4428.61,5223.2,6847.95,1,49.7063,6847.95,6,-6,4428.61,5223.2,6847.95,1,49.7063,6847.95,6,6,6,6.31579,4428.61,-5223.2,-49.7063,6847.95,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,6,-6,6.31579,4428.61,-5223.2,-49.7063,6847.95,4428.61,-5223.2,6847.95,1,-49.7063,6847.95,-6,-6,-6,-6.31579,4428.61,5223.2,49.7063,6847.95,4428.61,5223.2,6847.95,1,49.7063,6847.95,6,-6,6,-6.31579,4428.61,5223.2,49.7063,6847.95,4428.61,5223.2,6847.95,1,49.7063,6847.95
0.955,6,6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,-6,4863.97,5010.38,6982.99,1,45.8495,6982.99,6,-6,4863.97,5010.38,6982.99,1,45.8495,6982.99,6,7,-1100.87,2657.42,2876.42,0,-67.4977,2876.42,-6,7,-1100.87,2657.42,2876.42,0,-67.4977,2876.42,-6,-7,-1100.87,-2657.42,2876.42,0,67.4977,2876.42,6,-7,-1100.87,-2657.42,2876.42,0,67.4977,2876.42,6,6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,-6,4863.97,5010.38,6982.99,1,45.8495,6982.99,6,-6,4863.97,5010.38,6982.99,1,45.8495,6982.99,6,6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,-7,-1100.87,-2657.42,2876.42,0,67.4977,2876.42,6,-7,-1100.87,-2657.42,2876.42,0,67.4977,2876.42,6,7,-1100.87,2657.42,2876.42,0,-67.4977,2876.42,-6,7,-1100.87,2657.42,2876.42,0,-67.4977,2876.42,-6,-6,4863.97,5010.38,6982.99,1,45.8495,6982.99,6,-6,4863.97,5010.38,6982.99,1,45.8495,6982.99,6,6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,-6,4863.97,5010.38,6982.99,1,45.8495,6982.99,6,-6,4863.97,5010.38,6982.99,1,45.8495,6982.99,6,6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,6,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,-6,4863.97,5010.38,6982.99,1,45.8495,6982.99,6,-6,4863.97,5010.38,6982.99,1,45.8495,6982.99,6,6,6,6.28272,4863.97,-5010.38,-45.8495,6982.99,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,6,-6,6.28272,4863.97,-5010.38,-45.8495,6982.99,4863.97,-5010.38,6982.99,1,-45.8495,6982.99,-6,-6,-6,-6.28272,4863.97,5010.38,45.8495,6982.99,4863.97,5010.38,6982.99,1,45.8495,6982.99,6,-6,6,-6.28272,4863.97,5010.38,45.8495,6982.99,4863.97,5010.38,6982.99,1,45.8495,6982.99
0.96,6,6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,-6,5463.62,4379.43,7002.18,1,38.7143,7002.18,6,-6,5463.62,4379.43,7002.18,1,38.7143,7002.18,6,7,-1126.23,2328.41,2586.49,0,-64.1874,2586.49,-6,7,-1126.23,2328.41,2586.49,0,-64.1874,2586.49,-6,-7,-1126.23,-2328.41,2586.49,0,64.1874,2586.49,6,-7,-1126.23,-2328.41,2586.49,0,64.1874,2586.49,6,6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,-6,5463.62,4379.43,7002.18,1,38.7143,7002.18,6,-6,5463.62,4379.43,7002.18,1,38.7143,7002.18,6,6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,-7,-1126.23,-2328.41,2586.49,0,64.1874,2586.49,6,-7,-1126.23,-2328.41,2586.49,0,64.1874,2586.49,6,7,-1126.23,2328.41,2586.49,0,-64.1874,2586.49,-6,7,-1126.23,2328.41,2586.49,0,-64.1874,2586.49,-6,-6,5463.62,4379.43,7002.18,1,38.7143,7002.18,6,-6,5463.62,4379.43,7002.18,1,38.7143,7002.18,6,6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,-6,5463.62,4379.43,7002.18,1,38.7143,7002.18,6,-6,5463.62,4379.43,7002.18,1,38.7143,7002.18,6,6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,6,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,-6,5463.62,4379.43,7002.18,1,38.7143,7002.18,6,-6,5463.62,4379.43,7002.18,1,38.7143,7002.18,6,6,6,6.25,5463.62,-4379.43,-38.7143,7002.18,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,6,-6,6.25,5463.62,-4379.43,-38.7143,7002.18,5463.62,-4379.43,7002.18,1,-38.7143,7002.18,-6,-6,-6,-6.25,5463.62,4379.43,38.7143,7002.18,5463.62,4379.43,7002.18,1,38.7143,7002.18,6,-6,6,-6.25,5463.62,4379.43,38.7143,7002.18,5463.62,4379.43,7002.18,1,38.7143,7002.18
0.965,6,6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,-6,6077.38,3797.09,7166.06,1,31.9968,7166.06,6,-6,6077.38,3797.09,7166.06,1,31.9968,7166.06,6,7,-998.442,2014.21,2248.1,0,-63.6324,2248.1,-6,7,-998.442,2014.21,2248.1,0,-63.6324,2248.1,-6,-7,-998.442,-2014.21,2248.1,0,63.6324,2248.1,6,-7,-998.442,-2014.21,2248.1,0,63.6324,2248.1,6,6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,-6,6077.38,3797.09,7166.06,1,31.9968,7166.06,6,-6,6077.38,3797.09,7166.06,1,31.9968,7166.06,6,6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,-7,-998.442,-2014.21,2248.1,0,63.6324,2248.1,6,-7,-998.442,-2014.21,2248.1,0,63.6324,2248.1,6,7,-998.442,2014.21,2248.1,0,-63.6324,2248.1,-6,7,-998.442,2014.21,2248.1,0,-63.6324,2248.1,-6,-6,6077.38,3797.09,7166.06,1,31.9968,7166.06,6,-6,6077.38,3797.09,7166.06,1,31.9968,7166.06,6,6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,-6,6077.38,3797.09,7166.06,1,31.9968,7166.06,6,-6,6077.38,3797.09,7166.06,1,31.9968,7166.06,6,6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,6,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,-6,6077.38,3797.09,7166.06,1,31.9968,7166.06,6,-6,6077.38,3797.09,7166.06,1,31.9968,7166.06,6,6,6,6.21762,6077.38,-3797.09,-31.9968,7166.06,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,6,-6,6.21762,6077.38,-3797.09,-31.9968,7166.06,6077.38,-3797.09,7166.06,1,-31.9968,7166.06,-6,-6,-6,-6.21762,6077.38,3797.09,31.9968,7166.06,6077.38,3797.09,7166.06,1,31.9968,7166.06,6,-6,6,-6.21762,6077.38,3797.09,31.9968,7166.06,6077.38,3797.09,7166.06,1,31.9968,7166.06
0.97,6,6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,-6,6604.04,3290.51,7378.4,1,26.4851,7378.4,6,-6,6604.04,3290.51,7378.4,1,26.4851,7378.4,6,7,-838.91,1739.34,1931.08,0,-64.2513,1931.08,-6,7,-838.91,1739.34,1931.08,0,-64.2513,1931.08,-6,-7,-838.91,-1739.34,1931.08,0,64.2513,1931.08,6,-7,-838.91,-1739.34,1931.08,0,64.2513,1931.08,6,6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,-6,6604.04,3290.51,7378.4,1,26.4851,7378.4,6,-6,6604.04,3290.51,7378.4,1,26.4851,7378.4,6,6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,-7,-838.91,-1739.34,1931.08,0,64.2513,1931.08,6,-7,-838.91,-1739.34,1931.08,0,64.2513,1931.08,6,7,-838.91,1739.34,1931.08,0,-64.2513,1931.08,-6,7,-838.91,1739.34,1931.08,0,-64.2513,1931.08,-6,-6,6604.04,3290.51,7378.4,1,26.4851,7378.4,6,-6,6604.04,3290.51,7378.4,1,26.4851,7378.4,6,6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,-6,6604.04,3290.51,7378.4,1,26.4851,7378.4,6,-6,6604.04,3290.51,7378.4,1,26.4851,7378.4,6,6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,6,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,-6,6604.04,3290.51,7378.4,1,26.4851,7378.4,6,-6,6604.04,3290.51,7378.4,1,26.4851,7378.4,6,6,6,6.18557,6604.04,-3290.51,-26.4851,7378.4,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,6,-6,6.18557,6604.04,-3290.51,-26.4851,7378.4,6604.04,-3290.51,7378.4,1,-26.4851,7378.4,-6,-6,-6,-6.18557,6604.04,3290.51,26.4851,7378.4,6604.04,3290.51,7378.4,1,26.4851,7378.4,6,-6,6,-6.18557,6604.04,3290.51,26.4851,7378.4,6604.04,3290.51,7378.4,1,26.4851,7378.4
0.975,6,6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,-6,7201.49,2681.22,7684.43,1,20.4211,7684.43,6,-6,7201.49,2681.22,7684.43,1,20.4211,7684.43,6,7,-700.442,1440.53,1601.79,0,-64.0691,1601.79,-6,7,-700.442,1440.53,1601.79,0,-64.0691,1601.79,-6,-7,-700.442,-1440.53,1601.79,0,64.0691,1601.79,6,-7,-700.442,-1440.53,1601.79,0,64.0691,1601.79,6,6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,-6,7201.49,2681.22,7684.43,1,20.4211,7684.43,6,-6,7201.49,2681.22,7684.43,1,20.4211,7684.43,6,6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,-7,-700.442,-1440.53,1601.79,0,64.0691,1601.79,6,-7,-700.442,-1440.53,1601.79,0,64.0691,1601.79,6,7,-700.442,1440.53,1601.79,0,-64.0691,1601.79,-6,7,-700.442,1440.53,1601.79,0,-64.0691,1601.79,-6,-6,7201.49,2681.22,7684.43,1,20.4211,7684.43,6,-6,7201.49,2681.22,7684.43,1,20.4211,7684.43,6,6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,-6,7201.49,2681.22,7684.43,1,20.4211,7684.43,6,-6,7201.49,2681.22,7684.43,1,20.4211,7684.43,6,6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,6,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,-6,7201.49,2681.22,7684.43,1,20.4211,7684.43,6,-6,7201.49,2681.22,7684.43,1,20.4211,7684.43,6,6,6,6.15385,7201.49,-2681.22,-20.4211,7684.43,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,6,-6,6.15385,7201.49,-2681.22,-20.4211,7684.43,7201.49,-2681.22,7684.43,1,-20.4211,7684.43,-6,-6,-6,-6.15385,7201.49,2681.22,20.4211,7684.43,7201.49,2681.22,7684.43,1,20.4211,7684.43,6,-6,6,-6.15385,7201.49,2681.22,20.4211,7684.43,7201.49,2681.22,7684.43,1,20.4211,7684.43
0.98,6,6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,-6,7789.83,2139.86,8078.39,1,15.3602,8078.39,6,-6,7789.83,2139.86,8078.39,1,15.3602,8078.39,6,7,-540.952,1111.85,1236.46,0,-64.0555,1236.46,-6,7,-540.952,1111.85,1236.46,0,-64.0555,1236.46,-6,-7,-540.952,-1111.85,1236.46,0,64.0555,1236.46,6,-7,-540.952,-1111.85,1236.46,0,64.0555,1236.46,6,6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,-6,7789.83,2139.86,8078.39,1,15.3602,8078.39,6,-6,7789.83,2139.86,8078.39,1,15.3602,8078.39,6,6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,-7,-540.952,-1111.85,1236.46,0,64.0555,1236.46,6,-7,-540.952,-1111.85,1236.46,0,64.0555,1236.46,6,7,-540.952,1111.85,1236.46,0,-64.0555,1236.46,-6,7,-540.952,1111.85,1236.46,0,-64.0555,1236.46,-6,-6,7789.83,2139.86,8078.39,1,15.3602,8078.39,6,-6,7789.83,2139.86,8078.39,1,15.3602,8078.39,6,6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,-6,7789.83,2139.86,8078.39,1,15.3602,8078.39,6,-6,7789.83,2139.86,8078.39,1,15.3602,8078.39,6,6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,6,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,-6,7789.83,2139.86,8078.39,1,15.3602,8078.39,6,-6,7789.83,2139.86,8078.39,1,15.3602,8078.39,6,6,6,6.12245,7789.83,-2139.86,-15.3602,8078.39,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,6,-6,6.12245,7789.83,-2139.86,-15.3602,8078.39,7789.83,-2139.86,8078.39,1,-15.3602,8078.39,-6,-6,-6,-6.12245,7789.83,2139.86,15.3602,8078.39,7789.83,2139.86,8078.39,1,15.3602,8078.39,6,-6,6,-6.12245,7789.83,2139.86,15.3602,8078.39,7789.83,2139.86,8078.39,1,15.3602,8078.39
0.985,6,6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,-6,8418.95,1520.73,8555.2,1,10.2391,8555.2,6,-6,8418.95,1520.73,8555.2,1,10.2391,8555.2,6,7,-475.279,823.49,950.803,0,-60.0085,950.803,-6,7,-475.279,823.49,950.803,0,-60.0085,950.803,-6,-7,-475.279,-823.49,950.803,0,60.0085,950.803,6,-7,-475.279,-823.49,950.803,0,60.0085,950.803,6,6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,-6,8418.95,1520.73,8555.2,1,10.2391,8555.2,6,-6,8418.95,1520.73,8555.2,1,10.2391,8555.2,6,6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,-7,-475.279,-823.49,950.803,0,60.0085,950.803,6,-7,-475.279,-823.49,950.803,0,60.0085,950.803,6,7,-475.279,823.49,950.803,0,-60.0085,950.803,-6,7,-475.279,823.49,950.803,0,-60.0085,950.803,-6,-6,8418.95,1520.73,8555.2,1,10.2391,8555.2,6,-6,8418.95,1520.73,8555.2,1,10.2391,8555.2,6,6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,-6,8418.95,1520.73,8555.2,1,10.2391,8555.2,6,-6,8418.95,1520.73,8555.2,1,10.2391,8555.2,6,6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,6,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,-6,8418.95,1520.73,8555.2,1,10.2391,8555.2,6,-6,8418.95,1520.73,8555.2,1,10.2391,8555.2,6,6,6,6.09137,8418.95,-1520.73,-10.2391,8555.2,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,6,-6,6.09137,8418.95,-1520.73,-10.2391,8555.2,8418.95,-1520.73,8555.2,1,-10.2391,8555.2,-6,-6,-6,-6.09137,8418.95,1520.73,10.2391,8555.2,8418.95,1520.73,8555.2,1,10.2391,8555.2,6,-6,6,-6.09137,8418.95,1520.73,10.2391,8555.2,8418.95,1520.73,8555.2,1,10.2391,8555.2
0.99,6,6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,-6,8909.17,1054.25,8971.33,1,6.74859,8971.33,6,-6,8909.17,1054.25,8971.33,1,6.74859,8971.33,6,7,-247.417,556.566,609.082,0,-66.0329,609.082,-6,7,-247.417,556.566,609.082,0,-66.0329,609.082,-6,-7,-247.417,-556.566,609.082,0,66.0329,609.082,6,-7,-247.417,-556.566,609.082,0,66.0329,609.082,6,6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,-6,8909.17,1054.25,8971.33,1,6.74859,8971.33,6,-6,8909.17,1054.25,8971.33,1,6.74859,8971.33,6,6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,-7,-247.417,-556.566,609.082,0,66.0329,609.082,6,-7,-247.417,-556.566,609.082,0,66.0329,609.082,6,7,-247.417,556.566,609.082,0,-66.0329,609.082,-6,7,-247.417,556.566,609.082,0,-66.0329,609.082,-6,-6,8909.17,1054.25,8971.33,1,6.74859,8971.33,6,-6,8909.17,1054.25,8971.33,1,6.74859,8971.33,6,6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,-6,8909.17,1054.25,8971.33,1,6.74859,8971.33,6,-6,8909.17,1054.25,8971.33,1,6.74859,8971.33,6,6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,6,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,-6,8909.17,1054.25,8971.33,1,6.74859,8971.33,6,-6,8909.17,1054.25,8971.33,1,6.74859,8971.33,6,6,6,6.06061,8909.17,-1054.25,-6.74859,8971.33,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,6,-6,6.06061,8909.17,-1054.25,-6.74859,8971.33,8909.17,-1054.25,8971.33,1,-6.74859,8971.33,-6,-6,-6,-6.06061,8909.17,1054.25,6.74859,8971.33,8909.17,1054.25,8971.33,1,6.74859,8971.33,6,-6,6,-6.06061,8909.17,1054.25,6.74859,8971.33,8909.17,1054.25,8971.33,1,6.74859,8971.33
0.995,6,6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,-6,9473.34,506.578,9486.87,1,3.06092,9486.87,6,-6,9473.34,506.578,9486.87,1,3.06092,9486.87,6,7,-159.533,274.869,317.811,0,-59.8693,317.811,-6,7,-159.533,274.869,317.811,0,-59.8693,317.811,-6,-7,-159.533,-274.869,317.811,0,59.8693,317.811,6,-7,-159.533,-274.869,317.811,0,59.8693,317.811,6,6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,-6,9473.34,506.578,9486.87,1,3.06092,9486.87,6,-6,9473.34,506.578,9486.87,1,3.06092,9486.87,6,6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,-7,-159.533,-274.869,317.811,0,59.8693,317.811,6,-7,-159.533,-274.869,317.811,0,59.8693,317.811,6,7,-159.533,274.869,317.811,0,-59.8693,317.811,-6,7,-159.533,274.869,317.811,0,-59.8693,317.811,-6,-6,9473.34,506.578,9486.87,1,3.06092,9486.87,6,-6,9473.34,506.578,9486.87,1,3.06092,9486.87,6,6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,-6,9473.34,506.578,9486.87,1,3.06092,9486.87,6,-6,9473.34,506.578,9486.87,1,3.06092,9486.87,6,6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,6,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,-6,9473.34,506.578,9486.87,1,3.06092,9486.87,6,-6,9473.34,506.578,9486.87,1,3.06092,9486.87,6,6,6,6.03015,9473.34,-506.578,-3.06092,9486.87,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,6,-6,6.03015,9473.34,-506.578,-3.06092,9486.87,9473.34,-506.578,9486.87,1,-3.06092,9486.87,-6,-6,-6,-6.03015,9473.34,506.578,3.06092,9486.87,9473.34,506.578,9486.87,1,3.06092,9486.87,6,-6,6,-6.03015,9473.34,506.578,3.06092,9486.87,9473.34,506.578,9486.87,1,3.06092,9486.87
1,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.005,6,6,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,6,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,-6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,6,-6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,6,5,-171.41,-183.083,250.8,0,46.886,250.8,-6,5,-171.41,-183.083,250.8,0,46.886,250.8,-6,-5,-171.41,183.083,250.8,0,-46.886,250.8,6,-5,-171.41,183.083,250.8,0,-46.886,250.8,6,6,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,6,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,-6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,6,-6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,6,5,-171.41,-183.083,250.8,0,46.886,250.8,-6,5,-171.41,-183.083,250.8,0,46.886,250.8,-6,-6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,6,-6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,6,6,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,6,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,-5,-171.41,183.083,250.8,0,-46.886,250.8,6,-5,-171.41,183.083,250.8,0,-46.886,250.8,6,6,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,6,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,-6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,6,-6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,6,6,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,6,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,-6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,6,-6,9442.59,-641.153,9464.33,1,-3.88443,9464.33,6,6,6,5.97015,9442.59,641.153,3.88443,9464.33,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,6,-6,5.97015,9442.59,641.153,3.88443,9464.33,9442.59,641.153,9464.33,1,3.88443,9464.33,-6,-6,-6,-5.97015,9442.59,-641.153,-3.88443,9464.33,9442.59,-641.153,9464.33,1,-3.88443,9464.33,6,-6,6,-5.97015,9442.59,-641.153,-3.88443,9464.33,9442.59,-641.153,9464.33,1,-3.88443,9464.33
1.01,6,6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-6,6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-6,-6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,6,-6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,6,5,-299.926,-335.07,449.697,0,48.1679,449.697,-6,5,-299.926,-335.07,449.697,0,48.1679,449.697,-6,-5,-299.926,335.07,449.697,0,-48.1679,449.697,6,-5,-299.926,335.07,449.697,0,-48.1679,449.697,6,6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-6,6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-6,-6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,6,-6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,-6,-6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,-6,-7,472.335,-360.109,593.951,0,-37.3219,593.951,6,-6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,6,-7,472.335,-360.109,593.951,0,-37.3219,593.951,6,6,8922.69,1241.21,9008.6,1,7.91945,9008.6,6,7,472.335,360.109,593.951,0,37.3219,593.951,-6,6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-6,7,472.335,360.109,593.951,0,37.3219,593.951,6,6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-6,6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-6,-6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,6,-6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,6,6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-6,6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-6,-6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,6,-6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,6,6,6,5.94059,8922.69,1241.21,7.91945,9008.6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-6,6,-6,5.94059,8922.69,1241.21,7.91945,9008.6,8922.69,1241.21,9008.6,1,7.91945,9008.6,-6,-6,-6,-5.94059,8922.69,-1241.21,-7.91945,9008.6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6,6,-6,6,-5.94059,8922.69,-1241.21,-7.91945,9008.6,8922.69,-1241.21,9008.6,1,-7.91945,9008.6
1.015,6,6,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,6,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,-6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,6,-6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,6,5,-445.739,-592.71,741.612,0,53.0555,741.612,-6,5,-445.739,-592.71,741.612,0,53.0555,741.612,-6,-5,-445.739,592.71,741.612,0,-53.0555,741.612,6,-5,-445.739,592.71,741.612,0,-53.0555,741.612,6,6,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,6,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,-6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,6,-6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,6,5,-445.739,-592.71,741.612,0,53.0555,741.612,-6,5,-445.739,-592.71,741.612,0,53.0555,741.612,-6,-6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,6,-6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,6,6,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,6,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,-5,-445.739,592.71,741.612,0,-53.0555,741.612,6,-5,-445.739,592.71,741.612,0,-53.0555,741.612,6,6,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,6,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,-6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,6,-6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,6,6,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,6,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,-6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,6,-6,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,6,6,6,5.91133,8345.48,1838.3,12.4224,8545.54,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,6,-6,5.91133,8345.48,1838.3,12.4224,8545.54,8345.48,1838.3,8545.54,1,12.4224,8545.54,-6,-6,-6,-5.91133,8345.48,-1838.3,-12.4224,8545.54,8345.48,-1838.3,8545.54,1,-12.4224,8545.54,6,-6,6,-5.91133,8345.48,-1838.3,-12.4224,8545.54,8345.48,-1838.3,8545.54,1,-12.4224,8545.54
1.02,6,6,7867.33,2484.15,8250.21,1,17.5238,8250.21,-6,6,7867.33,2484.15,8250.21,1,17.5238,8250.21,-6,-6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,6,-6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,6,5,-602.592,-686.845,913.714,0,48.7384,913.714,-6,5,-602.592,-686.845,913.714,0,48.7384,913.714,-6,-5,-602.592,686.845,913.714,0,-48.7384,913.714,6,-5,-602.592,686.845,913.714,0,-48.7384,913.714,6,6,7867.33,2484.15,8250.21,1,17.5238,8250.21,-6,6,7867.33,2484.15,8250.21,1,17.5238,8250.21,-6,-6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,6,-6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,-6,-6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,-6,-7,984.037,-714.761,1216.23,0,-35.993,1216.23,6,-6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,6,-7,984.037,-714.761,1216.23,0,-35.993,1216.23,6,6,7867.33,2484.15,8250.21,1,17.5238,8250.21,6,7,984.037,714.761,1216.23,0,35.993,1216.23,-6,6,7867.33,2484.15,8250.21,1,17.5238,8250.21,-6,7,984.037,714.761,1216.23,0,35.993,1216.23,6,6,7867.33,2484.15,8250.21,1,17.5238,8250.21,-6,6,7867.33,2484.15,8250.21,1,17.5238,8250.21,-6,-6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,6,-6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,6,6,7867.33,2484.15,8250.21,1,17.5238,8250.21,-6,6,7867.33,2484.15,8250.21,1,17.5238,8250.21,-6,-6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,6,-6,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,6,6,6,5.88235,7867.33,2484.15,17.5238,8250.21,7867.33,2484.15,8250.21,1,17.5238,8250.21,-6,6,-6,5.88235,7867.33,2484.15,17.5238,8250.21,7867.33,2484.15,8250.21,1,17.5238,8250.21,-6,-6,-6,-5.88235,7867.33,-2484.15,-17.5238,8250.21,7867.33,-2484.15,8250.21,1,-17.5238,8250.21,6,-6,6,-5.88235,7867.33,-2484.15,-17.5238,8250.21,7867.33,-2484.15,8250.21,1,-17.5238,8250.21
1.025,6,6,7364.07,3042.85,7967.96,1,22.4505,7967.96,-6,6,7364.07,3042.85,7967.96,1,22.4505,7967.96,-6,-6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,6,-6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,6,5,-782.871,-841.84,1149.6,0,47.0787,1149.6,-6,5,-782.871,-841.84,1149.6,0,47.0787,1149.6,-6,-5,-782.871,841.84,1149.6,0,-47.0787,1149.6,6,-5,-782.871,841.84,1149.6,0,-47.0787,1149.6,6,6,7364.07,3042.85,7967.96,1,22.4505,7967.96,-6,6,7364.07,3042.85,7967.96,1,22.4505,7967.96,-6,-6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,6,-6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,-6,-6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,-6,-7,1183.82,-903.194,1489.02,0,-37.3418,1489.02,6,-6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,6,-7,1183.82,-903.194,1489.02,0,-37.3418,1489.02,6,6,7364.07,3042.85,7967.96,1,22.4505,7967.96,6,7,1183.82,903.194,1489.02,0,37.3418,1489.02,-6,6,7364.07,3042.85,7967.96,1,22.4505,7967.96,-6,7,1183.82,903.194,1489.02,0,37.3418,1489.02,6,6,7364.07,3042.85,7967.96,1,22.4505,7967.96,-6,6,7364.07,3042.85,7967.96,1,22.4505,7967.96,-6,-6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,6,-6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,6,6,7364.07,3042.85,7967.96,1,22.4505,7967.96,-6,6,7364.07,3042.85,7967.96,1,22.4505,7967.96,-6,-6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,6,-6,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,6,6,6,5.85366,7364.07,3042.85,22.4505,7967.96,7364.07,3042.85,7967.96,1,22.4505,7967.96,-6,6,-6,5.85366,7364.07,3042.85,22.4505,7967.96,7364.07,3042.85,7967.96,1,22.4505,7967.96,-6,-6,-6,-5.85366,7364.07,-3042.85,-22.4505,7967.96,7364.07,-3042.85,7967.96,1,-22.4505,7967.96,6,-6,6,-5.85366,7364.07,-3042.85,-22.4505,7967.96,7364.07,-3042.85,7967.96,1,-22.4505,7967.96
1.03,6,6,6845.91,3664.19,7764.84,1,28.1574,7764.84,-6,6,6845.91,3664.19,7764.84,1,28.1574,7764.84,-6,-6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,6,-6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,6,5,-940.776,-1045.36,1406.36,0,48.0143,1406.36,-6,5,-940.776,-1045.36,1406.36,0,48.0143,1406.36,-6,-5,-940.776,1045.36,1406.36,0,-48.0143,1406.36,6,-5,-940.776,1045.36,1406.36,0,-48.0143,1406.36,6,6,6845.91,3664.19,7764.84,1,28.1574,7764.84,-6,6,6845.91,3664.19,7764.84,1,28.1574,7764.84,-6,-6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,6,-6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,-6,-6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,-6,-7,1427.94,-1111.97,1809.83,0,-37.9088,1809.83,6,-6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,6,-7,1427.94,-1111.97,1809.83,0,-37.9088,1809.83,6,6,6845.91,3664.19,7764.84,1,28.1574,7764.84,6,7,1427.94,1111.97,1809.83,0,37.9088,1809.83,-6,6,6845.91,3664.19,7764.84,1,28.1574,7764.84,-6,7,1427.94,1111.97,1809.83,0,37.9088,1809.83,6,6,6845.91,3664.19,7764.84,1,28.1574,7764.84,-6,6,6845.91,3664.19,7764.84,1,28.1574,7764.84,-6,-6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,6,-6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,6,6,6845.91,3664.19,7764.84,1,28.1574,7764.84,-6,6,6845.91,3664.19,7764.84,1,28.1574,7764.84,-6,-6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,6,-6,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,6,6,6,5.82524,6845.91,3664.19,28.1574,7764.84,6845.91,3664.19,7764.84,1,28.1574,7764.84,-6,6,-6,5.82524,6845.91,3664.19,28.1574,7764.84,6845.91,3664.19,7764.84,1,28.1574,7764.84,-6,-6,-6,-5.82524,6845.91,-3664.19,-28.1574,7764.84,6845.91,-3664.19,7764.84,1,-28.1574,7764.84,6,-6,6,-5.82524,6845.91,-3664.19,-28.1574,7764.84,6845.91,-3664.19,7764.84,1,-28.1574,7764.84
1.035,6,6,6360.97,4211.82,7628.98,1,33.5099,7628.98,-6,6,6360.97,4211.82,7628.98,1,33.5099,7628.98,-6,-6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,6,-6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,6,5,-1047.13,-1235.22,1619.34,0,49.7111,1619.34,-6,5,-1047.13,-1235.22,1619.34,0,49.7111,1619.34,-6,-5,-1047.13,1235.22,1619.34,0,-49.7111,1619.34,6,-5,-1047.13,1235.22,1619.34,0,-49.7111,1619.34,6,6,6360.97,4211.82,7628.98,1,33.5099,7628.98,-6,6,6360.97,4211.82,7628.98,1,33.5099,7628.98,-6,-6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,6,-6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,-6,-6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,-6,-7,1657.2,-1256.39,2079.62,0,-37.1673,2079.62,6,-6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,6,-7,1657.2,-1256.39,2079.62,0,-37.1673,2079.62,6,6,6360.97,4211.82,7628.98,1,33.5099,7628.98,6,7,1657.2,1256.39,2079.62,0,37.1673,2079.62,-6,6,6360.97,4211.82,7628.98,1,33.5099,7628.98,-6,7,1657.2,1256.39,2079.62,0,37.1673,2079.62,6,6,6360.97,4211.82,7628.98,1,33.5099,7628.98,-6,6,6360.97,4211.82,7628.98,1,33.5099,7628.98,-6,-6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,6,-6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,6,6,6360.97,4211.82,7628.98,1,33.5099,7628.98,-6,6,6360.97,4211.82,7628.98,1,33.5099,7628.98,-6,-6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,6,-6,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,6,6,6,5.7971,6360.97,4211.82,33.5099,7628.98,6360.97,4211.82,7628.98,1,33.5099,7628.98,-6,6,-6,5.7971,6360.97,4211.82,33.5099,7628.98,6360.97,4211.82,7628.98,1,33.5099,7628.98,-6,-6,-6,-5.7971,6360.97,-4211.82,-33.5099,7628.98,6360.97,-4211.82,7628.98,1,-33.5099,7628.98,6,-6,6,-5.7971,6360.97,-4211.82,-33.5099,7628.98,6360.97,-4211.82,7628.98,1,-33.5099,7628.98
1.04,6,6,5871.62,4831.74,7604.06,1,39.4509,7604.06,-6,6,5871.62,4831.74,7604.06,1,39.4509,7604.06,-6,-6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,6,-6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,6,5,-1200.12,-1399.66,1843.73,0,49.3888,1843.73,-6,5,-1200.12,-1399.66,1843.73,0,49.3888,1843.73,-6,-5,-1200.12,1399.66,1843.73,0,-49.3888,1843.73,6,-5,-1200.12,1399.66,1843.73,0,-49.3888,1843.73,6,6,5871.62,4831.74,7604.06,1,39.4509,7604.06,-6,6,5871.62,4831.74,7604.06,1,39.4509,7604.06,-6,-6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,6,-6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,-6,-6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,-6,-7,1916.61,-1438.79,2396.56,0,-36.8954,2396.56,6,-6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,6,-7,1916.61,-1438.79,2396.56,0,-36.8954,2396.56,6,6,5871.62,4831.74,7604.06,1,39.4509,7604.06,6,7,1916.61,1438.79,2396.56,0,36.8954,2396.56,-6,6,5871.62,4831.74,7604.06,1,39.4509,7604.06,-6,7,1916.61,1438.79,2396.56,0,36.8954,2396.56,6,6,5871.62,4831.74,7604.06,1,39.4509,7604.06,-6,6,5871.62,4831.74,7604.06,1,39.4509,7604.06,-6,-6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,6,-6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,6,6,5871.62,4831.74,7604.06,1,39.4509,7604.06,-6,6,5871.62,4831.74,7604.06,1,39.4509,7604.06,-6,-6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,6,-6,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,6,6,6,5.76923,5871.62,4831.74,39.4509,7604.06,5871.62,4831.74,7604.06,1,39.4509,7604.06,-6,6,-6,5.76923,5871.62,4831.74,39.4509,7604.06,5871.62,4831.74,7604.06,1,39.4509,7604.06,-6,-6,-6,-5.76923,5871.62,-4831.74,-39.4509,7604.06,5871.62,-4831.74,7604.06,1,-39.4509,7604.06,6,-6,6,-5.76923,5871.62,-4831.74,-39.4509,7604.06,5871.62,-4831.74,7604.06,1,-39.4509,7604.06
1.045,6,6,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,6,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,-6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,6,-6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,6,5,-1337.86,-1612.46,2095.21,0,50.3176,2095.21,-6,5,-1337.86,-1612.46,2095.21,0,50.3176,2095.21,-6,-5,-1337.86,1612.46,2095.21,0,-50.3176,2095.21,6,-5,-1337.86,1612.46,2095.21,0,-50.3176,2095.21,6,6,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,6,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,-6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,6,-6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,6,5,-1337.86,-1612.46,2095.21,0,50.3176,2095.21,-6,5,-1337.86,-1612.46,2095.21,0,50.3176,2095.21,-6,-6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,6,-6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,6,6,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,6,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,-5,-1337.86,1612.46,2095.21,0,-50.3176,2095.21,6,-5,-1337.86,1612.46,2095.21,0,-50.3176,2095.21,6,6,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,6,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,-6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,6,-6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,6,6,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,6,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,-6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,6,-6,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,6,6,6,5.74163,5317.31,5344.98,45.1487,7539.4,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,6,-6,5.74163,5317.31,5344.98,45.1487,7539.4,5317.31,5344.98,7539.4,1,45.1487,7539.4,-6,-6,-6,-5.74163,5317.31,-5344.98,-45.1487,7539.4,5317.31,-5344.98,7539.4,1,-45.1487,7539.4,6,-6,6,-5.74163,5317.31,-5344.98,-45.1487,7539.4,5317.31,-5344.98,7539.4,1,-45.1487,7539.4
1.05,6,6,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,6,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,-6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,6,-6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,6,5,-1341.88,-1959.71,2375.1,0,55.5992,2375.1,-6,5,-1341.88,-1959.71,2375.1,0,55.5992,2375.1,-6,-5,-1341.88,1959.71,2375.1,0,-55.5992,2375.1,6,-5,-1341.88,1959.71,2375.1,0,-55.5992,2375.1,6,6,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,6,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,-6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,6,-6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,6,5,-1341.88,-1959.71,2375.1,0,55.5992,2375.1,-6,5,-1341.88,-1959.71,2375.1,0,55.5992,2375.1,-6,-6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,6,-6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,6,6,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,6,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,-5,-1341.88,1959.71,2375.1,0,-55.5992,2375.1,6,-5,-1341.88,1959.71,2375.1,0,-55.5992,2375.1,6,6,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,6,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,-6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,6,-6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,6,6,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,6,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,-6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,6,-6,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,6,6,6,5.71429,4913.75,5623.29,48.8524,7467.69,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,6,-6,5.71429,4913.75,5623.29,48.8524,7467.69,4913.75,5623.29,7467.69,1,48.8524,7467.69,-6,-6,-6,-5.71429,4913.75,-5623.29,-48.8524,7467.69,4913.75,-5623.29,7467.69,1,-48.8524,7467.69,6,-6,6,-5.71429,4913.75,-5623.29,-48.8524,7467.69,4913.75,-5623.29,7467.69,1,-48.8524,7467.69
1.055,6,6,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,6,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,-6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,6,-6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,6,5,-1325.44,-2433.43,2770.99,0,61.4238,2770.99,-6,5,-1325.44,-2433.43,2770.99,0,61.4238,2770.99,-6,-5,-1325.44,2433.43,2770.99,0,-61.4238,2770.99,6,-5,-1325.44,2433.43,2770.99,0,-61.4238,2770.99,6,6,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,6,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,-6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,6,-6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,6,5,-1325.44,-2433.43,2770.99,0,61.4238,2770.99,-6,5,-1325.44,-2433.43,2770.99,0,61.4238,2770.99,-6,-6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,6,-6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,6,6,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,6,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,-5,-1325.44,2433.43,2770.99,0,-61.4238,2770.99,6,-5,-1325.44,2433.43,2770.99,0,-61.4238,2770.99,6,6,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,6,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,-6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,6,-6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,6,6,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,6,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,-6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,6,-6,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,6,6,6,5.6872,4362.52,5868.88,53.3754,7312.69,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,6,-6,5.6872,4362.52,5868.88,53.3754,7312.69,4362.52,5868.88,7312.69,1,53.3754,7312.69,-6,-6,-6,-5.6872,4362.52,-5868.88,-53.3754,7312.69,4362.52,-5868.88,7312.69,1,-53.3754,7312.69,6,-6,6,-5.6872,4362.52,-5868.88,-53.3754,7312.69,4362.52,-5868.88,7312.69,1,-53.3754,7312.69
1.06,6,6,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,6,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,-6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,6,-6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,6,5,-1217.17,-2915.07,3158.97,0,67.3373,3158.97,-6,5,-1217.17,-2915.07,3158.97,0,67.3373,3158.97,-6,-5,-1217.17,2915.07,3158.97,0,-67.3373,3158.97,6,-5,-1217.17,2915.07,3158.97,0,-67.3373,3158.97,6,6,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,6,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,-6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,6,-6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,6,5,-1217.17,-2915.07,3158.97,0,67.3373,3158.97,-6,5,-1217.17,-2915.07,3158.97,0,67.3373,3158.97,-6,-6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,6,-6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,6,6,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,6,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,-5,-1217.17,2915.07,3158.97,0,-67.3373,3158.97,6,-5,-1217.17,2915.07,3158.97,0,-67.3373,3158.97,6,6,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,6,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,-6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,6,-6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,6,6,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,6,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,-6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,6,-6,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,6,6,6,5.66038,3849.06,5943.62,57.0731,7081.09,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,6,-6,5.66038,3849.06,5943.62,57.0731,7081.09,3849.06,5943.62,7081.09,1,57.0731,7081.09,-6,-6,-6,-5.66038,3849.06,-5943.62,-57.0731,7081.09,3849.06,-5943.62,7081.09,1,-57.0731,7081.09,6,-6,6,-5.66038,3849.06,-5943.62,-57.0731,7081.09,3849.06,-5943.62,7081.09,1,-57.0731,7081.09
1.065,6,6,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,6,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,-6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,6,-6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,6,5,-931.302,-3337.28,3464.79,0,74.4077,3464.79,-6,5,-931.302,-3337.28,3464.79,0,74.4077,3464.79,-6,-5,-931.302,3337.28,3464.79,0,-74.4077,3464.79,6,-5,-931.302,3337.28,3464.79,0,-74.4077,3464.79,6,6,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,6,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,-6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,6,-6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,6,5,-931.302,-3337.28,3464.79,0,74.4077,3464.79,-6,5,-931.302,-3337.28,3464.79,0,74.4077,3464.79,-6,-6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,6,-6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,6,6,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,6,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,-5,-931.302,3337.28,3464.79,0,-74.4077,3464.79,6,-5,-931.302,3337.28,3464.79,0,-74.4077,3464.79,6,6,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,6,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,-6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,6,-6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,6,6,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,6,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,-6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,6,-6,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,6,6,6,5.6338,3325.02,5954.9,60.8224,6820.3,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,6,-6,5.6338,3325.02,5954.9,60.8224,6820.3,3325.02,5954.9,6820.3,1,60.8224,6820.3,-6,-6,-6,-5.6338,3325.02,-5954.9,-60.8224,6820.3,3325.02,-5954.9,6820.3,1,-60.8224,6820.3,6,-6,6,-5.6338,3325.02,-5954.9,-60.8224,6820.3,3325.02,-5954.9,6820.3,1,-60.8224,6820.3
1.07,6,6,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,6,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,-6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,6,-6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,6,5,-645.646,-3808.34,3862.68,0,80.3779,3862.68,-6,5,-645.646,-3808.34,3862.68,0,80.3779,3862.68,-6,-5,-645.646,3808.34,3862.68,0,-80.3779,3862.68,6,-5,-645.646,3808.34,3862.68,0,-80.3779,3862.68,6,6,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,6,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,-6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,6,-6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,6,5,-645.646,-3808.34,3862.68,0,80.3779,3862.68,-6,5,-645.646,-3808.34,3862.68,0,80.3779,3862.68,-6,-6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,6,-6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,6,6,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,6,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,-5,-645.646,3808.34,3862.68,0,-80.3779,3862.68,6,-5,-645.646,3808.34,3862.68,0,-80.3779,3862.68,6,6,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,6,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,-6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,6,-6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,6,6,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,6,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,-6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,6,-6,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,6,6,6,5.60748,2820.31,5859.68,64.2981,6503.07,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,6,-6,5.60748,2820.31,5859.68,64.2981,6503.07,2820.31,5859.68,6503.07,1,64.2981,6503.07,-6,-6,-6,-5.60748,2820.31,-5859.68,-64.2981,6503.07,2820.31,-5859.68,6503.07,1,-64.2981,6503.07,6,-6,6,-5.60748,2820.31,-5859.68,-64.2981,6503.07,2820.31,-5859.68,6503.07,1,-64.2981,6503.07
1.075,6,6,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,6,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,-6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,6,-6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,6,5,-340.744,-4202.82,4216.61,0,85.3649,4216.61,-6,5,-340.744,-4202.82,4216.61,0,85.3649,4216.61,-6,-5,-340.744,4202.82,4216.61,0,-85.3649,4216.61,6,-5,-340.744,4202.82,4216.61,0,-85.3649,4216.61,6,6,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,6,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,-6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,6,-6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,6,5,-340.744,-4202.82,4216.61,0,85.3649,4216.61,-6,5,-340.744,-4202.82,4216.61,0,85.3649,4216.61,-6,-6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,6,-6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,6,6,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,6,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,-5,-340.744,4202.82,4216.61,0,-85.3649,4216.61,6,-5,-340.744,4202.82,4216.61,0,-85.3649,4216.61,6,6,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,6,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,-6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,6,-6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,6,6,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,6,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,-6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,6,-6,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,6,6,6,5.5814,2381.08,5758.3,67.5347,6231.18,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,6,-6,5.5814,2381.08,5758.3,67.5347,6231.18,2381.08,5758.3,6231.18,1,67.5347,6231.18,-6,-6,-6,-5.5814,2381.08,-5758.3,-67.5347,6231.18,2381.08,-5758.3,6231.18,1,-67.5347,6231.18,6,-6,6,-5.5814,2381.08,-5758.3,-67.5347,6231.18,2381.08,-5758.3,6231.18,1,-67.5347,6231.18
1.08,6,6,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,6,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,-6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,6,-6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,6,5,-20.7451,-4562.89,4562.94,0,89.7395,4562.94,-6,5,-20.7451,-4562.89,4562.94,0,89.7395,4562.94,-6,-5,-20.7451,4562.89,4562.94,0,-89.7395,4562.94,6,-5,-20.7451,4562.89,4562.94,0,-89.7395,4562.94,6,6,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,6,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,-6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,6,-6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,6,5,-20.7451,-4562.89,4562.94,0,89.7395,4562.94,-6,5,-20.7451,-4562.89,4562.94,0,89.7395,4562.94,-6,-6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,6,-6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,6,6,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,6,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,-5,-20.7451,4562.89,4562.94,0,-89.7395,4562.94,6,-5,-20.7451,4562.89,4562.94,0,-89.7395,4562.94,6,6,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,6,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,-6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,6,-6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,6,6,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,6,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,-6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,6,-6,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,6,6,6,5.55556,1813.28,5586.18,72.0165,5873.1,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,6,-6,5.55556,1813.28,5586.18,72.0165,5873.1,1813.28,5586.18,5873.1,1,72.0165,5873.1,-6,-6,-6,-5.55556,1813.28,-5586.18,-72.0165,5873.1,1813.28,-5586.18,5873.1,1,-72.0165,5873.1,6,-6,6,-5.55556,1813.28,-5586.18,-72.0165,5873.1,1813.28,-5586.18,5873.1,1,-72.0165,5873.1
1.085,6,6,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,6,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,-6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,6,-6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,-4,6,-5.04934e-13,-2.5627e-13,5.66244e-13,0,26.9092,5.66244e-13,-4,-5,-3.66108e-13,-3.07018e-13,4.77802e-13,0,39.9832,4.77802e-13,-4,-3,-3.55282e-13,-1.38285e-13,3.81245e-13,0,21.2674,3.81245e-13,4,-6,-3.58252e-13,3.60497e-13,5.08235e-13,0,-45.179,5.08235e-13,6,6,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,6,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,-6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,6,-6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,6,5,369.709,-4864.34,4878.37,0,-85.6537,4878.37,-6,5,369.709,-4864.34,4878.37,0,-85.6537,4878.37,-6,-6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,6,-6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,6,6,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,6,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,-5,369.709,4864.34,4878.37,0,85.6537,4878.37,6,-5,369.709,4864.34,4878.37,0,85.6537,4878.37,6,6,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,6,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,-6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,6,-6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,6,6,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,6,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,-6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,6,-6,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,6,6,6,5.52995,1282.48,5428.71,76.7081,5578.14,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,6,-6,5.52995,1282.48,5428.71,76.7081,5578.14,1282.48,5428.71,5578.14,1,76.7081,5578.14,-6,-6,-6,-5.52995,1282.48,-5428.71,-76.7081,5578.14,1282.48,-5428.71,5578.14,1,-76.7081,5578.14,6,-6,6,-5.52995,1282.48,-5428.71,-76.7081,5578.14,1282.48,-5428.71,5578.14,1,-76.7081,5578.14
1.09,6,6,822.033,5218.7,5283.05,1,81.0485,5283.05,-6,6,822.033,5218.7,5283.05,1,81.0485,5283.05,-6,-6,822.033,-5218.7,5283.05,1,-81.0485,5283.05,6,-6,822.033,-5218.7,5283.05,1,-81.0485,5283.05,-11,7,-4.17751e-13,-1.97089e-13,4.61909e-13,0,25.2573,4.61909e-13,-1,6,-4.13579e-13,8.60747e-14,4.22441e-13,0,-11.7567,4.22441e-13,-4,-5,-5.04575e-13,-6.69482e-14,5.08997e-13,0,7.55799,5.08997e-13,-11,-7,-3.94737e-13,5.65329e-14,3.98764e-13,0,-8.15029,3.98764e-13,6,8,914.359,1529.26,1781.77,0,59.1245,1781.77,-6,8,914.359,1529.26,1781.77,0,59.1245,1781.77,-6,-8,914.359,-1529.26,1781.77,0,-59.1245,1781.77,6,-8,914.359,-1529.26,1781.77,0,-59.1245,1781.77,6,5,687.856,-5095.14,5141.36,0,-82.3114,5141.36,-6,5,687.856,-5095.14,5141.36,0,-82.3114,5141.36,-6,-6,822.033,-5218.7,5283.05,1,-81.0485,5283.05,6,-6,822.033,-5218.7,5283.05,1,-81.0485,5283.05,6,6,822.033,5218.7,5283.05,1,81.0485,5283.05,-6,6,822.033,5218.7,5283.05,1,81.0485,5283.05,-6,-5,687.856,5095.14,5141.36,0,82.3114,5141.36,6,-5,687.856,5095.14,5141.36,0,82.3114,5141.36,6,6,822.033,5218.7,5283.05,1,81.0485,5283.05,-6,6,822.033,5218.7,5283.05,1,81.0485,5283.05,-6,-6,822.033,-5218.7,5283.05,1,-81.0485,5283.05,6,-6,822.033,-5218.7,5283.05,1,-81.0485,5283.05,6,6,822.033,5218.7,5283.05,1,81.0485,5283.05,-6,6,822.033,5218.7,5283.05,1,81.0485,5283.05,-6,-6,822.033,-5218.7,5283.05,1,-81.0485,5283.05,6,-6,822.033,-5218.7,5283.05,1,-81.0485,5283.05,6,6,6,5.50459,822.033,5218.7,81.0485,5283.05,822.033,5218.7,5283.05,1,81.0485,5283.05,-6,6,-6,5.50459,822.033,5218.7,81.0485,5283.05,822.033,5218.7,5283.05,1,81.0485,5283.05,-6,-6,-6,-5.50459,822.033,-5218.7,-81.0485,5283.05,822.033,-5218.7,5283.05,1,-81.0485,5283.05,6,-6,6,-5.50459,822.033,-5218.7,-81.0485,5283.05,822.033,-5218.7,5283.05,1,-81.0485,5283.05
1.095,6,6,310.211,4929.4,4939.15,0,86.3991,4939.15,-6,6,310.211,4929.4,4939.15,0,86.3991,4939.15,-6,-6,310.211,-4929.4,4939.15,0,-86.3991,4939.15,6,-6,310.211,-4929.4,4939.15,0,-86.3991,4939.15,4,5,-4.0095e-13,1.62011e-13,4.32445e-13,0,-22.0021,4.32445e-13,-11,10,-4.73734e-13,-2.54523e-13,5.37779e-13,0,28.2478,5.37779e-13,-11,1,-4.13111e-13,8.49065e-14,4.21746e-13,0,-11.6142,4.21746e-13,-11,-1,-3.85144e-13,-4.36007e-14,3.87604e-13,0,6.45874,3.87604e-13,6,5,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,-6,5,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,-6,-5,1036.37,5401.3,5499.83,1,79.1384,5499.83,6,-5,1036.37,5401.3,5499.83,1,79.1384,5499.83,6,5,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,-6,5,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,-6,-6,310.211,-4929.4,4939.15,0,-86.3991,4939.15,6,-6,310.211,-4929.4,4939.15,0,-86.3991,4939.15,6,6,310.211,4929.4,4939.15,0,86.3991,4939.15,-6,6,310.211,4929.4,4939.15,0,86.3991,4939.15,-6,-5,1036.37,5401.3,5499.83,1,79.1384,5499.83,6,-5,1036.37,5401.3,5499.83,1,79.1384,5499.83,6,5,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,-6,5,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,-6,-5,1036.37,5401.3,5499.83,1,79.1384,5499.83,6,-5,1036.37,5401.3,5499.83,1,79.1384,5499.83,6,5,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,-6,5,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,-6,-5,1036.37,5401.3,5499.83,1,79.1384,5499.83,6,-5,1036.37,5401.3,5499.83,1,79.1384,5499.83,6,5,6,5.47945,310.211,4929.4,86.3991,4939.15,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,-6,5,-6,5.47945,310.211,4929.4,86.3991,4939.15,1036.37,-5401.3,5499.83,1,-79.1384,5499.83,-6,-5,-6,-5.47945,310.211,-4929.4,-86.3991,4939.15,1036.37,5401.3,5499.83,1,79.1384,5499.83,6,-5,6,-5.47945,310.211,-4929.4,-86.3991,4939.15,1036.37,5401.3,5499.83,1,79.1384,5499.83
1.1,6,6,12.9644,4689.69,4689.71,0,89.8416,4689.71,-6,6,12.9644,4689.69,4689.71,0,89.8416,4689.71,-6,-6,12.9644,-4689.69,4689.71,0,-89.8416,4689.71,6,-6,12.9644,-4689.69,4689.71,0,-89.8416,4689.71,-11,11,-4.14705e-13,3.12458e-13,5.1924e-13,0,-36.996,5.1924e-13,-1,6,-3.72324e-13,-2.09916e-13,4.27422e-13,0,29.4142,4.27422e-13,-11,8,-3.43143e-13,-1.93802e-13,3.94089e-13,0,29.4572,3.94089e-13,-1,-5,-3.74733e-13,-3.62037e-14,3.76478e-13,0,5.51833,3.76478e-13,6,5,1457.78,-5577.33,5764.7,1,-75.352,5764.7,-6,5,1457.78,-5577.33,5764.7,1,-75.352,5764.7,-6,-5,1457.78,5577.33,5764.7,1,75.352,5764.7,6,-5,1457.78,5577.33,5764.7,1,75.352,5764.7,6,5,1457.78,-5577.33,5764.7,1,-75.352,5764.7,-6,5,1457.78,-5577.33,5764.7,1,-75.352,5764.7,-6,-6,12.9644,-4689.69,4689.71,0,-89.8416,4689.71,6,-6,12.9644,-4689.69,4689.71,0,-89.8416,4689.71,6,6,12.9644,4689.69,4689.71,0,89.8416,4689.71,-6,6,12.9644,4689.69,4689.71,0,89.8416,4689.71,-6,-5,1457.78,5577.33,5764.7,1,75.352,5764.7,6,-5,1457.78,5577.33,5764.7,1,75.352,5764.7,6,5,1457.78,-5577.33,5764.7,1,-75.352,5764.7,-6,5,1457.78,-5577.33,5764.7,1,-75.352,5764.7,-6,-5,1457.78,5577.33,5764.7,1,75.352,5764.7,6,-5,1457.78,5577.33,5764.7,1,75.352,5764.7,6,5,1457.78,-5577.33,5764.7,1,-75.352,5764.7,-6,5,1457.78,-5577.33,5764.7,1,-75.352,5764.7,-6,-5,1457.78,5577.33,5764.7,1,75.352,5764.7,6,-5,1457.78,5577.33,5764.7,1,75.352,5764.7,6,5,6,5.45455,12.9644,4689.69,89.8416,4689.71,1457.78,-5577.33,5764.7,1,-75.352,5764.7,-6,5,-6,5.45455,12.9644,4689.69,89.8416,4689.71,1457.78,-5577.33,5764.7,1,-75.352,5764.7,-6,-5,-6,-5.45455,12.9644,-4689.69,-89.8416,4689.71,1457.78,5577.33,5764.7,1,75.352,5764.7,6,-5,6,-5.45455,12.9644,-4689.69,-89.8416,4689.71,1457.78,5577.33,5764.7,1,75.352,5764.7
1.105,6,6,-361.358,4299.7,4314.85,0,-85.196,4314.85,-6,6,-361.358,4299.7,4314.85,0,-85.196,4314.85,-6,-6,-361.358,-4299.7,4314.85,0,85.196,4314.85,6,-6,-361.358,-4299.7,4314.85,0,85.196,4314.85,6,6,-361.358,4299.7,4314.85,0,-85.196,4314.85,-6,6,-361.358,4299.7,4314.85,0,-85.196,4314.85,-6,-6,-361.358,-4299.7,4314.85,0,85.196,4314.85,6,-6,-361.358,-4299.7,4314.85,0,85.196,4314.85,6,5,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,-6,5,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,-6,-5,1963.74,5799.98,6123.4,1,71.2951,6123.4,6,-5,1963.74,5799.98,6123.4,1,71.2951,6123.4,6,5,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,-6,5,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,-6,-6,-361.358,-4299.7,4314.85,0,85.196,4314.85,6,-6,-361.358,-4299.7,4314.85,0,85.196,4314.85,6,6,-361.358,4299.7,4314.85,0,-85.196,4314.85,-6,6,-361.358,4299.7,4314.85,0,-85.196,4314.85,-6,-5,1963.74,5799.98,6123.4,1,71.2951,6123.4,6,-5,1963.74,5799.98,6123.4,1,71.2951,6123.4,6,5,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,-6,5,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,-6,-5,1963.74,5799.98,6123.4,1,71.2951,6123.4,6,-5,1963.74,5799.98,6123.4,1,71.2951,6123.4,6,5,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,-6,5,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,-6,-5,1963.74,5799.98,6123.4,1,71.2951,6123.4,6,-5,1963.74,5799.98,6123.4,1,71.2951,6123.4,6,5,6,5.42986,-361.358,4299.7,-85.196,4314.85,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,-6,5,-6,5.42986,-361.358,4299.7,-85.196,4314.85,1963.74,-5799.98,6123.4,1,-71.2951,6123.4,-6,-5,-6,-5.42986,-361.358,-4299.7,85.196,4314.85,1963.74,5799.98,6123.4,1,71.2951,6123.4,6,-5,6,-5.42986,-361.358,-4299.7,85.196,4314.85,1963.74,5799.98,6123.4,1,71.2951,6123.4
1.11,6,6,-598.289,4060.07,4103.91,0,-81.6173,4103.91,-6,6,-598.289,4060.07,4103.91,0,-81.6173,4103.91,-6,-6,-598.289,-4060.07,4103.91,0,81.6173,4103.91,6,-6,-598.289,-4060.07,4103.91,0,81.6173,4103.91,6,6,-598.289,4060.07,4103.91,0,-81.6173,4103.91,-6,6,-598.289,4060.07,4103.91,0,-81.6173,4103.91,-6,-6,-598.289,-4060.07,4103.91,0,81.6173,4103.91,6,-6,-598.289,-4060.07,4103.91,0,81.6173,4103.91,6,5,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,-6,5,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,-6,-5,2499.65,5812.01,6326.74,1,66.7283,6326.74,6,-5,2499.65,5812.01,6326.74,1,66.7283,6326.74,6,5,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,-6,5,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,-6,-6,-598.289,-4060.07,4103.91,0,81.6173,4103.91,6,-6,-598.289,-4060.07,4103.91,0,81.6173,4103.91,6,6,-598.289,4060.07,4103.91,0,-81.6173,4103.91,-6,6,-598.289,4060.07,4103.91,0,-81.6173,4103.91,-6,-5,2499.65,5812.01,6326.74,1,66.7283,6326.74,6,-5,2499.65,5812.01,6326.74,1,66.7283,6326.74,6,5,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,-6,5,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,-6,-5,2499.65,5812.01,6326.74,1,66.7283,6326.74,6,-5,2499.65,5812.01,6326.74,1,66.7283,6326.74,6,5,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,-6,5,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,-6,-5,2499.65,5812.01,6326.74,1,66.7283,6326.74,6,-5,2499.65,5812.01,6326.74,1,66.7283,6326.74,6,5,6,5.40541,-598.289,4060.07,-81.6173,4103.91,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,-6,5,-6,5.40541,-598.289,4060.07,-81.6173,4103.91,2499.65,-5812.01,6326.74,1,-66.7283,6326.74,-6,-5,-6,-5.40541,-598.289,-4060.07,81.6173,4103.91,2499.65,5812.01,6326.74,1,66.7283,6326.74,6,-5,6,-5.40541,-598.289,-4060.07,81.6173,4103.91,2499.65,5812.01,6326.74,1,66.7283,6326.74
1.115,6,6,-823.926,3692.55,3783.36,0,-77.4215,3783.36,-6,6,-823.926,3692.55,3783.36,0,-77.4215,3783.36,-6,-6,-823.926,-3692.55,3783.36,0,77.4215,3783.36,6,-6,-823.926,-3692.55,3783.36,0,77.4215,3783.36,6,6,-823.926,3692.55,3783.36,0,-77.4215,3783.36,-6,6,-823.926,3692.55,3783.36,0,-77.4215,3783.36,-6,-6,-823.926,-3692.55,3783.36,0,77.4215,3783.36,6,-6,-823.926,-3692.55,3783.36,0,77.4215,3783.36,6,5,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,-6,5,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,-6,-5,3021.43,5894.59,6623.84,1,62.8613,6623.84,6,-5,3021.43,5894.59,6623.84,1,62.8613,6623.84,6,5,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,-6,5,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,-6,-6,-823.926,-3692.55,3783.36,0,77.4215,3783.36,6,-6,-823.926,-3692.55,3783.36,0,77.4215,3783.36,6,6,-823.926,3692.55,3783.36,0,-77.4215,3783.36,-6,6,-823.926,3692.55,3783.36,0,-77.4215,3783.36,-6,-5,3021.43,5894.59,6623.84,1,62.8613,6623.84,6,-5,3021.43,5894.59,6623.84,1,62.8613,6623.84,6,5,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,-6,5,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,-6,-5,3021.43,5894.59,6623.84,1,62.8613,6623.84,6,-5,3021.43,5894.59,6623.84,1,62.8613,6623.84,6,5,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,-6,5,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,-6,-5,3021.43,5894.59,6623.84,1,62.8613,6623.84,6,-5,3021.43,5894.59,6623.84,1,62.8613,6623.84,6,5,6,5.38117,-823.926,3692.55,-77.4215,3783.36,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,-6,5,-6,5.38117,-823.926,3692.55,-77.4215,3783.36,3021.43,-5894.59,6623.84,1,-62.8613,6623.84,-6,-5,-6,-5.38117,-823.926,-3692.55,77.4215,3783.36,3021.43,5894.59,6623.84,1,62.8613,6623.84,6,-5,6,-5.38117,-823.926,-3692.55,77.4215,3783.36,3021.43,5894.59,6623.84,1,62.8613,6623.84
1.12,6,6,-962.516,3338.45,3474.44,0,-73.9171,3474.44,-6,6,-962.516,3338.45,3474.44,0,-73.9171,3474.44,-6,-6,-962.516,-3338.45,3474.44,0,73.9171,3474.44,6,-6,-962.516,-3338.45,3474.44,0,73.9171,3474.44,6,6,-962.516,3338.45,3474.44,0,-73.9171,3474.44,-6,6,-962.516,3338.45,3474.44,0,-73.9171,3474.44,-6,-6,-962.516,-3338.45,3474.44,0,73.9171,3474.44,6,-6,-962.516,-3338.45,3474.44,0,73.9171,3474.44,6,5,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,-6,5,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,-6,-5,3494.82,5825.48,6793.38,1,59.0396,6793.38,6,-5,3494.82,5825.48,6793.38,1,59.0396,6793.38,6,5,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,-6,5,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,-6,-6,-962.516,-3338.45,3474.44,0,73.9171,3474.44,6,-6,-962.516,-3338.45,3474.44,0,73.9171,3474.44,6,6,-962.516,3338.45,3474.44,0,-73.9171,3474.44,-6,6,-962.516,3338.45,3474.44,0,-73.9171,3474.44,-6,-5,3494.82,5825.48,6793.38,1,59.0396,6793.38,6,-5,3494.82,5825.48,6793.38,1,59.0396,6793.38,6,5,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,-6,5,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,-6,-5,3494.82,5825.48,6793.38,1,59.0396,6793.38,6,-5,3494.82,5825.48,6793.38,1,59.0396,6793.38,6,5,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,-6,5,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,-6,-5,3494.82,5825.48,6793.38,1,59.0396,6793.38,6,-5,3494.82,5825.48,6793.38,1,59.0396,6793.38,6,5,6,5.35714,-962.516,3338.45,-73.9171,3474.44,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,-6,5,-6,5.35714,-962.516,3338.45,-73.9171,3474.44,3494.82,-5825.48,6793.38,1,-59.0396,6793.38,-6,-5,-6,-5.35714,-962.516,-3338.45,73.9171,3474.44,3494.82,5825.48,6793.38,1,59.0396,6793.38,6,-5,6,-5.35714,-962.516,-3338.45,73.9171,3474.44,3494.82,5825.48,6793.38,1,59.0396,6793.38
1.125,6,6,-987.086,3088.24,3242.15,0,-72.2747,3242.15,-6,6,-987.086,3088.24,3242.15,0,-72.2747,3242.15,-6,-6,-987.086,-3088.24,3242.15,0,72.2747,3242.15,6,-6,-987.086,-3088.24,3242.15,0,72.2747,3242.15,6,6,-987.086,3088.24,3242.15,0,-72.2747,3242.15,-6,6,-987.086,3088.24,3242.15,0,-72.2747,3242.15,-6,-6,-987.086,-3088.24,3242.15,0,72.2747,3242.15,6,-6,-987.086,-3088.24,3242.15,0,72.2747,3242.15,6,5,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,-6,5,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,-6,-5,3985.99,5809.84,7045.73,1,55.5469,7045.73,6,-5,3985.99,5809.84,7045.73,1,55.5469,7045.73,6,5,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,-6,5,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,-6,-6,-987.086,-3088.24,3242.15,0,72.2747,3242.15,6,-6,-987.086,-3088.24,3242.15,0,72.2747,3242.15,6,6,-987.086,3088.24,3242.15,0,-72.2747,3242.15,-6,6,-987.086,3088.24,3242.15,0,-72.2747,3242.15,-6,-5,3985.99,5809.84,7045.73,1,55.5469,7045.73,6,-5,3985.99,5809.84,7045.73,1,55.5469,7045.73,6,5,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,-6,5,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,-6,-5,3985.99,5809.84,7045.73,1,55.5469,7045.73,6,-5,3985.99,5809.84,7045.73,1,55.5469,7045.73,6,5,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,-6,5,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,-6,-5,3985.99,5809.84,7045.73,1,55.5469,7045.73,6,-5,3985.99,5809.84,7045.73,1,55.5469,7045.73,6,5,6,5.33333,-987.086,3088.24,-72.2747,3242.15,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,-6,5,-6,5.33333,-987.086,3088.24,-72.2747,3242.15,3985.99,-5809.84,7045.73,1,-55.5469,7045.73,-6,-5,-6,-5.33333,-987.086,-3088.24,72.2747,3242.15,3985.99,5809.84,7045.73,1,55.5469,7045.73,6,-5,6,-5.33333,-987.086,-3088.24,72.2747,3242.15,3985.99,5809.84,7045.73,1,55.5469,7045.73
1.13,6,6,-1133.81,2632.92,2866.67,0,-66.7019,2866.67,-6,6,-1133.81,2632.92,2866.67,0,-66.7019,2866.67,-6,-6,-1133.81,-2632.92,2866.67,0,66.7019,2866.67,6,-6,-1133.81,-2632.92,2866.67,0,66.7019,2866.67,6,6,-1133.81,2632.92,2866.67,0,-66.7019,2866.67,-6,6,-1133.81,2632.92,2866.67,0,-66.7019,2866.67,-6,-6,-1133.81,-2632.92,2866.67,0,66.7019,2866.67,6,-6,-1133.81,-2632.92,2866.67,0,66.7019,2866.67,6,5,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,-6,5,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,-6,-5,4539.88,5720.04,7302.69,1,51.5617,7302.69,6,-5,4539.88,5720.04,7302.69,1,51.5617,7302.69,6,5,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,-6,5,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,-6,-6,-1133.81,-2632.92,2866.67,0,66.7019,2866.67,6,-6,-1133.81,-2632.92,2866.67,0,66.7019,2866.67,6,6,-1133.81,2632.92,2866.67,0,-66.7019,2866.67,-6,6,-1133.81,2632.92,2866.67,0,-66.7019,2866.67,-6,-5,4539.88,5720.04,7302.69,1,51.5617,7302.69,6,-5,4539.88,5720.04,7302.69,1,51.5617,7302.69,6,5,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,-6,5,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,-6,-5,4539.88,5720.04,7302.69,1,51.5617,7302.69,6,-5,4539.88,5720.04,7302.69,1,51.5617,7302.69,6,5,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,-6,5,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,-6,-5,4539.88,5720.04,7302.69,1,51.5617,7302.69,6,-5,4539.88,5720.04,7302.69,1,51.5617,7302.69,6,5,6,5.30973,-1133.81,2632.92,-66.7019,2866.67,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,-6,5,-6,5.30973,-1133.81,2632.92,-66.7019,2866.67,4539.88,-5720.04,7302.69,1,-51.5617,7302.69,-6,-5,-6,-5.30973,-1133.81,-2632.92,66.7019,2866.67,4539.88,5720.04,7302.69,1,51.5617,7302.69,6,-5,6,-5.30973,-1133.81,-2632.92,66.7019,2866.67,4539.88,5720.04,7302.69,1,51.5617,7302.69
1.135,6,6,-1194.12,2227.95,2527.78,0,-61.8099,2527.78,-6,6,-1194.12,2227.95,2527.78,0,-61.8099,2527.78,-6,-6,-1194.12,-2227.95,2527.78,0,61.8099,2527.78,6,-6,-1194.12,-2227.95,2527.78,0,61.8099,2527.78,6,6,-1194.12,2227.95,2527.78,0,-61.8099,2527.78,-6,6,-1194.12,2227.95,2527.78,0,-61.8099,2527.78,-6,-6,-1194.12,-2227.95,2527.78,0,61.8099,2527.78,6,-6,-1194.12,-2227.95,2527.78,0,61.8099,2527.78,6,5,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,-6,5,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,-6,-5,5024.74,5559.05,7493.4,1,47.8901,7493.4,6,-5,5024.74,5559.05,7493.4,1,47.8901,7493.4,6,5,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,-6,5,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,-6,-6,-1194.12,-2227.95,2527.78,0,61.8099,2527.78,6,-6,-1194.12,-2227.95,2527.78,0,61.8099,2527.78,6,6,-1194.12,2227.95,2527.78,0,-61.8099,2527.78,-6,6,-1194.12,2227.95,2527.78,0,-61.8099,2527.78,-6,-5,5024.74,5559.05,7493.4,1,47.8901,7493.4,6,-5,5024.74,5559.05,7493.4,1,47.8901,7493.4,6,5,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,-6,5,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,-6,-5,5024.74,5559.05,7493.4,1,47.8901,7493.4,6,-5,5024.74,5559.05,7493.4,1,47.8901,7493.4,6,5,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,-6,5,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,-6,-5,5024.74,5559.05,7493.4,1,47.8901,7493.4,6,-5,5024.74,5559.05,7493.4,1,47.8901,7493.4,6,5,6,5.28634,-1194.12,2227.95,-61.8099,2527.78,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,-6,5,-6,5.28634,-1194.12,2227.95,-61.8099,2527.78,5024.74,-5559.05,7493.4,1,-47.8901,7493.4,-6,-5,-6,-5.28634,-1194.12,-2227.95,61.8099,2527.78,5024.74,5559.05,7493.4,1,47.8901,7493.4,6,-5,6,-5.28634,-1194.12,-2227.95,61.8099,2527.78,5024.74,5559.05,7493.4,1,47.8901,7493.4
1.14,6,6,-1238.12,1895.42,2263.97,0,-56.8468,2263.97,-6,6,-1238.12,1895.42,2263.97,0,-56.8468,2263.97,-6,-6,-1238.12,-1895.42,2263.97,0,56.8468,2263.97,6,-6,-1238.12,-1895.42,2263.97,0,56.8468,2263.97,6,6,-1238.12,1895.42,2263.97,0,-56.8468,2263.97,-6,6,-1238.12,1895.42,2263.97,0,-56.8468,2263.97,-6,-6,-1238.12,-1895.42,2263.97,0,56.8468,2263.97,6,-6,-1238.12,-1895.42,2263.97,0,56.8468,2263.97,6,5,5485.71,-5364.5,7672.74,1,-44.36,7672.74,-6,5,5485.71,-5364.5,7672.74,1,-44.36,7672.74,-6,-5,5485.71,5364.5,7672.74,1,44.36,7672.74,6,-5,5485.71,5364.5,7672.74,1,44.36,7672.74,6,5,5485.71,-5364.5,7672.74,1,-44.36,7672.74,-6,5,5485.71,-5364.5,7672.74,1,-44.36,7672.74,-6,-6,-1238.12,-1895.42,2263.97,0,56.8468,2263.97,6,-6,-1238.12,-1895.42,2263.97,0,56.8468,2263.97,6,6,-1238.12,1895.42,2263.97,0,-56.8468,2263.97,-6,6,-1238.12,1895.42,2263.97,0,-56.8468,2263.97,-6,-5,5485.71,5364.5,7672.74,1,44.36,7672.74,6,-5,5485.71,5364.5,7672.74,1,44.36,7672.74,6,5,5485.71,-5364.5,7672.74,1,-44.36,7672.74,-6,5,5485.71,-5364.5,7672.74,1,-44.36,7672.74,-6,-5,5485.71,5364.5,7672.74,1,44.36,7672.74,6,-5,5485.71,5364.5,7672.74,1,44.36,7672.74,6,5,5485.71,-5364.5,7672.74,1,-44.36,7672.74,-6,5,5485.71,-5364.5,7672.74,1,-44.36,7672.74,-6,-5,5485.71,5364.5,7672.74,1,44.36,7672.74,6,-5,5485.71,5364.5,7672.74,1,44.36,7672.74,6,5,6,5.26316,-1238.12,1895.42,-56.8468,2263.97,5485.71,-5364.5,7672.74,1,-44.36,7672.74,-6,5,-6,5.26316,-1238.12,1895.42,-56.8468,2263.97,5485.71,-5364.5,7672.74,1,-44.36,7672.74,-6,-5,-6,-5.26316,-1238.12,-1895.42,56.8468,2263.97,5485.71,5364.5,7672.74,1,44.36,7672.74,6,-5,6,-5.26316,-1238.12,-1895.42,56.8468,2263.97,5485.71,5364.5,7672.74,1,44.36,7672.74
1.145,6,6,-1265.86,1495.92,1959.64,0,-49.7617,1959.64,-6,6,-1265.86,1495.92,1959.64,0,-49.7617,1959.64,-6,-6,-1265.86,-1495.92,1959.64,0,49.7617,1959.64,6,-6,-1265.86,-1495.92,1959.64,0,49.7617,1959.64,6,6,-1265.86,1495.92,1959.64,0,-49.7617,1959.64,-6,6,-1265.86,1495.92,1959.64,0,-49.7617,1959.64,-6,-6,-1265.86,-1495.92,1959.64,0,49.7617,1959.64,6,-6,-1265.86,-1495.92,1959.64,0,49.7617,1959.64,6,5,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,-6,5,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,-6,-5,5925.25,5158.87,7856.37,1,41.0448,7856.37,6,-5,5925.25,5158.87,7856.37,1,41.0448,7856.37,6,5,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,-6,5,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,-6,-6,-1265.86,-1495.92,1959.64,0,49.7617,1959.64,6,-6,-1265.86,-1495.92,1959.64,0,49.7617,1959.64,6,6,-1265.86,1495.92,1959.64,0,-49.7617,1959.64,-6,6,-1265.86,1495.92,1959.64,0,-49.7617,1959.64,-6,-5,5925.25,5158.87,7856.37,1,41.0448,7856.37,6,-5,5925.25,5158.87,7856.37,1,41.0448,7856.37,6,5,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,-6,5,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,-6,-5,5925.25,5158.87,7856.37,1,41.0448,7856.37,6,-5,5925.25,5158.87,7856.37,1,41.0448,7856.37,6,5,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,-6,5,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,-6,-5,5925.25,5158.87,7856.37,1,41.0448,7856.37,6,-5,5925.25,5158.87,7856.37,1,41.0448,7856.37,6,5,6,5.24017,-1265.86,1495.92,-49.7617,1959.64,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,-6,5,-6,5.24017,-1265.86,1495.92,-49.7617,1959.64,5925.25,-5158.87,7856.37,1,-41.0448,7856.37,-6,-5,-6,-5.24017,-1265.86,-1495.92,49.7617,1959.64,5925.25,5158.87,7856.37,1,41.0448,7856.37,6,-5,6,-5.24017,-1265.86,-1495.92,49.7617,1959.64,5925.25,5158.87,7856.37,1,41.0448,7856.37
1.15,6,6,-1257.27,1234.61,1762.09,0,-44.4789,1762.09,-6,6,-1257.27,1234.61,1762.09,0,-44.4789,1762.09,-6,-6,-1257.27,-1234.61,1762.09,0,44.4789,1762.09,6,-6,-1257.27,-1234.61,1762.09,0,44.4789,1762.09,6,6,-1257.27,1234.61,1762.09,0,-44.4789,1762.09,-6,6,-1257.27,1234.61,1762.09,0,-44.4789,1762.09,-6,-6,-1257.27,-1234.61,1762.09,0,44.4789,1762.09,6,-6,-1257.27,-1234.61,1762.09,0,44.4789,1762.09,6,5,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,-6,5,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,-6,-5,6317.24,4795.47,7931.21,1,37.2024,7931.21,6,-5,6317.24,4795.47,7931.21,1,37.2024,7931.21,6,5,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,-6,5,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,-6,-6,-1257.27,-1234.61,1762.09,0,44.4789,1762.09,6,-6,-1257.27,-1234.61,1762.09,0,44.4789,1762.09,6,6,-1257.27,1234.61,1762.09,0,-44.4789,1762.09,-6,6,-1257.27,1234.61,1762.09,0,-44.4789,1762.09,-6,-5,6317.24,4795.47,7931.21,1,37.2024,7931.21,6,-5,6317.24,4795.47,7931.21,1,37.2024,7931.21,6,5,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,-6,5,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,-6,-5,6317.24,4795.47,7931.21,1,37.2024,7931.21,6,-5,6317.24,4795.47,7931.21,1,37.2024,7931.21,6,5,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,-6,5,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,-6,-5,6317.24,4795.47,7931.21,1,37.2024,7931.21,6,-5,6317.24,4795.47,7931.21,1,37.2024,7931.21,6,5,6,5.21739,-1257.27,1234.61,-44.4789,1762.09,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,-6,5,-6,5.21739,-1257.27,1234.61,-44.4789,1762.09,6317.24,-4795.47,7931.21,1,-37.2024,7931.21,-6,-5,-6,-5.21739,-1257.27,-1234.61,44.4789,1762.09,6317.24,4795.47,7931.21,1,37.2024,7931.21,6,-5,6,-5.21739,-1257.27,-1234.61,44.4789,1762.09,6317.24,4795.47,7931.21,1,37.2024,7931.21
1.155,6,6,-1195.59,965.991,1537.07,0,-38.9368,1537.07,-6,6,-1195.59,965.991,1537.07,0,-38.9368,1537.07,-6,-6,-1195.59,-965.991,1537.07,0,38.9368,1537.07,6,-6,-1195.59,-965.991,1537.07,0,38.9368,1537.07,6,6,-1195.59,965.991,1537.07,0,-38.9368,1537.07,-6,6,-1195.59,965.991,1537.07,0,-38.9368,1537.07,-6,-6,-1195.59,-965.991,1537.07,0,38.9368,1537.07,6,-6,-1195.59,-965.991,1537.07,0,38.9368,1537.07,6,5,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,-6,5,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,-6,-5,6707.19,4429.42,8037.8,1,33.4407,8037.8,6,-5,6707.19,4429.42,8037.8,1,33.4407,8037.8,6,5,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,-6,5,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,-6,-6,-1195.59,-965.991,1537.07,0,38.9368,1537.07,6,-6,-1195.59,-965.991,1537.07,0,38.9368,1537.07,6,6,-1195.59,965.991,1537.07,0,-38.9368,1537.07,-6,6,-1195.59,965.991,1537.07,0,-38.9368,1537.07,-6,-5,6707.19,4429.42,8037.8,1,33.4407,8037.8,6,-5,6707.19,4429.42,8037.8,1,33.4407,8037.8,6,5,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,-6,5,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,-6,-5,6707.19,4429.42,8037.8,1,33.4407,8037.8,6,-5,6707.19,4429.42,8037.8,1,33.4407,8037.8,6,5,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,-6,5,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,-6,-5,6707.19,4429.42,8037.8,1,33.4407,8037.8,6,-5,6707.19,4429.42,8037.8,1,33.4407,8037.8,6,5,6,5.19481,-1195.59,965.991,-38.9368,1537.07,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,-6,5,-6,5.19481,-1195.59,965.991,-38.9368,1537.07,6707.19,-4429.42,8037.8,1,-33.4407,8037.8,-6,-5,-6,-5.19481,-1195.59,-965.991,38.9368,1537.07,6707.19,4429.42,8037.8,1,33.4407,8037.8,6,-5,6,-5.19481,-1195.59,-965.991,38.9368,1537.07,6707.19,4429.42,8037.8,1,33.4407,8037.8
1.16,6,6,-1075.75,763.495,1319.16,0,-35.3645,1319.16,-6,6,-1075.75,763.495,1319.16,0,-35.3645,1319.16,-6,-6,-1075.75,-763.495,1319.16,0,35.3645,1319.16,6,-6,-1075.75,-763.495,1319.16,0,35.3645,1319.16,6,6,-1075.75,763.495,1319.16,0,-35.3645,1319.16,-6,6,-1075.75,763.495,1319.16,0,-35.3645,1319.16,-6,-6,-1075.75,-763.495,1319.16,0,35.3645,1319.16,6,-6,-1075.75,-763.495,1319.16,0,35.3645,1319.16,6,5,7025.37,-4055.12,8111.71,1,-29.994,8111.71,-6,5,7025.37,-4055.12,8111.71,1,-29.994,8111.71,-6,-5,7025.37,4055.12,8111.71,1,29.994,8111.71,6,-5,7025.37,4055.12,8111.71,1,29.994,8111.71,6,5,7025.37,-4055.12,8111.71,1,-29.994,8111.71,-6,5,7025.37,-4055.12,8111.71,1,-29.994,8111.71,-6,-6,-1075.75,-763.495,1319.16,0,35.3645,1319.16,6,-6,-1075.75,-763.495,1319.16,0,35.3645,1319.16,6,6,-1075.75,763.495,1319.16,0,-35.3645,1319.16,-6,6,-1075.75,763.495,1319.16,0,-35.3645,1319.16,-6,-5,7025.37,4055.12,8111.71,1,29.994,8111.71,6,-5,7025.37,4055.12,8111.71,1,29.994,8111.71,6,5,7025.37,-4055.12,8111.71,1,-29.994,8111.71,-6,5,7025.37,-4055.12,8111.71,1,-29.994,8111.71,-6,-5,7025.37,4055.12,8111.71,1,29.994,8111.71,6,-5,7025.37,4055.12,8111.71,1,29.994,8111.71,6,5,7025.37,-4055.12,8111.71,1,-29.994,8111.71,-6,5,7025.37,-4055.12,8111.71,1,-29.994,8111.71,-6,-5,7025.37,4055.12,8111.71,1,29.994,8111.71,6,-5,7025.37,4055.12,8111.71,1,29.994,8111.71,6,5,6,5.17241,-1075.75,763.495,-35.3645,1319.16,7025.37,-4055.12,8111.71,1,-29.994,8111.71,-6,5,-6,5.17241,-1075.75,763.495,-35.3645,1319.16,7025.37,-4055.12,8111.71,1,-29.994,8111.71,-6,-5,-6,-5.17241,-1075.75,-763.495,35.3645,1319.16,7025.37,4055.12,8111.71,1,29.994,8111.71,6,-5,6,-5.17241,-1075.75,-763.495,35.3645,1319.16,7025.37,4055.12,8111.71,1,29.994,8111.71
1.165,6,6,-989.832,628.082,1172.29,0,-32.3965,1172.29,-6,6,-989.832,628.082,1172.29,0,-32.3965,1172.29,-6,-6,-989.832,-628.082,1172.29,0,32.3965,1172.29,6,-6,-989.832,-628.082,1172.29,0,32.3965,1172.29,6,6,-989.832,628.082,1172.29,0,-32.3965,1172.29,-6,6,-989.832,628.082,1172.29,0,-32.3965,1172.29,-6,-6,-989.832,-628.082,1172.29,0,32.3965,1172.29,6,-6,-989.832,-628.082,1172.29,0,32.3965,1172.29,6,5,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,-6,5,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,-6,-5,7363.11,3615.86,8203.04,1,26.1546,8203.04,6,-5,7363.11,3615.86,8203.04,1,26.1546,8203.04,6,5,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,-6,5,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,-6,-9,458.411,-637.9,785.53,0,-54.298,785.53,6,-9,458.411,-637.9,785.53,0,-54.298,785.53,6,9,458.411,637.9,785.53,0,54.298,785.53,-6,9,458.411,637.9,785.53,0,54.298,785.53,-6,-5,7363.11,3615.86,8203.04,1,26.1546,8203.04,6,-5,7363.11,3615.86,8203.04,1,26.1546,8203.04,6,5,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,-6,5,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,-6,-5,7363.11,3615.86,8203.04,1,26.1546,8203.04,6,-5,7363.11,3615.86,8203.04,1,26.1546,8203.04,6,5,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,-6,5,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,-6,-5,7363.11,3615.86,8203.04,1,26.1546,8203.04,6,-5,7363.11,3615.86,8203.04,1,26.1546,8203.04,6,5,6,5.15021,-989.832,628.082,-32.3965,1172.29,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,-6,5,-6,5.15021,-989.832,628.082,-32.3965,1172.29,7363.11,-3615.86,8203.04,1,-26.1546,8203.04,-6,-5,-6,-5.15021,-989.832,-628.082,32.3965,1172.29,7363.11,3615.86,8203.04,1,26.1546,8203.04,6,-5,6,-5.15021,-989.832,-628.082,32.3965,1172.29,7363.11,3615.86,8203.04,1,26.1546,8203.04
1.17,6,6,-875.975,496.389,1006.84,0,-29.5389,1006.84,-6,6,-875.975,496.389,1006.84,0,-29.5389,1006.84,-6,-6,-875.975,-496.389,1006.84,0,29.5389,1006.84,6,-6,-875.975,-496.389,1006.84,0,29.5389,1006.84,6,6,-875.975,496.389,1006.84,0,-29.5389,1006.84,-6,6,-875.975,496.389,1006.84,0,-29.5389,1006.84,-6,-6,-875.975,-496.389,1006.84,0,29.5389,1006.84,6,-6,-875.975,-496.389,1006.84,0,29.5389,1006.84,6,5,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,-6,5,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,-6,-5,7563.12,3139.23,8188.74,1,22.5419,8188.74,6,-5,7563.12,3139.23,8188.74,1,22.5419,8188.74,6,5,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,-6,5,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,-6,-9,555.594,-572.703,797.918,0,-45.8687,797.918,6,-9,555.594,-572.703,797.918,0,-45.8687,797.918,6,9,555.594,572.703,797.918,0,45.8687,797.918,-6,9,555.594,572.703,797.918,0,45.8687,797.918,-6,-5,7563.12,3139.23,8188.74,1,22.5419,8188.74,6,-5,7563.12,3139.23,8188.74,1,22.5419,8188.74,6,5,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,-6,5,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,-6,-5,7563.12,3139.23,8188.74,1,22.5419,8188.74,6,-5,7563.12,3139.23,8188.74,1,22.5419,8188.74,6,5,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,-6,5,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,-6,-5,7563.12,3139.23,8188.74,1,22.5419,8188.74,6,-5,7563.12,3139.23,8188.74,1,22.5419,8188.74,6,5,6,5.12821,-875.975,496.389,-29.5389,1006.84,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,-6,5,-6,5.12821,-875.975,496.389,-29.5389,1006.84,7563.12,-3139.23,8188.74,1,-22.5419,8188.74,-6,-5,-6,-5.12821,-875.975,-496.389,29.5389,1006.84,7563.12,3139.23,8188.74,1,22.5419,8188.74,6,-5,6,-5.12821,-875.975,-496.389,29.5389,1006.84,7563.12,3139.23,8188.74,1,22.5419,8188.74
1.175,6,6,-736.209,323.959,804.334,0,-23.7513,804.334,-6,6,-736.209,323.959,804.334,0,-23.7513,804.334,-6,-6,-736.209,-323.959,804.334,0,23.7513,804.334,6,-6,-736.209,-323.959,804.334,0,23.7513,804.334,6,6,-736.209,323.959,804.334,0,-23.7513,804.334,-6,6,-736.209,323.959,804.334,0,-23.7513,804.334,-6,-6,-736.209,-323.959,804.334,0,23.7513,804.334,6,-6,-736.209,-323.959,804.334,0,23.7513,804.334,6,5,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,-6,5,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,-6,-5,7813.31,2617.39,8240.06,1,18.5204,8240.06,6,-5,7813.31,2617.39,8240.06,1,18.5204,8240.06,6,5,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,-6,5,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,-6,-9,639.362,-460.688,788.047,0,-35.7744,788.047,6,-9,639.362,-460.688,788.047,0,-35.7744,788.047,6,9,639.362,460.688,788.047,0,35.7744,788.047,-6,9,639.362,460.688,788.047,0,35.7744,788.047,-6,-5,7813.31,2617.39,8240.06,1,18.5204,8240.06,6,-5,7813.31,2617.39,8240.06,1,18.5204,8240.06,6,5,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,-6,5,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,-6,-5,7813.31,2617.39,8240.06,1,18.5204,8240.06,6,-5,7813.31,2617.39,8240.06,1,18.5204,8240.06,6,5,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,-6,5,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,-6,-5,7813.31,2617.39,8240.06,1,18.5204,8240.06,6,-5,7813.31,2617.39,8240.06,1,18.5204,8240.06,6,5,6,5.10638,-736.209,323.959,-23.7513,804.334,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,-6,5,-6,5.10638,-736.209,323.959,-23.7513,804.334,7813.31,-2617.39,8240.06,1,-18.5204,8240.06,-6,-5,-6,-5.10638,-736.209,-323.959,23.7513,804.334,7813.31,2617.39,8240.06,1,18.5204,8240.06,6,-5,6,-5.10638,-736.209,-323.959,23.7513,804.334,7813.31,2617.39,8240.06,1,18.5204,8240.06
1.18,6,6,-619.635,194.11,649.328,0,-17.3939,649.328,-6,6,-619.635,194.11,649.328,0,-17.3939,649.328,-6,-6,-619.635,-194.11,649.328,0,17.3939,649.328,6,-6,-619.635,-194.11,649.328,0,17.3939,649.328,6,6,-619.635,194.11,649.328,0,-17.3939,649.328,-6,6,-619.635,194.11,649.328,0,-17.3939,649.328,-6,-6,-619.635,-194.11,649.328,0,17.3939,649.328,6,-6,-619.635,-194.11,649.328,0,17.3939,649.328,6,5,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,-6,5,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,-6,-5,7972.5,2093.16,8242.7,1,14.7108,8242.7,6,-5,7972.5,2093.16,8242.7,1,14.7108,8242.7,6,5,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,-6,5,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,-6,-9,697.356,-293.124,756.457,0,-22.7987,756.457,6,-9,697.356,-293.124,756.457,0,-22.7987,756.457,6,9,697.356,293.124,756.457,0,22.7987,756.457,-6,9,697.356,293.124,756.457,0,22.7987,756.457,-6,-5,7972.5,2093.16,8242.7,1,14.7108,8242.7,6,-5,7972.5,2093.16,8242.7,1,14.7108,8242.7,6,5,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,-6,5,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,-6,-5,7972.5,2093.16,8242.7,1,14.7108,8242.7,6,-5,7972.5,2093.16,8242.7,1,14.7108,8242.7,6,5,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,-6,5,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,-6,-5,7972.5,2093.16,8242.7,1,14.7108,8242.7,6,-5,7972.5,2093.16,8242.7,1,14.7108,8242.7,6,5,6,5.08475,-619.635,194.11,-17.3939,649.328,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,-6,5,-6,5.08475,-619.635,194.11,-17.3939,649.328,7972.5,-2093.16,8242.7,1,-14.7108,8242.7,-6,-5,-6,-5.08475,-619.635,-194.11,17.3939,649.328,7972.5,2093.16,8242.7,1,14.7108,8242.7,6,-5,6,-5.08475,-619.635,-194.11,17.3939,649.328,7972.5,2093.16,8242.7,1,14.7108,8242.7
1.185,6,6,-472.558,97.2282,482.457,0,-11.6263,482.457,-6,6,-472.558,97.2282,482.457,0,-11.6263,482.457,-6,-6,-472.558,-97.2282,482.457,0,11.6263,482.457,6,-6,-472.558,-97.2282,482.457,0,11.6263,482.457,6,6,-472.558,97.2282,482.457,0,-11.6263,482.457,-6,6,-472.558,97.2282,482.457,0,-11.6263,482.457,-6,-6,-472.558,-97.2282,482.457,0,11.6263,482.457,6,-6,-472.558,-97.2282,482.457,0,11.6263,482.457,6,5,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,-6,5,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,-6,-5,8101.71,1578.58,8254.07,1,11.0257,8254.07,6,-5,8101.71,1578.58,8254.07,1,11.0257,8254.07,6,5,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,6,1,505.95,-135.784,523.854,0,-15.0227,523.854,-6,5,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,-6,1,505.95,-135.784,523.854,0,-15.0227,523.854,-6,-5,8101.71,1578.58,8254.07,1,11.0257,8254.07,-6,-1,505.95,135.784,523.854,0,15.0227,523.854,6,-5,8101.71,1578.58,8254.07,1,11.0257,8254.07,6,-1,505.95,135.784,523.854,0,15.0227,523.854,6,5,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,-6,5,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,-6,-5,8101.71,1578.58,8254.07,1,11.0257,8254.07,6,-5,8101.71,1578.58,8254.07,1,11.0257,8254.07,6,5,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,-6,5,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,-6,-5,8101.71,1578.58,8254.07,1,11.0257,8254.07,6,-5,8101.71,1578.58,8254.07,1,11.0257,8254.07,6,5,6,5.06329,-472.558,97.2282,-11.6263,482.457,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,-6,5,-6,5.06329,-472.558,97.2282,-11.6263,482.457,8101.71,-1578.58,8254.07,1,-11.0257,8254.07,-6,-5,-6,-5.06329,-472.558,-97.2282,11.6263,482.457,8101.71,1578.58,8254.07,1,11.0257,8254.07,6,-5,6,-5.06329,-472.558,-97.2282,11.6263,482.457,8101.71,1578.58,8254.07,1,11.0257,8254.07
1.19,6,6,-274.873,20.597,275.644,0,-4.28533,275.644,-6,6,-274.873,20.597,275.644,0,-4.28533,275.644,-6,-6,-274.873,-20.597,275.644,0,4.28533,275.644,6,-6,-274.873,-20.597,275.644,0,4.28533,275.644,6,6,-274.873,20.597,275.644,0,-4.28533,275.644,-6,6,-274.873,20.597,275.644,0,-4.28533,275.644,-6,-6,-274.873,-20.597,275.644,0,4.28533,275.644,6,-6,-274.873,-20.597,275.644,0,4.28533,275.644,6,5,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,-6,5,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,-6,-5,8205.72,1067.6,8274.88,1,7.41282,8274.88,6,-5,8205.72,1067.6,8274.88,1,7.41282,8274.88,6,5,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,6,9,742.006,-79.7251,746.276,0,-6.13264,746.276,-6,5,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,-6,9,742.006,-79.7251,746.276,0,-6.13264,746.276,-6,-5,8205.72,1067.6,8274.88,1,7.41282,8274.88,-6,-9,742.006,79.7251,746.276,0,6.13264,746.276,6,-5,8205.72,1067.6,8274.88,1,7.41282,8274.88,6,-9,742.006,79.7251,746.276,0,6.13264,746.276,6,5,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,-6,5,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,-6,-5,8205.72,1067.6,8274.88,1,7.41282,8274.88,6,-5,8205.72,1067.6,8274.88,1,7.41282,8274.88,6,5,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,-6,5,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,-6,-5,8205.72,1067.6,8274.88,1,7.41282,8274.88,6,-5,8205.72,1067.6,8274.88,1,7.41282,8274.88,6,5,6,5.04202,-274.873,20.597,-4.28533,275.644,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,-6,5,-6,5.04202,-274.873,20.597,-4.28533,275.644,8205.72,-1067.6,8274.88,1,-7.41282,8274.88,-6,-5,-6,-5.04202,-274.873,-20.597,4.28533,275.644,8205.72,1067.6,8274.88,1,7.41282,8274.88,6,-5,6,-5.04202,-274.873,-20.597,4.28533,275.644,8205.72,1067.6,8274.88,1,7.41282,8274.88
1.195,6,6,-82.9146,-20.4703,85.4042,0,13.8681,85.4042,-6,6,-82.9146,-20.4703,85.4042,0,13.8681,85.4042,-6,-6,-82.9146,20.4703,85.4042,0,-13.8681,85.4042,6,-6,-82.9146,20.4703,85.4042,0,-13.8681,85.4042,6,10,-97.9735,7.42462,98.2544,0,-4.3337,98.2544,-6,10,-97.9735,7.42462,98.2544,0,-4.3337,98.2544,-6,-10,-97.9735,-7.42462,98.2544,0,4.3337,98.2544,6,-10,-97.9735,-7.42462,98.2544,0,4.3337,98.2544,6,5,8280.66,-550.901,8298.96,1,-3.8062,8298.96,-6,5,8280.66,-550.901,8298.96,1,-3.8062,8298.96,-6,-5,8280.66,550.901,8298.96,1,3.8062,8298.96,6,-5,8280.66,550.901,8298.96,1,3.8062,8298.96,6,5,8280.66,-550.901,8298.96,1,-3.8062,8298.96,6,9,720.107,-269.407,768.853,0,-20.5119,768.853,-6,5,8280.66,-550.901,8298.96,1,-3.8062,8298.96,-6,9,720.107,-269.407,768.853,0,-20.5119,768.853,-6,-5,8280.66,550.901,8298.96,1,3.8062,8298.96,-6,-9,720.107,269.407,768.853,0,20.5119,768.853,6,-5,8280.66,550.901,8298.96,1,3.8062,8298.96,6,-9,720.107,269.407,768.853,0,20.5119,768.853,6,5,8280.66,-550.901,8298.96,1,-3.8062,8298.96,-6,5,8280.66,-550.901,8298.96,1,-3.8062,8298.96,-6,-5,8280.66,550.901,8298.96,1,3.8062,8298.96,6,-5,8280.66,550.901,8298.96,1,3.8062,8298.96,6,5,8280.66,-550.901,8298.96,1,-3.8062,8298.96,-6,5,8280.66,-550.901,8298.96,1,-3.8062,8298.96,-6,-5,8280.66,550.901,8298.96,1,3.8062,8298.96,6,-5,8280.66,550.901,8298.96,1,3.8062,8298.96,6,5,6,5.02092,-82.9146,-20.4703,13.8681,85.4042,8280.66,-550.901,8298.96,1,-3.8062,8298.96,-6,5,-6,5.02092,-82.9146,-20.4703,13.8681,85.4042,8280.66,-550.901,8298.96,1,-3.8062,8298.96,-6,-5,-6,-5.02092,-82.9146,20.4703,-13.8681,85.4042,8280.66,550.901,8298.96,1,3.8062,8298.96,6,-5,6,-5.02092,-82.9146,20.4703,-13.8681,85.4042,8280.66,550.901,8298.96,1,3.8062,8298.96
1.2,6,6,82.7729,-45.4986,94.4535,0,-28.7967,94.4535,-6,6,82.7729,-45.4986,94.4535,0,-28.7967,94.4535,-6,-6,82.7729,45.4986,94.4535,0,28.7967,94.4535,6,-6,82.7729,45.4986,94.4535,0,28.7967,94.4535,6,10,-119.689,29.8847,123.364,0,-14.0193,123.364,-6,10,-119.689,29.8847,123.364,0,-14.0193,123.364,-6,-10,-119.689,-29.8847,123.364,0,14.0193,123.364,6,-10,-119.689,-29.8847,123.364,0,14.0193,123.364,6,5,8371.94,-19.2604,8371.97,1,-0.131814,8371.97,-6,5,8371.94,-19.2604,8371.97,1,-0.131814,8371.97,-6,-5,8371.94,19.2604,8371.97,1,0.131814,8371.97,6,-5,8371.94,19.2604,8371.97,1,0.131814,8371.97,6,9,763.031,-440.839,881.224,0,-30.017,881.224,-6,9,763.031,-440.839,881.224,0,-30.017,881.224,-6,-1,356.856,-186.31,402.564,0,-27.5684,402.564,6,-1,356.856,-186.31,402.564,0,-27.5684,402.564,6,1,356.856,186.31,402.564,0,27.5684,402.564,-6,1,356.856,186.31,402.564,0,27.5684,402.564,-6,-9,763.031,440.839,881.224,0,30.017,881.224,6,-9,763.031,440.839,881.224,0,30.017,881.224,6,5,8371.94,-19.2604,8371.97,1,-0.131814,8371.97,-6,5,8371.94,-19.2604,8371.97,1,-0.131814,8371.97,-6,-5,8371.94,19.2604,8371.97,1,0.131814,8371.97,6,-5,8371.94,19.2604,8371.97,1,0.131814,8371.97,6,5,8371.94,-19.2604,8371.97,1,-0.131814,8371.97,-6,5,8371.94,-19.2604,8371.97,1,-0.131814,8371.97,-6,-5,8371.94,19.2604,8371.97,1,0.131814,8371.97,6,-5,8371.94,19.2604,8371.97,1,0.131814,8371.97,6,5,6,5,82.7729,-45.4986,-28.7967,94.4535,8371.94,-19.2604,8371.97,1,-0.131814,8371.97,-6,5,-6,5,82.7729,-45.4986,-28.7967,94.4535,8371.94,-19.2604,8371.97,1,-0.131814,8371.97,-6,-5,-6,-5,82.7729,45.4986,28.7967,94.4535,8371.94,19.2604,8371.97,1,0.131814,8371.97,6,-5,6,-5,82.7729,45.4986,28.7967,94.4535,8371.94,19.2604,8371.97,1,0.131814,8371.97
1.205,6,6,218.818,-8.82301,218.995,0,-2.30899,218.995,-6,6,218.818,-8.82301,218.995,0,-2.30899,218.995,-6,-6,218.818,8.82301,218.995,0,2.30899,218.995,6,-6,218.818,8.82301,218.995,0,2.30899,218.995,6,4,-63.4698,41.865,76.0335,0,-33.409,76.0335,-6,0,-96.7081,-6.06625e-14,96.7081,0,3.59402e-14,96.7081,-6,-4,-63.4698,-41.865,76.0335,0,33.409,76.0335,6,0,-96.7081,-9.82112e-15,96.7081,0,5.81863e-15,96.7081,6,5,8311.64,507.576,8327.12,1,3.4946,8327.12,-6,5,8311.64,507.576,8327.12,1,3.4946,8327.12,-6,-5,8311.64,-507.576,8327.12,1,-3.4946,8327.12,6,-5,8311.64,-507.576,8327.12,1,-3.4946,8327.12,6,9,742.873,-501.058,896.058,0,-33.9991,896.058,-6,9,742.873,-501.058,896.058,0,-33.9991,896.058,-6,-5,8311.64,-507.576,8327.12,1,-3.4946,8327.12,6,-5,8311.64,-507.576,8327.12,1,-3.4946,8327.12,6,5,8311.64,507.576,8327.12,1,3.4946,8327.12,-6,5,8311.64,507.576,8327.12,1,3.4946,8327.12,-6,-9,742.873,501.058,896.058,0,33.9991,896.058,6,-9,742.873,501.058,896.058,0,33.9991,896.058,6,5,8311.64,507.576,8327.12,1,3.4946,8327.12,-6,5,8311.64,507.576,8327.12,1,3.4946,8327.12,-6,-5,8311.64,-507.576,8327.12,1,-3.4946,8327.12,6,-5,8311.64,-507.576,8327.12,1,-3.4946,8327.12,6,5,8311.64,507.576,8327.12,1,3.4946,8327.12,-6,5,8311.64,507.576,8327.12,1,3.4946,8327.12,-6,-5,8311.64,-507.576,8327.12,1,-3.4946,8327.12,6,-5,8311.64,-507.576,8327.12,1,-3.4946,8327.12,6,5,6,4.97925,218.818,-8.82301,-2.30899,218.995,8311.64,507.576,8327.12,1,3.4946,8327.12,-6,5,-6,4.97925,218.818,-8.82301,-2.30899,218.995,8311.64,507.576,8327.12,1,3.4946,8327.12,-6,-5,-6,-4.97925,218.818,8.82301,2.30899,218.995,8311.64,-507.576,8327.12,1,-3.4946,8327.12,6,-5,6,-4.97925,218.818,8.82301,2.30899,218.995,8311.64,-507.576,8327.12,1,-3.4946,8327.12
1.21,6,6,556.148,4.95917,556.17,0,0.510892,556.17,-6,6,556.148,4.95917,556.17,0,0.510892,556.17,-6,-6,556.148,-4.95917,556.17,0,-0.510892,556.17,6,-6,556.148,-4.95917,556.17,0,-0.510892,556.17,6,4,-175.71,38.3945,179.856,0,-12.326,179.856,-6,4,-175.71,38.3945,179.856,0,-12.326,179.856,-6,-4,-175.71,-38.3945,179.856,0,12.326,179.856,6,-4,-175.71,-38.3945,179.856,0,12.326,179.856,6,5,8300.23,1109.43,8374.04,1,7.6132,8374.04,-6,5,8300.23,1109.43,8374.04,1,7.6132,8374.04,-6,-5,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,6,-5,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,6,9,536.224,-602.213,806.348,0,-48.3174,806.348,-6,9,536.224,-602.213,806.348,0,-48.3174,806.348,-6,-5,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,6,-5,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,6,5,8300.23,1109.43,8374.04,1,7.6132,8374.04,-6,5,8300.23,1109.43,8374.04,1,7.6132,8374.04,-6,-9,536.224,602.213,806.348,0,48.3174,806.348,6,-9,536.224,602.213,806.348,0,48.3174,806.348,6,5,8300.23,1109.43,8374.04,1,7.6132,8374.04,-6,5,8300.23,1109.43,8374.04,1,7.6132,8374.04,-6,-5,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,6,-5,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,6,5,8300.23,1109.43,8374.04,1,7.6132,8374.04,-6,5,8300.23,1109.43,8374.04,1,7.6132,8374.04,-6,-5,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,6,-5,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,6,5,6,4.95868,556.148,4.95917,0.510892,556.17,8300.23,1109.43,8374.04,1,7.6132,8374.04,-6,5,-6,4.95868,556.148,4.95917,0.510892,556.17,8300.23,1109.43,8374.04,1,7.6132,8374.04,-6,-5,-6,-4.95868,556.148,-4.95917,-0.510892,556.17,8300.23,-1109.43,8374.04,1,-7.6132,8374.04,6,-5,6,-4.95868,556.148,-4.95917,-0.510892,556.17,8300.23,-1109.43,8374.04,1,-7.6132,8374.04
1.215,6,6,605.74,30.7132,606.519,0,2.90262,606.519,-6,6,605.74,30.7132,606.519,0,2.90262,606.519,-6,-6,605.74,-30.7132,606.519,0,-2.90262,606.519,6,-6,605.74,-30.7132,606.519,0,-2.90262,606.519,6,4,-339.87,-10.873,340.044,0,1.83236,340.044,-6,4,-339.87,-10.873,340.044,0,1.83236,340.044,-6,-4,-339.87,10.873,340.044,0,-1.83236,340.044,6,-4,-339.87,10.873,340.044,0,-1.83236,340.044,6,5,8169.42,1585.05,8321.77,1,10.9802,8321.77,-6,5,8169.42,1585.05,8321.77,1,10.9802,8321.77,-6,-5,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,6,-5,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,6,9,499.738,-576.837,763.203,0,-49.0962,763.203,-6,9,499.738,-576.837,763.203,0,-49.0962,763.203,-6,-5,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,6,-5,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,6,5,8169.42,1585.05,8321.77,1,10.9802,8321.77,-6,5,8169.42,1585.05,8321.77,1,10.9802,8321.77,-6,-9,499.738,576.837,763.203,0,49.0962,763.203,6,-9,499.738,576.837,763.203,0,49.0962,763.203,6,5,8169.42,1585.05,8321.77,1,10.9802,8321.77,-6,5,8169.42,1585.05,8321.77,1,10.9802,8321.77,-6,-5,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,6,-5,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,6,5,8169.42,1585.05,8321.77,1,10.9802,8321.77,-6,5,8169.42,1585.05,8321.77,1,10.9802,8321.77,-6,-5,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,6,-5,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,6,5,6,4.93827,605.74,30.7132,2.90262,606.519,8169.42,1585.05,8321.77,1,10.9802,8321.77,-6,5,-6,4.93827,605.74,30.7132,2.90262,606.519,8169.42,1585.05,8321.77,1,10.9802,8321.77,-6,-5,-6,-4.93827,605.74,-30.7132,-2.90262,606.519,8169.42,-1585.05,8321.77,1,-10.9802,8321.77,6,-5,6,-4.93827,605.74,-30.7132,-2.90262,606.519,8169.42,-1585.05,8321.77,1,-10.9802,8321.77
1.22,6,6,726.194,85.6636,731.229,0,6.72765,731.229,-6,6,726.194,85.6636,731.229,0,6.72765,731.229,-6,-6,726.194,-85.6636,731.229,0,-6.72765,731.229,6,-6,726.194,-85.6636,731.229,0,-6.72765,731.229,6,4,-505.25,-209.53,546.974,0,22.5241,546.974,-6,4,-505.25,-209.53,546.974,0,22.5241,546.974,-6,-4,-505.25,209.53,546.974,0,-22.5241,546.974,6,-4,-505.25,209.53,546.974,0,-22.5241,546.974,6,5,8004.42,2018.81,8255.08,1,14.1554,8255.08,-6,5,8004.42,2018.81,8255.08,1,14.1554,8255.08,-6,-5,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,6,-5,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,6,9,440.609,-521.333,682.586,0,-49.7969,682.586,-6,9,440.609,-521.333,682.586,0,-49.7969,682.586,-6,-5,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,6,-5,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,6,5,8004.42,2018.81,8255.08,1,14.1554,8255.08,-6,5,8004.42,2018.81,8255.08,1,14.1554,8255.08,-6,-9,440.609,521.333,682.586,0,49.7969,682.586,6,-9,440.609,521.333,682.586,0,49.7969,682.586,6,5,8004.42,2018.81,8255.08,1,14.1554,8255.08,-6,5,8004.42,2018.81,8255.08,1,14.1554,8255.08,-6,-5,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,6,-5,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,6,5,8004.42,2018.81,8255.08,1,14.1554,8255.08,-6,5,8004.42,2018.81,8255.08,1,14.1554,8255.08,-6,-5,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,6,-5,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,6,5,6,4.91803,726.194,85.6636,6.72765,731.229,8004.42,2018.81,8255.08,1,14.1554,8255.08,-6,5,-6,4.91803,726.194,85.6636,6.72765,731.229,8004.42,2018.81,8255.08,1,14.1554,8255.08,-6,-5,-6,-4.91803,726.194,-85.6636,-6.72765,731.229,8004.42,-2018.81,8255.08,1,-14.1554,8255.08,6,-5,6,-4.91803,726.194,-85.6636,-6.72765,731.229,8004.42,-2018.81,8255.08,1,-14.1554,8255.08
1.225,6,6,865.44,142.57,877.105,0,9.35469,877.105,-6,6,865.44,142.57,877.105,0,9.35469,877.105,-6,-6,865.44,-142.57,877.105,0,-9.35469,877.105,6,-6,865.44,-142.57,877.105,0,-9.35469,877.105,6,4,-652.784,-347.543,739.536,0,28.0309,739.536,-6,4,-652.784,-347.543,739.536,0,28.0309,739.536,-6,-4,-652.784,347.543,739.536,0,-28.0309,739.536,6,-4,-652.784,347.543,739.536,0,-28.0309,739.536,6,5,7793.96,2555.34,8202.17,1,18.1523,8202.17,-6,5,7793.96,2555.34,8202.17,1,18.1523,8202.17,-6,-5,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,6,-5,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,-6,-5,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,-6,-10,326.911,-491.73,590.482,0,-56.3833,590.482,6,-5,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,6,-10,326.911,-491.73,590.482,0,-56.3833,590.482,6,5,7793.96,2555.34,8202.17,1,18.1523,8202.17,6,10,326.911,491.73,590.482,0,56.3833,590.482,-6,5,7793.96,2555.34,8202.17,1,18.1523,8202.17,-6,10,326.911,491.73,590.482,0,56.3833,590.482,6,5,7793.96,2555.34,8202.17,1,18.1523,8202.17,-6,5,7793.96,2555.34,8202.17,1,18.1523,8202.17,-6,-5,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,6,-5,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,6,5,7793.96,2555.34,8202.17,1,18.1523,8202.17,-6,5,7793.96,2555.34,8202.17,1,18.1523,8202.17,-6,-5,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,6,-5,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,6,5,6,4.89796,865.44,142.57,9.35469,877.105,7793.96,2555.34,8202.17,1,18.1523,8202.17,-6,5,-6,4.89796,865.44,142.57,9.35469,877.105,7793.96,2555.34,8202.17,1,18.1523,8202.17,-6,-5,-6,-4.89796,865.44,-142.57,-9.35469,877.105,7793.96,-2555.34,8202.17,1,-18.1523,8202.17,6,-5,6,-4.89796,865.44,-142.57,-9.35469,877.105,7793.96,-2555.34,8202.17,1,-18.1523,8202.17
1.23,6,6,1046.06,263.938,1078.85,0,14.161,1078.85,-6,6,1046.06,263.938,1078.85,0,14.161,1078.85,-6,-6,1046.06,-263.938,1078.85,0,-14.161,1078.85,6,-6,1046.06,-263.938,1078.85,0,-14.161,1078.85,6,4,-930.685,-496.295,1054.74,0,28.0691,1054.74,-6,4,-930.685,-496.295,1054.74,0,28.0691,1054.74,-6,-4,-930.685,496.295,1054.74,0,-28.0691,1054.74,6,-4,-930.685,496.295,1054.74,0,-28.0691,1054.74,6,5,7573.38,3105.93,8185.52,1,22.2991,8185.52,-6,5,7573.38,3105.93,8185.52,1,22.2991,8185.52,-6,-5,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,6,-5,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,-6,-5,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,-6,-10,470.593,-562.094,733.081,0,-50.0634,733.081,6,-5,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,6,-10,470.593,-562.094,733.081,0,-50.0634,733.081,6,5,7573.38,3105.93,8185.52,1,22.2991,8185.52,6,10,470.593,562.094,733.081,0,50.0634,733.081,-6,5,7573.38,3105.93,8185.52,1,22.2991,8185.52,-6,10,470.593,562.094,733.081,0,50.0634,733.081,6,5,7573.38,3105.93,8185.52,1,22.2991,8185.52,-6,5,7573.38,3105.93,8185.52,1,22.2991,8185.52,-6,-5,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,6,-5,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,6,5,7573.38,3105.93,8185.52,1,22.2991,8185.52,-6,5,7573.38,3105.93,8185.52,1,22.2991,8185.52,-6,-5,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,6,-5,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,6,5,6,4.87805,1046.06,263.938,14.161,1078.85,7573.38,3105.93,8185.52,1,22.2991,8185.52,-6,5,-6,4.87805,1046.06,263.938,14.161,1078.85,7573.38,3105.93,8185.52,1,22.2991,8185.52,-6,-5,-6,-4.87805,1046.06,-263.938,-14.161,1078.85,7573.38,-3105.93,8185.52,1,-22.2991,8185.52,6,-5,6,-4.87805,1046.06,-263.938,-14.161,1078.85,7573.38,-3105.93,8185.52,1,-22.2991,8185.52
1.235,6,6,1155.35,387.165,1218.49,0,18.5263,1218.49,-6,6,1155.35,387.165,1218.49,0,18.5263,1218.49,-6,-6,1155.35,-387.165,1218.49,0,-18.5263,1218.49,6,-6,1155.35,-387.165,1218.49,0,-18.5263,1218.49,6,4,-1069.25,-603.806,1227.96,0,29.4534,1227.96,-6,4,-1069.25,-603.806,1227.96,0,29.4534,1227.96,-6,-4,-1069.25,603.806,1227.96,0,-29.4534,1227.96,6,-4,-1069.25,603.806,1227.96,0,-29.4534,1227.96,6,5,7358.31,3484.39,8141.61,1,25.339,8141.61,-6,5,7358.31,3484.39,8141.61,1,25.339,8141.61,-6,-5,7358.31,-3484.39,8141.61,1,-25.339,8141.61,6,-5,7358.31,-3484.39,8141.61,1,-25.339,8141.61,6,4,-1069.25,-603.806,1227.96,0,29.4534,1227.96,-6,4,-1069.25,-603.806,1227.96,0,29.4534,1227.96,-6,-5,7358.31,-3484.39,8141.61,1,-25.339,8141.61,6,-5,7358.31,-3484.39,8141.61,1,-25.339,8141.61,6,5,7358.31,3484.39,8141.61,1,25.339,8141.61,-6,5,7358.31,3484.39,8141.61,1,25.339,8141.61,-6,-4,-1069.25,603.806,1227.96,0,-29.4534,1227.96,6,-4,-1069.25,603.806,1227.96,0,-29.4534,1227.96,6,5,7358.31,3484.39,8141.61,1,25.339,8141.61,-6,5,7358.31,3484.39,8141.61,1,25.339,8141.61,-6,-5,7358.31,-3484.39,8141.61,1,-25.339,8141.61,6,-5,7358.31,-3484.39,8141.61,1,-25.339,8141.61,6,5,7358.31,3484.39,8141.61,1,25.339,8141.61,-6,5,7358.31,3484.39,8141.61,1,25.339,8141.61,-6,-5,7358.31,-3484.39,8141.61,1,-25.339,8141.61,6,-5,7358.31,-3484.39,8141.61,1,-25.339,8141.61,6,5,6,4.8583,1155.35,387.165,18.5263,1218.49,7358.31,3484.39,8141.61,1,25.339,8141.61,-6,5,-6,4.8583,1155.35,387.165,18.5263,1218.49,7358.31,3484.39,8141.61,1,25.339,8141.61,-6,-5,-6,-4.8583,1155.35,-387.165,-18.5263,1218.49,7358.31,-3484.39,8141.61,1,-25.339,8141.61,6,-5,6,-4.8583,1155.35,-387.165,-18.5263,1218.49,7358.31,-3484.39,8141.61,1,-25.339,8141.61
1.24,6,6,1183.07,535.864,1298.77,0,24.3678,1298.77,-6,6,1183.07,535.864,1298.77,0,24.3678,1298.77,-6,-6,1183.07,-535.864,1298.77,0,-24.3678,1298.77,6,-6,1183.07,-535.864,1298.77,0,-24.3678,1298.77,6,4,-1169.76,-761.153,1395.6,0,33.0517,1395.6,-6,4,-1169.76,-761.153,1395.6,0,33.0517,1395.6,-6,-4,-1169.76,761.153,1395.6,0,-33.0517,1395.6,6,-4,-1169.76,761.153,1395.6,0,-33.0517,1395.6,6,5,7176.11,3837.08,8137.55,1,28.1335,8137.55,-6,5,7176.11,3837.08,8137.55,1,28.1335,8137.55,-6,-5,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,6,-5,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,6,4,-1169.76,-761.153,1395.6,0,33.0517,1395.6,-6,4,-1169.76,-761.153,1395.6,0,33.0517,1395.6,-6,-5,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,6,-5,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,6,5,7176.11,3837.08,8137.55,1,28.1335,8137.55,-6,5,7176.11,3837.08,8137.55,1,28.1335,8137.55,-6,-4,-1169.76,761.153,1395.6,0,-33.0517,1395.6,6,-4,-1169.76,761.153,1395.6,0,-33.0517,1395.6,6,5,7176.11,3837.08,8137.55,1,28.1335,8137.55,-6,5,7176.11,3837.08,8137.55,1,28.1335,8137.55,-6,-5,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,6,-5,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,6,5,7176.11,3837.08,8137.55,1,28.1335,8137.55,-6,5,7176.11,3837.08,8137.55,1,28.1335,8137.55,-6,-5,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,6,-5,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,6,5,6,4.83871,1183.07,535.864,24.3678,1298.77,7176.11,3837.08,8137.55,1,28.1335,8137.55,-6,5,-6,4.83871,1183.07,535.864,24.3678,1298.77,7176.11,3837.08,8137.55,1,28.1335,8137.55,-6,-5,-6,-4.83871,1183.07,-535.864,-24.3678,1298.77,7176.11,-3837.08,8137.55,1,-28.1335,8137.55,6,-5,6,-4.83871,1183.07,-535.864,-24.3678,1298.77,7176.11,-3837.08,8137.55,1,-28.1335,8137.55
1.245,6,6,1203.6,643.283,1364.72,0,28.123,1364.72,-6,6,1203.6,643.283,1364.72,0,28.123,1364.72,-6,-6,1203.6,-643.283,1364.72,0,-28.123,1364.72,6,-6,1203.6,-643.283,1364.72,0,-28.123,1364.72,6,4,-1277.76,-927.383,1578.84,0,35.9716,1578.84,-6,4,-1277.76,-927.383,1578.84,0,35.9716,1578.84,-6,-4,-1277.76,927.383,1578.84,0,-35.9716,1578.84,6,-4,-1277.76,927.383,1578.84,0,-35.9716,1578.84,6,5,6840.41,4177.02,8014.91,1,31.4098,8014.91,-6,5,6840.41,4177.02,8014.91,1,31.4098,8014.91,-6,-5,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,6,-5,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,6,4,-1277.76,-927.383,1578.84,0,35.9716,1578.84,-6,4,-1277.76,-927.383,1578.84,0,35.9716,1578.84,-6,-5,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,6,-5,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,6,5,6840.41,4177.02,8014.91,1,31.4098,8014.91,-6,5,6840.41,4177.02,8014.91,1,31.4098,8014.91,-6,-4,-1277.76,927.383,1578.84,0,-35.9716,1578.84,6,-4,-1277.76,927.383,1578.84,0,-35.9716,1578.84,6,5,6840.41,4177.02,8014.91,1,31.4098,8014.91,-6,5,6840.41,4177.02,8014.91,1,31.4098,8014.91,-6,-5,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,6,-5,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,6,5,6840.41,4177.02,8014.91,1,31.4098,8014.91,-6,5,6840.41,4177.02,8014.91,1,31.4098,8014.91,-6,-5,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,6,-5,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,6,5,6,4.81928,1203.6,643.283,28.123,1364.72,6840.41,4177.02,8014.91,1,31.4098,8014.91,-6,5,-6,4.81928,1203.6,643.283,28.123,1364.72,6840.41,4177.02,8014.91,1,31.4098,8014.91,-6,-5,-6,-4.81928,1203.6,-643.283,-28.123,1364.72,6840.41,-4177.02,8014.91,1,-31.4098,8014.91,6,-5,6,-4.81928,1203.6,-643.283,-28.123,1364.72,6840.41,-4177.02,8014.91,1,-31.4098,8014.91
1.25,6,6,1245.6,767.472,1463.06,0,31.6391,1463.06,-6,6,1245.6,767.472,1463.06,0,31.6391,1463.06,-6,-6,1245.6,-767.472,1463.06,0,-31.6391,1463.06,6,-6,1245.6,-767.472,1463.06,0,-31.6391,1463.06,6,4,-1375.17,-1095.43,1758.15,0,38.5401,1758.15,-6,4,-1375.17,-1095.43,1758.15,0,38.5401,1758.15,-6,-4,-1375.17,1095.43,1758.15,0,-38.5401,1758.15,6,-4,-1375.17,1095.43,1758.15,0,-38.5401,1758.15,6,5,6582.31,4551.12,8002.47,1,34.6606,8002.47,-6,5,6582.31,4551.12,8002.47,1,34.6606,8002.47,-6,-5,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,6,-5,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,6,4,-1375.17,-1095.43,1758.15,0,38.5401,1758.15,-6,4,-1375.17,-1095.43,1758.15,0,38.5401,1758.15,-6,-5,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,6,-5,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,6,5,6582.31,4551.12,8002.47,1,34.6606,8002.47,-6,5,6582.31,4551.12,8002.47,1,34.6606,8002.47,-6,-4,-1375.17,1095.43,1758.15,0,-38.5401,1758.15,6,-4,-1375.17,1095.43,1758.15,0,-38.5401,1758.15,6,5,6582.31,4551.12,8002.47,1,34.6606,8002.47,-6,5,6582.31,4551.12,8002.47,1,34.6606,8002.47,-6,-5,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,6,-5,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,6,5,6582.31,4551.12,8002.47,1,34.6606,8002.47,-6,5,6582.31,4551.12,8002.47,1,34.6606,8002.47,-6,-5,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,6,-5,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,6,5,6,4.8,1245.6,767.472,31.6391,1463.06,6582.31,4551.12,8002.47,1,34.6606,8002.47,-6,5,-6,4.8,1245.6,767.472,31.6391,1463.06,6582.31,4551.12,8002.47,1,34.6606,8002.47,-6,-5,-6,-4.8,1245.6,-767.472,-31.6391,1463.06,6582.31,-4551.12,8002.47,1,-34.6606,8002.47,6,-5,6,-4.8,1245.6,-767.472,-31.6391,1463.06,6582.31,-4551.12,8002.47,1,-34.6606,8002.47



==> Scale_Z.csv <==
Scale_Z,Initial_X[6 6],Initial_Y[6 6],Initial_ReVal[6 6],Initial_ImVal[6 6],Initial_MagVal[6 6],Initial_FiltVal[6 6],Initial_PhaseCalc[6 6],Initial_MagCalc[6 6],Initial_X[-6 6],Initial_Y[-6 6],Initial_ReVal[-6 6],Initial_ImVal[-6 6],Initial_MagVal[-6 6],Initial_FiltVal[-6 6],Initial_PhaseCalc[-6 6],Initial_MagCalc[-6 6],Initial_X[-6 -6],Initial_Y[-6 -6],Initial_ReVal[-6 -6],Initial_ImVal[-6 -6],Initial_MagVal[-6 -6],Initial_FiltVal[-6 -6],Initial_PhaseCalc[-6 -6],Initial_MagCalc[-6 -6],Initial_X[6 -6],Initial_Y[6 -6],Initial_ReVal[6 -6],Initial_ImVal[6 -6],Initial_MagVal[6 -6],Initial_FiltVal[6 -6],Initial_PhaseCalc[6 -6],Initial_MagCalc[6 -6],Re_ValMin_X[6 6],Re_ValMin_Y[6 6],Re_ValMin_ReVal[6 6],Re_ValMin_ImVal[6 6],Re_ValMin_MagVal[6 6],Re_ValMin_FiltVal[6 6],Re_ValMin_PhaseCalc[6 6],Re_ValMin_MagCalc[6 6],Re_ValMin_X[-6 6],Re_ValMin_Y[-6 6],Re_ValMin_ReVal[-6 6],Re_ValMin_ImVal[-6 6],Re_ValMin_MagVal[-6 6],Re_ValMin_FiltVal[-6 6],Re_ValMin_PhaseCalc[-6 6],Re_ValMin_MagCalc[-6 6],Re_ValMin_X[-6 -6],Re_ValMin_Y[-6 -6],Re_ValMin_ReVal[-6 -6],Re_ValMin_ImVal[-6 -6],Re_ValMin_MagVal[-6 -6],Re_ValMin_FiltVal[-6 -6],Re_ValMin_PhaseCalc[-6 -6],Re_ValMin_MagCalc[-6 -6],Re_ValMin_X[6 -6],Re_ValMin_Y[6 -6],Re_ValMin_ReVal[6 -6],Re_ValMin_ImVal[6 -6],Re_ValMin_MagVal[6 -6],Re_ValMin_FiltVal[6 -6],Re_ValMin_PhaseCalc[6 -6],Re_ValMin_MagCalc[6 -6],Re_ValMax_X[6 6],Re_ValMax_Y[6 6],Re_ValMax_ReVal[6 6],Re_ValMax_ImVal[6 6],Re_ValMax_MagVal[6 6],Re_ValMax_FiltVal[6 6],Re_ValMax_PhaseCalc[6 6],Re_ValMax_MagCalc[6 6],Re_ValMax_X[-6 6],Re_ValMax_Y[-6 6],Re_ValMax_ReVal[-6 6],Re_ValMax_ImVal[-6 6],Re_ValMax_MagVal[-6 6],Re_ValMax_FiltVal[-6 6],Re_ValMax_PhaseCalc[-6 6],Re_ValMax_MagCalc[-6 6],Re_ValMax_X[-6 -6],Re_ValMax_Y[-6 -6],Re_ValMax_ReVal[-6 -6],Re_ValMax_ImVal[-6 -6],Re_ValMax_MagVal[-6 -6],Re_ValMax_FiltVal[-6 -6],Re_ValMax_PhaseCalc[-6 -6],Re_ValMax_MagCalc[-6 -6],Re_ValMax_X[6 -6],Re_ValMax_Y[6 -6],Re_ValMax_ReVal[6 -6],Re_ValMax_ImVal[6 -6],Re_ValMax_MagVal[6 -6],Re_ValMax_FiltVal[6 -6],Re_ValMax_PhaseCalc[6 -6],Re_ValMax_MagCalc[6 -6],Im_ValMin_X[6 6],Im_ValMin_Y[6 6],Im_ValMin_ReVal[6 6],Im_ValMin_ImVal[6 6],Im_ValMin_MagVal[6 6],Im_ValMin_FiltVal[6 6],Im_ValMin_PhaseCalc[6 6],Im_ValMin_MagCalc[6 6],Im_ValMin_X[-6 6],Im_ValMin_Y[-6 6],Im_ValMin_ReVal[-6 6],Im_ValMin_ImVal[-6 6],Im_ValMin_MagVal[-6 6],Im_ValMin_FiltVal[-6 6],Im_ValMin_PhaseCalc[-6 6],Im_ValMin_MagCalc[-6 6],Im_ValMin_X[-6 -6],Im_ValMin_Y[-6 -6],Im_ValMin_ReVal[-6 -6],Im_ValMin_ImVal[-6 -6],Im_ValMin_MagVal[-6 -6],Im_ValMin_FiltVal[-6 -6],Im_ValMin_PhaseCalc[-6 -6],Im_ValMin_MagCalc[-6 -6],Im_ValMin_X[6 -6],Im_ValMin_Y[6 -6],Im_ValMin_ReVal[6 -6],Im_ValMin_ImVal[6 -6],Im_ValMin_MagVal[6 -6],Im_ValMin_FiltVal[6 -6],Im_ValMin_PhaseCalc[6 -6],Im_ValMin_MagCalc[6 -6],Im_ValMax_X[6 6],Im_ValMax_Y[6 6],Im_ValMax_ReVal[6 6],Im_ValMax_ImVal[6 6],Im_ValMax_MagVal[6 6],Im_ValMax_FiltVal[6 6],Im_ValMax_PhaseCalc[6 6],Im_ValMax_MagCalc[6 6],Im_ValMax_X[-6 6],Im_ValMax_Y[-6 6],Im_ValMax_ReVal[-6 6],Im_ValMax_ImVal[-6 6],Im_ValMax_MagVal[-6 6],Im_ValMax_FiltVal[-6 6],Im_ValMax_PhaseCalc[-6 6],Im_ValMax_MagCalc[-6 6],Im_ValMax_X[-6 -6],Im_ValMax_Y[-6 -6],Im_ValMax_ReVal[-6 -6],Im_ValMax_ImVal[-6 -6],Im_ValMax_MagVal[-6 -6],Im_ValMax_FiltVal[-6 -6],Im_ValMax_PhaseCalc[-6 -6],Im_ValMax_MagCalc[-6 -6],Im_ValMax_X[6 -6],Im_ValMax_Y[6 -6],Im_ValMax_ReVal[6 -6],Im_ValMax_ImVal[6 -6],Im_ValMax_MagVal[6 -6],Im_ValMax_FiltVal[6 -6],Im_ValMax_PhaseCalc[6 -6],Im_ValMax_MagCalc[6 -6],Mag_X[6 6],Mag_Y[6 6],Mag_ReVal[6 6],Mag_ImVal[6 6],Mag_MagVal[6 6],Mag_FiltVal[6 6],Mag_PhaseCalc[6 6],Mag_MagCalc[6 6],Mag_X[-6 6],Mag_Y[-6 6],Mag_ReVal[-6 6],Mag_ImVal[-6 6],Mag_MagVal[-6 6],Mag_FiltVal[-6 6],Mag_PhaseCalc[-6 6],Mag_MagCalc[-6 6],Mag_X[-6 -6],Mag_Y[-6 -6],Mag_ReVal[-6 -6],Mag_ImVal[-6 -6],Mag_MagVal[-6 -6],Mag_FiltVal[-6 -6],Mag_PhaseCalc[-6 -6],Mag_MagCalc[-6 -6],Mag_X[6 -6],Mag_Y[6 -6],Mag_ReVal[6 -6],Mag_ImVal[6 -6],Mag_MagVal[6 -6],Mag_FiltVal[6 -6],Mag_PhaseCalc[6 -6],Mag_MagCalc[6 -6],Filt_X[6 6],Filt_Y[6 6],Filt_ReVal[6 6],Filt_ImVal[6 6],Filt_MagVal[6 6],Filt_FiltVal[6 6],Filt_PhaseCalc[6 6],Filt_MagCalc[6 6],Filt_X[-6 6],Filt_Y[-6 6],Filt_ReVal[-6 6],Filt_ImVal[-6 6],Filt_MagVal[-6 6],Filt_FiltVal[-6 6],Filt_PhaseCalc[-6 6],Filt_MagCalc[-6 6],Filt_X[-6 -6],Filt_Y[-6 -6],Filt_ReVal[-6 -6],Filt_ImVal[-6 -6],Filt_MagVal[-6 -6],Filt_FiltVal[-6 -6],Filt_PhaseCalc[-6 -6],Filt_MagCalc[-6 -6],Filt_X[6 -6],Filt_Y[6 -6],Filt_ReVal[6 -6],Filt_ImVal[6 -6],Filt_MagVal[6 -6],Filt_FiltVal[6 -6],Filt_PhaseCalc[6 -6],Filt_MagCalc[6 -6],Est_Xi[6 6],Est_Yi[6 6],Est_Xd[6 6],Est_Yd[6 6],Est_EstReVal[6 6],Est_EstImVal[6 6],Est_EstPhaseCalc[6 6],Est_EstMagCalc[6 6],Est_ReVal[6 6],Est_ImVal[6 6],Est_MagVal[6 6],Est_FiltVal[6 6],Est_PhaseCalc[6 6],Est_MagCalc[6 6],Est_Xi[-6 6],Est_Yi[-6 6],Est_Xd[-6 6],Est_Yd[-6 6],Est_EstReVal[-6 6],Est_EstImVal[-6 6],Est_EstPhaseCalc[-6 6],Est_EstMagCalc[-6 6],Est_ReVal[-6 6],Est_ImVal[-6 6],Est_MagVal[-6 6],Est_FiltVal[-6 6],Est_PhaseCalc[-6 6],Est_MagCalc[-6 6],Est_Xi[-6 -6],Est_Yi[-6 -6],Est_Xd[-6 -6],Est_Yd[-6 -6],Est_EstReVal[-6 -6],Est_EstImVal[-6 -6],Est_EstPhaseCalc[-6 -6],Est_EstMagCalc[-6 -6],Est_ReVal[-6 -6],Est_ImVal[-6 -6],Est_MagVal[-6 -6],Est_FiltVal[-6 -6],Est_PhaseCalc[-6 -6],Est_MagCalc[-6 -6],Est_Xi[6 -6],Est_Yi[6 -6],Est_Xd[6 -6],Est_Yd[6 -6],Est_EstReVal[6 -6],Est_EstImVal[6 -6],Est_EstPhaseCalc[6 -6],Est_EstMagCalc[6 -6],Est_ReVal[6 -6],Est_ImVal[6 -6],Est_MagVal[6 -6],Est_FiltVal[6 -6],Est_PhaseCalc[6 -6],Est_MagCalc[6 -6]
0.75,6,6,381.03,-5.68434e-14,381.03,0,-8.54759e-15,381.03,-6,6,-279.113,259.384,381.03,0,-42.9018,381.03,-6,-6,381.03,0,381.03,0,0,381.03,6,-6,-279.113,-259.384,381.03,0,42.9018,381.03,-5,5,-2900.49,783.251,3004.39,1,-15.1117,3004.39,-5,-4,-2719.81,764.575,2825.23,0,-15.7014,2825.23,-4,-5,-2719.81,-764.575,2825.23,0,15.7014,2825.23,5,-5,-2900.49,-783.251,3004.39,1,15.1117,3004.39,5,5,3004.39,3.41061e-13,3004.39,1,6.50426e-15,3004.39,-4,5,2825.08,29.076,2825.23,0,0.589673,2825.23,-5,4,2825.08,29.076,2825.23,0,0.589673,2825.23,-5,-5,3004.39,-3.41061e-13,3004.39,1,-6.50426e-15,3004.39,5,4,-2719.81,-764.575,2825.23,0,15.7014,2825.23,11,-5,-299.72,-790.787,845.681,0,69.2426,845.681,5,-11,-299.72,-790.787,845.681,0,69.2426,845.681,5,-5,-2900.49,-783.251,3004.39,1,15.1117,3004.39,-11,5,-299.72,790.787,845.681,0,-69.2426,845.681,-5,11,-299.72,790.787,845.681,0,-69.2426,845.681,-5,5,-2900.49,783.251,3004.39,1,-15.1117,3004.39,-5,-4,-2719.81,764.575,2825.23,0,-15.7014,2825.23,5,5,3004.39,3.41061e-13,3004.39,1,6.50426e-15,3004.39,-5,5,-2900.49,783.251,3004.39,1,-15.1117,3004.39,-5,-5,3004.39,-3.41061e-13,3004.39,1,-6.50426e-15,3004.39,5,-5,-2900.49,-783.251,3004.39,1,15.1117,3004.39,5,5,3004.39,3.41061e-13,3004.39,1,6.50426e-15,3004.39,-5,5,-2900.49,783.251,3004.39,1,-15.1117,3004.39,-5,-5,3004.39,-3.41061e-13,3004.39,1,-6.50426e-15,3004.39,5,-5,-2900.49,-783.251,3004.39,1,15.1117,3004.39,5,5,4.5,4.5,381.03,-5.68434e-14,-8.54759e-15,381.03,3004.39,3.41061e-13,3004.39,1,6.50426e-15,3004.39,-5,5,-4.5,4.5,-279.113,259.384,-42.9018,381.03,-2900.49,783.251,3004.39,1,-15.1117,3004.39,-5,-5,-4.5,-4.5,381.03,0,0,381.03,3004.39,-3.41061e-13,3004.39,1,-6.50426e-15,3004.39,5,-5,4.5,-4.5,-279.113,-259.384,42.9018,381.03,-2900.49,-783.251,3004.39,1,15.1117,3004.39
0.755,6,6,413.321,5.68434e-14,413.321,0,7.8798e-15,413.321,-6,6,-251.108,328.297,413.321,0,-52.5883,413.321,-6,-6,413.321,-2.84217e-14,413.321,0,-3.9399e-15,413.321,6,-6,-251.108,-328.297,413.321,0,52.5883,413.321,5,4,-2626.66,-785.974,2741.73,0,16.6587,2741.73,4,5,-2626.66,785.974,2741.73,0,-16.6587,2741.73,-5,5,-3017.42,1449.88,3347.68,1,-25.6644,3347.68,5,-5,-3017.42,-1449.88,3347.68,1,25.6644,3347.68,5,5,3347.68,2.27374e-13,3347.68,1,3.89151e-15,3347.68,-4,5,2707.93,-429.168,2741.73,0,-9.00564,2741.73,-5,4,2707.93,-429.168,2741.73,0,-9.00564,2741.73,-5,-5,3347.68,-2.27374e-13,3347.68,1,-3.89151e-15,3347.68,5,4,-2626.66,-785.974,2741.73,0,16.6587,2741.73,-4,-5,-2626.66,-785.974,2741.73,0,16.6587,2741.73,5,-5,-3017.42,-1449.88,3347.68,1,25.6644,3347.68,5,-6,-912.518,-742.28,1176.29,0,39.1263,1176.29,4,5,-2626.66,785.974,2741.73,0,-16.6587,2741.73,-5,5,-3017.42,1449.88,3347.68,1,-25.6644,3347.68,-5,6,-912.518,742.28,1176.29,0,-39.1263,1176.29,-5,-4,-2626.66,785.974,2741.73,0,-16.6587,2741.73,5,5,3347.68,2.27374e-13,3347.68,1,3.89151e-15,3347.68,-5,5,-3017.42,1449.88,3347.68,1,-25.6644,3347.68,-5,-5,3347.68,-2.27374e-13,3347.68,1,-3.89151e-15,3347.68,5,-5,-3017.42,-1449.88,3347.68,1,25.6644,3347.68,5,5,3347.68,2.27374e-13,3347.68,1,3.89151e-15,3347.68,-5,5,-3017.42,1449.88,3347.68,1,-25.6644,3347.68,-5,-5,3347.68,-2.27374e-13,3347.68,1,-3.89151e-15,3347.68,5,-5,-3017.42,-1449.88,3347.68,1,25.6644,3347.68,5,5,4.53,4.53,413.321,5.68434e-14,7.8798e-15,413.321,3347.68,2.27374e-13,3347.68,1,3.89151e-15,3347.68,-5,5,-4.53,4.53,-251.108,328.297,-52.5883,413.321,-3017.42,1449.88,3347.68,1,-25.6644,3347.68,-5,-5,-4.53,-4.53,413.321,-2.84217e-14,-3.9399e-15,413.321,3347.68,-2.27374e-13,3347.68,1,-3.89151e-15,3347.68,5,-5,4.53,-4.53,-251.108,-328.297,52.5883,413.321,-3017.42,-1449.88,3347.68,1,25.6644,3347.68
0.76,6,6,435.713,1.06581e-13,435.713,0,1.40153e-14,435.713,-6,6,-193.675,390.303,435.713,0,-63.6087,435.713,-6,-6,435.713,-5.68434e-14,435.713,0,-7.47484e-15,435.713,6,-6,-193.675,-390.303,435.713,0,63.6087,435.713,5,4,-2533.6,-711.356,2631.57,0,15.6831,2631.57,-5,5,-3072.47,2138.61,3743.49,1,-34.8401,3743.49,-5,-4,-2533.6,711.356,2631.57,0,-15.6831,2631.57,5,-5,-3072.47,-2138.61,3743.49,1,34.8401,3743.49,5,5,3743.49,2.27374e-13,3743.49,1,3.48005e-15,3743.49,-5,4,2485.84,-863.569,2631.57,0,-19.157,2631.57,-5,-5,3743.49,-2.27374e-13,3743.49,1,-3.48005e-15,3743.49,5,-4,2485.84,863.569,2631.57,0,19.157,2631.57,-4,5,2485.84,-863.569,2631.57,0,-19.157,2631.57,5,-5,-3072.47,-2138.61,3743.49,1,34.8401,3743.49,5,-6,-834.099,-967.144,1277.14,0,49.2244,1277.14,6,-5,-834.099,-967.144,1277.14,0,49.2244,1277.14,-5,5,-3072.47,2138.61,3743.49,1,-34.8401,3743.49,-5,6,-834.099,967.144,1277.14,0,-49.2244,1277.14,-6,5,-834.099,967.144,1277.14,0,-49.2244,1277.14,4,-5,2485.84,863.569,2631.57,0,19.157,2631.57,5,5,3743.49,2.27374e-13,3743.49,1,3.48005e-15,3743.49,-5,5,-3072.47,2138.61,3743.49,1,-34.8401,3743.49,-5,-5,3743.49,-2.27374e-13,3743.49,1,-3.48005e-15,3743.49,5,-5,-3072.47,-2138.61,3743.49,1,34.8401,3743.49,5,5,3743.49,2.27374e-13,3743.49,1,3.48005e-15,3743.49,-5,5,-3072.47,2138.61,3743.49,1,-34.8401,3743.49,-5,-5,3743.49,-2.27374e-13,3743.49,1,-3.48005e-15,3743.49,5,-5,-3072.47,-2138.61,3743.49,1,34.8401,3743.49,5,5,4.56,4.56,435.713,1.06581e-13,1.40153e-14,435.713,3743.49,2.27374e-13,3743.49,1,3.48005e-15,3743.49,-5,5,-4.56,4.56,-193.675,390.303,-63.6087,435.713,-3072.47,2138.61,3743.49,1,-34.8401,3743.49,-5,-5,-4.56,-4.56,435.713,-5.68434e-14,-7.47484e-15,435.713,3743.49,-2.27374e-13,3743.49,1,-3.48005e-15,3743.49,5,-5,4.56,-4.56,-193.675,-390.303,63.6087,435.713,-3072.47,-2138.61,3743.49,1,34.8401,3743.49
0.765,6,6,442.238,2.13163e-14,442.238,0,2.76171e-15,442.238,-6,6,-138.928,419.849,442.238,0,-71.6907,442.238,-6,-6,442.238,-5.68434e-14,442.238,0,-7.36456e-15,442.238,6,-6,-138.928,-419.849,442.238,0,71.6907,442.238,4,5,-2467.54,627.538,2546.08,0,-14.2688,2546.08,5,4,-2467.54,-627.538,2546.08,0,14.2688,2546.08,-5,5,-3031.38,2867.84,4172.98,1,-43.412,4172.98,5,-5,-3031.38,-2867.84,4172.98,1,43.412,4172.98,5,5,4172.98,4.54747e-13,4172.98,1,6.24376e-15,4172.98,-5,-5,4172.98,-4.54747e-13,4172.98,1,-6.24376e-15,4172.98,5,-4,2223.76,1239.93,2546.08,0,29.1432,2546.08,4,-5,2223.76,1239.93,2546.08,0,29.1432,2546.08,-4,5,2223.76,-1239.93,2546.08,0,-29.1432,2546.08,-5,4,2223.76,-1239.93,2546.08,0,-29.1432,2546.08,5,-5,-3031.38,-2867.84,4172.98,1,43.412,4172.98,6,-5,-728.88,-1146.38,1358.47,0,57.5514,1358.47,-5,5,-3031.38,2867.84,4172.98,1,-43.412,4172.98,-5,6,-728.88,1146.38,1358.47,0,-57.5514,1358.47,5,-4,2223.76,1239.93,2546.08,0,29.1432,2546.08,4,-5,2223.76,1239.93,2546.08,0,29.1432,2546.08,5,5,4172.98,4.54747e-13,4172.98,1,6.24376e-15,4172.98,-5,5,-3031.38,2867.84,4172.98,1,-43.412,4172.98,-5,-5,4172.98,-4.54747e-13,4172.98,1,-6.24376e-15,4172.98,5,-5,-3031.38,-2867.84,4172.98,1,43.412,4172.98,5,5,4172.98,4.54747e-13,4172.98,1,6.24376e-15,4172.98,-5,5,-3031.38,2867.84,4172.98,1,-43.412,4172.98,-5,-5,4172.98,-4.54747e-13,4172.98,1,-6.24376e-15,4172.98,5,-5,-3031.38,-2867.84,4172.98,1,43.412,4172.98,5,5,4.59,4.59,442.238,2.13163e-14,2.76171e-15,442.238,4172.98,4.54747e-13,4172.98,1,6.24376e-15,4172.98,-5,5,-4.59,4.59,-138.928,419.849,-71.6907,442.238,-3031.38,2867.84,4172.98,1,-43.412,4172.98,-5,-5,-4.59,-4.59,442.238,-5.68434e-14,-7.36456e-15,442.238,4172.98,-4.54747e-13,4172.98,1,-6.24376e-15,4172.98,5,-5,4.59,-4.59,-138.928,-419.849,71.6907,442.238,-3031.38,-2867.84,4172.98,1,43.412,4172.98
0.77,6,6,398.451,-4.9738e-14,398.451,0,-7.15214e-15,398.451,-6,6,-81.912,389.941,398.451,0,-78.1368,398.451,-6,-6,398.451,1.13687e-13,398.451,0,1.63477e-14,398.451,6,-6,-81.912,-389.941,398.451,0,78.1368,398.451,5,4,-2356.38,-510.595,2411.07,0,12.2262,2411.07,-5,5,-2714.09,3615.79,4521.08,1,-53.1073,4521.08,-5,-4,-2356.38,510.595,2411.07,0,-12.2262,2411.07,5,-5,-2714.09,-3615.79,4521.08,1,53.1073,4521.08,5,5,4521.08,4.54747e-13,4521.08,1,5.76302e-15,4521.08,-5,4,1822.93,-1578.02,2411.07,0,-40.8812,2411.07,-5,-5,4521.08,-4.54747e-13,4521.08,1,-5.76302e-15,4521.08,5,-4,1822.93,1578.02,2411.07,0,40.8812,2411.07,-4,5,1822.93,-1578.02,2411.07,0,-40.8812,2411.07,-5,4,1822.93,-1578.02,2411.07,0,-40.8812,2411.07,5,-5,-2714.09,-3615.79,4521.08,1,53.1073,4521.08,6,-5,-553.987,-1222.51,1342.17,0,65.6221,1342.17,-5,5,-2714.09,3615.79,4521.08,1,-53.1073,4521.08,-5,6,-553.987,1222.51,1342.17,0,-65.6221,1342.17,5,-4,1822.93,1578.02,2411.07,0,40.8812,2411.07,4,-5,1822.93,1578.02,2411.07,0,40.8812,2411.07,5,5,4521.08,4.54747e-13,4521.08,1,5.76302e-15,4521.08,-5,5,-2714.09,3615.79,4521.08,1,-53.1073,4521.08,-5,-5,4521.08,-4.54747e-13,4521.08,1,-5.76302e-15,4521.08,5,-5,-2714.09,-3615.79,4521.08,1,53.1073,4521.08,5,5,4521.08,4.54747e-13,4521.08,1,5.76302e-15,4521.08,-5,5,-2714.09,3615.79,4521.08,1,-53.1073,4521.08,-5,-5,4521.08,-4.54747e-13,4521.08,1,-5.76302e-15,4521.08,5,-5,-2714.09,-3615.79,4521.08,1,53.1073,4521.08,5,5,4.62,4.62,398.451,-4.9738e-14,-7.15214e-15,398.451,4521.08,4.54747e-13,4521.08,1,5.76302e-15,4521.08,-5,5,-4.62,4.62,-81.912,389.941,-78.1368,398.451,-2714.09,3615.79,4521.08,1,-53.1073,4521.08,-5,-5,-4.62,-4.62,398.451,1.13687e-13,1.63477e-14,398.451,4521.08,-4.54747e-13,4521.08,1,-5.76302e-15,4521.08,5,-5,4.62,-4.62,-81.912,-389.941,78.1368,398.451,-2714.09,-3615.79,4521.08,1,53.1073,4521.08
0.775,6,6,406.614,5.68434e-14,406.614,0,8.00978e-15,406.614,-6,6,-55.2503,402.843,406.614,0,-82.1906,406.614,-6,-6,406.614,1.13687e-13,406.614,0,1.60196e-14,406.614,6,-6,-55.2503,-402.843,406.614,0,82.1906,406.614,4,5,-2224.31,475.212,2274.5,0,-12.0597,2274.5,5,4,-2224.31,-475.212,2274.5,0,12.0597,2274.5,-5,5,-2241.44,4316.45,4863.72,1,-62.5581,4863.72,5,-5,-2241.44,-4316.45,4863.72,1,62.5581,4863.72,5,5,4863.72,4.54747e-13,4863.72,1,5.35703e-15,4863.72,-4,5,1446.81,-1755.02,2274.5,0,-50.4984,2274.5,-5,-5,4863.72,-4.54747e-13,4863.72,1,-5.35703e-15,4863.72,5,-4,1446.81,1755.02,2274.5,0,50.4984,2274.5,-4,5,1446.81,-1755.02,2274.5,0,-50.4984,2274.5,-5,4,1446.81,-1755.02,2274.5,0,-50.4984,2274.5,5,-5,-2241.44,-4316.45,4863.72,1,62.5581,4863.72,5,-6,-425.821,-1340.27,1406.29,0,72.3743,1406.29,-5,5,-2241.44,4316.45,4863.72,1,-62.5581,4863.72,-5,6,-425.821,1340.27,1406.29,0,-72.3743,1406.29,4,-5,1446.81,1755.02,2274.5,0,50.4984,2274.5,5,-4,1446.81,1755.02,2274.5,0,50.4984,2274.5,5,5,4863.72,4.54747e-13,4863.72,1,5.35703e-15,4863.72,-5,5,-2241.44,4316.45,4863.72,1,-62.5581,4863.72,-5,-5,4863.72,-4.54747e-13,4863.72,1,-5.35703e-15,4863.72,5,-5,-2241.44,-4316.45,4863.72,1,62.5581,4863.72,5,5,4863.72,4.54747e-13,4863.72,1,5.35703e-15,4863.72,-5,5,-2241.44,4316.45,4863.72,1,-62.5581,4863.72,-5,-5,4863.72,-4.54747e-13,4863.72,1,-5.35703e-15,4863.72,5,-5,-2241.44,-4316.45,4863.72,1,62.5581,4863.72,5,5,4.65,4.65,406.614,5.68434e-14,8.00978e-15,406.614,4863.72,4.54747e-13,4863.72,1,5.35703e-15,4863.72,-5,5,-4.65,4.65,-55.2503,402.843,-82.1906,406.614,-2241.44,4316.45,4863.72,1,-62.5581,4863.72,-5,-5,-4.65,-4.65,406.614,1.13687e-13,1.60196e-14,406.614,4863.72,-4.54747e-13,4863.72,1,-5.35703e-15,4863.72,5,-5,4.65,-4.65,-55.2503,-402.843,82.1906,406.614,-2241.44,-4316.45,4863.72,1,62.5581,4863.72
0.78,6,6,419.565,4.9738e-14,419.565,0,6.79222e-15,419.565,-6,6,13.3826,419.351,419.565,0,88.1722,419.565,-6,-6,419.565,0,419.565,0,0,419.565,6,-6,13.3826,-419.351,419.565,0,-88.1722,419.565,5,4,-2079.08,-373.692,2112.4,0,10.1895,2112.4,4,5,-2079.08,373.692,2112.4,0,-10.1895,2112.4,-5,-4,-2079.08,373.692,2112.4,0,-10.1895,2112.4,-4,-5,-2079.08,-373.692,2112.4,0,10.1895,2112.4,5,5,5224.13,4.54747e-13,5224.13,1,4.98746e-15,5224.13,5,6,1457.22,-261.495,1480.49,0,-10.1734,1480.49,-5,-5,5224.13,-4.54747e-13,5224.13,1,-4.98746e-15,5224.13,-6,-5,1457.22,-261.495,1480.49,0,-10.1734,1480.49,-5,4,1014.69,-1852.74,2112.4,0,-61.2917,2112.4,-4,5,1014.69,-1852.74,2112.4,0,-61.2917,2112.4,5,-5,-1659.27,-4953.62,5224.13,1,71.4811,5224.13,5,-6,-214.882,-1464.82,1480.49,0,81.6545,1480.49,-5,5,-1659.27,4953.62,5224.13,1,-71.4811,5224.13,-5,6,-214.882,1464.82,1480.49,0,-81.6545,1480.49,5,-4,1014.69,1852.74,2112.4,0,61.2917,2112.4,4,-5,1014.69,1852.74,2112.4,0,61.2917,2112.4,5,5,5224.13,4.54747e-13,5224.13,1,4.98746e-15,5224.13,-5,5,-1659.27,4953.62,5224.13,1,-71.4811,5224.13,-5,-5,5224.13,-4.54747e-13,5224.13,1,-4.98746e-15,5224.13,5,-5,-1659.27,-4953.62,5224.13,1,71.4811,5224.13,5,5,5224.13,4.54747e-13,5224.13,1,4.98746e-15,5224.13,-5,5,-1659.27,4953.62,5224.13,1,-71.4811,5224.13,-5,-5,5224.13,-4.54747e-13,5224.13,1,-4.98746e-15,5224.13,5,-5,-1659.27,-4953.62,5224.13,1,71.4811,5224.13,5,5,4.68,4.68,419.565,4.9738e-14,6.79222e-15,419.565,5224.13,4.54747e-13,5224.13,1,4.98746e-15,5224.13,-5,5,-4.68,4.68,13.3826,419.351,88.1722,419.565,-1659.27,4953.62,5224.13,1,-71.4811,5224.13,-5,-5,-4.68,-4.68,419.565,0,0,419.565,5224.13,-4.54747e-13,5224.13,1,-4.98746e-15,5224.13,5,-5,4.68,-4.68,13.3826,-419.351,-88.1722,419.565,-1659.27,-4953.62,5224.13,1,71.4811,5224.13
0.785,6,6,396.045,-4.26326e-14,396.045,0,-6.16764e-15,396.045,-6,6,61.6087,391.224,396.045,0,81.0507,396.045,-6,-6,396.045,1.42109e-13,396.045,0,2.05588e-14,396.045,6,-6,61.6087,-391.224,396.045,0,-81.0507,396.045,5,4,-1893.25,-304.061,1917.51,0,9.12393,1917.51,4,5,-1893.25,304.061,1917.51,0,-9.12393,1917.51,-5,-4,-1893.25,304.061,1917.51,0,-9.12393,1917.51,-4,-5,-1893.25,-304.061,1917.51,0,9.12393,1917.51,5,5,5613.2,4.54747e-13,5613.2,1,4.64176e-15,5613.2,5,6,1469.43,-252.725,1491,0,-9.75879,1491,-5,-5,5613.2,-4.54747e-13,5613.2,1,-4.64176e-15,5613.2,-6,-5,1469.43,-252.725,1491,0,-9.75879,1491,-5,4,646.14,-1805.37,1917.51,0,-70.3078,1917.51,-4,5,646.14,-1805.37,1917.51,0,-70.3078,1917.51,5,-5,-1029.5,-5517.98,5613.2,1,79.4317,5613.2,6,-5,-21.0656,-1490.85,1491,0,89.1905,1491,-5,5,-1029.5,5517.98,5613.2,1,-79.4317,5613.2,-6,5,-21.0656,1490.85,1491,0,-89.1905,1491,5,-4,646.14,1805.37,1917.51,0,70.3078,1917.51,4,-5,646.14,1805.37,1917.51,0,70.3078,1917.51,5,5,5613.2,4.54747e-13,5613.2,1,4.64176e-15,5613.2,-5,5,-1029.5,5517.98,5613.2,1,-79.4317,5613.2,-5,-5,5613.2,-4.54747e-13,5613.2,1,-4.64176e-15,5613.2,5,-5,-1029.5,-5517.98,5613.2,1,79.4317,5613.2,5,5,5613.2,4.54747e-13,5613.2,1,4.64176e-15,5613.2,-5,5,-1029.5,5517.98,5613.2,1,-79.4317,5613.2,-5,-5,5613.2,-4.54747e-13,5613.2,1,-4.64176e-15,5613.2,5,-5,-1029.5,-5517.98,5613.2,1,79.4317,5613.2,5,5,4.71,4.71,396.045,-4.26326e-14,-6.16764e-15,396.045,5613.2,4.54747e-13,5613.2,1,4.64176e-15,5613.2,-5,5,-4.71,4.71,61.6087,391.224,81.0507,396.045,-1029.5,5517.98,5613.2,1,-79.4317,5613.2,-5,-5,-4.71,-4.71,396.045,1.42109e-13,2.05588e-14,396.045,5613.2,-4.54747e-13,5613.2,1,-4.64176e-15,5613.2,5,-5,4.71,-4.71,61.6087,-391.224,-81.0507,396.045,-1029.5,-5517.98,5613.2,1,79.4317,5613.2
0.79,6,6,376.692,7.10543e-15,376.692,0,1.08075e-15,376.692,-6,6,73.7278,369.407,376.692,0,78.713,376.692,-6,-6,376.692,-2.84217e-14,376.692,0,-4.32301e-15,376.692,6,-6,73.7278,-369.407,376.692,0,-78.713,376.692,5,4,-1755.96,-133.127,1761,0,4.33554,1761,4,5,-1755.96,133.127,1761,0,-4.33554,1761,-5,-4,-1755.96,133.127,1761,0,-4.33554,1761,-4,-5,-1755.96,-133.127,1761,0,4.33554,1761,5,5,5864.79,4.54747e-13,5864.79,1,4.44263e-15,5864.79,5,6,1477.4,-162.859,1486.34,0,-6.29055,1486.34,6,5,1477.4,162.859,1486.34,0,6.29055,1486.34,-5,-5,5864.79,-4.54747e-13,5864.79,1,-4.44263e-15,5864.79,-5,4,172.749,-1752.5,1761,0,-84.3704,1761,-4,5,172.749,-1752.5,1761,0,-84.3704,1761,5,-5,-132.451,-5863.29,5864.79,1,88.7059,5864.79,6,-5,129.452,-1480.7,1486.34,0,-85.0035,1486.34,-5,5,-132.451,5863.29,5864.79,1,-88.7059,5864.79,-5,6,129.452,1480.7,1486.34,0,85.0035,1486.34,5,-4,172.749,1752.5,1761,0,84.3704,1761,4,-5,172.749,1752.5,1761,0,84.3704,1761,5,5,5864.79,4.54747e-13,5864.79,1,4.44263e-15,5864.79,-5,5,-132.451,5863.29,5864.79,1,-88.7059,5864.79,-5,-5,5864.79,-4.54747e-13,5864.79,1,-4.44263e-15,5864.79,5,-5,-132.451,-5863.29,5864.79,1,88.7059,5864.79,5,5,5864.79,4.54747e-13,5864.79,1,4.44263e-15,5864.79,-5,5,-132.451,5863.29,5864.79,1,-88.7059,5864.79,-5,-5,5864.79,-4.54747e-13,5864.79,1,-4.44263e-15,5864.79,5,-5,-132.451,-5863.29,5864.79,1,88.7059,5864.79,5,5,4.74,4.74,376.692,7.10543e-15,1.08075e-15,376.692,5864.79,4.54747e-13,5864.79,1,4.44263e-15,5864.79,-5,5,-4.74,4.74,73.7278,369.407,78.713,376.692,-132.451,5863.29,5864.79,1,-88.7059,5864.79,-5,-5,-4.74,-4.74,376.692,-2.84217e-14,-4.32301e-15,376.692,5864.79,-4.54747e-13,5864.79,1,-4.44263e-15,5864.79,5,-5,4.74,-4.74,73.7278,-369.407,-78.713,376.692,-132.451,-5863.29,5864.79,1,88.7059,5864.79
0.795,6,6,296.678,6.39488e-14,296.678,0,1.23501e-14,296.678,-6,6,99.8915,279.356,296.678,0,70.3241,296.678,-6,-6,296.678,-8.52651e-14,296.678,0,-1.64668e-14,296.678,6,-6,99.8915,-279.356,296.678,0,-70.3241,296.678,4,5,-1553.29,140.298,1559.61,0,-5.16114,1559.61,5,4,-1553.29,-140.298,1559.61,0,5.16114,1559.61,-5,-4,-1553.29,140.298,1559.61,0,-5.16114,1559.61,-4,-5,-1553.29,-140.298,1559.61,0,5.16114,1559.61,5,5,6086.85,-4.54747e-13,6086.85,1,-4.28055e-15,6086.85,5,6,1339.01,-113.48,1343.81,0,-4.84419,1343.81,6,5,1339.01,113.48,1343.81,0,4.84419,1343.81,-5,-5,6086.85,4.54747e-13,6086.85,1,4.28055e-15,6086.85,-5,4,-131.222,-1554.08,1559.61,0,85.1736,1559.61,-4,5,-131.222,-1554.08,1559.61,0,85.1736,1559.61,5,-5,1055.67,-5994.61,6086.85,1,-80.0124,6086.85,5,-6,343.992,-1299.04,1343.81,0,-75.1683,1343.81,-5,5,1055.67,5994.61,6086.85,1,80.0124,6086.85,-5,6,343.992,1299.04,1343.81,0,75.1683,1343.81,5,-4,-131.222,1554.08,1559.61,0,-85.1736,1559.61,4,-5,-131.222,1554.08,1559.61,0,-85.1736,1559.61,5,5,6086.85,-4.54747e-13,6086.85,1,-4.28055e-15,6086.85,-5,5,1055.67,5994.61,6086.85,1,80.0124,6086.85,-5,-5,6086.85,4.54747e-13,6086.85,1,4.28055e-15,6086.85,5,-5,1055.67,-5994.61,6086.85,1,-80.0124,6086.85,5,5,6086.85,-4.54747e-13,6086.85,1,-4.28055e-15,6086.85,-5,5,1055.67,5994.61,6086.85,1,80.0124,6086.85,-5,-5,6086.85,4.54747e-13,6086.85,1,4.28055e-15,6086.85,5,-5,1055.67,-5994.61,6086.85,1,-80.0124,6086.85,5,5,4.77,4.77,296.678,6.39488e-14,1.23501e-14,296.678,6086.85,-4.54747e-13,6086.85,1,-4.28055e-15,6086.85,-5,5,-4.77,4.77,99.8915,279.356,70.3241,296.678,1055.67,5994.61,6086.85,1,80.0124,6086.85,-5,-5,-4.77,-4.77,296.678,-8.52651e-14,-1.64668e-14,296.678,6086.85,4.54747e-13,6086.85,1,4.28055e-15,6086.85,5,-5,4.77,-4.77,99.8915,-279.356,-70.3241,296.678,1055.67,-5994.61,6086.85,1,-80.0124,6086.85
0.8,6,6,214.054,8.34888e-14,214.054,0,2.23474e-14,214.054,-6,6,96.2513,191.193,214.054,0,63.2782,214.054,-6,-6,214.054,-8.52651e-14,214.054,0,-2.28229e-14,214.054,6,-6,96.2513,-191.193,214.054,0,-63.2782,214.054,5,4,-1403.73,-95.1901,1406.95,0,3.87943,1406.95,4,5,-1403.73,95.1901,1406.95,0,-3.87943,1406.95,-5,-4,-1403.73,95.1901,1406.95,0,-3.87943,1406.95,-4,-5,-1403.73,-95.1901,1406.95,0,3.87943,1406.95,5,5,6403.95,9.09495e-13,6403.95,1,8.1372e-15,6403.95,-5,5,2261.41,5991.37,6403.95,1,69.3213,6403.95,-5,-5,6403.95,-9.09495e-13,6403.95,1,-8.1372e-15,6403.95,5,-5,2261.41,-5991.37,6403.95,1,-69.3213,6403.95,-5,4,-406.637,-1346.91,1406.95,0,73.2007,1406.95,-4,5,-406.637,-1346.91,1406.95,0,73.2007,1406.95,5,-5,2261.41,-5991.37,6403.95,1,-69.3213,6403.95,5,-6,470.608,-1072.06,1170.81,0,-66.2997,1170.81,-5,5,2261.41,5991.37,6403.95,1,69.3213,6403.95,-5,6,470.608,1072.06,1170.81,0,66.2997,1170.81,5,-4,-406.637,1346.91,1406.95,0,-73.2007,1406.95,4,-5,-406.637,1346.91,1406.95,0,-73.2007,1406.95,5,5,6403.95,9.09495e-13,6403.95,1,8.1372e-15,6403.95,-5,5,2261.41,5991.37,6403.95,1,69.3213,6403.95,-5,-5,6403.95,-9.09495e-13,6403.95,1,-8.1372e-15,6403.95,5,-5,2261.41,-5991.37,6403.95,1,-69.3213,6403.95,5,5,6403.95,9.09495e-13,6403.95,1,8.1372e-15,6403.95,-5,5,2261.41,5991.37,6403.95,1,69.3213,6403.95,-5,-5,6403.95,-9.09495e-13,6403.95,1,-8.1372e-15,6403.95,5,-5,2261.41,-5991.37,6403.95,1,-69.3213,6403.95,5,5,4.8,4.8,214.054,8.34888e-14,2.23474e-14,214.054,6403.95,9.09495e-13,6403.95,1,8.1372e-15,6403.95,-5,5,-4.8,4.8,96.2513,191.193,63.2782,214.054,2261.41,5991.37,6403.95,1,69.3213,6403.95,-5,-5,-4.8,-4.8,214.054,-8.52651e-14,-2.28229e-14,214.054,6403.95,-9.09495e-13,6403.95,1,-8.1372e-15,6403.95,5,-5,4.8,-4.8,96.2513,-191.193,-63.2782,214.054,2261.41,-5991.37,6403.95,1,-69.3213,6403.95
0.805,6,6,178.319,8.79297e-14,178.319,0,2.82527e-14,178.319,-6,6,111.806,138.915,178.319,0,51.1711,178.319,-6,-6,178.319,-4.26326e-14,178.319,0,-1.36983e-14,178.319,6,-6,111.806,-138.915,178.319,0,-51.1711,178.319,5,4,-1175.54,-99.9657,1179.78,0,4.86064,1179.78,4,5,-1175.54,99.9657,1179.78,0,-4.86064,1179.78,-5,-4,-1175.54,99.9657,1179.78,0,-4.86064,1179.78,-4,-5,-1175.54,-99.9657,1179.78,0,4.86064,1179.78,5,5,6491.47,0,6491.47,1,0,6491.47,-5,5,3357.76,5555.59,6491.47,1,58.8516,6491.47,-5,-5,6491.47,0,6491.47,1,0,6491.47,5,-5,3357.76,-5555.59,6491.47,1,-58.8516,6491.47,-5,4,-522.502,-1057.77,1179.78,0,63.7122,1179.78,-4,5,-522.502,-1057.77,1179.78,0,63.7122,1179.78,5,-5,3357.76,-5555.59,6491.47,1,-58.8516,6491.47,6,-5,616.935,-881.445,1075.9,0,-55.0113,1075.9,-5,5,3357.76,5555.59,6491.47,1,58.8516,6491.47,-6,5,616.935,881.445,1075.9,0,55.0113,1075.9,5,-4,-522.502,1057.77,1179.78,0,-63.7122,1179.78,4,-5,-522.502,1057.77,1179.78,0,-63.7122,1179.78,5,5,6491.47,0,6491.47,1,0,6491.47,-5,5,3357.76,5555.59,6491.47,1,58.8516,6491.47,-5,-5,6491.47,0,6491.47,1,0,6491.47,5,-5,3357.76,-5555.59,6491.47,1,-58.8516,6491.47,5,5,6491.47,0,6491.47,1,0,6491.47,-5,5,3357.76,5555.59,6491.47,1,58.8516,6491.47,-5,-5,6491.47,0,6491.47,1,0,6491.47,5,-5,3357.76,-5555.59,6491.47,1,-58.8516,6491.47,5,5,4.83,4.83,178.319,8.79297e-14,2.82527e-14,178.319,6491.47,0,6491.47,1,0,6491.47,-5,5,-4.83,4.83,111.806,138.915,51.1711,178.319,3357.76,5555.59,6491.47,1,58.8516,6491.47,-5,-5,-4.83,-4.83,178.319,-4.26326e-14,-1.36983e-14,178.319,6491.47,0,6491.47,1,0,6491.47,5,-5,4.83,-4.83,111.806,-138.915,-51.1711,178.319,3357.76,-5555.59,6491.47,1,-58.8516,6491.47
0.81,6,6,143.562,8.88178e-15,143.562,0,3.54474e-15,143.562,-6,6,117.533,82.4381,143.562,0,35.046,143.562,-6,-6,143.562,-4.9738e-14,143.562,0,-1.98505e-14,143.562,6,-6,117.533,-82.4381,143.562,0,-35.046,143.562,5,4,-993.319,-42.4987,994.228,0,2.44988,994.228,4,5,-993.319,42.4987,994.228,0,-2.44988,994.228,-5,-4,-993.319,42.4987,994.228,0,-2.44988,994.228,-4,-5,-993.319,-42.4987,994.228,0,2.44988,994.228,5,5,6643.87,4.54747e-13,6643.87,1,3.92168e-15,6643.87,-5,5,4261.78,5096.89,6643.87,1,50.0992,6643.87,-5,-5,6643.87,-4.54747e-13,6643.87,1,-3.92168e-15,6643.87,5,-5,4261.78,-5096.89,6643.87,1,-50.0992,6643.87,-5,4,-604.572,-789.292,994.228,0,52.5491,994.228,-4,5,-604.572,-789.292,994.228,0,52.5491,994.228,5,-5,4261.78,-5096.89,6643.87,1,-50.0992,6643.87,6,-5,719.21,-660.714,976.63,0,-42.5726,976.63,-5,5,4261.78,5096.89,6643.87,1,50.0992,6643.87,-6,5,719.21,660.714,976.63,0,42.5726,976.63,5,-4,-604.572,789.292,994.228,0,-52.5491,994.228,4,-5,-604.572,789.292,994.228,0,-52.5491,994.228,5,5,6643.87,4.54747e-13,6643.87,1,3.92168e-15,6643.87,-5,5,4261.78,5096.89,6643.87,1,50.0992,6643.87,-5,-5,6643.87,-4.54747e-13,6643.87,1,-3.92168e-15,6643.87,5,-5,4261.78,-5096.89,6643.87,1,-50.0992,6643.87,5,5,6643.87,4.54747e-13,6643.87,1,3.92168e-15,6643.87,-5,5,4261.78,5096.89,6643.87,1,50.0992,6643.87,-5,-5,6643.87,-4.54747e-13,6643.87,1,-3.92168e-15,6643.87,5,-5,4261.78,-5096.89,6643.87,1,-50.0992,6643.87,5,5,4.86,4.86,143.562,8.88178e-15,3.54474e-15,143.562,6643.87,4.54747e-13,6643.87,1,3.92168e-15,6643.87,-5,5,-4.86,4.86,117.533,82.4381,35.046,143.562,4261.78,5096.89,6643.87,1,50.0992,6643.87,-5,-5,-4.86,-4.86,143.562,-4.9738e-14,-1.98505e-14,143.562,6643.87,-4.54747e-13,6643.87,1,-3.92168e-15,6643.87,5,-5,4.86,-4.86,117.533,-82.4381,-35.046,143.562,4261.78,-5096.89,6643.87,1,-50.0992,6643.87
0.815,6,6,90.5624,1.08358e-13,90.5624,0,6.85543e-14,90.5624,-6,6,82.8822,36.4977,90.5624,0,23.7666,90.5624,-6,-6,90.5624,-1.35003e-13,90.5624,0,-8.5412e-14,90.5624,6,-6,82.8822,-36.4977,90.5624,0,-23.7666,90.5624,5,4,-693.29,-119.121,703.449,0,9.74935,703.449,4,5,-693.29,119.121,703.449,0,-9.74935,703.449,-5,-4,-693.29,119.121,703.449,0,-9.74935,703.449,-4,-5,-693.29,-119.121,703.449,0,9.74935,703.449,5,5,6753.47,0,6753.47,1,0,6753.47,-5,5,5264.84,4229.76,6753.47,1,38.7783,6753.47,-5,-5,6753.47,0,6753.47,1,0,6753.47,5,-5,5264.84,-4229.76,6753.47,1,-38.7783,6753.47,-5,4,-465.865,-527.077,703.449,0,48.5277,703.449,-4,5,-465.865,-527.077,703.449,0,48.5277,703.449,5,-5,5264.84,-4229.76,6753.47,1,-38.7783,6753.47,10,-5,129.964,-505.26,521.707,0,-75.5749,521.707,-5,5,5264.84,4229.76,6753.47,1,38.7783,6753.47,-10,5,129.964,505.26,521.707,0,75.5749,521.707,5,-4,-465.865,527.077,703.449,0,-48.5277,703.449,4,-5,-465.865,527.077,703.449,0,-48.5277,703.449,5,5,6753.47,0,6753.47,1,0,6753.47,-5,5,5264.84,4229.76,6753.47,1,38.7783,6753.47,-5,-5,6753.47,0,6753.47,1,0,6753.47,5,-5,5264.84,-4229.76,6753.47,1,-38.7783,6753.47,5,5,6753.47,0,6753.47,1,0,6753.47,-5,5,5264.84,4229.76,6753.47,1,38.7783,6753.47,-5,-5,6753.47,0,6753.47,1,0,6753.47,5,-5,5264.84,-4229.76,6753.47,1,-38.7783,6753.47,5,5,4.89,4.89,90.5624,1.08358e-13,6.85543e-14,90.5624,6753.47,0,6753.47,1,0,6753.47,-5,5,-4.89,4.89,82.8822,36.4977,23.7666,90.5624,5264.84,4229.76,6753.47,1,38.7783,6753.47,-5,-5,-4.89,-4.89,90.5624,-1.35003e-13,-8.5412e-14,90.5624,6753.47,0,6753.47,1,0,6753.47,5,-5,4.89,-4.89,82.8822,-36.4977,-23.7666,90.5624,5264.84,-4229.76,6753.47,1,-38.7783,6753.47
0.82,6,6,50.6069,1.42997e-13,50.6069,0,1.61897e-13,50.6069,-6,6,49.4859,10.5926,50.6069,0,12.082,50.6069,-6,-6,50.6069,-1.43885e-13,50.6069,0,-1.62903e-13,50.6069,6,-6,49.4859,-10.5926,50.6069,0,-12.082,50.6069,5,4,-412.869,-59.0942,417.076,0,8.14546,417.076,4,5,-412.869,59.0942,417.076,0,-8.14546,417.076,-5,-4,-412.869,59.0942,417.076,0,-8.14546,417.076,-4,-5,-412.869,-59.0942,417.076,0,8.14546,417.076,5,5,6837.76,4.54747e-13,6837.76,1,3.81047e-15,6837.76,-5,5,6042.36,3200.75,6837.76,1,27.911,6837.76,-5,-5,6837.76,-4.54747e-13,6837.76,1,-3.81047e-15,6837.76,5,-5,6042.36,-3200.75,6837.76,1,-27.911,6837.76,5,9,257.845,-543.014,601.123,0,-64.5998,601.123,-9,-5,257.845,-543.014,601.123,0,-64.5998,601.123,5,-5,6042.36,-3200.75,6837.76,1,-27.911,6837.76,10,-5,65.3543,-366.313,372.097,0,-79.8842,372.097,9,5,257.845,543.014,601.123,0,64.5998,601.123,-5,5,6042.36,3200.75,6837.76,1,27.911,6837.76,-10,5,65.3543,366.313,372.097,0,79.8842,372.097,-5,-9,257.845,543.014,601.123,0,64.5998,601.123,5,5,6837.76,4.54747e-13,6837.76,1,3.81047e-15,6837.76,-5,5,6042.36,3200.75,6837.76,1,27.911,6837.76,-5,-5,6837.76,-4.54747e-13,6837.76,1,-3.81047e-15,6837.76,5,-5,6042.36,-3200.75,6837.76,1,-27.911,6837.76,5,5,6837.76,4.54747e-13,6837.76,1,3.81047e-15,6837.76,-5,5,6042.36,3200.75,6837.76,1,27.911,6837.76,-5,-5,6837.76,-4.54747e-13,6837.76,1,-3.81047e-15,6837.76,5,-5,6042.36,-3200.75,6837.76,1,-27.911,6837.76,5,5,4.92,4.92,50.6069,1.42997e-13,1.61897e-13,50.6069,6837.76,4.54747e-13,6837.76,1,3.81047e-15,6837.76,-5,5,-4.92,4.92,49.4859,10.5926,12.082,50.6069,6042.36,3200.75,6837.76,1,27.911,6837.76,-5,-5,-4.92,-4.92,50.6069,-1.43885e-13,-1.62903e-13,50.6069,6837.76,-4.54747e-13,6837.76,1,-3.81047e-15,6837.76,5,-5,4.92,-4.92,49.4859,-10.5926,-12.082,50.6069,6042.36,-3200.75,6837.76,1,-27.911,6837.76
0.825,6,6,28.9498,2.93099e-14,28.9498,0,5.80085e-14,28.9498,-6,6,28.8415,2.50071,28.9498,0,4.95544,28.9498,-6,-6,28.9498,-3.4639e-14,28.9498,0,-6.85555e-14,28.9498,6,-6,28.8415,-2.50071,28.9498,0,-4.95544,28.9498,5,4,-204.957,28.3128,206.904,0,-7.86506,206.904,4,5,-204.957,-28.3128,206.904,0,7.86506,206.904,-5,-4,-204.957,-28.3128,206.904,0,7.86506,206.904,-4,-5,-204.957,28.3128,206.904,0,-7.86506,206.904,5,5,7055.34,9.09495e-13,7055.34,1,7.38592e-15,7055.34,-5,5,6737.86,2092.62,7055.34,1,17.2535,7055.34,-5,-5,7055.34,-9.09495e-13,7055.34,1,-7.38592e-15,7055.34,5,-5,6737.86,-2092.62,7055.34,1,-17.2535,7055.34,5,9,394.525,-573.568,696.154,0,-55.4781,696.154,-5,9,546.893,-430.742,696.154,0,-38.2246,696.154,-9,-5,394.525,-573.568,696.154,0,-55.4781,696.154,5,-5,6737.86,-2092.62,7055.34,1,-17.2535,7055.34,9,5,394.525,573.568,696.154,0,55.4781,696.154,-5,5,6737.86,2092.62,7055.34,1,17.2535,7055.34,-5,-9,394.525,573.568,696.154,0,55.4781,696.154,5,-9,546.893,430.742,696.154,0,38.2246,696.154,5,5,7055.34,9.09495e-13,7055.34,1,7.38592e-15,7055.34,-5,5,6737.86,2092.62,7055.34,1,17.2535,7055.34,-5,-5,7055.34,-9.09495e-13,7055.34,1,-7.38592e-15,7055.34,5,-5,6737.86,-2092.62,7055.34,1,-17.2535,7055.34,5,5,7055.34,9.09495e-13,7055.34,1,7.38592e-15,7055.34,-5,5,6737.86,2092.62,7055.34,1,17.2535,7055.34,-5,-5,7055.34,-9.09495e-13,7055.34,1,-7.38592e-15,7055.34,5,-5,6737.86,-2092.62,7055.34,1,-17.2535,7055.34,5,5,4.95,4.95,28.9498,2.93099e-14,5.80085e-14,28.9498,7055.34,9.09495e-13,7055.34,1,7.38592e-15,7055.34,-5,5,-4.95,4.95,28.8415,2.50071,4.95544,28.9498,6737.86,2092.62,7055.34,1,17.2535,7055.34,-5,-5,-4.95,-4.95,28.9498,-3.4639e-14,-6.85555e-14,28.9498,7055.34,-9.09495e-13,7055.34,1,-7.38592e-15,7055.34,5,-5,4.95,-4.95,28.8415,-2.50071,-4.95544,28.9498,6737.86,-2092.62,7055.34,1,-17.2535,7055.34
0.83,6,6,4.63687,6.77236e-14,4.63687,0,8.36831e-13,4.63687,-6,6,4.61316,-0.468382,4.63687,0,-5.79748,4.63687,-6,-6,4.63687,-7.32747e-14,4.63687,0,-9.05423e-13,4.63687,6,-6,4.61316,0.468382,4.63687,0,5.79748,4.63687,0,5,-83.9809,-5.10095,84.1357,0,3.47584,84.1357,0,-5,-83.9809,5.10095,84.1357,0,-3.47584,84.1357,-5,0,-83.9809,-5.10095,84.1357,0,3.47584,84.1357,5,0,-83.9809,5.10095,84.1357,0,-3.47584,84.1357,5,5,6939.61,6.25278e-13,6939.61,1,5.1625e-15,6939.61,-5,5,6888.6,839.916,6939.61,1,6.95168,6939.61,-5,-5,6939.61,-6.25278e-13,6939.61,1,-5.1625e-15,6939.61,5,-5,6888.6,-839.916,6939.61,1,-6.95168,6939.61,5,9,589.653,-456.439,745.672,0,-37.7428,745.672,-5,9,640.562,-381.716,745.672,0,-30.7911,745.672,-9,-5,589.653,-456.439,745.672,0,-37.7428,745.672,5,-5,6888.6,-839.916,6939.61,1,-6.95168,6939.61,9,5,589.653,456.439,745.672,0,37.7428,745.672,-5,5,6888.6,839.916,6939.61,1,6.95168,6939.61,-5,-9,589.653,456.439,745.672,0,37.7428,745.672,9,-5,640.562,381.716,745.672,0,30.7911,745.672,5,5,6939.61,6.25278e-13,6939.61,1,5.1625e-15,6939.61,-5,5,6888.6,839.916,6939.61,1,6.95168,6939.61,-5,-5,6939.61,-6.25278e-13,6939.61,1,-5.1625e-15,6939.61,5,-5,6888.6,-839.916,6939.61,1,-6.95168,6939.61,5,5,6939.61,6.25278e-13,6939.61,1,5.1625e-15,6939.61,-5,5,6888.6,839.916,6939.61,1,6.95168,6939.61,-5,-5,6939.61,-6.25278e-13,6939.61,1,-5.1625e-15,6939.61,5,-5,6888.6,-839.916,6939.61,1,-6.95168,6939.61,5,5,4.98,4.98,4.63687,6.77236e-14,8.36831e-13,4.63687,6939.61,6.25278e-13,6939.61,1,5.1625e-15,6939.61,-5,5,-4.98,4.98,4.61316,-0.468382,-5.79748,4.63687,6888.6,839.916,6939.61,1,6.95168,6939.61,-5,-5,-4.98,-4.98,4.63687,-7.32747e-14,-9.05423e-13,4.63687,6939.61,-6.25278e-13,6939.61,1,-5.1625e-15,6939.61,5,-5,4.98,-4.98,4.61316,0.468382,5.79748,4.63687,6888.6,-839.916,6939.61,1,-6.95168,6939.61
0.835,6,6,0.465259,4.16195e-14,0.465259,0,5.12537e-12,0.465259,-6,6,0.330801,0.327164,0.465259,0,44.6833,0.465259,-6,-6,0.465259,-3.15303e-14,0.465259,0,-3.88291e-12,0.465259,6,-6,0.330801,-0.327164,0.465259,0,-44.6833,0.465259,5,10,-71.4744,27.7397,76.6686,0,-21.2116,76.6686,10,5,-71.4744,-27.7397,76.6686,0,21.2116,76.6686,-5,-10,-71.4744,-27.7397,76.6686,0,21.2116,76.6686,-10,-5,-71.4744,27.7397,76.6686,0,-21.2116,76.6686,5,5,6865.71,5.11591e-13,6865.71,1,4.26933e-15,6865.71,-5,5,6851.58,-440.271,6865.71,1,-3.67668,6865.71,-5,-5,6865.71,-5.11591e-13,6865.71,1,-4.26933e-15,6865.71,5,-5,6851.58,440.271,6865.71,1,3.67668,6865.71,-5,5,6851.58,-440.271,6865.71,1,-3.67668,6865.71,-5,9,608.119,-294.567,675.706,0,-25.8452,675.706,-9,5,608.119,-294.567,675.706,0,-25.8452,675.706,-9,-5,625.756,-254.965,675.706,0,-22.1685,675.706,-5,-9,625.756,254.965,675.706,0,22.1685,675.706,5,-5,6851.58,440.271,6865.71,1,3.67668,6865.71,5,-9,608.119,294.567,675.706,0,25.8452,675.706,9,-5,608.119,294.567,675.706,0,25.8452,675.706,5,5,6865.71,5.11591e-13,6865.71,1,4.26933e-15,6865.71,-5,5,6851.58,-440.271,6865.71,1,-3.67668,6865.71,-5,-5,6865.71,-5.11591e-13,6865.71,1,-4.26933e-15,6865.71,5,-5,6851.58,440.271,6865.71,1,3.67668,6865.71,5,5,6865.71,5.11591e-13,6865.71,1,4.26933e-15,6865.71,-5,5,6851.58,-440.271,6865.71,1,-3.67668,6865.71,-5,-5,6865.71,-5.11591e-13,6865.71,1,-4.26933e-15,6865.71,5,-5,6851.58,440.271,6865.71,1,3.67668,6865.71,5,5,5.01,5.01,0.465259,4.16195e-14,5.12537e-12,0.465259,6865.71,5.11591e-13,6865.71,1,4.26933e-15,6865.71,-5,5,-5.01,5.01,0.330801,0.327164,44.6833,0.465259,6851.58,-440.271,6865.71,1,-3.67668,6865.71,-5,-5,-5.01,-5.01,0.465259,-3.15303e-14,-3.88291e-12,0.465259,6865.71,-5.11591e-13,6865.71,1,-4.26933e-15,6865.71,5,-5,5.01,-5.01,0.330801,-0.327164,-44.6833,0.465259,6851.58,440.271,6865.71,1,3.67668,6865.71
0.84,6,6,6.33715,-9.10383e-15,6.33715,0,-8.23101e-14,6.33715,-6,6,6.04633,-1.89772,6.33715,0,-17.4252,6.33715,-6,-6,6.33715,1.79856e-14,6.33715,0,1.62613e-13,6.33715,6,-6,6.04633,1.89772,6.33715,0,17.4252,6.33715,5,6,-208.183,5.75525,208.262,0,-1.58355,208.262,6,5,-208.183,-5.75525,208.262,0,1.58355,208.262,-5,-6,-208.183,-5.75525,208.262,0,1.58355,208.262,-6,-5,-208.183,5.75525,208.262,0,-1.58355,208.262,5,5,6844.27,4.54747e-13,6844.27,1,3.80685e-15,6844.27,-5,5,6633.44,-1685.68,6844.27,1,-14.2581,6844.27,-5,-5,6844.27,-4.54747e-13,6844.27,1,-3.80685e-15,6844.27,5,-5,6633.44,1685.68,6844.27,1,14.2581,6844.27,-5,5,6633.44,-1685.68,6844.27,1,-14.2581,6844.27,-5,9,585.194,-151.477,604.481,0,-14.5125,604.481,-9,5,585.194,-151.477,604.481,0,-14.5125,604.481,-5,1,389.552,-81.711,398.029,0,-11.8464,398.029,5,-5,6633.44,1685.68,6844.27,1,14.2581,6844.27,5,-9,585.194,151.477,604.481,0,14.5125,604.481,9,-5,585.194,151.477,604.481,0,14.5125,604.481,5,-1,389.552,81.711,398.029,0,11.8464,398.029,5,5,6844.27,4.54747e-13,6844.27,1,3.80685e-15,6844.27,-5,5,6633.44,-1685.68,6844.27,1,-14.2581,6844.27,-5,-5,6844.27,-4.54747e-13,6844.27,1,-3.80685e-15,6844.27,5,-5,6633.44,1685.68,6844.27,1,14.2581,6844.27,5,5,6844.27,4.54747e-13,6844.27,1,3.80685e-15,6844.27,-5,5,6633.44,-1685.68,6844.27,1,-14.2581,6844.27,-5,-5,6844.27,-4.54747e-13,6844.27,1,-3.80685e-15,6844.27,5,-5,6633.44,1685.68,6844.27,1,14.2581,6844.27,5,5,5.04,5.04,6.33715,-9.10383e-15,-8.23101e-14,6.33715,6844.27,4.54747e-13,6844.27,1,3.80685e-15,6844.27,-5,5,-5.04,5.04,6.04633,-1.89772,-17.4252,6.33715,6633.44,-1685.68,6844.27,1,-14.2581,6844.27,-5,-5,-5.04,-5.04,6.33715,1.79856e-14,1.62613e-13,6.33715,6844.27,-4.54747e-13,6844.27,1,-3.80685e-15,6844.27,5,-5,5.04,-5.04,6.04633,1.89772,17.4252,6.33715,6633.44,1685.68,6844.27,1,14.2581,6844.27
0.845,6,6,36.747,4.4853e-14,36.747,0,6.99347e-14,36.747,-6,6,33.281,-15.5793,36.747,0,-25.085,36.747,-6,-6,36.747,-5.68434e-14,36.747,0,-8.86301e-14,36.747,6,-6,33.281,15.5793,36.747,0,25.085,36.747,5,6,-500.297,2.70549,500.304,0,-0.30984,500.304,6,5,-500.297,-2.70549,500.304,0,0.30984,500.304,-5,-6,-500.297,-2.70549,500.304,0,0.30984,500.304,-6,-5,-500.297,2.70549,500.304,0,-0.30984,500.304,5,5,6811.56,4.54747e-13,6811.56,1,3.82513e-15,6811.56,-5,5,6199.96,-2820.95,6811.56,1,-24.4653,6811.56,-5,-5,6811.56,-4.54747e-13,6811.56,1,-3.82513e-15,6811.56,5,-5,6199.96,2820.95,6811.56,1,24.4653,6811.56,9,5,566.05,-279.105,631.12,0,-26.2468,631.12,-5,5,6199.96,-2820.95,6811.56,1,-24.4653,6811.56,-5,1,382.398,-210.611,436.561,0,-28.8444,436.561,-5,-9,566.05,-279.105,631.12,0,-26.2468,631.12,5,9,566.05,279.105,631.12,0,26.2468,631.12,-9,-5,566.05,279.105,631.12,0,26.2468,631.12,5,-5,6199.96,2820.95,6811.56,1,24.4653,6811.56,5,-1,382.398,210.611,436.561,0,28.8444,436.561,5,5,6811.56,4.54747e-13,6811.56,1,3.82513e-15,6811.56,-5,5,6199.96,-2820.95,6811.56,1,-24.4653,6811.56,-5,-5,6811.56,-4.54747e-13,6811.56,1,-3.82513e-15,6811.56,5,-5,6199.96,2820.95,6811.56,1,24.4653,6811.56,5,5,6811.56,4.54747e-13,6811.56,1,3.82513e-15,6811.56,-5,5,6199.96,-2820.95,6811.56,1,-24.4653,6811.56,-5,-5,6811.56,-4.54747e-13,6811.56,1,-3.82513e-15,6811.56,5,-5,6199.96,2820.95,6811.56,1,24.4653,6811.56,5,5,5.07,5.07,36.747,4.4853e-14,6.99347e-14,36.747,6811.56,4.54747e-13,6811.56,1,3.82513e-15,6811.56,-5,5,-5.07,5.07,33.281,-15.5793,-25.085,36.747,6199.96,-2820.95,6811.56,1,-24.4653,6811.56,-5,-5,-5.07,-5.07,36.747,-5.68434e-14,-8.86301e-14,36.747,6811.56,-4.54747e-13,6811.56,1,-3.82513e-15,6811.56,5,-5,5.07,-5.07,33.281,15.5793,25.085,36.747,6199.96,2820.95,6811.56,1,24.4653,6811.56
0.85,6,6,57.2951,5.10703e-14,57.2951,0,5.10709e-14,57.2951,-6,6,44.5779,-35.9936,57.2951,0,-38.9185,57.2951,-6,-6,57.2951,-9.76996e-14,57.2951,0,-9.77008e-14,57.2951,6,-6,44.5779,35.9936,57.2951,0,38.9185,57.2951,5,6,-621.845,20.5626,622.185,0,-1.89392,622.185,6,5,-621.845,-20.5626,622.185,0,1.89392,622.185,-5,-6,-621.845,-20.5626,622.185,0,1.89392,622.185,-6,-5,-621.845,20.5626,622.185,0,-1.89392,622.185,5,5,6756.49,4.54747e-13,6756.49,1,3.85631e-15,6756.49,-5,5,5525.74,-3887.97,6756.49,1,-35.1306,6756.49,-5,-5,6756.49,-4.54747e-13,6756.49,1,-3.85631e-15,6756.49,5,-5,5525.74,3887.97,6756.49,1,35.1306,6756.49,9,5,400.19,-505.194,644.494,0,-51.6155,644.494,-5,5,5525.74,-3887.97,6756.49,1,-35.1306,6756.49,-5,-9,400.19,-505.194,644.494,0,-51.6155,644.494,5,-6,-496.738,-374.653,622.185,0,37.0246,622.185,5,9,400.19,505.194,644.494,0,51.6155,644.494,-5,6,-496.738,374.653,622.185,0,-37.0246,622.185,-9,-5,400.19,505.194,644.494,0,51.6155,644.494,5,-5,5525.74,3887.97,6756.49,1,35.1306,6756.49,5,5,6756.49,4.54747e-13,6756.49,1,3.85631e-15,6756.49,-5,5,5525.74,-3887.97,6756.49,1,-35.1306,6756.49,-5,-5,6756.49,-4.54747e-13,6756.49,1,-3.85631e-15,6756.49,5,-5,5525.74,3887.97,6756.49,1,35.1306,6756.49,5,5,6756.49,4.54747e-13,6756.49,1,3.85631e-15,6756.49,-5,5,5525.74,-3887.97,6756.49,1,-35.1306,6756.49,-5,-5,6756.49,-4.54747e-13,6756.49,1,-3.85631e-15,6756.49,5,-5,5525.74,3887.97,6756.49,1,35.1306,6756.49,5,5,5.1,5.1,57.2951,5.10703e-14,5.10709e-14,57.2951,6756.49,4.54747e-13,6756.49,1,3.85631e-15,6756.49,-5,5,-5.1,5.1,44.5779,-35.9936,-38.9185,57.2951,5525.74,-3887.97,6756.49,1,-35.1306,6756.49,-5,-5,-5.1,-5.1,57.2951,-9.76996e-14,-9.77008e-14,57.2951,6756.49,-4.54747e-13,6756.49,1,-3.85631e-15,6756.49,5,-5,5.1,-5.1,44.5779,35.9936,38.9185,57.2951,5525.74,3887.97,6756.49,1,35.1306,6756.49
0.855,6,6,104.781,-2.13163e-14,104.781,0,-1.1656e-14,104.781,-6,6,54.8095,-89.3032,104.781,0,-58.4606,104.781,-6,-6,104.781,7.10543e-15,104.781,0,3.88534e-15,104.781,6,-6,54.8095,89.3032,104.781,0,58.4606,104.781,6,5,-837.554,-92.8389,842.684,0,6.32515,842.684,5,6,-837.554,92.8389,842.684,0,-6.32515,842.684,-6,-5,-837.554,92.8389,842.684,0,-6.32515,842.684,-5,-6,-837.554,-92.8389,842.684,0,6.32515,842.684,5,5,6777.12,4.54747e-13,6777.12,1,3.84457e-15,6777.12,-5,5,4723.89,-4859.44,6777.12,1,-45.8103,6777.12,-5,-5,6777.12,-4.54747e-13,6777.12,1,-3.84457e-15,6777.12,5,-5,4723.89,4859.44,6777.12,1,45.8103,6777.12,9,5,275.089,-630.88,688.247,0,-66.4409,688.247,-5,5,4723.89,-4859.44,6777.12,1,-45.8103,6777.12,5,-6,-517.236,-665.269,842.684,0,52.1355,842.684,6,-5,-517.236,-665.269,842.684,0,52.1355,842.684,-5,6,-517.236,665.269,842.684,0,-52.1355,842.684,-6,5,-517.236,665.269,842.684,0,-52.1355,842.684,-9,-5,275.089,630.88,688.247,0,66.4409,688.247,5,-5,4723.89,4859.44,6777.12,1,45.8103,6777.12,5,5,6777.12,4.54747e-13,6777.12,1,3.84457e-15,6777.12,-5,5,4723.89,-4859.44,6777.12,1,-45.8103,6777.12,-5,-5,6777.12,-4.54747e-13,6777.12,1,-3.84457e-15,6777.12,5,-5,4723.89,4859.44,6777.12,1,45.8103,6777.12,5,5,6777.12,4.54747e-13,6777.12,1,3.84457e-15,6777.12,-5,5,4723.89,-4859.44,6777.12,1,-45.8103,6777.12,-5,-5,6777.12,-4.54747e-13,6777.12,1,-3.84457e-15,6777.12,5,-5,4723.89,4859.44,6777.12,1,45.8103,6777.12,5,5,5.13,5.13,104.781,-2.13163e-14,-1.1656e-14,104.781,6777.12,4.54747e-13,6777.12,1,3.84457e-15,6777.12,-5,5,-5.13,5.13,54.8095,-89.3032,-58.4606,104.781,4723.89,-4859.44,6777.12,1,-45.8103,6777.12,-5,-5,-5.13,-5.13,104.781,7.10543e-15,3.88534e-15,104.781,6777.12,-4.54747e-13,6777.12,1,-3.84457e-15,6777.12,5,-5,5.13,-5.13,54.8095,89.3032,58.4606,104.781,4723.89,4859.44,6777.12,1,45.8103,6777.12
0.86,6,6,154.014,3.19744e-14,154.014,0,1.1895e-14,154.014,-6,6,60.4972,-141.635,154.014,0,-66.871,154.014,-6,-6,154.014,-5.68434e-14,154.014,0,-2.11467e-14,154.014,6,-6,60.4972,141.635,154.014,0,66.871,154.014,5,6,-1009.09,94.9566,1013.55,0,-5.37576,1013.55,6,5,-1009.09,-94.9566,1013.55,0,5.37576,1013.55,-6,-5,-1009.09,94.9566,1013.55,0,-5.37576,1013.55,-5,-6,-1009.09,-94.9566,1013.55,0,5.37576,1013.55,5,5,6670.08,4.54747e-13,6670.08,1,3.90627e-15,6670.08,-5,5,3718.32,-5537.51,6670.08,1,-56.1195,6670.08,-5,-5,6670.08,-4.54747e-13,6670.08,1,-3.90627e-15,6670.08,5,-5,3718.32,5537.51,6670.08,1,56.1195,6670.08,-5,5,3718.32,-5537.51,6670.08,1,-56.1195,6670.08,-4,5,700.826,-794.455,1059.39,0,-48.583,1059.39,5,-6,-483.699,-890.686,1013.55,0,61.4952,1013.55,6,-5,-483.699,-890.686,1013.55,0,61.4952,1013.55,-5,6,-483.699,890.686,1013.55,0,-61.4952,1013.55,-6,5,-483.699,890.686,1013.55,0,-61.4952,1013.55,5,-5,3718.32,5537.51,6670.08,1,56.1195,6670.08,4,-5,700.826,794.455,1059.39,0,48.583,1059.39,5,5,6670.08,4.54747e-13,6670.08,1,3.90627e-15,6670.08,-5,5,3718.32,-5537.51,6670.08,1,-56.1195,6670.08,-5,-5,6670.08,-4.54747e-13,6670.08,1,-3.90627e-15,6670.08,5,-5,3718.32,5537.51,6670.08,1,56.1195,6670.08,5,5,6670.08,4.54747e-13,6670.08,1,3.90627e-15,6670.08,-5,5,3718.32,-5537.51,6670.08,1,-56.1195,6670.08,-5,-5,6670.08,-4.54747e-13,6670.08,1,-3.90627e-15,6670.08,5,-5,3718.32,5537.51,6670.08,1,56.1195,6670.08,5,5,5.16,5.16,154.014,3.19744e-14,1.1895e-14,154.014,6670.08,4.54747e-13,6670.08,1,3.90627e-15,6670.08,-5,5,-5.16,5.16,60.4972,-141.635,-66.871,154.014,3718.32,-5537.51,6670.08,1,-56.1195,6670.08,-5,-5,-5.16,-5.16,154.014,-5.68434e-14,-2.11467e-14,154.014,6670.08,-4.54747e-13,6670.08,1,-3.90627e-15,6670.08,5,-5,5.16,-5.16,60.4972,141.635,66.871,154.014,3718.32,5537.51,6670.08,1,56.1195,6670.08
0.865,6,6,226.759,-3.55271e-15,226.759,0,-8.97674e-16,226.759,-6,6,57.2635,-219.409,226.759,0,-75.3727,226.759,-6,-6,226.759,-7.10543e-14,226.759,0,-1.79535e-14,226.759,6,-6,57.2635,219.409,226.759,0,75.3727,226.759,6,5,-1211.24,-105.896,1215.86,0,4.99654,1215.86,5,6,-1211.24,105.896,1215.86,0,-4.99654,1215.86,-6,-5,-1211.24,105.896,1215.86,0,-4.99654,1215.86,-5,-6,-1211.24,-105.896,1215.86,0,4.99654,1215.86,5,5,6519.3,9.09495e-13,6519.3,1,7.99322e-15,6519.3,-5,5,2715.97,-5926.62,6519.3,1,-65.3796,6519.3,-5,-5,6519.3,-9.09495e-13,6519.3,1,-7.99322e-15,6519.3,5,-5,2715.97,5926.62,6519.3,1,65.3796,6519.3,-5,5,2715.97,-5926.62,6519.3,1,-65.3796,6519.3,-4,5,641.757,-1079.78,1256.09,0,-59.2752,1256.09,6,-5,-408.338,-1145.24,1215.86,0,70.3762,1215.86,5,-6,-408.338,-1145.24,1215.86,0,70.3762,1215.86,-6,5,-408.338,1145.24,1215.86,0,-70.3762,1215.86,-5,6,-408.338,1145.24,1215.86,0,-70.3762,1215.86,5,-5,2715.97,5926.62,6519.3,1,65.3796,6519.3,4,-5,641.757,1079.78,1256.09,0,59.2752,1256.09,5,5,6519.3,9.09495e-13,6519.3,1,7.99322e-15,6519.3,-5,5,2715.97,-5926.62,6519.3,1,-65.3796,6519.3,-5,-5,6519.3,-9.09495e-13,6519.3,1,-7.99322e-15,6519.3,5,-5,2715.97,5926.62,6519.3,1,65.3796,6519.3,5,5,6519.3,9.09495e-13,6519.3,1,7.99322e-15,6519.3,-5,5,2715.97,-5926.62,6519.3,1,-65.3796,6519.3,-5,-5,6519.3,-9.09495e-13,6519.3,1,-7.99322e-15,6519.3,5,-5,2715.97,5926.62,6519.3,1,65.3796,6519.3,5,5,5.19,5.19,226.759,-3.55271e-15,-8.97674e-16,226.759,6519.3,9.09495e-13,6519.3,1,7.99322e-15,6519.3,-5,5,-5.19,5.19,57.2635,-219.409,-75.3727,226.759,2715.97,-5926.62,6519.3,1,-65.3796,6519.3,-5,-5,-5.19,-5.19,226.759,-7.10543e-14,-1.79535e-14,226.759,6519.3,-9.09495e-13,6519.3,1,-7.99322e-15,6519.3,5,-5,5.19,-5.19,57.2635,219.409,75.3727,226.759,2715.97,5926.62,6519.3,1,65.3796,6519.3
0.87,6,6,309.415,-9.23706e-14,309.415,0,-1.71047e-14,309.415,-6,6,-7.73836,-309.319,309.415,0,88.5669,309.415,-6,-6,309.415,-1.13687e-13,309.415,0,-2.10519e-14,309.415,6,-6,-7.73836,309.319,309.415,0,-88.5669,309.415,5,6,-1381.2,194.251,1394.79,0,-8.00553,1394.79,6,5,-1381.2,-194.251,1394.79,0,8.00553,1394.79,-5,-6,-1381.2,-194.251,1394.79,0,8.00553,1394.79,-6,-5,-1381.2,194.251,1394.79,0,-8.00553,1394.79,5,5,6287.49,0,6287.49,1,0,6287.49,-5,5,1582.54,-6085.08,6287.49,1,-75.422,6287.49,-5,-5,6287.49,0,6287.49,1,0,6287.49,5,-5,1582.54,6085.08,6287.49,1,75.422,6287.49,-5,5,1582.54,-6085.08,6287.49,1,-75.422,6287.49,-4,5,501.039,-1277.78,1372.5,0,-68.589,1372.5,5,-6,-159.647,-1385.63,1394.79,0,83.4276,1394.79,6,-5,-159.647,-1385.63,1394.79,0,83.4276,1394.79,-5,6,-159.647,1385.63,1394.79,0,-83.4276,1394.79,-6,5,-159.647,1385.63,1394.79,0,-83.4276,1394.79,5,-5,1582.54,6085.08,6287.49,1,75.422,6287.49,4,-5,501.039,1277.78,1372.5,0,68.589,1372.5,5,5,6287.49,0,6287.49,1,0,6287.49,-5,5,1582.54,-6085.08,6287.49,1,-75.422,6287.49,-5,-5,6287.49,0,6287.49,1,0,6287.49,5,-5,1582.54,6085.08,6287.49,1,75.422,6287.49,5,5,6287.49,0,6287.49,1,0,6287.49,-5,5,1582.54,-6085.08,6287.49,1,-75.422,6287.49,-5,-5,6287.49,0,6287.49,1,0,6287.49,5,-5,1582.54,6085.08,6287.49,1,75.422,6287.49,5,5,5.22,5.22,309.415,-9.23706e-14,-1.71047e-14,309.415,6287.49,0,6287.49,1,0,6287.49,-5,5,-5.22,5.22,-7.73836,-309.319,88.5669,309.415,1582.54,-6085.08,6287.49,1,-75.422,6287.49,-5,-5,-5.22,-5.22,309.415,-1.13687e-13,-2.10519e-14,309.415,6287.49,0,6287.49,1,0,6287.49,5,-5,5.22,-5.22,-7.73836,309.319,-88.5669,309.415,1582.54,6085.08,6287.49,1,75.422,6287.49
0.875,6,6,433.803,-7.81597e-14,433.803,0,-1.03232e-14,433.803,-6,6,-111.444,-419.244,433.803,0,75.1138,433.803,-6,-6,433.803,-1.7053e-13,433.803,0,-2.25233e-14,433.803,6,-6,-111.444,419.244,433.803,0,-75.1138,433.803,5,6,-1602.21,276.043,1625.81,0,-9.77545,1625.81,6,5,-1602.21,-276.043,1625.81,0,9.77545,1625.81,-5,-6,-1602.21,-276.043,1625.81,0,9.77545,1625.81,-6,-5,-1602.21,276.043,1625.81,0,-9.77545,1625.81,5,5,6093.26,1.36424e-12,6093.26,1,1.28282e-14,6093.26,4,5,1484.45,-249.639,1505.29,0,-9.54611,1505.29,-5,-5,6093.26,-1.36424e-12,6093.26,1,-1.28282e-14,6093.26,-4,-5,1484.45,249.639,1505.29,0,9.54611,1505.29,-5,5,495.529,-6073.07,6093.26,1,-85.3353,6093.26,-4,5,369.534,-1459.23,1505.29,0,-75.7892,1505.29,5,-6,144.83,-1619.35,1625.81,0,-84.8892,1625.81,6,-5,144.83,-1619.35,1625.81,0,-84.8892,1625.81,-5,6,144.83,1619.35,1625.81,0,84.8892,1625.81,-6,5,144.83,1619.35,1625.81,0,84.8892,1625.81,5,-5,495.529,6073.07,6093.26,1,85.3353,6093.26,4,-5,369.534,1459.23,1505.29,0,75.7892,1505.29,5,5,6093.26,1.36424e-12,6093.26,1,1.28282e-14,6093.26,-5,5,495.529,-6073.07,6093.26,1,-85.3353,6093.26,-5,-5,6093.26,-1.36424e-12,6093.26,1,-1.28282e-14,6093.26,5,-5,495.529,6073.07,6093.26,1,85.3353,6093.26,5,5,6093.26,1.36424e-12,6093.26,1,1.28282e-14,6093.26,-5,5,495.529,-6073.07,6093.26,1,-85.3353,6093.26,-5,-5,6093.26,-1.36424e-12,6093.26,1,-1.28282e-14,6093.26,5,-5,495.529,6073.07,6093.26,1,85.3353,6093.26,5,5,5.25,5.25,433.803,-7.81597e-14,-1.03232e-14,433.803,6093.26,1.36424e-12,6093.26,1,1.28282e-14,6093.26,-5,5,-5.25,5.25,-111.444,-419.244,75.1138,433.803,495.529,-6073.07,6093.26,1,-85.3353,6093.26,-5,-5,-5.25,-5.25,433.803,-1.7053e-13,-2.25233e-14,433.803,6093.26,-1.36424e-12,6093.26,1,-1.28282e-14,6093.26,5,-5,5.25,-5.25,-111.444,419.244,-75.1138,433.803,495.529,6073.07,6093.26,1,85.3353,6093.26
0.88,6,6,615.466,4.9738e-14,615.466,0,4.63027e-15,615.466,-6,6,-299.524,-537.666,615.466,0,60.8786,615.466,-6,-6,615.466,-1.98952e-13,615.466,0,-1.85211e-14,615.466,6,-6,-299.524,537.666,615.466,0,-60.8786,615.466,6,5,-1821.85,-414.748,1868.46,0,12.8249,1868.46,5,6,-1821.85,414.748,1868.46,0,-12.8249,1868.46,-6,-5,-1821.85,414.748,1868.46,0,-12.8249,1868.46,-5,-6,-1821.85,-414.748,1868.46,0,12.8249,1868.46,5,5,5672.38,9.09495e-13,5672.38,1,9.18666e-15,5672.38,4,5,1397.23,-298.625,1428.78,0,-12.0642,1428.78,-5,-5,5672.38,-9.09495e-13,5672.38,1,-9.18666e-15,5672.38,-4,-5,1397.23,298.625,1428.78,0,12.0642,1428.78,-5,5,-343.479,-5661.97,5672.38,1,86.5285,5672.38,-4,5,213.471,-1412.74,1428.78,0,-81.4074,1428.78,6,-5,524.305,-1793.39,1868.46,0,-73.7035,1868.46,5,-6,524.305,-1793.39,1868.46,0,-73.7035,1868.46,-5,6,524.305,1793.39,1868.46,0,73.7035,1868.46,-6,5,524.305,1793.39,1868.46,0,73.7035,1868.46,5,-5,-343.479,5661.97,5672.38,1,-86.5285,5672.38,4,-5,213.471,1412.74,1428.78,0,81.4074,1428.78,5,5,5672.38,9.09495e-13,5672.38,1,9.18666e-15,5672.38,-5,5,-343.479,-5661.97,5672.38,1,86.5285,5672.38,-5,-5,5672.38,-9.09495e-13,5672.38,1,-9.18666e-15,5672.38,5,-5,-343.479,5661.97,5672.38,1,-86.5285,5672.38,5,5,5672.38,9.09495e-13,5672.38,1,9.18666e-15,5672.38,-5,5,-343.479,-5661.97,5672.38,1,86.5285,5672.38,-5,-5,5672.38,-9.09495e-13,5672.38,1,-9.18666e-15,5672.38,5,-5,-343.479,5661.97,5672.38,1,-86.5285,5672.38,5,5,5.28,5.28,615.466,4.9738e-14,4.63027e-15,615.466,5672.38,9.09495e-13,5672.38,1,9.18666e-15,5672.38,-5,5,-5.28,5.28,-299.524,-537.666,60.8786,615.466,-343.479,-5661.97,5672.38,1,86.5285,5672.38,-5,-5,-5.28,-5.28,615.466,-1.98952e-13,-1.85211e-14,615.466,5672.38,-9.09495e-13,5672.38,1,-9.18666e-15,5672.38,5,-5,5.28,-5.28,-299.524,537.666,-60.8786,615.466,-343.479,5661.97,5672.38,1,-86.5285,5672.38
0.885,6,6,821.779,-7.81597e-14,821.779,0,-5.44943e-15,821.779,-6,6,-564.674,-597.045,821.779,0,46.5961,821.779,-6,-6,821.779,-1.7053e-13,821.779,0,-1.18897e-14,821.779,6,-6,-564.674,597.045,821.779,0,-46.5961,821.779,6,5,-2020.77,-546.77,2093.44,0,15.1402,2093.44,5,6,-2020.77,546.77,2093.44,0,-15.1402,2093.44,-6,-5,-2020.77,546.77,2093.44,0,-15.1402,2093.44,-5,-6,-2020.77,-546.77,2093.44,0,15.1402,2093.44,5,5,5332.93,0,5332.93,1,0,5332.93,4,5,1336.06,-369.127,1386.11,0,-15.4444,1386.11,-5,-5,5332.93,0,5332.93,1,0,5332.93,-4,-5,1336.06,369.127,1386.11,0,15.4444,1386.11,-5,5,-1210.83,-5193.65,5332.93,1,76.8766,5332.93,-4,5,56.1361,-1384.98,1386.11,0,-87.679,1386.11,5,-6,991.304,-1843.86,2093.44,0,-61.7364,2093.44,6,-5,991.304,-1843.86,2093.44,0,-61.7364,2093.44,-6,5,991.304,1843.86,2093.44,0,61.7364,2093.44,-5,6,991.304,1843.86,2093.44,0,61.7364,2093.44,5,-5,-1210.83,5193.65,5332.93,1,-76.8766,5332.93,4,-5,56.1361,1384.98,1386.11,0,87.679,1386.11,5,5,5332.93,0,5332.93,1,0,5332.93,-5,5,-1210.83,-5193.65,5332.93,1,76.8766,5332.93,-5,-5,5332.93,0,5332.93,1,0,5332.93,5,-5,-1210.83,5193.65,5332.93,1,-76.8766,5332.93,5,5,5332.93,0,5332.93,1,0,5332.93,-5,5,-1210.83,-5193.65,5332.93,1,76.8766,5332.93,-5,-5,5332.93,0,5332.93,1,0,5332.93,5,-5,-1210.83,5193.65,5332.93,1,-76.8766,5332.93,5,5,5.31,5.31,821.779,-7.81597e-14,-5.44943e-15,821.779,5332.93,0,5332.93,1,0,5332.93,-5,5,-5.31,5.31,-564.674,-597.045,46.5961,821.779,-1210.83,-5193.65,5332.93,1,76.8766,5332.93,-5,-5,-5.31,-5.31,821.779,-1.7053e-13,-1.18897e-14,821.779,5332.93,0,5332.93,1,0,5332.93,5,-5,5.31,-5.31,-564.674,597.045,-46.5961,821.779,-1210.83,5193.65,5332.93,1,-76.8766,5332.93
0.89,6,6,1114.68,-1.42109e-13,1114.68,0,-7.30452e-15,1114.68,-6,6,-899.547,-658.28,1114.68,0,36.1963,1114.68,-6,-6,1114.68,-3.41061e-13,1114.68,0,-1.75308e-14,1114.68,6,-6,-899.547,658.28,1114.68,0,-36.1963,1114.68,5,6,-2243.69,631.202,2330.78,0,-15.7126,2330.78,6,5,-2243.69,-631.202,2330.78,0,15.7126,2330.78,-6,-5,-2243.69,631.202,2330.78,0,-15.7126,2330.78,-5,-6,-2243.69,-631.202,2330.78,0,15.7126,2330.78,5,5,4873.62,4.54747e-13,4873.62,1,5.34615e-15,4873.62,-5,6,1437.89,1834.4,2330.78,0,51.9089,2330.78,-6,5,1437.89,1834.4,2330.78,0,51.9089,2330.78,-5,-5,4873.62,-4.54747e-13,4873.62,1,-5.34615e-15,4873.62,-5,5,-1855.5,-4506.58,4873.62,1,67.6214,4873.62,-4,5,-207.266,-1345.33,1361.2,0,81.2417,1361.2,6,-5,1437.89,-1834.4,2330.78,0,-51.9089,2330.78,5,-6,1437.89,-1834.4,2330.78,0,-51.9089,2330.78,-5,6,1437.89,1834.4,2330.78,0,51.9089,2330.78,-6,5,1437.89,1834.4,2330.78,0,51.9089,2330.78,5,-5,-1855.5,4506.58,4873.62,1,-67.6214,4873.62,5,-4,-207.266,1345.33,1361.2,0,-81.2417,1361.2,5,5,4873.62,4.54747e-13,4873.62,1,5.34615e-15,4873.62,-5,5,-1855.5,-4506.58,4873.62,1,67.6214,4873.62,-5,-5,4873.62,-4.54747e-13,4873.62,1,-5.34615e-15,4873.62,5,-5,-1855.5,4506.58,4873.62,1,-67.6214,4873.62,5,5,4873.62,4.54747e-13,4873.62,1,5.34615e-15,4873.62,-5,5,-1855.5,-4506.58,4873.62,1,67.6214,4873.62,-5,-5,4873.62,-4.54747e-13,4873.62,1,-5.34615e-15,4873.62,5,-5,-1855.5,4506.58,4873.62,1,-67.6214,4873.62,5,5,5.34,5.34,1114.68,-1.42109e-13,-7.30452e-15,1114.68,4873.62,4.54747e-13,4873.62,1,5.34615e-15,4873.62,-5,5,-5.34,5.34,-899.547,-658.28,36.1963,1114.68,-1855.5,-4506.58,4873.62,1,67.6214,4873.62,-5,-5,-5.34,-5.34,1114.68,-3.41061e-13,-1.75308e-14,1114.68,4873.62,-4.54747e-13,4873.62,1,-5.34615e-15,4873.62,5,-5,5.34,-5.34,-899.547,658.28,-36.1963,1114.68,-1855.5,4506.58,4873.62,1,-67.6214,4873.62
0.895,6,6,1322.54,-8.52651e-14,1322.54,0,-3.6939e-15,1322.54,-6,6,-1162.75,-630.187,1322.54,0,28.4569,1322.54,-6,-6,1322.54,-2.84217e-13,1322.54,0,-1.2313e-14,1322.54,6,-6,-1162.75,630.187,1322.54,0,-28.4569,1322.54,5,6,-2374.23,616.01,2452.84,0,-14.5451,2452.84,-5,5,-2441.1,-3838.71,4549.14,1,57.547,4549.14,-5,-6,-2374.23,-616.01,2452.84,0,14.5451,2452.84,5,-5,-2441.1,3838.71,4549.14,1,-57.547,4549.14,5,5,4549.14,4.54747e-13,4549.14,1,5.72748e-15,4549.14,-5,6,1793.84,1672.89,2452.84,0,43.0019,2452.84,-6,5,1793.84,1672.89,2452.84,0,43.0019,2452.84,-5,-5,4549.14,-4.54747e-13,4549.14,1,-5.72748e-15,4549.14,-5,5,-2441.1,-3838.71,4549.14,1,57.547,4549.14,-4,5,-430.815,-1299.58,1369.13,0,71.6595,1369.13,6,-5,1793.84,-1672.89,2452.84,0,-43.0019,2452.84,5,-6,1793.84,-1672.89,2452.84,0,-43.0019,2452.84,-6,5,1793.84,1672.89,2452.84,0,43.0019,2452.84,-5,6,1793.84,1672.89,2452.84,0,43.0019,2452.84,5,-5,-2441.1,3838.71,4549.14,1,-57.547,4549.14,4,-5,-430.815,1299.58,1369.13,0,-71.6595,1369.13,5,5,4549.14,4.54747e-13,4549.14,1,5.72748e-15,4549.14,-5,5,-2441.1,-3838.71,4549.14,1,57.547,4549.14,-5,-5,4549.14,-4.54747e-13,4549.14,1,-5.72748e-15,4549.14,5,-5,-2441.1,3838.71,4549.14,1,-57.547,4549.14,5,5,4549.14,4.54747e-13,4549.14,1,5.72748e-15,4549.14,-5,5,-2441.1,-3838.71,4549.14,1,57.547,4549.14,-5,-5,4549.14,-4.54747e-13,4549.14,1,-5.72748e-15,4549.14,5,-5,-2441.1,3838.71,4549.14,1,-57.547,4549.14,5,5,5.37,5.37,1322.54,-8.52651e-14,-3.6939e-15,1322.54,4549.14,4.54747e-13,4549.14,1,5.72748e-15,4549.14,-5,5,-5.37,5.37,-1162.75,-630.187,28.4569,1322.54,-2441.1,-3838.71,4549.14,1,57.547,4549.14,-5,-5,-5.37,-5.37,1322.54,-2.84217e-13,-1.2313e-14,1322.54,4549.14,-4.54747e-13,4549.14,1,-5.72748e-15,4549.14,5,-5,5.37,-5.37,-1162.75,630.187,-28.4569,1322.54,-2441.1,3838.71,4549.14,1,-57.547,4549.14
0.9,6,6,1638.21,0,1638.21,0,0,1638.21,-6,6,-1552.07,-524.235,1638.21,0,18.6632,1638.21,-6,-6,1638.21,-1.7053e-13,1638.21,0,-5.96423e-15,1638.21,6,-6,-1552.07,524.235,1638.21,0,-18.6632,1638.21,6,5,-2494.07,-658.855,2579.63,0,14.7977,2579.63,-5,5,-2704.39,-3030.92,4062.05,1,48.2586,4062.05,-6,-5,-2494.07,658.855,2579.63,0,-14.7977,2579.63,5,-5,-2704.39,3030.92,4062.05,1,-48.2586,4062.05,5,5,4062.05,4.54747e-13,4062.05,1,6.41428e-15,4062.05,-5,6,2152.09,1422.32,2579.63,0,33.4609,2579.63,-6,5,2152.09,1422.32,2579.63,0,33.4609,2579.63,-5,-5,4062.05,-4.54747e-13,4062.05,1,-6.41428e-15,4062.05,-5,5,-2704.39,-3030.92,4062.05,1,48.2586,4062.05,-4,5,-613.976,-1124.86,1281.52,0,61.3733,1281.52,5,-6,2152.09,-1422.32,2579.63,0,-33.4609,2579.63,6,-5,2152.09,-1422.32,2579.63,0,-33.4609,2579.63,-6,5,2152.09,1422.32,2579.63,0,33.4609,2579.63,-5,6,2152.09,1422.32,2579.63,0,33.4609,2579.63,5,-5,-2704.39,3030.92,4062.05,1,-48.2586,4062.05,4,-5,-613.976,1124.86,1281.52,0,-61.3733,1281.52,5,5,4062.05,4.54747e-13,4062.05,1,6.41428e-15,4062.05,-5,5,-2704.39,-3030.92,4062.05,1,48.2586,4062.05,-5,-5,4062.05,-4.54747e-13,4062.05,1,-6.41428e-15,4062.05,5,-5,-2704.39,3030.92,4062.05,1,-48.2586,4062.05,5,5,4062.05,4.54747e-13,4062.05,1,6.41428e-15,4062.05,-5,5,-2704.39,-3030.92,4062.05,1,48.2586,4062.05,-5,-5,4062.05,-4.54747e-13,4062.05,1,-6.41428e-15,4062.05,5,-5,-2704.39,3030.92,4062.05,1,-48.2586,4062.05,5,5,5.4,5.4,1638.21,0,0,1638.21,4062.05,4.54747e-13,4062.05,1,6.41428e-15,4062.05,-5,5,-5.4,5.4,-1552.07,-524.235,18.6632,1638.21,-2704.39,-3030.92,4062.05,1,48.2586,4062.05,-5,-5,-5.4,-5.4,1638.21,-1.7053e-13,-5.96423e-15,1638.21,4062.05,-4.54747e-13,4062.05,1,-6.41428e-15,4062.05,5,-5,5.4,-5.4,-1552.07,524.235,-18.6632,1638.21,-2704.39,3030.92,4062.05,1,-48.2586,4062.05
0.905,6,6,1861.8,-3.2685e-13,1861.8,0,-1.00586e-14,1861.8,-6,6,-1835.68,-310.746,1861.8,0,9.60801,1861.8,-6,-6,1861.8,-1.13687e-13,1861.8,0,-3.49865e-15,1861.8,6,-6,-1835.68,310.746,1861.8,0,-9.60801,1861.8,5,6,-2564.78,634.76,2642.16,0,-13.9009,2642.16,-5,5,-2978.35,-2277.93,3749.6,1,37.4098,3749.6,-5,-6,-2564.78,-634.76,2642.16,0,13.9009,2642.16,5,-5,-2978.35,2277.93,3749.6,1,-37.4098,3749.6,5,5,3749.6,2.27374e-13,3749.6,1,3.47438e-15,3749.6,-5,6,2422.85,1053.93,2642.16,0,23.5089,2642.16,-6,5,2422.85,1053.93,2642.16,0,23.5089,2642.16,-5,-5,3749.6,-2.27374e-13,3749.6,1,-3.47438e-15,3749.6,-5,5,-2978.35,-2277.93,3749.6,1,37.4098,3749.6,-4,5,-703.94,-935.706,1170.93,0,53.0455,1170.93,6,-5,2422.85,-1053.93,2642.16,0,-23.5089,2642.16,5,-6,2422.85,-1053.93,2642.16,0,-23.5089,2642.16,-5,6,2422.85,1053.93,2642.16,0,23.5089,2642.16,-6,5,2422.85,1053.93,2642.16,0,23.5089,2642.16,5,-5,-2978.35,2277.93,3749.6,1,-37.4098,3749.6,4,-5,-703.94,935.706,1170.93,0,-53.0455,1170.93,5,5,3749.6,2.27374e-13,3749.6,1,3.47438e-15,3749.6,-5,5,-2978.35,-2277.93,3749.6,1,37.4098,3749.6,-5,-5,3749.6,-2.27374e-13,3749.6,1,-3.47438e-15,3749.6,5,-5,-2978.35,2277.93,3749.6,1,-37.4098,3749.6,5,5,3749.6,2.27374e-13,3749.6,1,3.47438e-15,3749.6,-5,5,-2978.35,-2277.93,3749.6,1,37.4098,3749.6,-5,-5,3749.6,-2.27374e-13,3749.6,1,-3.47438e-15,3749.6,5,-5,-2978.35,2277.93,3749.6,1,-37.4098,3749.6,5,5,5.43,5.43,1861.8,-3.2685e-13,-1.00586e-14,1861.8,3749.6,2.27374e-13,3749.6,1,3.47438e-15,3749.6,-5,5,-5.43,5.43,-1835.68,-310.746,9.60801,1861.8,-2978.35,-2277.93,3749.6,1,37.4098,3749.6,-5,-5,-5.43,-5.43,1861.8,-1.13687e-13,-3.49865e-15,1861.8,3749.6,-2.27374e-13,3749.6,1,-3.47438e-15,3749.6,5,-5,5.43,-5.43,-1835.68,310.746,-9.60801,1861.8,-2978.35,2277.93,3749.6,1,-37.4098,3749.6
0.91,6,6,2277.43,-3.12639e-13,2277.43,0,-7.8654e-15,2277.43,-6,6,-2276.53,63.79,2277.43,0,-1.60505,2277.43,-6,-6,2277.43,-1.42109e-13,2277.43,0,-3.57518e-15,2277.43,6,-6,-2276.53,-63.79,2277.43,0,1.60505,2277.43,5,6,-2636.7,682.266,2723.54,0,-14.5075,2723.54,6,5,-2636.7,-682.266,2723.54,0,14.5075,2723.54,-5,5,-2891.38,-1499.39,3257.03,1,27.41,3257.03,5,-5,-2891.38,1499.39,3257.03,1,-27.41,3257.03,5,5,3257.03,2.27374e-13,3257.03,1,3.99982e-15,3257.03,-5,6,2654.77,608.145,2723.54,0,12.9025,2723.54,-6,5,2654.77,608.145,2723.54,0,12.9025,2723.54,-5,-5,3257.03,-2.27374e-13,3257.03,1,-3.99982e-15,3257.03,8,5,-693.689,-788.514,1050.22,0,48.6606,1050.22,-5,5,-2891.38,-1499.39,3257.03,1,27.41,3257.03,-5,3,-423.692,-729.049,843.224,0,59.8367,843.224,-5,-8,-693.689,-788.514,1050.22,0,48.6606,1050.22,5,8,-693.689,788.514,1050.22,0,-48.6606,1050.22,-8,-5,-693.689,788.514,1050.22,0,-48.6606,1050.22,5,-5,-2891.38,1499.39,3257.03,1,-27.41,3257.03,5,-3,-423.692,729.049,843.224,0,-59.8367,843.224,5,5,3257.03,2.27374e-13,3257.03,1,3.99982e-15,3257.03,-5,5,-2891.38,-1499.39,3257.03,1,27.41,3257.03,-5,-5,3257.03,-2.27374e-13,3257.03,1,-3.99982e-15,3257.03,5,-5,-2891.38,1499.39,3257.03,1,-27.41,3257.03,5,5,3257.03,2.27374e-13,3257.03,1,3.99982e-15,3257.03,-5,5,-2891.38,-1499.39,3257.03,1,27.41,3257.03,-5,-5,3257.03,-2.27374e-13,3257.03,1,-3.99982e-15,3257.03,5,-5,-2891.38,1499.39,3257.03,1,-27.41,3257.03,5,5,5.46,5.46,2277.43,-3.12639e-13,-7.8654e-15,2277.43,3257.03,2.27374e-13,3257.03,1,3.99982e-15,3257.03,-5,5,-5.46,5.46,-2276.53,63.79,-1.60505,2277.43,-2891.38,-1499.39,3257.03,1,27.41,3257.03,-5,-5,-5.46,-5.46,2277.43,-1.42109e-13,-3.57518e-15,2277.43,3257.03,-2.27374e-13,3257.03,1,-3.99982e-15,3257.03,5,-5,5.46,-5.46,-2276.53,-63.79,1.60505,2277.43,-2891.38,1499.39,3257.03,1,-27.41,3257.03
0.915,6,6,2602.42,-2.27374e-13,2602.42,0,-5.00594e-15,2602.42,-6,6,-2544.56,545.727,2602.42,0,-12.1048,2602.42,-6,-6,2602.42,-2.84217e-13,2602.42,0,-6.25743e-15,2602.42,6,-6,-2544.56,-545.727,2602.42,0,12.1048,2602.42,5,6,-2639.78,733.29,2739.73,0,-15.5245,2739.73,-5,5,-2728.06,-936.377,2884.29,1,18.9442,2884.29,-6,-5,-2639.78,733.29,2739.73,0,-15.5245,2739.73,5,-5,-2728.06,936.377,2884.29,1,-18.9442,2884.29,5,5,2884.29,1.7053e-13,2884.29,1,3.38754e-15,2884.29,-5,6,2734.85,163.425,2739.73,0,3.41972,2739.73,-6,5,2734.85,163.425,2739.73,0,3.41972,2739.73,-5,-5,2884.29,-1.7053e-13,2884.29,1,-3.38754e-15,2884.29,6,5,-2639.78,-733.29,2739.73,0,15.5245,2739.73,8,5,-757.727,-638.712,991.011,0,40.1286,991.011,-5,5,-2728.06,-936.377,2884.29,1,18.9442,2884.29,-5,-6,-2639.78,-733.29,2739.73,0,15.5245,2739.73,5,6,-2639.78,733.29,2739.73,0,-15.5245,2739.73,-6,-5,-2639.78,733.29,2739.73,0,-15.5245,2739.73,-8,-5,-757.727,638.712,991.011,0,-40.1286,991.011,5,-5,-2728.06,936.377,2884.29,1,-18.9442,2884.29,5,5,2884.29,1.7053e-13,2884.29,1,3.38754e-15,2884.29,-5,5,-2728.06,-936.377,2884.29,1,18.9442,2884.29,-5,-5,2884.29,-1.7053e-13,2884.29,1,-3.38754e-15,2884.29,5,-5,-2728.06,936.377,2884.29,1,-18.9442,2884.29,5,5,2884.29,1.7053e-13,2884.29,1,3.38754e-15,2884.29,-5,5,-2728.06,-936.377,2884.29,1,18.9442,2884.29,-5,-5,2884.29,-1.7053e-13,2884.29,1,-3.38754e-15,2884.29,5,-5,-2728.06,936.377,2884.29,1,-18.9442,2884.29,5,5,5.49,5.49,2602.42,-2.27374e-13,-5.00594e-15,2602.42,2884.29,1.7053e-13,2884.29,1,3.38754e-15,2884.29,-5,5,-5.49,5.49,-2544.56,545.727,-12.1048,2602.42,-2728.06,-936.377,2884.29,1,18.9442,2884.29,-5,-5,-5.49,-5.49,2602.42,-2.84217e-13,-6.25743e-15,2602.42,2884.29,-1.7053e-13,2884.29,1,-3.38754e-15,2884.29,5,-5,5.49,-5.49,-2544.56,-545.727,12.1048,2602.42,-2728.06,936.377,2884.29,1,-18.9442,2884.29
0.92,6,6,3013.49,1.42109e-13,3013.49,1,2.70193e-15,3013.49,-6,6,-2759.84,1210.11,3013.49,1,-23.676,3013.49,-6,-6,3013.49,-5.82645e-13,3013.49,1,-1.10779e-14,3013.49,6,-6,-2759.84,-1210.11,3013.49,1,23.676,3013.49,5,6,-2633.53,818.777,2757.88,0,-17.2707,2757.88,-6,6,-2759.84,1210.11,3013.49,1,-23.676,3013.49,-5,-6,-2633.53,-818.777,2757.88,0,17.2707,2757.88,6,-6,-2759.84,-1210.11,3013.49,1,23.676,3013.49,6,6,3013.49,1.42109e-13,3013.49,1,2.70193e-15,3013.49,-5,6,2740.66,-307.673,2757.88,0,-6.40533,2757.88,-6,5,2740.66,-307.673,2757.88,0,-6.40533,2757.88,-6,-6,3013.49,-5.82645e-13,3013.49,1,-1.10779e-14,3013.49,6,5,-2633.53,-818.777,2757.88,0,17.2707,2757.88,-5,-6,-2633.53,-818.777,2757.88,0,17.2707,2757.88,6,-6,-2759.84,-1210.11,3013.49,1,23.676,3013.49,8,-6,-738.658,-656.943,988.529,0,41.649,988.529,5,6,-2633.53,818.777,2757.88,0,-17.2707,2757.88,-6,6,-2759.84,1210.11,3013.49,1,-23.676,3013.49,-8,6,-738.658,656.943,988.529,0,-41.649,988.529,-6,-5,-2633.53,818.777,2757.88,0,-17.2707,2757.88,6,6,3013.49,1.42109e-13,3013.49,1,2.70193e-15,3013.49,-6,6,-2759.84,1210.11,3013.49,1,-23.676,3013.49,-6,-6,3013.49,-5.82645e-13,3013.49,1,-1.10779e-14,3013.49,6,-6,-2759.84,-1210.11,3013.49,1,23.676,3013.49,6,6,3013.49,1.42109e-13,3013.49,1,2.70193e-15,3013.49,-6,6,-2759.84,1210.11,3013.49,1,-23.676,3013.49,-6,-6,3013.49,-5.82645e-13,3013.49,1,-1.10779e-14,3013.49,6,-6,-2759.84,-1210.11,3013.49,1,23.676,3013.49,6,6,5.52,5.52,3013.49,1.42109e-13,2.70193e-15,3013.49,3013.49,1.42109e-13,3013.49,1,2.70193e-15,3013.49,-6,6,-5.52,5.52,-2759.84,1210.11,-23.676,3013.49,-2759.84,1210.11,3013.49,1,-23.676,3013.49,-6,-6,-5.52,-5.52,3013.49,-5.82645e-13,-1.10779e-14,3013.49,3013.49,-5.82645e-13,3013.49,1,-1.10779e-14,3013.49,6,-6,5.52,-5.52,-2759.84,-1210.11,23.676,3013.49,-2759.84,-1210.11,3013.49,1,23.676,3013.49
0.925,6,6,3371.07,-1.98952e-13,3371.07,1,-3.38145e-15,3371.07,-6,6,-2783.87,1901.09,3371.07,1,-34.3289,3371.07,-6,-6,3371.07,-4.9738e-13,3371.07,1,-8.45364e-15,3371.07,6,-6,-2783.87,-1901.09,3371.07,1,34.3289,3371.07,5,6,-2563.78,834.421,2696.15,0,-18.0283,2696.15,6,5,-2563.78,-834.421,2696.15,0,18.0283,2696.15,-6,6,-2783.87,1901.09,3371.07,1,-34.3289,3371.07,6,-6,-2783.87,-1901.09,3371.07,1,34.3289,3371.07,6,6,3371.07,-1.98952e-13,3371.07,1,-3.38145e-15,3371.07,-6,5,2587.77,-756.749,2696.15,0,-16.3007,2696.15,-6,-6,3371.07,-4.9738e-13,3371.07,1,-8.45364e-15,3371.07,6,-5,2587.77,756.749,2696.15,0,16.3007,2696.15,6,5,-2563.78,-834.421,2696.15,0,18.0283,2696.15,6,-6,-2783.87,-1901.09,3371.07,1,34.3289,3371.07,7,-6,-434.936,-857.947,961.895,0,63.1173,961.895,6,-7,-434.936,-857.947,961.895,0,63.1173,961.895,-6,6,-2783.87,1901.09,3371.07,1,-34.3289,3371.07,-7,6,-434.936,857.947,961.895,0,-63.1173,961.895,-6,7,-434.936,857.947,961.895,0,-63.1173,961.895,-6,-5,-2563.78,834.421,2696.15,0,-18.0283,2696.15,6,6,3371.07,-1.98952e-13,3371.07,1,-3.38145e-15,3371.07,-6,6,-2783.87,1901.09,3371.07,1,-34.3289,3371.07,-6,-6,3371.07,-4.9738e-13,3371.07,1,-8.45364e-15,3371.07,6,-6,-2783.87,-1901.09,3371.07,1,34.3289,3371.07,6,6,3371.07,-1.98952e-13,3371.07,1,-3.38145e-15,3371.07,-6,6,-2783.87,1901.09,3371.07,1,-34.3289,3371.07,-6,-6,3371.07,-4.9738e-13,3371.07,1,-8.45364e-15,3371.07,6,-6,-2783.87,-1901.09,3371.07,1,34.3289,3371.07,6,6,5.55,5.55,3371.07,-1.98952e-13,-3.38145e-15,3371.07,3371.07,-1.98952e-13,3371.07,1,-3.38145e-15,3371.07,-6,6,-5.55,5.55,-2783.87,1901.09,-34.3289,3371.07,-2783.87,1901.09,3371.07,1,-34.3289,3371.07,-6,-6,-5.55,-5.55,3371.07,-4.9738e-13,-8.45364e-15,3371.07,3371.07,-4.9738e-13,3371.07,1,-8.45364e-15,3371.07,6,-6,5.55,-5.55,-2783.87,-1901.09,34.3289,3371.07,-2783.87,-1901.09,3371.07,1,34.3289,3371.07
0.93,6,6,3801.31,0,3801.31,1,0,3801.31,-6,6,-2748.36,2626.11,3801.31,1,-43.697,3801.31,-6,-6,3801.31,-4.68958e-13,3801.31,1,-7.06844e-15,3801.31,6,-6,-2748.36,-2626.11,3801.31,1,43.697,3801.31,5,6,-2505.95,792.27,2628.21,0,-17.5446,2628.21,6,5,-2505.95,-792.27,2628.21,0,17.5446,2628.21,-6,6,-2748.36,2626.11,3801.31,1,-43.697,3801.31,6,-6,-2748.36,-2626.11,3801.31,1,43.697,3801.31,6,6,3801.31,0,3801.31,1,0,3801.31,-6,5,2359.15,-1158.41,2628.21,0,-26.1524,2628.21,-6,-6,3801.31,-4.68958e-13,3801.31,1,-7.06844e-15,3801.31,6,-5,2359.15,1158.41,2628.21,0,26.1524,2628.21,-5,6,2359.15,-1158.41,2628.21,0,-26.1524,2628.21,-6,5,2359.15,-1158.41,2628.21,0,-26.1524,2628.21,6,-6,-2748.36,-2626.11,3801.31,1,43.697,3801.31,7,-6,-332.123,-1124.85,1172.86,0,73.5503,1172.86,-6,6,-2748.36,2626.11,3801.31,1,-43.697,3801.31,-6,7,-332.123,1124.85,1172.86,0,-73.5503,1172.86,5,-6,2359.15,1158.41,2628.21,0,26.1524,2628.21,6,-5,2359.15,1158.41,2628.21,0,26.1524,2628.21,6,6,3801.31,0,3801.31,1,0,3801.31,-6,6,-2748.36,2626.11,3801.31,1,-43.697,3801.31,-6,-6,3801.31,-4.68958e-13,3801.31,1,-7.06844e-15,3801.31,6,-6,-2748.36,-2626.11,3801.31,1,43.697,3801.31,6,6,3801.31,0,3801.31,1,0,3801.31,-6,6,-2748.36,2626.11,3801.31,1,-43.697,3801.31,-6,-6,3801.31,-4.68958e-13,3801.31,1,-7.06844e-15,3801.31,6,-6,-2748.36,-2626.11,3801.31,1,43.697,3801.31,6,6,5.58,5.58,3801.31,0,0,3801.31,3801.31,0,3801.31,1,0,3801.31,-6,6,-5.58,5.58,-2748.36,2626.11,-43.697,3801.31,-2748.36,2626.11,3801.31,1,-43.697,3801.31,-6,-6,-5.58,-5.58,3801.31,-4.68958e-13,-7.06844e-15,3801.31,3801.31,-4.68958e-13,3801.31,1,-7.06844e-15,3801.31,6,-6,5.58,-5.58,-2748.36,-2626.11,43.697,3801.31,-2748.36,-2626.11,3801.31,1,43.697,3801.31
0.935,6,6,4274.77,5.68434e-14,4274.77,1,7.61886e-16,4274.77,-6,6,-2621.72,3376.43,4274.77,1,-52.1715,4274.77,-6,-6,4274.77,-5.54223e-13,4274.77,1,-7.42839e-15,4274.77,6,-6,-2621.72,-3376.43,4274.77,1,52.1715,4274.77,5,6,-2443.12,694.328,2539.87,0,-15.865,2539.87,6,5,-2443.12,-694.328,2539.87,0,15.865,2539.87,-6,6,-2621.72,3376.43,4274.77,1,-52.1715,4274.77,6,-6,-2621.72,-3376.43,4274.77,1,52.1715,4274.77,6,6,4274.77,5.68434e-14,4274.77,1,7.61886e-16,4274.77,-5,6,2046.78,-1503.87,2539.87,0,-36.3065,2539.87,-6,5,2046.78,-1503.87,2539.87,0,-36.3065,2539.87,-6,-6,4274.77,-5.54223e-13,4274.77,1,-7.42839e-15,4274.77,-5,6,2046.78,-1503.87,2539.87,0,-36.3065,2539.87,-6,5,2046.78,-1503.87,2539.87,0,-36.3065,2539.87,6,-6,-2621.72,-3376.43,4274.77,1,52.1715,4274.77,7,-6,-155.728,-1370.61,1379.43,0,83.5179,1379.43,-6,6,-2621.72,3376.43,4274.77,1,-52.1715,4274.77,-7,6,-155.728,1370.61,1379.43,0,-83.5179,1379.43,5,-6,2046.78,1503.87,2539.87,0,36.3065,2539.87,6,-5,2046.78,1503.87,2539.87,0,36.3065,2539.87,6,6,4274.77,5.68434e-14,4274.77,1,7.61886e-16,4274.77,-6,6,-2621.72,3376.43,4274.77,1,-52.1715,4274.77,-6,-6,4274.77,-5.54223e-13,4274.77,1,-7.42839e-15,4274.77,6,-6,-2621.72,-3376.43,4274.77,1,52.1715,4274.77,6,6,4274.77,5.68434e-14,4274.77,1,7.61886e-16,4274.77,-6,6,-2621.72,3376.43,4274.77,1,-52.1715,4274.77,-6,-6,4274.77,-5.54223e-13,4274.77,1,-7.42839e-15,4274.77,6,-6,-2621.72,-3376.43,4274.77,1,52.1715,4274.77,6,6,5.61,5.61,4274.77,5.68434e-14,7.61886e-16,4274.77,4274.77,5.68434e-14,4274.77,1,7.61886e-16,4274.77,-6,6,-5.61,5.61,-2621.72,3376.43,-52.1715,4274.77,-2621.72,3376.43,4274.77,1,-52.1715,4274.77,-6,-6,-5.61,-5.61,4274.77,-5.54223e-13,-7.42839e-15,4274.77,4274.77,-5.54223e-13,4274.77,1,-7.42839e-15,4274.77,6,-6,5.61,-5.61,-2621.72,-3376.43,52.1715,4274.77,-2621.72,-3376.43,4274.77,1,52.1715,4274.77
0.94,6,6,4758.28,-1.13687e-13,4758.28,1,-1.36893e-15,4758.28,-6,6,-2375.7,4122.78,4758.28,1,-60.0478,4758.28,-6,-6,4758.28,-6.25278e-13,4758.28,1,-7.52914e-15,4758.28,6,-6,-2375.7,-4122.78,4758.28,1,60.0478,4758.28,5,6,-2281.65,511.241,2338.23,0,-12.6294,2338.23,-6,6,-2375.7,4122.78,4758.28,1,-60.0478,4758.28,-6,-5,-2281.65,511.241,2338.23,0,-12.6294,2338.23,6,-6,-2375.7,-4122.78,4758.28,1,60.0478,4758.28,6,6,4758.28,-1.13687e-13,4758.28,1,-1.36893e-15,4758.28,-6,5,1582.14,-1721.67,2338.23,0,-47.4184,2338.23,-6,-6,4758.28,-6.25278e-13,4758.28,1,-7.52914e-15,4758.28,5,-6,1582.14,1721.67,2338.23,0,47.4184,2338.23,-5,6,1582.14,-1721.67,2338.23,0,-47.4184,2338.23,-6,5,1582.14,-1721.67,2338.23,0,-47.4184,2338.23,6,-6,-2375.7,-4122.78,4758.28,1,60.0478,4758.28,7,-6,-13.7435,-1633.33,1633.39,0,89.5179,1633.39,-6,6,-2375.7,4122.78,4758.28,1,-60.0478,4758.28,-6,7,-13.7435,1633.33,1633.39,0,-89.5179,1633.39,5,-6,1582.14,1721.67,2338.23,0,47.4184,2338.23,6,-5,1582.14,1721.67,2338.23,0,47.4184,2338.23,6,6,4758.28,-1.13687e-13,4758.28,1,-1.36893e-15,4758.28,-6,6,-2375.7,4122.78,4758.28,1,-60.0478,4758.28,-6,-6,4758.28,-6.25278e-13,4758.28,1,-7.52914e-15,4758.28,6,-6,-2375.7,-4122.78,4758.28,1,60.0478,4758.28,6,6,4758.28,-1.13687e-13,4758.28,1,-1.36893e-15,4758.28,-6,6,-2375.7,4122.78,4758.28,1,-60.0478,4758.28,-6,-6,4758.28,-6.25278e-13,4758.28,1,-7.52914e-15,4758.28,6,-6,-2375.7,-4122.78,4758.28,1,60.0478,4758.28,6,6,5.64,5.64,4758.28,-1.13687e-13,-1.36893e-15,4758.28,4758.28,-1.13687e-13,4758.28,1,-1.36893e-15,4758.28,-6,6,-5.64,5.64,-2375.7,4122.78,-60.0478,4758.28,-2375.7,4122.78,4758.28,1,-60.0478,4758.28,-6,-6,-5.64,-5.64,4758.28,-6.25278e-13,-7.52914e-15,4758.28,4758.28,-6.25278e-13,4758.28,1,-7.52914e-15,4758.28,6,-6,5.64,-5.64,-2375.7,-4122.78,60.0478,4758.28,-2375.7,-4122.78,4758.28,1,60.0478,4758.28
0.945,6,6,5160.53,1.7053e-13,5160.53,1,1.89334e-15,5160.53,-6,6,-1959.66,4773.97,5160.53,1,-67.6824,5160.53,-6,-6,5160.53,-4.54747e-13,5160.53,1,-5.04892e-15,5160.53,6,-6,-1959.66,-4773.97,5160.53,1,67.6824,5160.53,5,6,-2126.85,347.293,2155.02,0,-9.27397,2155.02,6,5,-2126.85,-347.293,2155.02,0,9.27397,2155.02,-6,-5,-2126.85,347.293,2155.02,0,-9.27397,2155.02,-5,-6,-2126.85,-347.293,2155.02,0,9.27397,2155.02,6,6,5160.53,1.7053e-13,5160.53,1,1.89334e-15,5160.53,6,7,1654.92,-817.159,1845.67,0,-26.2791,1845.67,7,6,1654.92,817.159,1845.67,0,26.2791,1845.67,-6,-6,5160.53,-4.54747e-13,5160.53,1,-5.04892e-15,5160.53,-5,6,1128.93,-1835.66,2155.02,0,-58.4085,2155.02,6,-6,-1959.66,-4773.97,5160.53,1,67.6824,5160.53,6,-7,127.511,-1841.26,1845.67,0,-86.0385,1845.67,7,-6,127.511,-1841.26,1845.67,0,-86.0385,1845.67,-6,6,-1959.66,4773.97,5160.53,1,-67.6824,5160.53,-7,6,127.511,1841.26,1845.67,0,86.0385,1845.67,-6,7,127.511,1841.26,1845.67,0,86.0385,1845.67,5,-6,1128.93,1835.66,2155.02,0,58.4085,2155.02,6,6,5160.53,1.7053e-13,5160.53,1,1.89334e-15,5160.53,-6,6,-1959.66,4773.97,5160.53,1,-67.6824,5160.53,-6,-6,5160.53,-4.54747e-13,5160.53,1,-5.04892e-15,5160.53,6,-6,-1959.66,-4773.97,5160.53,1,67.6824,5160.53,6,6,5160.53,1.7053e-13,5160.53,1,1.89334e-15,5160.53,-6,6,-1959.66,4773.97,5160.53,1,-67.6824,5160.53,-6,-6,5160.53,-4.54747e-13,5160.53,1,-5.04892e-15,5160.53,6,-6,-1959.66,-4773.97,5160.53,1,67.6824,5160.53,6,6,5.67,5.67,5160.53,1.7053e-13,1.89334e-15,5160.53,5160.53,1.7053e-13,5160.53,1,1.89334e-15,5160.53,-6,6,-5.67,5.67,-1959.66,4773.97,-67.6824,5160.53,-1959.66,4773.97,5160.53,1,-67.6824,5160.53,-6,-6,-5.67,-5.67,5160.53,-4.54747e-13,-5.04892e-15,5160.53,5160.53,-4.54747e-13,5160.53,1,-5.04892e-15,5160.53,6,-6,5.67,-5.67,-1959.66,-4773.97,67.6824,5160.53,-1959.66,-4773.97,5160.53,1,67.6824,5160.53
0.95,6,6,5481.58,-5.68434e-14,5481.58,1,-5.94152e-16,5481.58,-6,6,-1310.5,5322.62,5481.58,1,-76.1681,5481.58,-6,-6,5481.58,-3.41061e-13,5481.58,1,-3.56491e-15,5481.58,6,-6,-1310.5,-5322.62,5481.58,1,76.1681,5481.58,6,5,-1927.45,-191.541,1936.94,0,5.67517,1936.94,5,6,-1927.45,191.541,1936.94,0,-5.67517,1936.94,-6,-5,-1927.45,191.541,1936.94,0,-5.67517,1936.94,-5,-6,-1927.45,-191.541,1936.94,0,5.67517,1936.94,6,6,5481.58,-5.68434e-14,5481.58,1,-5.94152e-16,5481.58,6,7,1904.19,-645.066,2010.49,0,-18.7144,2010.49,7,6,1904.19,645.066,2010.49,0,18.7144,2010.49,-6,-6,5481.58,-3.41061e-13,5481.58,1,-3.56491e-15,5481.58,-5,6,646.79,-1825.76,1936.94,0,-70.4929,1936.94,6,-6,-1310.5,-5322.62,5481.58,1,76.1681,5481.58,7,-6,171.117,-2003.19,2010.49,0,-85.1175,2010.49,6,-7,171.117,-2003.19,2010.49,0,-85.1175,2010.49,-6,6,-1310.5,5322.62,5481.58,1,-76.1681,5481.58,-7,6,171.117,2003.19,2010.49,0,85.1175,2010.49,-6,7,171.117,2003.19,2010.49,0,85.1175,2010.49,5,-6,646.79,1825.76,1936.94,0,70.4929,1936.94,6,6,5481.58,-5.68434e-14,5481.58,1,-5.94152e-16,5481.58,-6,6,-1310.5,5322.62,5481.58,1,-76.1681,5481.58,-6,-6,5481.58,-3.41061e-13,5481.58,1,-3.56491e-15,5481.58,6,-6,-1310.5,-5322.62,5481.58,1,76.1681,5481.58,6,6,5481.58,-5.68434e-14,5481.58,1,-5.94152e-16,5481.58,-6,6,-1310.5,5322.62,5481.58,1,-76.1681,5481.58,-6,-6,5481.58,-3.41061e-13,5481.58,1,-3.56491e-15,5481.58,6,-6,-1310.5,-5322.62,5481.58,1,76.1681,5481.58,6,6,5.7,5.7,5481.58,-5.68434e-14,-5.94152e-16,5481.58,5481.58,-5.68434e-14,5481.58,1,-5.94152e-16,5481.58,-6,6,-5.7,5.7,-1310.5,5322.62,-76.1681,5481.58,-1310.5,5322.62,5481.58,1,-76.1681,5481.58,-6,-6,-5.7,-5.7,5481.58,-3.41061e-13,-3.56491e-15,5481.58,5481.58,-3.41061e-13,5481.58,1,-3.56491e-15,5481.58,6,-6,5.7,-5.7,-1310.5,-5322.62,76.1681,5481.58,-1310.5,-5322.62,5481.58,1,76.1681,5481.58
0.955,6,6,5648.31,-1.42109e-13,5648.31,1,-1.44153e-15,5648.31,-6,6,-388.069,5634.97,5648.31,1,-86.0604,5648.31,-6,-6,5648.31,-3.41061e-13,5648.31,1,-3.45968e-15,5648.31,6,-6,-388.069,-5634.97,5648.31,1,86.0604,5648.31,5,6,-1662.23,106.65,1665.65,0,-3.67112,1665.65,6,5,-1662.23,-106.65,1665.65,0,3.67112,1665.65,-6,-5,-1662.23,106.65,1665.65,0,-3.67112,1665.65,-5,-6,-1662.23,-106.65,1665.65,0,3.67112,1665.65,6,6,5648.31,-1.42109e-13,5648.31,1,-1.44153e-15,5648.31,7,6,1946.7,423.664,1992.27,0,12.2779,1992.27,-6,-6,5648.31,-3.41061e-13,5648.31,1,-3.45968e-15,5648.31,-7,-6,1946.7,-423.664,1992.27,0,-12.2779,1992.27,-5,6,220.603,-1650.98,1665.65,0,-82.3892,1665.65,6,-6,-388.069,-5634.97,5648.31,1,86.0604,5648.31,7,-6,288.915,-1971.21,1992.27,0,-81.6617,1992.27,6,-7,288.915,-1971.21,1992.27,0,-81.6617,1992.27,-6,6,-388.069,5634.97,5648.31,1,-86.0604,5648.31,-7,6,288.915,1971.21,1992.27,0,81.6617,1992.27,-6,7,288.915,1971.21,1992.27,0,81.6617,1992.27,6,-5,220.603,1650.98,1665.65,0,82.3892,1665.65,6,6,5648.31,-1.42109e-13,5648.31,1,-1.44153e-15,5648.31,-6,6,-388.069,5634.97,5648.31,1,-86.0604,5648.31,-6,-6,5648.31,-3.41061e-13,5648.31,1,-3.45968e-15,5648.31,6,-6,-388.069,-5634.97,5648.31,1,86.0604,5648.31,6,6,5648.31,-1.42109e-13,5648.31,1,-1.44153e-15,5648.31,-6,6,-388.069,5634.97,5648.31,1,-86.0604,5648.31,-6,-6,5648.31,-3.41061e-13,5648.31,1,-3.45968e-15,5648.31,6,-6,-388.069,-5634.97,5648.31,1,86.0604,5648.31,6,6,5.73,5.73,5648.31,-1.42109e-13,-1.44153e-15,5648.31,5648.31,-1.42109e-13,5648.31,1,-1.44153e-15,5648.31,-6,6,-5.73,5.73,-388.069,5634.97,-86.0604,5648.31,-388.069,5634.97,5648.31,1,-86.0604,5648.31,-6,-6,-5.73,-5.73,5648.31,-3.41061e-13,-3.45968e-15,5648.31,5648.31,-3.41061e-13,5648.31,1,-3.45968e-15,5648.31,6,-6,5.73,-5.73,-388.069,-5634.97,86.0604,5648.31,-388.069,-5634.97,5648.31,1,86.0604,5648.31
0.96,6,6,5725.3,5.68434e-14,5725.3,1,5.68859e-16,5725.3,-6,6,734.39,5678,5725.3,1,82.6303,5725.3,-6,-6,5725.3,-7.95808e-13,5725.3,1,-7.96403e-15,5725.3,6,-6,734.39,-5678,5725.3,1,-82.6303,5725.3,5,6,-1423.98,175.68,1434.78,0,-7.03318,1434.78,6,5,-1423.98,-175.68,1434.78,0,7.03318,1434.78,-6,-5,-1423.98,175.68,1434.78,0,-7.03318,1434.78,-5,-6,-1423.98,-175.68,1434.78,0,7.03318,1434.78,6,6,5725.3,5.68434e-14,5725.3,1,5.68859e-16,5725.3,6,7,1844.38,-139.458,1849.65,0,-4.32403,1849.65,-6,-6,5725.3,-7.95808e-13,5725.3,1,-7.96403e-15,5725.3,-7,-6,1844.38,-139.458,1849.65,0,-4.32403,1849.65,-5,6,-8.42663,-1434.75,1434.78,0,89.6635,1434.78,6,-6,734.39,-5678,5725.3,1,-82.6303,5725.3,6,-7,374.886,-1811.26,1849.65,0,-78.3063,1849.65,7,-6,374.886,-1811.26,1849.65,0,-78.3063,1849.65,-6,6,734.39,5678,5725.3,1,82.6303,5725.3,-6,7,374.886,1811.26,1849.65,0,78.3063,1849.65,-7,6,374.886,1811.26,1849.65,0,78.3063,1849.65,5,-6,-8.42663,1434.75,1434.78,0,-89.6635,1434.78,6,6,5725.3,5.68434e-14,5725.3,1,5.68859e-16,5725.3,-6,6,734.39,5678,5725.3,1,82.6303,5725.3,-6,-6,5725.3,-7.95808e-13,5725.3,1,-7.96403e-15,5725.3,6,-6,734.39,-5678,5725.3,1,-82.6303,5725.3,6,6,5725.3,5.68434e-14,5725.3,1,5.68859e-16,5725.3,-6,6,734.39,5678,5725.3,1,82.6303,5725.3,-6,-6,5725.3,-7.95808e-13,5725.3,1,-7.96403e-15,5725.3,6,-6,734.39,-5678,5725.3,1,-82.6303,5725.3,6,6,5.76,5.76,5725.3,5.68434e-14,5.68859e-16,5725.3,5725.3,5.68434e-14,5725.3,1,5.68859e-16,5725.3,-6,6,-5.76,5.76,734.39,5678,82.6303,5725.3,734.39,5678,5725.3,1,82.6303,5725.3,-6,-6,-5.76,-5.76,5725.3,-7.95808e-13,-7.96403e-15,5725.3,5725.3,-7.95808e-13,5725.3,1,-7.96403e-15,5725.3,6,-6,5.76,-5.76,734.39,-5678,-82.6303,5725.3,734.39,-5678,5725.3,1,-82.6303,5725.3
0.965,6,6,5785.81,4.26326e-14,5785.81,1,4.22182e-16,5785.81,-6,6,1976,5437.93,5785.81,1,70.0302,5785.81,-6,-6,5785.81,-7.95808e-13,5785.81,1,-7.88073e-15,5785.81,6,-6,1976,-5437.93,5785.81,1,-70.0302,5785.81,5,6,-1236.97,321.997,1278.19,0,-14.591,1278.19,6,5,-1236.97,-321.997,1278.19,0,14.591,1278.19,-6,-5,-1236.97,321.997,1278.19,0,-14.591,1278.19,-5,-6,-1236.97,-321.997,1278.19,0,14.591,1278.19,6,6,5785.81,4.26326e-14,5785.81,1,4.22182e-16,5785.81,-6,6,1976,5437.93,5785.81,1,70.0302,5785.81,-6,-6,5785.81,-7.95808e-13,5785.81,1,-7.88073e-15,5785.81,6,-6,1976,-5437.93,5785.81,1,-70.0302,5785.81,-5,6,-119.817,-1272.56,1278.19,0,84.6212,1278.19,6,-6,1976,-5437.93,5785.81,1,-70.0302,5785.81,7,-6,498.535,-1563.21,1640.78,0,-72.3116,1640.78,6,-7,498.535,-1563.21,1640.78,0,-72.3116,1640.78,-6,6,1976,5437.93,5785.81,1,70.0302,5785.81,-6,7,498.535,1563.21,1640.78,0,72.3116,1640.78,-7,6,498.535,1563.21,1640.78,0,72.3116,1640.78,6,-5,-119.817,1272.56,1278.19,0,-84.6212,1278.19,6,6,5785.81,4.26326e-14,5785.81,1,4.22182e-16,5785.81,-6,6,1976,5437.93,5785.81,1,70.0302,5785.81,-6,-6,5785.81,-7.95808e-13,5785.81,1,-7.88073e-15,5785.81,6,-6,1976,-5437.93,5785.81,1,-70.0302,5785.81,6,6,5785.81,4.26326e-14,5785.81,1,4.22182e-16,5785.81,-6,6,1976,5437.93,5785.81,1,70.0302,5785.81,-6,-6,5785.81,-7.95808e-13,5785.81,1,-7.88073e-15,5785.81,6,-6,1976,-5437.93,5785.81,1,-70.0302,5785.81,6,6,5.79,5.79,5785.81,4.26326e-14,4.22182e-16,5785.81,5785.81,4.26326e-14,5785.81,1,4.22182e-16,5785.81,-6,6,-5.79,5.79,1976,5437.93,70.0302,5785.81,1976,5437.93,5785.81,1,70.0302,5785.81,-6,-6,-5.79,-5.79,5785.81,-7.95808e-13,-7.88073e-15,5785.81,5785.81,-7.95808e-13,5785.81,1,-7.88073e-15,5785.81,6,-6,5.79,-5.79,1976,-5437.93,-70.0302,5785.81,1976,-5437.93,5785.81,1,-70.0302,5785.81
0.97,6,6,5969.29,-1.7053e-13,5969.29,1,-1.63682e-15,5969.29,-6,6,3145.8,5073.09,5969.29,1,58.1971,5969.29,-6,-6,5969.29,-7.10543e-13,5969.29,1,-6.8201e-15,5969.29,6,-6,3145.8,-5073.09,5969.29,1,-58.1971,5969.29,6,5,-984.314,-376.373,1053.82,0,20.9254,1053.82,5,6,-984.314,376.373,1053.82,0,-20.9254,1053.82,-6,-5,-984.314,376.373,1053.82,0,-20.9254,1053.82,-5,-6,-984.314,-376.373,1053.82,0,20.9254,1053.82,6,6,5969.29,-1.7053e-13,5969.29,1,-1.63682e-15,5969.29,-6,6,3145.8,5073.09,5969.29,1,58.1971,5969.29,-6,-6,5969.29,-7.10543e-13,5969.29,1,-6.8201e-15,5969.29,6,-6,3145.8,-5073.09,5969.29,1,-58.1971,5969.29,-6,5,-198.866,-1034.88,1053.82,0,79.1225,1053.82,6,-6,3145.8,-5073.09,5969.29,1,-58.1971,5969.29,7,-6,571.768,-1247.86,1372.61,0,-65.3827,1372.61,6,-7,571.768,-1247.86,1372.61,0,-65.3827,1372.61,-6,6,3145.8,5073.09,5969.29,1,58.1971,5969.29,-6,7,571.768,1247.86,1372.61,0,65.3827,1372.61,-7,6,571.768,1247.86,1372.61,0,65.3827,1372.61,6,-5,-198.866,1034.88,1053.82,0,-79.1225,1053.82,6,6,5969.29,-1.7053e-13,5969.29,1,-1.63682e-15,5969.29,-6,6,3145.8,5073.09,5969.29,1,58.1971,5969.29,-6,-6,5969.29,-7.10543e-13,5969.29,1,-6.8201e-15,5969.29,6,-6,3145.8,-5073.09,5969.29,1,-58.1971,5969.29,6,6,5969.29,-1.7053e-13,5969.29,1,-1.63682e-15,5969.29,-6,6,3145.8,5073.09,5969.29,1,58.1971,5969.29,-6,-6,5969.29,-7.10543e-13,5969.29,1,-6.8201e-15,5969.29,6,-6,3145.8,-5073.09,5969.29,1,-58.1971,5969.29,6,6,5.82,5.82,5969.29,-1.7053e-13,-1.63682e-15,5969.29,5969.29,-1.7053e-13,5969.29,1,-1.63682e-15,5969.29,-6,6,-5.82,5.82,3145.8,5073.09,58.1971,5969.29,3145.8,5073.09,5969.29,1,58.1971,5969.29,-6,-6,-5.82,-5.82,5969.29,-7.10543e-13,-6.8201e-15,5969.29,5969.29,-7.10543e-13,5969.29,1,-6.8201e-15,5969.29,6,-6,5.82,-5.82,3145.8,-5073.09,-58.1971,5969.29,3145.8,-5073.09,5969.29,1,-58.1971,5969.29
0.975,6,6,6302.92,4.9738e-14,6302.92,1,4.52136e-16,6302.92,-6,6,4348.29,4562.8,6302.92,1,46.379,6302.92,-6,-6,6302.92,-6.82121e-13,6302.92,1,-6.20072e-15,6302.92,6,-6,4348.29,-4562.8,6302.92,1,-46.379,6302.92,5,6,-849.965,417.527,946.979,0,-26.1616,946.979,6,5,-849.965,-417.527,946.979,0,26.1616,946.979,-5,-6,-849.965,-417.527,946.979,0,26.1616,946.979,-6,-5,-849.965,417.527,946.979,0,-26.1616,946.979,6,6,6302.92,4.9738e-14,6302.92,1,4.52136e-16,6302.92,-6,6,4348.29,4562.8,6302.92,1,46.379,6302.92,-6,-6,6302.92,-6.82121e-13,6302.92,1,-6.20072e-15,6302.92,6,-6,4348.29,-4562.8,6302.92,1,-46.379,6302.92,-6,5,-284.123,-903.351,946.979,0,72.5406,946.979,6,-6,4348.29,-4562.8,6302.92,1,-46.379,6302.92,7,-6,609.774,-1055.79,1219.23,0,-59.9913,1219.23,6,-7,609.774,-1055.79,1219.23,0,-59.9913,1219.23,-6,6,4348.29,4562.8,6302.92,1,46.379,6302.92,-6,7,609.774,1055.79,1219.23,0,59.9913,1219.23,-7,6,609.774,1055.79,1219.23,0,59.9913,1219.23,6,-5,-284.123,903.351,946.979,0,-72.5406,946.979,6,6,6302.92,4.9738e-14,6302.92,1,4.52136e-16,6302.92,-6,6,4348.29,4562.8,6302.92,1,46.379,6302.92,-6,-6,6302.92,-6.82121e-13,6302.92,1,-6.20072e-15,6302.92,6,-6,4348.29,-4562.8,6302.92,1,-46.379,6302.92,6,6,6302.92,4.9738e-14,6302.92,1,4.52136e-16,6302.92,-6,6,4348.29,4562.8,6302.92,1,46.379,6302.92,-6,-6,6302.92,-6.82121e-13,6302.92,1,-6.20072e-15,6302.92,6,-6,4348.29,-4562.8,6302.92,1,-46.379,6302.92,6,6,5.85,5.85,6302.92,4.9738e-14,4.52136e-16,6302.92,6302.92,4.9738e-14,6302.92,1,4.52136e-16,6302.92,-6,6,-5.85,5.85,4348.29,4562.8,46.379,6302.92,4348.29,4562.8,6302.92,1,46.379,6302.92,-6,-6,-5.85,-5.85,6302.92,-6.82121e-13,-6.20072e-15,6302.92,6302.92,-6.82121e-13,6302.92,1,-6.20072e-15,6302.92,6,-6,5.85,-5.85,4348.29,-4562.8,-46.379,6302.92,4348.29,-4562.8,6302.92,1,-46.379,6302.92
0.98,6,6,6760.25,-2.91323e-13,6760.25,1,-2.46907e-15,6760.25,-6,6,5501.67,3928.44,6760.25,1,35.5285,6760.25,-6,-6,6760.25,-8.52651e-13,6760.25,1,-7.22656e-15,6760.25,6,-6,5501.67,-3928.44,6760.25,1,-35.5285,6760.25,6,5,-681.904,-401.266,791.207,0,30.4747,791.207,5,6,-681.904,401.266,791.207,0,-30.4747,791.207,-6,-5,-681.904,401.266,791.207,0,-30.4747,791.207,-5,-6,-681.904,-401.266,791.207,0,30.4747,791.207,6,6,6760.25,-2.91323e-13,6760.25,1,-2.46907e-15,6760.25,-6,6,5501.67,3928.44,6760.25,1,35.5285,6760.25,-6,-6,6760.25,-8.52651e-13,6760.25,1,-7.22656e-15,6760.25,6,-6,5501.67,-3928.44,6760.25,1,-35.5285,6760.25,-5,6,-321.773,-722.821,791.207,0,66.0032,791.207,6,-6,5501.67,-3928.44,6760.25,1,-35.5285,6760.25,7,-6,597.369,-825.395,1018.89,0,-54.1053,1018.89,6,-7,597.369,-825.395,1018.89,0,-54.1053,1018.89,-6,6,5501.67,3928.44,6760.25,1,35.5285,6760.25,-6,7,597.369,825.395,1018.89,0,54.1053,1018.89,-7,6,597.369,825.395,1018.89,0,54.1053,1018.89,6,-5,-321.773,722.821,791.207,0,-66.0032,791.207,6,6,6760.25,-2.91323e-13,6760.25,1,-2.46907e-15,6760.25,-6,6,5501.67,3928.44,6760.25,1,35.5285,6760.25,-6,-6,6760.25,-8.52651e-13,6760.25,1,-7.22656e-15,6760.25,6,-6,5501.67,-3928.44,6760.25,1,-35.5285,6760.25,6,6,6760.25,-2.91323e-13,6760.25,1,-2.46907e-15,6760.25,-6,6,5501.67,3928.44,6760.25,1,35.5285,6760.25,-6,-6,6760.25,-8.52651e-13,6760.25,1,-7.22656e-15,6760.25,6,-6,5501.67,-3928.44,6760.25,1,-35.5285,6760.25,6,6,5.88,5.88,6760.25,-2.91323e-13,-2.46907e-15,6760.25,6760.25,-2.91323e-13,6760.25,1,-2.46907e-15,6760.25,-6,6,-5.88,5.88,5501.67,3928.44,35.5285,6760.25,5501.67,3928.44,6760.25,1,35.5285,6760.25,-6,-6,-5.88,-5.88,6760.25,-8.52651e-13,-7.22656e-15,6760.25,6760.25,-8.52651e-13,6760.25,1,-7.22656e-15,6760.25,6,-6,5.88,-5.88,5501.67,-3928.44,-35.5285,6760.25,5501.67,-3928.44,6760.25,1,-35.5285,6760.25
0.985,6,6,7306.54,-4.12115e-13,7306.54,1,-3.23169e-15,7306.54,-6,6,6567.37,3202.37,7306.54,1,25.9947,7306.54,-6,-6,7306.54,-1.15108e-12,7306.54,1,-9.02644e-15,7306.54,6,-6,6567.37,-3202.37,7306.54,1,-25.9947,7306.54,6,5,-529.162,-360.913,640.524,0,34.2958,640.524,5,6,-529.162,360.913,640.524,0,-34.2958,640.524,-6,-5,-529.162,360.913,640.524,0,-34.2958,640.524,-5,-6,-529.162,-360.913,640.524,0,34.2958,640.524,6,6,7306.54,-4.12115e-13,7306.54,1,-3.23169e-15,7306.54,-6,6,6567.37,3202.37,7306.54,1,25.9947,7306.54,-6,-6,7306.54,-1.15108e-12,7306.54,1,-9.02644e-15,7306.54,6,-6,6567.37,-3202.37,7306.54,1,-25.9947,7306.54,-6,5,-317.445,-556.327,640.524,0,60.2905,640.524,6,-6,6567.37,-3202.37,7306.54,1,-25.9947,7306.54,6,-7,575.188,-596.662,828.762,0,-46.0498,828.762,7,-6,575.188,-596.662,828.762,0,-46.0498,828.762,-6,6,6567.37,3202.37,7306.54,1,25.9947,7306.54,-6,7,575.188,596.662,828.762,0,46.0498,828.762,-7,6,575.188,596.662,828.762,0,46.0498,828.762,6,-5,-317.445,556.327,640.524,0,-60.2905,640.524,6,6,7306.54,-4.12115e-13,7306.54,1,-3.23169e-15,7306.54,-6,6,6567.37,3202.37,7306.54,1,25.9947,7306.54,-6,-6,7306.54,-1.15108e-12,7306.54,1,-9.02644e-15,7306.54,6,-6,6567.37,-3202.37,7306.54,1,-25.9947,7306.54,6,6,7306.54,-4.12115e-13,7306.54,1,-3.23169e-15,7306.54,-6,6,6567.37,3202.37,7306.54,1,25.9947,7306.54,-6,-6,7306.54,-1.15108e-12,7306.54,1,-9.02644e-15,7306.54,6,-6,6567.37,-3202.37,7306.54,1,-25.9947,7306.54,6,6,5.91,5.91,7306.54,-4.12115e-13,-3.23169e-15,7306.54,7306.54,-4.12115e-13,7306.54,1,-3.23169e-15,7306.54,-6,6,-5.91,5.91,6567.37,3202.37,25.9947,7306.54,6567.37,3202.37,7306.54,1,25.9947,7306.54,-6,-6,-5.91,-5.91,7306.54,-1.15108e-12,-9.02644e-15,7306.54,7306.54,-1.15108e-12,7306.54,1,-9.02644e-15,7306.54,6,-6,5.91,-5.91,6567.37,-3202.37,-25.9947,7306.54,6567.37,-3202.37,7306.54,1,-25.9947,7306.54
0.99,6,6,8121.19,-2.91323e-13,8121.19,1,-2.05531e-15,8121.19,-6,6,7811.43,2221.57,8121.19,1,15.8757,8121.19,-6,-6,8121.19,-1.00897e-12,8121.19,1,-7.11838e-15,8121.19,6,-6,7811.43,-2221.57,8121.19,1,-15.8757,8121.19,5,6,-311.087,265.215,408.796,0,-40.4489,408.796,6,5,-311.087,-265.215,408.796,0,40.4489,408.796,-6,-5,-311.087,265.215,408.796,0,-40.4489,408.796,-5,-6,-311.087,-265.215,408.796,0,40.4489,408.796,6,6,8121.19,-2.91323e-13,8121.19,1,-2.05531e-15,8121.19,-6,6,7811.43,2221.57,8121.19,1,15.8757,8121.19,-6,-6,8121.19,-1.00897e-12,8121.19,1,-7.11838e-15,8121.19,6,-6,7811.43,-2221.57,8121.19,1,-15.8757,8121.19,-6,5,-226.672,-340.197,408.796,0,56.3247,408.796,6,-6,7811.43,-2221.57,8121.19,1,-15.8757,8121.19,6,-7,373.664,-377.883,531.432,0,-45.3216,531.432,7,-6,373.664,-377.883,531.432,0,-45.3216,531.432,-6,6,7811.43,2221.57,8121.19,1,15.8757,8121.19,-7,6,373.664,377.883,531.432,0,45.3216,531.432,-6,7,373.664,377.883,531.432,0,45.3216,531.432,6,-5,-226.672,340.197,408.796,0,-56.3247,408.796,6,6,8121.19,-2.91323e-13,8121.19,1,-2.05531e-15,8121.19,-6,6,7811.43,2221.57,8121.19,1,15.8757,8121.19,-6,-6,8121.19,-1.00897e-12,8121.19,1,-7.11838e-15,8121.19,6,-6,7811.43,-2221.57,8121.19,1,-15.8757,8121.19,6,6,8121.19,-2.91323e-13,8121.19,1,-2.05531e-15,8121.19,-6,6,7811.43,2221.57,8121.19,1,15.8757,8121.19,-6,-6,8121.19,-1.00897e-12,8121.19,1,-7.11838e-15,8121.19,6,-6,7811.43,-2221.57,8121.19,1,-15.8757,8121.19,6,6,5.94,5.94,8121.19,-2.91323e-13,-2.05531e-15,8121.19,8121.19,-2.91323e-13,8121.19,1,-2.05531e-15,8121.19,-6,6,-5.94,5.94,7811.43,2221.57,15.8757,8121.19,7811.43,2221.57,8121.19,1,15.8757,8121.19,-6,-6,-5.94,-5.94,8121.19,-1.00897e-12,-7.11838e-15,8121.19,8121.19,-1.00897e-12,8121.19,1,-7.11838e-15,8121.19,6,-6,5.94,-5.94,7811.43,-2221.57,-15.8757,8121.19,7811.43,-2221.57,8121.19,1,-15.8757,8121.19
0.995,6,6,8957.36,-2.59348e-13,8957.36,1,-1.65892e-15,8957.36,-6,6,8875.14,1210.83,8957.36,1,7.76885,8957.36,-6,-6,8957.36,-1.14397e-12,8957.36,1,-7.31743e-15,8957.36,6,-6,8875.14,-1210.83,8957.36,1,-7.76885,8957.36,5,6,-173.594,161.888,237.366,0,-43.0016,237.366,6,5,-173.594,-161.888,237.366,0,43.0016,237.366,-5,-6,-173.594,-161.888,237.366,0,43.0016,237.366,-6,-5,-173.594,161.888,237.366,0,-43.0016,237.366,6,6,8957.36,-2.59348e-13,8957.36,1,-1.65892e-15,8957.36,-6,6,8875.14,1210.83,8957.36,1,7.76885,8957.36,-6,-6,8957.36,-1.14397e-12,8957.36,1,-7.31743e-15,8957.36,6,-6,8875.14,-1210.83,8957.36,1,-7.76885,8957.36,-6,5,-150.117,-183.868,237.366,0,50.7704,237.366,6,-6,8875.14,-1210.83,8957.36,1,-7.76885,8957.36,6,-7,245.505,-184.233,306.944,0,-36.8854,306.944,7,-6,245.505,-184.233,306.944,0,-36.8854,306.944,-6,6,8875.14,1210.83,8957.36,1,7.76885,8957.36,-6,7,245.505,184.233,306.944,0,36.8854,306.944,-7,6,245.505,184.233,306.944,0,36.8854,306.944,6,-5,-150.117,183.868,237.366,0,-50.7704,237.366,6,6,8957.36,-2.59348e-13,8957.36,1,-1.65892e-15,8957.36,-6,6,8875.14,1210.83,8957.36,1,7.76885,8957.36,-6,-6,8957.36,-1.14397e-12,8957.36,1,-7.31743e-15,8957.36,6,-6,8875.14,-1210.83,8957.36,1,-7.76885,8957.36,6,6,8957.36,-2.59348e-13,8957.36,1,-1.65892e-15,8957.36,-6,6,8875.14,1210.83,8957.36,1,7.76885,8957.36,-6,-6,8957.36,-1.14397e-12,8957.36,1,-7.31743e-15,8957.36,6,-6,8875.14,-1210.83,8957.36,1,-7.76885,8957.36,6,6,5.97,5.97,8957.36,-2.59348e-13,-1.65892e-15,8957.36,8957.36,-2.59348e-13,8957.36,1,-1.65892e-15,8957.36,-6,6,-5.97,5.97,8875.14,1210.83,7.76885,8957.36,8875.14,1210.83,8957.36,1,7.76885,8957.36,-6,-6,-5.97,-5.97,8957.36,-1.14397e-12,-7.31743e-15,8957.36,8957.36,-1.14397e-12,8957.36,1,-7.31743e-15,8957.36,6,-6,5.97,-5.97,8875.14,-1210.83,-7.76885,8957.36,8875.14,-1210.83,8957.36,1,-7.76885,8957.36
1,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1.005,6,6,9000.08,1.42109e-13,9000.08,1,9.04683e-16,9000.08,-6,6,8948.75,-959.797,9000.08,1,-6.12185,9000.08,-6,-6,9000.08,-1.47793e-12,9000.08,1,-9.40871e-15,9000.08,6,-6,8948.75,959.797,9000.08,1,6.12185,9000.08,7,6,-165.055,-252.311,301.503,0,56.8084,301.503,6,7,-165.055,252.311,301.503,0,-56.8084,301.503,-7,-6,-165.055,252.311,301.503,0,-56.8084,301.503,-6,-7,-165.055,-252.311,301.503,0,56.8084,301.503,6,6,9000.08,1.42109e-13,9000.08,1,9.04683e-16,9000.08,-6,6,8948.75,-959.797,9000.08,1,-6.12185,9000.08,-6,-6,9000.08,-1.47793e-12,9000.08,1,-9.40871e-15,9000.08,6,-6,8948.75,959.797,9000.08,1,6.12185,9000.08,-6,6,8948.75,-959.797,9000.08,1,-6.12185,9000.08,-6,-7,-165.055,-252.311,301.503,0,56.8084,301.503,7,-6,-137.206,-268.474,301.503,0,62.9303,301.503,6,-7,-137.206,-268.474,301.503,0,62.9303,301.503,-6,7,-137.206,268.474,301.503,0,-62.9303,301.503,-7,6,-137.206,268.474,301.503,0,-62.9303,301.503,-7,-6,-165.055,252.311,301.503,0,-56.8084,301.503,6,-6,8948.75,959.797,9000.08,1,6.12185,9000.08,6,6,9000.08,1.42109e-13,9000.08,1,9.04683e-16,9000.08,-6,6,8948.75,-959.797,9000.08,1,-6.12185,9000.08,-6,-6,9000.08,-1.47793e-12,9000.08,1,-9.40871e-15,9000.08,6,-6,8948.75,959.797,9000.08,1,6.12185,9000.08,6,6,9000.08,1.42109e-13,9000.08,1,9.04683e-16,9000.08,-6,6,8948.75,-959.797,9000.08,1,-6.12185,9000.08,-6,-6,9000.08,-1.47793e-12,9000.08,1,-9.40871e-15,9000.08,6,-6,8948.75,959.797,9000.08,1,6.12185,9000.08,6,6,6.03,6.03,9000.08,1.42109e-13,9.04683e-16,9000.08,9000.08,1.42109e-13,9000.08,1,9.04683e-16,9000.08,-6,6,-6.03,6.03,8948.75,-959.797,-6.12185,9000.08,8948.75,-959.797,9000.08,1,-6.12185,9000.08,-6,-6,-6.03,-6.03,9000.08,-1.47793e-12,-9.40871e-15,9000.08,9000.08,-1.47793e-12,9000.08,1,-9.40871e-15,9000.08,6,-6,6.03,-6.03,8948.75,959.797,6.12185,9000.08,8948.75,959.797,9000.08,1,6.12185,9000.08
1.01,6,6,8042.92,3.55271e-14,8042.92,1,2.53087e-16,8042.92,-6,6,7822.02,-1872.03,8042.92,1,-13.4593,8042.92,-6,-6,8042.92,-1.12266e-12,8042.92,1,-7.99754e-15,8042.92,6,-6,7822.02,1872.03,8042.92,1,13.4593,8042.92,6,7,-275.287,468.255,543.181,0,-59.5487,543.181,7,6,-275.287,-468.255,543.181,0,59.5487,543.181,-6,-7,-275.287,-468.255,543.181,0,59.5487,543.181,-7,-6,-275.287,468.255,543.181,0,-59.5487,543.181,6,6,8042.92,3.55271e-14,8042.92,1,2.53087e-16,8042.92,-6,6,7822.02,-1872.03,8042.92,1,-13.4593,8042.92,-6,-6,8042.92,-1.12266e-12,8042.92,1,-7.99754e-15,8042.92,6,-6,7822.02,1872.03,8042.92,1,13.4593,8042.92,7,6,-275.287,-468.255,543.181,0,59.5487,543.181,-6,6,7822.02,-1872.03,8042.92,1,-13.4593,8042.92,6,-7,-158.737,-519.469,543.181,0,73.0081,543.181,7,-6,-158.737,-519.469,543.181,0,73.0081,543.181,-6,7,-158.737,519.469,543.181,0,-73.0081,543.181,-7,6,-158.737,519.469,543.181,0,-73.0081,543.181,-7,-6,-275.287,468.255,543.181,0,-59.5487,543.181,6,-6,7822.02,1872.03,8042.92,1,13.4593,8042.92,6,6,8042.92,3.55271e-14,8042.92,1,2.53087e-16,8042.92,-6,6,7822.02,-1872.03,8042.92,1,-13.4593,8042.92,-6,-6,8042.92,-1.12266e-12,8042.92,1,-7.99754e-15,8042.92,6,-6,7822.02,1872.03,8042.92,1,13.4593,8042.92,6,6,8042.92,3.55271e-14,8042.92,1,2.53087e-16,8042.92,-6,6,7822.02,-1872.03,8042.92,1,-13.4593,8042.92,-6,-6,8042.92,-1.12266e-12,8042.92,1,-7.99754e-15,8042.92,6,-6,7822.02,1872.03,8042.92,1,13.4593,8042.92,6,6,6.06,6.06,8042.92,3.55271e-14,2.53087e-16,8042.92,8042.92,3.55271e-14,8042.92,1,2.53087e-16,8042.92,-6,6,-6.06,6.06,7822.02,-1872.03,-13.4593,8042.92,7822.02,-1872.03,8042.92,1,-13.4593,8042.92,-6,-6,-6.06,-6.06,8042.92,-1.12266e-12,-7.99754e-15,8042.92,8042.92,-1.12266e-12,8042.92,1,-7.99754e-15,8042.92,6,-6,6.06,-6.06,7822.02,1872.03,13.4593,8042.92,7822.02,1872.03,8042.92,1,13.4593,8042.92
1.015,6,6,7319.14,-4.40536e-13,7319.14,1,-3.44861e-15,7319.14,-6,6,6856.62,-2560.6,7319.14,1,-20.4781,7319.14,-6,-6,7319.14,-7.95808e-13,7319.14,1,-6.22975e-15,7319.14,6,-6,6856.62,2560.6,7319.14,1,20.4781,7319.14,6,7,-525.366,621.015,813.431,0,-49.7695,813.431,7,6,-525.366,-621.015,813.431,0,49.7695,813.431,-6,-7,-525.366,-621.015,813.431,0,49.7695,813.431,-7,-6,-525.366,621.015,813.431,0,-49.7695,813.431,6,6,7319.14,-4.40536e-13,7319.14,1,-3.44861e-15,7319.14,-6,6,6856.62,-2560.6,7319.14,1,-20.4781,7319.14,-6,-6,7319.14,-7.95808e-13,7319.14,1,-6.22975e-15,7319.14,6,-6,6856.62,2560.6,7319.14,1,20.4781,7319.14,-6,6,6856.62,-2560.6,7319.14,1,-20.4781,7319.14,-6,-7,-525.366,-621.015,813.431,0,49.7695,813.431,6,-7,-274.904,-765.57,813.431,0,70.2476,813.431,7,-6,-274.904,-765.57,813.431,0,70.2476,813.431,-6,7,-274.904,765.57,813.431,0,-70.2476,813.431,-7,6,-274.904,765.57,813.431,0,-70.2476,813.431,-7,-6,-525.366,621.015,813.431,0,-49.7695,813.431,6,-6,6856.62,2560.6,7319.14,1,20.4781,7319.14,6,6,7319.14,-4.40536e-13,7319.14,1,-3.44861e-15,7319.14,-6,6,6856.62,-2560.6,7319.14,1,-20.4781,7319.14,-6,-6,7319.14,-7.95808e-13,7319.14,1,-6.22975e-15,7319.14,6,-6,6856.62,2560.6,7319.14,1,20.4781,7319.14,6,6,7319.14,-4.40536e-13,7319.14,1,-3.44861e-15,7319.14,-6,6,6856.62,-2560.6,7319.14,1,-20.4781,7319.14,-6,-6,7319.14,-7.95808e-13,7319.14,1,-6.22975e-15,7319.14,6,-6,6856.62,2560.6,7319.14,1,20.4781,7319.14,6,6,6.09,6.09,7319.14,-4.40536e-13,-3.44861e-15,7319.14,7319.14,-4.40536e-13,7319.14,1,-3.44861e-15,7319.14,-6,6,-6.09,6.09,6856.62,-2560.6,-20.4781,7319.14,6856.62,-2560.6,7319.14,1,-20.4781,7319.14,-6,-6,-6.09,-6.09,7319.14,-7.95808e-13,-6.22975e-15,7319.14,7319.14,-7.95808e-13,7319.14,1,-6.22975e-15,7319.14,6,-6,6.09,-6.09,6856.62,2560.6,20.4781,7319.14,6856.62,2560.6,7319.14,1,20.4781,7319.14
1.02,6,6,6583.18,-2.41585e-13,6583.18,1,-2.1026e-15,6583.18,-6,6,5695.03,-3302.26,6583.18,1,-30.1072,6583.18,-6,-6,6583.18,-9.09495e-13,6583.18,1,-7.91566e-15,6583.18,6,-6,5695.03,3302.26,6583.18,1,30.1072,6583.18,6,7,-665.689,747.451,1000.91,0,-48.3114,1000.91,7,6,-665.689,-747.451,1000.91,0,48.3114,1000.91,-6,-7,-665.689,-747.451,1000.91,0,48.3114,1000.91,-7,-6,-665.689,747.451,1000.91,0,-48.3114,1000.91,6,6,6583.18,-2.41585e-13,6583.18,1,-2.1026e-15,6583.18,-6,6,5695.03,-3302.26,6583.18,1,-30.1072,6583.18,-6,-6,6583.18,-9.09495e-13,6583.18,1,-7.91566e-15,6583.18,6,-6,5695.03,3302.26,6583.18,1,30.1072,6583.18,7,6,-665.689,-747.451,1000.91,0,48.3114,1000.91,-6,6,5695.03,-3302.26,6583.18,1,-30.1072,6583.18,6,-7,-200.943,-980.534,1000.91,0,78.4186,1000.91,7,-6,-200.943,-980.534,1000.91,0,78.4186,1000.91,-6,7,-200.943,980.534,1000.91,0,-78.4186,1000.91,-7,6,-200.943,980.534,1000.91,0,-78.4186,1000.91,-7,-6,-665.689,747.451,1000.91,0,-48.3114,1000.91,6,-6,5695.03,3302.26,6583.18,1,30.1072,6583.18,6,6,6583.18,-2.41585e-13,6583.18,1,-2.1026e-15,6583.18,-6,6,5695.03,-3302.26,6583.18,1,-30.1072,6583.18,-6,-6,6583.18,-9.09495e-13,6583.18,1,-7.91566e-15,6583.18,6,-6,5695.03,3302.26,6583.18,1,30.1072,6583.18,6,6,6583.18,-2.41585e-13,6583.18,1,-2.1026e-15,6583.18,-6,6,5695.03,-3302.26,6583.18,1,-30.1072,6583.18,-6,-6,6583.18,-9.09495e-13,6583.18,1,-7.91566e-15,6583.18,6,-6,5695.03,3302.26,6583.18,1,30.1072,6583.18,6,6,6.12,6.12,6583.18,-2.41585e-13,-2.1026e-15,6583.18,6583.18,-2.41585e-13,6583.18,1,-2.1026e-15,6583.18,-6,6,-6.12,6.12,5695.03,-3302.26,-30.1072,6583.18,5695.03,-3302.26,6583.18,1,-30.1072,6583.18,-6,-6,-6.12,-6.12,6583.18,-9.09495e-13,-7.91566e-15,6583.18,6583.18,-9.09495e-13,6583.18,1,-7.91566e-15,6583.18,6,-6,6.12,-6.12,5695.03,3302.26,30.1072,6583.18,5695.03,3302.26,6583.18,1,30.1072,6583.18
1.025,6,6,6000.59,1.7053e-13,6000.59,1,1.62828e-15,6000.59,-6,6,4609.42,-3841.93,6000.59,1,-39.811,6000.59,-6,-6,6000.59,-6.39488e-13,6000.59,1,-6.10606e-15,6000.59,6,-6,4609.42,3841.93,6000.59,1,39.811,6000.59,6,7,-855.194,832.659,1193.6,0,-44.2351,1193.6,7,6,-855.194,-832.659,1193.6,0,44.2351,1193.6,-6,-7,-855.194,-832.659,1193.6,0,44.2351,1193.6,-7,-6,-855.194,832.659,1193.6,0,-44.2351,1193.6,6,6,6000.59,1.7053e-13,6000.59,1,1.62828e-15,6000.59,-6,6,4609.42,-3841.93,6000.59,1,-39.811,6000.59,-6,-6,6000.59,-6.39488e-13,6000.59,1,-6.10606e-15,6000.59,6,-6,4609.42,3841.93,6000.59,1,39.811,6000.59,7,6,-855.194,-832.659,1193.6,0,44.2351,1193.6,-6,6,4609.42,-3841.93,6000.59,1,-39.811,6000.59,7,-6,-123.809,-1187.16,1193.6,0,84.0461,1193.6,6,-7,-123.809,-1187.16,1193.6,0,84.0461,1193.6,6,7,-855.194,832.659,1193.6,0,-44.2351,1193.6,-6,7,-123.809,1187.16,1193.6,0,-84.0461,1193.6,-7,6,-123.809,1187.16,1193.6,0,-84.0461,1193.6,6,-6,4609.42,3841.93,6000.59,1,39.811,6000.59,6,6,6000.59,1.7053e-13,6000.59,1,1.62828e-15,6000.59,-6,6,4609.42,-3841.93,6000.59,1,-39.811,6000.59,-6,-6,6000.59,-6.39488e-13,6000.59,1,-6.10606e-15,6000.59,6,-6,4609.42,3841.93,6000.59,1,39.811,6000.59,6,6,6000.59,1.7053e-13,6000.59,1,1.62828e-15,6000.59,-6,6,4609.42,-3841.93,6000.59,1,-39.811,6000.59,-6,-6,6000.59,-6.39488e-13,6000.59,1,-6.10606e-15,6000.59,6,-6,4609.42,3841.93,6000.59,1,39.811,6000.59,6,6,6.15,6.15,6000.59,1.7053e-13,1.62828e-15,6000.59,6000.59,1.7053e-13,6000.59,1,1.62828e-15,6000.59,-6,6,-6.15,6.15,4609.42,-3841.93,-39.811,6000.59,4609.42,-3841.93,6000.59,1,-39.811,6000.59,-6,-6,-6.15,-6.15,6000.59,-6.39488e-13,-6.10606e-15,6000.59,6000.59,-6.39488e-13,6000.59,1,-6.10606e-15,6000.59,6,-6,6.15,-6.15,4609.42,3841.93,39.811,6000.59,4609.42,3841.93,6000.59,1,39.811,6000.59
1.03,6,6,5545.89,2.55795e-13,5545.89,1,2.64267e-15,5545.89,-6,6,3556.32,-4255.53,5545.89,1,-50.1146,5545.89,-6,-6,5545.89,-8.52651e-13,5545.89,1,-8.80892e-15,5545.89,6,-6,3556.32,4255.53,5545.89,1,50.1146,5545.89,6,7,-1023.82,849.964,1330.66,0,-39.699,1330.66,7,6,-1023.82,-849.964,1330.66,0,39.699,1330.66,-6,-7,-1023.82,-849.964,1330.66,0,39.699,1330.66,-7,-6,-1023.82,849.964,1330.66,0,-39.699,1330.66,6,6,5545.89,2.55795e-13,5545.89,1,2.64267e-15,5545.89,-6,6,3556.32,-4255.53,5545.89,1,-50.1146,5545.89,-6,-6,5545.89,-8.52651e-13,5545.89,1,-8.80892e-15,5545.89,6,-6,3556.32,4255.53,5545.89,1,50.1146,5545.89,7,6,-1023.82,-849.964,1330.66,0,39.699,1330.66,-6,6,3556.32,-4255.53,5545.89,1,-50.1146,5545.89,6,-7,-4.32744,-1330.65,1330.66,0,89.8137,1330.66,7,-6,-4.32744,-1330.65,1330.66,0,89.8137,1330.66,6,7,-1023.82,849.964,1330.66,0,-39.699,1330.66,-6,7,-4.32744,1330.65,1330.66,0,-89.8137,1330.66,-7,6,-4.32744,1330.65,1330.66,0,-89.8137,1330.66,6,-6,3556.32,4255.53,5545.89,1,50.1146,5545.89,6,6,5545.89,2.55795e-13,5545.89,1,2.64267e-15,5545.89,-6,6,3556.32,-4255.53,5545.89,1,-50.1146,5545.89,-6,-6,5545.89,-8.52651e-13,5545.89,1,-8.80892e-15,5545.89,6,-6,3556.32,4255.53,5545.89,1,50.1146,5545.89,6,6,5545.89,2.55795e-13,5545.89,1,2.64267e-15,5545.89,-6,6,3556.32,-4255.53,5545.89,1,-50.1146,5545.89,-6,-6,5545.89,-8.52651e-13,5545.89,1,-8.80892e-15,5545.89,6,-6,3556.32,4255.53,5545.89,1,50.1146,5545.89,6,6,6.18,6.18,5545.89,2.55795e-13,2.64267e-15,5545.89,5545.89,2.55795e-13,5545.89,1,2.64267e-15,5545.89,-6,6,-6.18,6.18,3556.32,-4255.53,-50.1146,5545.89,3556.32,-4255.53,5545.89,1,-50.1146,5545.89,-6,-6,-6.18,-6.18,5545.89,-8.52651e-13,-8.80892e-15,5545.89,5545.89,-8.52651e-13,5545.89,1,-8.80892e-15,5545.89,6,-6,6.18,-6.18,3556.32,4255.53,50.1146,5545.89,3556.32,4255.53,5545.89,1,50.1146,5545.89
1.035,6,6,5188.39,2.55795e-13,5188.39,1,2.82477e-15,5188.39,-6,6,2458.47,-4568.95,5188.39,1,-61.7161,5188.39,-6,-6,5188.39,-6.25278e-13,5188.39,1,-6.90499e-15,5188.39,6,-6,2458.47,4568.95,5188.39,1,61.7161,5188.39,7,6,-1305.06,-873.325,1570.31,0,33.7899,1570.31,6,7,-1305.06,873.325,1570.31,0,-33.7899,1570.31,-7,-6,-1305.06,873.325,1570.31,0,-33.7899,1570.31,-6,-7,-1305.06,-873.325,1570.31,0,33.7899,1570.31,6,6,5188.39,2.55795e-13,5188.39,1,2.82477e-15,5188.39,-6,6,2458.47,-4568.95,5188.39,1,-61.7161,5188.39,-6,-6,5188.39,-6.25278e-13,5188.39,1,-6.90499e-15,5188.39,6,-6,2458.47,4568.95,5188.39,1,61.7161,5188.39,-6,6,2458.47,-4568.95,5188.39,1,-61.7161,5188.39,-5,6,714.378,-962.041,1198.27,0,-53.4037,1198.27,7,-6,150.671,-1563.06,1570.31,0,-84.494,1570.31,6,-7,150.671,-1563.06,1570.31,0,-84.494,1570.31,-6,7,150.671,1563.06,1570.31,0,84.494,1570.31,-7,6,150.671,1563.06,1570.31,0,84.494,1570.31,6,-6,2458.47,4568.95,5188.39,1,61.7161,5188.39,5,-6,714.378,962.041,1198.27,0,53.4037,1198.27,6,6,5188.39,2.55795e-13,5188.39,1,2.82477e-15,5188.39,-6,6,2458.47,-4568.95,5188.39,1,-61.7161,5188.39,-6,-6,5188.39,-6.25278e-13,5188.39,1,-6.90499e-15,5188.39,6,-6,2458.47,4568.95,5188.39,1,61.7161,5188.39,6,6,5188.39,2.55795e-13,5188.39,1,2.82477e-15,5188.39,-6,6,2458.47,-4568.95,5188.39,1,-61.7161,5188.39,-6,-6,5188.39,-6.25278e-13,5188.39,1,-6.90499e-15,5188.39,6,-6,2458.47,4568.95,5188.39,1,61.7161,5188.39,6,6,6.21,6.21,5188.39,2.55795e-13,2.82477e-15,5188.39,5188.39,2.55795e-13,5188.39,1,2.82477e-15,5188.39,-6,6,-6.21,6.21,2458.47,-4568.95,-61.7161,5188.39,2458.47,-4568.95,5188.39,1,-61.7161,5188.39,-6,-6,-6.21,-6.21,5188.39,-6.25278e-13,-6.90499e-15,5188.39,5188.39,-6.25278e-13,5188.39,1,-6.90499e-15,5188.39,6,-6,6.21,-6.21,2458.47,4568.95,61.7161,5188.39,2458.47,4568.95,5188.39,1,61.7161,5188.39
1.04,6,6,4961.09,2.27374e-13,4961.09,1,2.62595e-15,4961.09,-6,6,1414.01,-4755.31,4961.09,1,-73.44,4961.09,-6,-6,4961.09,-9.09495e-13,4961.09,1,-1.05038e-14,4961.09,6,-6,1414.01,4755.31,4961.09,1,73.44,4961.09,7,6,-1537.07,-814.86,1739.7,0,27.9298,1739.7,6,7,-1537.07,814.86,1739.7,0,-27.9298,1739.7,-6,-7,-1537.07,-814.86,1739.7,0,27.9298,1739.7,-7,-6,-1537.07,814.86,1739.7,0,-27.9298,1739.7,6,6,4961.09,2.27374e-13,4961.09,1,2.62595e-15,4961.09,-6,6,1414.01,-4755.31,4961.09,1,-73.44,4961.09,-6,-6,4961.09,-9.09495e-13,4961.09,1,-1.05038e-14,4961.09,6,-6,1414.01,4755.31,4961.09,1,73.44,4961.09,-6,6,1414.01,-4755.31,4961.09,1,-73.44,4961.09,-5,6,713.318,-1129.41,1335.81,0,-57.7241,1335.81,6,-7,342.967,-1705.56,1739.7,0,-78.6302,1739.7,7,-6,342.967,-1705.56,1739.7,0,-78.6302,1739.7,-6,7,342.967,1705.56,1739.7,0,78.6302,1739.7,-7,6,342.967,1705.56,1739.7,0,78.6302,1739.7,6,-6,1414.01,4755.31,4961.09,1,73.44,4961.09,6,-5,713.318,1129.41,1335.81,0,57.7241,1335.81,6,6,4961.09,2.27374e-13,4961.09,1,2.62595e-15,4961.09,-6,6,1414.01,-4755.31,4961.09,1,-73.44,4961.09,-6,-6,4961.09,-9.09495e-13,4961.09,1,-1.05038e-14,4961.09,6,-6,1414.01,4755.31,4961.09,1,73.44,4961.09,6,6,4961.09,2.27374e-13,4961.09,1,2.62595e-15,4961.09,-6,6,1414.01,-4755.31,4961.09,1,-73.44,4961.09,-6,-6,4961.09,-9.09495e-13,4961.09,1,-1.05038e-14,4961.09,6,-6,1414.01,4755.31,4961.09,1,73.44,4961.09,6,6,6.24,6.24,4961.09,2.27374e-13,2.62595e-15,4961.09,4961.09,2.27374e-13,4961.09,1,2.62595e-15,4961.09,-6,6,-6.24,6.24,1414.01,-4755.31,-73.44,4961.09,1414.01,-4755.31,4961.09,1,-73.44,4961.09,-6,-6,-6.24,-6.24,4961.09,-9.09495e-13,-1.05038e-14,4961.09,4961.09,-9.09495e-13,4961.09,1,-1.05038e-14,4961.09,6,-6,6.24,-6.24,1414.01,4755.31,73.44,4961.09,1414.01,4755.31,4961.09,1,73.44,4961.09
1.045,6,6,4875.99,-5.68434e-14,4875.99,1,-6.67944e-16,4875.99,-6,6,417.252,-4858.11,4875.99,1,-85.091,4875.99,-6,-6,4875.99,-7.38964e-13,4875.99,1,-8.68327e-15,4875.99,6,-6,417.252,4858.11,4875.99,1,85.091,4875.99,6,7,-1782.09,721.719,1922.68,0,-22.0472,1922.68,7,6,-1782.09,-721.719,1922.68,0,22.0472,1922.68,-7,-6,-1782.09,721.719,1922.68,0,-22.0472,1922.68,-6,-7,-1782.09,-721.719,1922.68,0,22.0472,1922.68,6,6,4875.99,-5.68434e-14,4875.99,1,-6.67944e-16,4875.99,-6,-6,4875.99,-7.38964e-13,4875.99,1,-8.68327e-15,4875.99,-6,-5,1394.27,-586.173,1512.47,0,-22.8027,1512.47,-5,-6,1394.27,586.173,1512.47,0,22.8027,1512.47,-6,6,417.252,-4858.11,4875.99,1,-85.091,4875.99,-6,5,703.334,-1338.99,1512.47,0,-62.2883,1512.47,6,-7,566.574,-1837.31,1922.68,0,-72.8617,1922.68,7,-6,566.574,-1837.31,1922.68,0,-72.8617,1922.68,-6,7,566.574,1837.31,1922.68,0,72.8617,1922.68,-7,6,566.574,1837.31,1922.68,0,72.8617,1922.68,6,-6,417.252,4858.11,4875.99,1,85.091,4875.99,5,-6,703.334,1338.99,1512.47,0,62.2883,1512.47,6,6,4875.99,-5.68434e-14,4875.99,1,-6.67944e-16,4875.99,-6,6,417.252,-4858.11,4875.99,1,-85.091,4875.99,-6,-6,4875.99,-7.38964e-13,4875.99,1,-8.68327e-15,4875.99,6,-6,417.252,4858.11,4875.99,1,85.091,4875.99,6,6,4875.99,-5.68434e-14,4875.99,1,-6.67944e-16,4875.99,-6,6,417.252,-4858.11,4875.99,1,-85.091,4875.99,-6,-6,4875.99,-7.38964e-13,4875.99,1,-8.68327e-15,4875.99,6,-6,417.252,4858.11,4875.99,1,85.091,4875.99,6,6,6.27,6.27,4875.99,-5.68434e-14,-6.67944e-16,4875.99,4875.99,-5.68434e-14,4875.99,1,-6.67944e-16,4875.99,-6,6,-6.27,6.27,417.252,-4858.11,-85.091,4875.99,417.252,-4858.11,4875.99,1,-85.091,4875.99,-6,-6,-6.27,-6.27,4875.99,-7.38964e-13,-8.68327e-15,4875.99,4875.99,-7.38964e-13,4875.99,1,-8.68327e-15,4875.99,6,-6,6.27,-6.27,417.252,4858.11,85.091,4875.99,417.252,4858.11,4875.99,1,85.091,4875.99
1.05,6,6,4833.23,-1.13687e-13,4833.23,1,-1.34771e-15,4833.23,-6,6,-420.551,-4814.9,4833.23,1,85.0082,4833.23,-6,-6,4833.23,-5.96856e-13,4833.23,1,-7.07546e-15,4833.23,6,-6,-420.551,4814.9,4833.23,1,-85.0082,4833.23,7,6,-1974.46,-745.377,2110.47,0,20.6819,2110.47,6,7,-1974.46,745.377,2110.47,0,-20.6819,2110.47,-7,-6,-1974.46,745.377,2110.47,0,-20.6819,2110.47,-6,-7,-1974.46,-745.377,2110.47,0,20.6819,2110.47,6,6,4833.23,-1.13687e-13,4833.23,1,-1.34771e-15,4833.23,5,6,1412.83,-785.678,1616.59,0,-29.0786,1616.59,6,5,1412.83,785.678,1616.59,0,29.0786,1616.59,-6,-6,4833.23,-5.96856e-13,4833.23,1,-7.07546e-15,4833.23,-6,6,-420.551,-4814.9,4833.23,1,85.0082,4833.23,-5,6,659.764,-1475.83,1616.59,0,-65.9132,1616.59,7,-6,914.353,-1902.12,2110.47,0,-64.3263,2110.47,6,-7,914.353,-1902.12,2110.47,0,-64.3263,2110.47,-6,7,914.353,1902.12,2110.47,0,64.3263,2110.47,-7,6,914.353,1902.12,2110.47,0,64.3263,2110.47,6,-6,-420.551,4814.9,4833.23,1,-85.0082,4833.23,5,-6,659.764,1475.83,1616.59,0,65.9132,1616.59,6,6,4833.23,-1.13687e-13,4833.23,1,-1.34771e-15,4833.23,-6,6,-420.551,-4814.9,4833.23,1,85.0082,4833.23,-6,-6,4833.23,-5.96856e-13,4833.23,1,-7.07546e-15,4833.23,6,-6,-420.551,4814.9,4833.23,1,-85.0082,4833.23,6,6,4833.23,-1.13687e-13,4833.23,1,-1.34771e-15,4833.23,-6,6,-420.551,-4814.9,4833.23,1,85.0082,4833.23,-6,-6,4833.23,-5.96856e-13,4833.23,1,-7.07546e-15,4833.23,6,-6,-420.551,4814.9,4833.23,1,-85.0082,4833.23,6,6,6.3,6.3,4833.23,-1.13687e-13,-1.34771e-15,4833.23,4833.23,-1.13687e-13,4833.23,1,-1.34771e-15,4833.23,-6,6,-6.3,6.3,-420.551,-4814.9,85.0082,4833.23,-420.551,-4814.9,4833.23,1,85.0082,4833.23,-6,-6,-6.3,-6.3,4833.23,-5.96856e-13,-7.07546e-15,4833.23,4833.23,-5.96856e-13,4833.23,1,-7.07546e-15,4833.23,6,-6,6.3,-6.3,-420.551,4814.9,-85.0082,4833.23,-420.551,4814.9,4833.23,1,-85.0082,4833.23
1.055,6,6,4589.16,8.52651e-14,4589.16,1,1.06454e-15,4589.16,-6,6,-1020.29,-4474.31,4589.16,1,77.1544,4589.16,-6,-6,4589.16,-9.66338e-13,4589.16,1,-1.20647e-14,4589.16,6,-6,-1020.29,4474.31,4589.16,1,-77.1544,4589.16,6,7,-2118.92,856.408,2285.45,0,-22.0071,2285.45,7,6,-2118.92,-856.408,2285.45,0,22.0071,2285.45,-7,-6,-2118.92,856.408,2285.45,0,-22.0071,2285.45,-6,-7,-2118.92,-856.408,2285.45,0,22.0071,2285.45,6,6,4589.16,8.52651e-14,4589.16,1,1.06454e-15,4589.16,-6,7,1306.06,1875.49,2285.45,0,55.1472,2285.45,-7,6,1306.06,1875.49,2285.45,0,55.1472,2285.45,-6,-6,4589.16,-9.66338e-13,4589.16,1,-1.20647e-14,4589.16,-6,6,-1020.29,-4474.31,4589.16,1,77.1544,4589.16,-5,6,610.264,-1426.04,1551.13,0,-66.8318,1551.13,6,-7,1306.06,-1875.49,2285.45,0,-55.1472,2285.45,7,-6,1306.06,-1875.49,2285.45,0,-55.1472,2285.45,-6,7,1306.06,1875.49,2285.45,0,55.1472,2285.45,-7,6,1306.06,1875.49,2285.45,0,55.1472,2285.45,6,-6,-1020.29,4474.31,4589.16,1,-77.1544,4589.16,6,-5,610.264,1426.04,1551.13,0,66.8318,1551.13,6,6,4589.16,8.52651e-14,4589.16,1,1.06454e-15,4589.16,-6,6,-1020.29,-4474.31,4589.16,1,77.1544,4589.16,-6,-6,4589.16,-9.66338e-13,4589.16,1,-1.20647e-14,4589.16,6,-6,-1020.29,4474.31,4589.16,1,-77.1544,4589.16,6,6,4589.16,8.52651e-14,4589.16,1,1.06454e-15,4589.16,-6,6,-1020.29,-4474.31,4589.16,1,77.1544,4589.16,-6,-6,4589.16,-9.66338e-13,4589.16,1,-1.20647e-14,4589.16,6,-6,-1020.29,4474.31,4589.16,1,-77.1544,4589.16,6,6,6.33,6.33,4589.16,8.52651e-14,1.06454e-15,4589.16,4589.16,8.52651e-14,4589.16,1,1.06454e-15,4589.16,-6,6,-6.33,6.33,-1020.29,-4474.31,77.1544,4589.16,-1020.29,-4474.31,4589.16,1,77.1544,4589.16,-6,-6,-6.33,-6.33,4589.16,-9.66338e-13,-1.20647e-14,4589.16,4589.16,-9.66338e-13,4589.16,1,-1.20647e-14,4589.16,6,-6,6.33,-6.33,-1020.29,4474.31,-77.1544,4589.16,-1020.29,4474.31,4589.16,1,-77.1544,4589.16
1.06,6,6,4320.88,2.84217e-13,4320.88,1,3.76877e-15,4320.88,-6,6,-1530.1,-4040.9,4320.88,1,69.2606,4320.88,-6,-6,4320.88,-5.96856e-13,4320.88,1,-7.91443e-15,4320.88,6,-6,-1530.1,4040.9,4320.88,1,-69.2606,4320.88,6,7,-2206.84,1018.32,2430.46,0,-24.7705,2430.46,7,6,-2206.84,-1018.32,2430.46,0,24.7705,2430.46,-7,-6,-2206.84,1018.32,2430.46,0,-24.7705,2430.46,-6,-7,-2206.84,-1018.32,2430.46,0,24.7705,2430.46,6,6,4320.88,2.84217e-13,4320.88,1,3.76877e-15,4320.88,-6,7,1733.82,1703.23,2430.46,0,44.4901,2430.46,-7,6,1733.82,1703.23,2430.46,0,44.4901,2430.46,-6,-6,4320.88,-5.96856e-13,4320.88,1,-7.91443e-15,4320.88,-6,6,-1530.1,-4040.9,4320.88,1,69.2606,4320.88,-6,5,500.086,-1370.19,1458.6,0,-69.9491,1458.6,7,-6,1733.82,-1703.23,2430.46,0,-44.4901,2430.46,6,-7,1733.82,-1703.23,2430.46,0,-44.4901,2430.46,-7,6,1733.82,1703.23,2430.46,0,44.4901,2430.46,-6,7,1733.82,1703.23,2430.46,0,44.4901,2430.46,6,-6,-1530.1,4040.9,4320.88,1,-69.2606,4320.88,6,-5,500.086,1370.19,1458.6,0,69.9491,1458.6,6,6,4320.88,2.84217e-13,4320.88,1,3.76877e-15,4320.88,-6,6,-1530.1,-4040.9,4320.88,1,69.2606,4320.88,-6,-6,4320.88,-5.96856e-13,4320.88,1,-7.91443e-15,4320.88,6,-6,-1530.1,4040.9,4320.88,1,-69.2606,4320.88,6,6,4320.88,2.84217e-13,4320.88,1,3.76877e-15,4320.88,-6,6,-1530.1,-4040.9,4320.88,1,69.2606,4320.88,-6,-6,4320.88,-5.96856e-13,4320.88,1,-7.91443e-15,4320.88,6,-6,-1530.1,4040.9,4320.88,1,-69.2606,4320.88,6,6,6.36,6.36,4320.88,2.84217e-13,3.76877e-15,4320.88,4320.88,2.84217e-13,4320.88,1,3.76877e-15,4320.88,-6,6,-6.36,6.36,-1530.1,-4040.9,69.2606,4320.88,-1530.1,-4040.9,4320.88,1,69.2606,4320.88,-6,-6,-6.36,-6.36,4320.88,-5.96856e-13,-7.91443e-15,4320.88,4320.88,-5.96856e-13,4320.88,1,-7.91443e-15,4320.88,6,-6,6.36,-6.36,-1530.1,4040.9,-69.2606,4320.88,-1530.1,4040.9,4320.88,1,-69.2606,4320.88
1.065,6,6,4001.64,1.42109e-13,4001.64,1,2.03472e-15,4001.64,-6,6,-1879.07,-3533.02,4001.64,1,61.9933,4001.64,-6,-6,4001.64,-3.97904e-13,4001.64,1,-5.69721e-15,4001.64,6,-6,-1879.07,3533.02,4001.64,1,-61.9933,4001.64,6,7,-2283.41,1199.35,2579.22,0,-27.7106,2579.22,7,6,-2283.41,-1199.35,2579.22,0,27.7106,2579.22,-7,-6,-2283.41,1199.35,2579.22,0,-27.7106,2579.22,-6,-7,-2283.41,-1199.35,2579.22,0,27.7106,2579.22,6,6,4001.64,1.42109e-13,4001.64,1,2.03472e-15,4001.64,-6,7,2131.13,1452.81,2579.22,0,34.2827,2579.22,-7,6,2131.13,1452.81,2579.22,0,34.2827,2579.22,-6,-6,4001.64,-3.97904e-13,4001.64,1,-5.69721e-15,4001.64,-6,6,-1879.07,-3533.02,4001.64,1,61.9933,4001.64,-5,6,390.854,-1241.04,1301.13,0,-72.5186,1301.13,7,-6,2131.13,-1452.81,2579.22,0,-34.2827,2579.22,6,-7,2131.13,-1452.81,2579.22,0,-34.2827,2579.22,-6,7,2131.13,1452.81,2579.22,0,34.2827,2579.22,-7,6,2131.13,1452.81,2579.22,0,34.2827,2579.22,6,-6,-1879.07,3533.02,4001.64,1,-61.9933,4001.64,6,-5,390.854,1241.04,1301.13,0,72.5186,1301.13,6,6,4001.64,1.42109e-13,4001.64,1,2.03472e-15,4001.64,-6,6,-1879.07,-3533.02,4001.64,1,61.9933,4001.64,-6,-6,4001.64,-3.97904e-13,4001.64,1,-5.69721e-15,4001.64,6,-6,-1879.07,3533.02,4001.64,1,-61.9933,4001.64,6,6,4001.64,1.42109e-13,4001.64,1,2.03472e-15,4001.64,-6,6,-1879.07,-3533.02,4001.64,1,61.9933,4001.64,-6,-6,4001.64,-3.97904e-13,4001.64,1,-5.69721e-15,4001.64,6,-6,-1879.07,3533.02,4001.64,1,-61.9933,4001.64,6,6,6.39,6.39,4001.64,1.42109e-13,2.03472e-15,4001.64,4001.64,1.42109e-13,4001.64,1,2.03472e-15,4001.64,-6,6,-6.39,6.39,-1879.07,-3533.02,61.9933,4001.64,-1879.07,-3533.02,4001.64,1,61.9933,4001.64,-6,-6,-6.39,-6.39,4001.64,-3.97904e-13,-5.69721e-15,4001.64,4001.64,-3.97904e-13,4001.64,1,-5.69721e-15,4001.64,6,-6,6.39,-6.39,-1879.07,3533.02,-61.9933,4001.64,-1879.07,3533.02,4001.64,1,-61.9933,4001.64
1.07,6,6,3669.24,-1.56319e-13,3669.24,1,-2.44095e-15,3669.24,-6,6,-2125.17,-2991.15,3669.24,1,54.6068,3669.24,-6,-6,3669.24,-6.82121e-13,3669.24,1,-1.06514e-14,3669.24,6,-6,-2125.17,2991.15,3669.24,1,-54.6068,3669.24,6,7,-2299.02,1326.18,2654.1,0,-29.9783,2654.1,7,6,-2299.02,-1326.18,2654.1,0,29.9783,2654.1,-7,-6,-2299.02,1326.18,2654.1,0,-29.9783,2654.1,-6,-7,-2299.02,-1326.18,2654.1,0,29.9783,2654.1,6,6,3669.24,-1.56319e-13,3669.24,1,-2.44095e-15,3669.24,-6,7,2412.65,1106.05,2654.1,0,24.6285,2654.1,-7,6,2412.65,1106.05,2654.1,0,24.6285,2654.1,-6,-6,3669.24,-6.82121e-13,3669.24,1,-1.06514e-14,3669.24,7,6,-2299.02,-1326.18,2654.1,0,29.9783,2654.1,-6,6,-2125.17,-2991.15,3669.24,1,54.6068,3669.24,-5,6,223.182,-1125.07,1146.99,0,-78.7798,1146.99,-6,-7,-2299.02,-1326.18,2654.1,0,29.9783,2654.1,6,7,-2299.02,1326.18,2654.1,0,-29.9783,2654.1,-7,-6,-2299.02,1326.18,2654.1,0,-29.9783,2654.1,6,-6,-2125.17,2991.15,3669.24,1,-54.6068,3669.24,5,-6,223.182,1125.07,1146.99,0,78.7798,1146.99,6,6,3669.24,-1.56319e-13,3669.24,1,-2.44095e-15,3669.24,-6,6,-2125.17,-2991.15,3669.24,1,54.6068,3669.24,-6,-6,3669.24,-6.82121e-13,3669.24,1,-1.06514e-14,3669.24,6,-6,-2125.17,2991.15,3669.24,1,-54.6068,3669.24,6,6,3669.24,-1.56319e-13,3669.24,1,-2.44095e-15,3669.24,-6,6,-2125.17,-2991.15,3669.24,1,54.6068,3669.24,-6,-6,3669.24,-6.82121e-13,3669.24,1,-1.06514e-14,3669.24,6,-6,-2125.17,2991.15,3669.24,1,-54.6068,3669.24,6,6,6.42,6.42,3669.24,-1.56319e-13,-2.44095e-15,3669.24,3669.24,-1.56319e-13,3669.24,1,-2.44095e-15,3669.24,-6,6,-6.42,6.42,-2125.17,-2991.15,54.6068,3669.24,-2125.17,-2991.15,3669.24,1,54.6068,3669.24,-6,-6,-6.42,-6.42,3669.24,-6.82121e-13,-1.06514e-14,3669.24,3669.24,-6.82121e-13,3669.24,1,-1.06514e-14,3669.24,6,-6,6.42,-6.42,-2125.17,2991.15,-54.6068,3669.24,-2125.17,2991.15,3669.24,1,-54.6068,3669.24
1.075,6,6,3262.61,0,3262.61,1,0,3262.61,-6,6,-2225.06,-2386.16,3262.61,1,47.0009,3262.61,-6,-6,3262.61,-6.82121e-13,3262.61,1,-1.19789e-14,3262.61,6,-6,-2225.06,2386.16,3262.61,1,-47.0009,3262.61,6,7,-2285.58,1396.12,2678.25,0,-31.4183,2678.25,7,6,-2285.58,-1396.12,2678.25,0,31.4183,2678.25,-7,-6,-2285.58,1396.12,2678.25,0,-31.4183,2678.25,-6,-7,-2285.58,-1396.12,2678.25,0,31.4183,2678.25,6,6,3262.61,0,3262.61,1,0,3262.61,-6,7,2579.81,719.45,2678.25,0,15.5826,2678.25,-7,6,2579.81,719.45,2678.25,0,15.5826,2678.25,-6,-6,3262.61,-6.82121e-13,3262.61,1,-1.19789e-14,3262.61,7,6,-2285.58,-1396.12,2678.25,0,31.4183,2678.25,-6,6,-2225.06,-2386.16,3262.61,1,47.0009,3262.61,-6,5,70.9214,-969.044,971.636,0,-85.8142,971.636,-6,-7,-2285.58,-1396.12,2678.25,0,31.4183,2678.25,6,7,-2285.58,1396.12,2678.25,0,-31.4183,2678.25,-7,-6,-2285.58,1396.12,2678.25,0,-31.4183,2678.25,6,-6,-2225.06,2386.16,3262.61,1,-47.0009,3262.61,5,-6,70.9214,969.044,971.636,0,85.8142,971.636,6,6,3262.61,0,3262.61,1,0,3262.61,-6,6,-2225.06,-2386.16,3262.61,1,47.0009,3262.61,-6,-6,3262.61,-6.82121e-13,3262.61,1,-1.19789e-14,3262.61,6,-6,-2225.06,2386.16,3262.61,1,-47.0009,3262.61,6,6,3262.61,0,3262.61,1,0,3262.61,-6,6,-2225.06,-2386.16,3262.61,1,47.0009,3262.61,-6,-6,3262.61,-6.82121e-13,3262.61,1,-1.19789e-14,3262.61,6,-6,-2225.06,2386.16,3262.61,1,-47.0009,3262.61,6,6,6.45,6.45,3262.61,0,0,3262.61,3262.61,0,3262.61,1,0,3262.61,-6,6,-6.45,6.45,-2225.06,-2386.16,47.0009,3262.61,-2225.06,-2386.16,3262.61,1,47.0009,3262.61,-6,-6,-6.45,-6.45,3262.61,-6.82121e-13,-1.19789e-14,3262.61,3262.61,-6.82121e-13,3262.61,1,-1.19789e-14,3262.61,6,-6,6.45,-6.45,-2225.06,2386.16,-47.0009,3262.61,-2225.06,2386.16,3262.61,1,-47.0009,3262.61
1.08,6,6,2954.84,-5.68434e-14,2954.84,1,-1.10222e-15,2954.84,-6,6,-2313.67,-1837.93,2954.84,1,38.463,2954.84,-6,-6,2954.84,-5.11591e-13,2954.84,1,-9.92e-15,2954.84,6,-6,-2313.67,1837.93,2954.84,1,-38.463,2954.84,6,7,-2289.9,1446.36,2708.44,0,-32.2776,2708.44,-6,6,-2313.67,-1837.93,2954.84,1,38.463,2954.84,-6,-7,-2289.9,-1446.36,2708.44,0,32.2776,2708.44,6,-6,-2313.67,1837.93,2954.84,1,-38.463,2954.84,6,6,2954.84,-5.68434e-14,2954.84,1,-1.10222e-15,2954.84,-6,7,2692.67,291.821,2708.44,0,6.18535,2708.44,-7,6,2692.67,291.821,2708.44,0,6.18535,2708.44,-6,-6,2954.84,-5.11591e-13,2954.84,1,-9.92e-15,2954.84,7,6,-2289.9,-1446.36,2708.44,0,32.2776,2708.44,-6,6,-2313.67,-1837.93,2954.84,1,38.463,2954.84,-6,-7,-2289.9,-1446.36,2708.44,0,32.2776,2708.44,7,-7,-2229.57,-1091.88,2482.58,0,26.0923,2482.58,6,7,-2289.9,1446.36,2708.44,0,-32.2776,2708.44,-7,7,-2229.57,1091.88,2482.58,0,-26.0923,2482.58,-7,-6,-2289.9,1446.36,2708.44,0,-32.2776,2708.44,6,-6,-2313.67,1837.93,2954.84,1,-38.463,2954.84,6,6,2954.84,-5.68434e-14,2954.84,1,-1.10222e-15,2954.84,-6,6,-2313.67,-1837.93,2954.84,1,38.463,2954.84,-6,-6,2954.84,-5.11591e-13,2954.84,1,-9.92e-15,2954.84,6,-6,-2313.67,1837.93,2954.84,1,-38.463,2954.84,6,6,2954.84,-5.68434e-14,2954.84,1,-1.10222e-15,2954.84,-6,6,-2313.67,-1837.93,2954.84,1,38.463,2954.84,-6,-6,2954.84,-5.11591e-13,2954.84,1,-9.92e-15,2954.84,6,-6,-2313.67,1837.93,2954.84,1,-38.463,2954.84,6,6,6.48,6.48,2954.84,-5.68434e-14,-1.10222e-15,2954.84,2954.84,-5.68434e-14,2954.84,1,-1.10222e-15,2954.84,-6,6,-6.48,6.48,-2313.67,-1837.93,38.463,2954.84,-2313.67,-1837.93,2954.84,1,38.463,2954.84,-6,-6,-6.48,-6.48,2954.84,-5.11591e-13,-9.92e-15,2954.84,2954.84,-5.11591e-13,2954.84,1,-9.92e-15,2954.84,6,-6,6.48,-6.48,-2313.67,1837.93,-38.463,2954.84,-2313.67,1837.93,2954.84,1,-38.463,2954.84
1.085,6,6,2562.39,-1.42109e-13,2562.39,0,-3.17758e-15,2562.39,-6,6,-2221.27,-1277.43,2562.39,0,29.9027,2562.39,-6,-6,2562.39,-4.54747e-13,2562.39,0,-1.01683e-14,2562.39,6,-6,-2221.27,1277.43,2562.39,0,-29.9027,2562.39,6,7,-2261.73,1444.48,2683.65,0,-32.5649,2683.65,-7,7,-2295.93,1621.22,2810.64,1,-35.227,2810.64,-6,-7,-2261.73,-1444.48,2683.65,0,32.5649,2683.65,7,-7,-2295.93,-1621.22,2810.64,1,35.227,2810.64,7,7,2810.64,-8.52651e-14,2810.64,1,-1.73816e-15,2810.64,-6,7,2680.75,-124.646,2683.65,0,-2.66214,2683.65,-7,6,2680.75,-124.646,2683.65,0,-2.66214,2683.65,-7,-7,2810.64,-5.11591e-13,2810.64,1,-1.04289e-14,2810.64,7,6,-2261.73,-1444.48,2683.65,0,32.5649,2683.65,-6,6,-2221.27,-1277.43,2562.39,0,29.9027,2562.39,-6,-7,-2261.73,-1444.48,2683.65,0,32.5649,2683.65,7,-7,-2295.93,-1621.22,2810.64,1,35.227,2810.64,6,7,-2261.73,1444.48,2683.65,0,-32.5649,2683.65,-7,7,-2295.93,1621.22,2810.64,1,-35.227,2810.64,-7,-6,-2261.73,1444.48,2683.65,0,-32.5649,2683.65,6,-6,-2221.27,1277.43,2562.39,0,-29.9027,2562.39,7,7,2810.64,-8.52651e-14,2810.64,1,-1.73816e-15,2810.64,-7,7,-2295.93,1621.22,2810.64,1,-35.227,2810.64,-7,-7,2810.64,-5.11591e-13,2810.64,1,-1.04289e-14,2810.64,7,-7,-2295.93,-1621.22,2810.64,1,35.227,2810.64,7,7,2810.64,-8.52651e-14,2810.64,1,-1.73816e-15,2810.64,-7,7,-2295.93,1621.22,2810.64,1,-35.227,2810.64,-7,-7,2810.64,-5.11591e-13,2810.64,1,-1.04289e-14,2810.64,7,-7,-2295.93,-1621.22,2810.64,1,35.227,2810.64,7,7,6.51,6.51,2562.39,-1.42109e-13,-3.17758e-15,2562.39,2810.64,-8.52651e-14,2810.64,1,-1.73816e-15,2810.64,-7,7,-6.51,6.51,-2221.27,-1277.43,29.9027,2562.39,-2295.93,1621.22,2810.64,1,-35.227,2810.64,-7,-7,-6.51,-6.51,2562.39,-4.54747e-13,-1.01683e-14,2562.39,2810.64,-5.11591e-13,2810.64,1,-1.04289e-14,2810.64,7,-7,6.51,-6.51,-2221.27,1277.43,-29.9027,2562.39,-2295.93,-1621.22,2810.64,1,35.227,2810.64
1.09,6,6,2249.12,9.9476e-14,2249.12,0,2.53413e-15,2249.12,-6,6,-2130.11,-721.919,2249.12,0,18.7221,2249.12,-6,-6,2249.12,-4.54747e-13,2249.12,0,-1.15846e-14,2249.12,6,-6,-2130.11,721.919,2249.12,0,-18.7221,2249.12,6,7,-2284.75,1377.14,2667.69,0,-31.0797,2667.69,-7,7,-2297.59,2175.56,3164.17,1,-43.4373,3164.17,-7,-6,-2284.75,1377.14,2667.69,0,-31.0797,2667.69,7,-7,-2297.59,-2175.56,3164.17,1,43.4373,3164.17,7,7,3164.17,1.13687e-13,3164.17,1,2.0586e-15,3164.17,-6,7,2605.89,-570.92,2667.69,0,-12.3576,2667.69,-7,6,2605.89,-570.92,2667.69,0,-12.3576,2667.69,-7,-7,3164.17,-6.25278e-13,3164.17,1,-1.13223e-14,3164.17,7,6,-2284.75,-1377.14,2667.69,0,31.0797,2667.69,7,4,-173.841,-897.692,914.37,0,79.0402,914.37,-6,-7,-2284.75,-1377.14,2667.69,0,31.0797,2667.69,7,-7,-2297.59,-2175.56,3164.17,1,43.4373,3164.17,6,7,-2284.75,1377.14,2667.69,0,-31.0797,2667.69,-7,7,-2297.59,2175.56,3164.17,1,-43.4373,3164.17,-7,-6,-2284.75,1377.14,2667.69,0,-31.0797,2667.69,-7,-4,-173.841,897.692,914.37,0,-79.0402,914.37,7,7,3164.17,1.13687e-13,3164.17,1,2.0586e-15,3164.17,-7,7,-2297.59,2175.56,3164.17,1,-43.4373,3164.17,-7,-7,3164.17,-6.25278e-13,3164.17,1,-1.13223e-14,3164.17,7,-7,-2297.59,-2175.56,3164.17,1,43.4373,3164.17,7,7,3164.17,1.13687e-13,3164.17,1,2.0586e-15,3164.17,-7,7,-2297.59,2175.56,3164.17,1,-43.4373,3164.17,-7,-7,3164.17,-6.25278e-13,3164.17,1,-1.13223e-14,3164.17,7,-7,-2297.59,-2175.56,3164.17,1,43.4373,3164.17,7,7,6.54,6.54,2249.12,9.9476e-14,2.53413e-15,2249.12,3164.17,1.13687e-13,3164.17,1,2.0586e-15,3164.17,-7,7,-6.54,6.54,-2130.11,-721.919,18.7221,2249.12,-2297.59,2175.56,3164.17,1,-43.4373,3164.17,-7,-7,-6.54,-6.54,2249.12,-4.54747e-13,-1.15846e-14,2249.12,3164.17,-6.25278e-13,3164.17,1,-1.13223e-14,3164.17,7,-7,6.54,-6.54,-2130.11,721.919,-18.7221,2249.12,-2297.59,-2175.56,3164.17,1,43.4373,3164.17
1.095,6,6,2002.47,-7.10543e-14,2002.47,0,-2.03305e-15,2002.47,-6,6,-1983.46,-275.238,2002.47,0,7.90027,2002.47,-6,-6,2002.47,-3.41061e-13,2002.47,0,-9.75863e-15,2002.47,6,-6,-1983.46,275.238,2002.47,0,-7.90027,2002.47,6,7,-2314.93,1272.14,2641.45,0,-28.7904,2641.45,7,6,-2314.93,-1272.14,2641.45,0,28.7904,2641.45,-7,-6,-2314.93,1272.14,2641.45,0,-28.7904,2641.45,-6,-7,-2314.93,-1272.14,2641.45,0,28.7904,2641.45,7,7,3484.32,2.55795e-13,3484.32,1,4.20627e-15,3484.32,-6,7,2467.81,-941.879,2641.45,0,-20.8901,2641.45,-7,-7,3484.32,-5.11591e-13,3484.32,1,-8.41254e-15,3484.32,6,-7,2467.81,941.879,2641.45,0,20.8901,2641.45,7,6,-2314.93,-1272.14,2641.45,0,28.7904,2641.45,7,4,-63.2448,-1060.23,1062.12,0,86.5863,1062.12,-6,-7,-2314.93,-1272.14,2641.45,0,28.7904,2641.45,7,-7,-2254.53,-2656.62,3484.32,1,49.6805,3484.32,6,7,-2314.93,1272.14,2641.45,0,-28.7904,2641.45,-7,7,-2254.53,2656.62,3484.32,1,-49.6805,3484.32,-7,-6,-2314.93,1272.14,2641.45,0,-28.7904,2641.45,-7,-4,-63.2448,1060.23,1062.12,0,-86.5863,1062.12,7,7,3484.32,2.55795e-13,3484.32,1,4.20627e-15,3484.32,-7,7,-2254.53,2656.62,3484.32,1,-49.6805,3484.32,-7,-7,3484.32,-5.11591e-13,3484.32,1,-8.41254e-15,3484.32,7,-7,-2254.53,-2656.62,3484.32,1,49.6805,3484.32,7,7,3484.32,2.55795e-13,3484.32,1,4.20627e-15,3484.32,-7,7,-2254.53,2656.62,3484.32,1,-49.6805,3484.32,-7,-7,3484.32,-5.11591e-13,3484.32,1,-8.41254e-15,3484.32,7,-7,-2254.53,-2656.62,3484.32,1,49.6805,3484.32,7,7,6.57,6.57,2002.47,-7.10543e-14,-2.03305e-15,2002.47,3484.32,2.55795e-13,3484.32,1,4.20627e-15,3484.32,-7,7,-6.57,6.57,-1983.46,-275.238,7.90027,2002.47,-2254.53,2656.62,3484.32,1,-49.6805,3484.32,-7,-7,-6.57,-6.57,2002.47,-3.41061e-13,-9.75863e-15,2002.47,3484.32,-5.11591e-13,3484.32,1,-8.41254e-15,3484.32,7,-7,6.57,-6.57,-1983.46,275.238,-7.90027,2002.47,-2254.53,-2656.62,3484.32,1,49.6805,3484.32
1.1,6,6,1846.83,-4.9738e-14,1846.83,0,-1.54307e-15,1846.83,-6,6,-1846.8,9.14623,1846.83,0,-0.283753,1846.83,-6,-6,1846.83,-2.27374e-13,1846.83,0,-7.05402e-15,1846.83,6,-6,-1846.8,-9.14623,1846.83,0,0.283753,1846.83,6,7,-2273.1,1272.07,2604.83,0,-29.2322,2604.83,7,6,-2273.1,-1272.07,2604.83,0,29.2322,2604.83,-6,-7,-2273.1,-1272.07,2604.83,0,29.2322,2604.83,-7,-6,-2273.1,1272.07,2604.83,0,-29.2322,2604.83,7,7,3673.94,-5.68434e-14,3673.94,1,-8.86485e-16,3673.94,-6,7,2266.77,-1283.31,2604.83,0,-29.5159,2604.83,-7,6,2266.77,-1283.31,2604.83,0,-29.5159,2604.83,-7,-7,3673.94,-2.84217e-13,3673.94,1,-4.43242e-15,3673.94,7,6,-2273.1,-1272.07,2604.83,0,29.2322,2604.83,-6,7,2266.77,-1283.31,2604.83,0,-29.5159,2604.83,-7,6,2266.77,-1283.31,2604.83,0,-29.5159,2604.83,7,-7,-1906.05,-3140.83,3673.94,1,58.7481,3673.94,-7,7,-1906.05,3140.83,3673.94,1,-58.7481,3673.94,-7,-6,-2273.1,1272.07,2604.83,0,-29.2322,2604.83,6,-7,2266.77,1283.31,2604.83,0,29.5159,2604.83,7,-6,2266.77,1283.31,2604.83,0,29.5159,2604.83,7,7,3673.94,-5.68434e-14,3673.94,1,-8.86485e-16,3673.94,-7,7,-1906.05,3140.83,3673.94,1,-58.7481,3673.94,-7,-7,3673.94,-2.84217e-13,3673.94,1,-4.43242e-15,3673.94,7,-7,-1906.05,-3140.83,3673.94,1,58.7481,3673.94,7,7,3673.94,-5.68434e-14,3673.94,1,-8.86485e-16,3673.94,-7,7,-1906.05,3140.83,3673.94,1,-58.7481,3673.94,-7,-7,3673.94,-2.84217e-13,3673.94,1,-4.43242e-15,3673.94,7,-7,-1906.05,-3140.83,3673.94,1,58.7481,3673.94,7,7,6.6,6.6,1846.83,-4.9738e-14,-1.54307e-15,1846.83,3673.94,-5.68434e-14,3673.94,1,-8.86485e-16,3673.94,-7,7,-6.6,6.6,-1846.8,9.14623,-0.283753,1846.83,-1906.05,3140.83,3673.94,1,-58.7481,3673.94,-7,-7,-6.6,-6.6,1846.83,-2.27374e-13,-7.05402e-15,1846.83,3673.94,-2.84217e-13,3673.94,1,-4.43242e-15,3673.94,7,-7,6.6,-6.6,-1846.8,-9.14623,0.283753,1846.83,-1906.05,-3140.83,3673.94,1,58.7481,3673.94
1.105,6,6,1693.43,-1.42109e-14,1693.43,0,-4.80812e-16,1693.43,-6,6,-1669.46,283.888,1693.43,0,-9.6507,1693.43,-6,-6,1693.43,-3.41061e-13,1693.43,0,-1.15395e-14,1693.43,6,-6,-1669.46,-283.888,1693.43,0,9.6507,1693.43,6,7,-2227.85,1240.87,2550.11,0,-29.1171,2550.11,7,6,-2227.85,-1240.87,2550.11,0,29.1171,2550.11,-6,-7,-2227.85,-1240.87,2550.11,0,29.1171,2550.11,-7,-6,-2227.85,1240.87,2550.11,0,-29.1171,2550.11,7,7,3840.18,1.56319e-13,3840.18,1,2.3323e-15,3840.18,-7,6,1988.3,-1596.79,2550.11,0,-38.7678,2550.11,-7,-7,3840.18,-5.11591e-13,3840.18,1,-7.63298e-15,3840.18,6,-7,1988.3,1596.79,2550.11,0,38.7678,2550.11,7,6,-2227.85,-1240.87,2550.11,0,29.1171,2550.11,-7,6,1988.3,-1596.79,2550.11,0,-38.7678,2550.11,-6,7,1988.3,-1596.79,2550.11,0,-38.7678,2550.11,7,-7,-1445.7,-3557.65,3840.18,1,67.8849,3840.18,-7,7,-1445.7,3557.65,3840.18,1,-67.8849,3840.18,-7,-6,-2227.85,1240.87,2550.11,0,-29.1171,2550.11,7,-6,1988.3,1596.79,2550.11,0,38.7678,2550.11,6,-7,1988.3,1596.79,2550.11,0,38.7678,2550.11,7,7,3840.18,1.56319e-13,3840.18,1,2.3323e-15,3840.18,-7,7,-1445.7,3557.65,3840.18,1,-67.8849,3840.18,-7,-7,3840.18,-5.11591e-13,3840.18,1,-7.63298e-15,3840.18,7,-7,-1445.7,-3557.65,3840.18,1,67.8849,3840.18,7,7,3840.18,1.56319e-13,3840.18,1,2.3323e-15,3840.18,-7,7,-1445.7,3557.65,3840.18,1,-67.8849,3840.18,-7,-7,3840.18,-5.11591e-13,3840.18,1,-7.63298e-15,3840.18,7,-7,-1445.7,-3557.65,3840.18,1,67.8849,3840.18,7,7,6.63,6.63,1693.43,-1.42109e-14,-4.80812e-16,1693.43,3840.18,1.56319e-13,3840.18,1,2.3323e-15,3840.18,-7,7,-6.63,6.63,-1669.46,283.888,-9.6507,1693.43,-1445.7,3557.65,3840.18,1,-67.8849,3840.18,-7,-7,-6.63,-6.63,1693.43,-3.41061e-13,-1.15395e-14,1693.43,3840.18,-5.11591e-13,3840.18,1,-7.63298e-15,3840.18,7,-7,6.63,-6.63,-1669.46,-283.888,9.6507,1693.43,-1445.7,-3557.65,3840.18,1,67.8849,3840.18
1.11,6,6,1580.24,5.68434e-14,1580.24,0,2.06101e-15,1580.24,-6,6,-1516.81,443.209,1580.24,0,-16.2883,1580.24,-6,-6,1580.24,-2.84217e-13,1580.24,0,-1.03051e-14,1580.24,6,-6,-1516.81,-443.209,1580.24,0,16.2883,1580.24,6,7,-2156.35,1299.87,2517.83,0,-31.082,2517.83,7,6,-2156.35,-1299.87,2517.83,0,31.082,2517.83,-7,-6,-2156.35,1299.87,2517.83,0,-31.082,2517.83,-6,-7,-2156.35,-1299.87,2517.83,0,31.082,2517.83,7,7,4011.73,-1.27898e-13,4011.73,1,-1.82664e-15,4011.73,-6,7,1705.22,-1852.49,2517.83,0,-47.3703,2517.83,-7,-7,4011.73,-9.09495e-13,4011.73,1,-1.29895e-14,4011.73,7,-6,1705.22,1852.49,2517.83,0,47.3703,2517.83,7,6,-2156.35,-1299.87,2517.83,0,31.082,2517.83,-7,6,1705.22,-1852.49,2517.83,0,-47.3703,2517.83,-6,7,1705.22,-1852.49,2517.83,0,-47.3703,2517.83,7,-7,-803.079,-3930.53,4011.73,1,78.4524,4011.73,-7,7,-803.079,3930.53,4011.73,1,-78.4524,4011.73,-7,-6,-2156.35,1299.87,2517.83,0,-31.082,2517.83,6,-7,1705.22,1852.49,2517.83,0,47.3703,2517.83,7,-6,1705.22,1852.49,2517.83,0,47.3703,2517.83,7,7,4011.73,-1.27898e-13,4011.73,1,-1.82664e-15,4011.73,-7,7,-803.079,3930.53,4011.73,1,-78.4524,4011.73,-7,-7,4011.73,-9.09495e-13,4011.73,1,-1.29895e-14,4011.73,7,-7,-803.079,-3930.53,4011.73,1,78.4524,4011.73,7,7,4011.73,-1.27898e-13,4011.73,1,-1.82664e-15,4011.73,-7,7,-803.079,3930.53,4011.73,1,-78.4524,4011.73,-7,-7,4011.73,-9.09495e-13,4011.73,1,-1.29895e-14,4011.73,7,-7,-803.079,-3930.53,4011.73,1,78.4524,4011.73,7,7,6.66,6.66,1580.24,5.68434e-14,2.06101e-15,1580.24,4011.73,-1.27898e-13,4011.73,1,-1.82664e-15,4011.73,-7,7,-6.66,6.66,-1516.81,443.209,-16.2883,1580.24,-803.079,3930.53,4011.73,1,-78.4524,4011.73,-7,-7,-6.66,-6.66,1580.24,-2.84217e-13,-1.03051e-14,1580.24,4011.73,-9.09495e-13,4011.73,1,-1.29895e-14,4011.73,7,-7,6.66,-6.66,-1516.81,-443.209,16.2883,1580.24,-803.079,-3930.53,4011.73,1,78.4524,4011.73
1.115,6,6,1324.6,1.42109e-14,1324.6,0,6.14693e-16,1324.6,-6,6,-1203.43,553.47,1324.6,0,-24.6983,1324.6,-6,-6,1324.6,-1.13687e-13,1324.6,0,-4.91755e-15,1324.6,6,-6,-1203.43,-553.47,1324.6,0,24.6983,1324.6,6,7,-2011.37,1232.98,2359.2,0,-31.5084,2359.2,7,6,-2011.37,-1232.98,2359.2,0,31.5084,2359.2,-6,-7,-2011.37,-1232.98,2359.2,0,31.5084,2359.2,-7,-6,-2011.37,1232.98,2359.2,0,-31.5084,2359.2,7,7,4201.9,-8.52651e-14,4201.9,1,-1.16265e-15,4201.9,6,6,1324.6,1.42109e-14,1324.6,0,6.14693e-16,1324.6,-7,-7,4201.9,-5.54223e-13,4201.9,1,-7.55721e-15,4201.9,-6,-6,1324.6,-1.13687e-13,1324.6,0,-4.91755e-15,1324.6,7,6,-2011.37,-1232.98,2359.2,0,31.5084,2359.2,-6,7,1312.18,-1960.61,2359.2,0,-56.2067,2359.2,-7,6,1312.18,-1960.61,2359.2,0,-56.2067,2359.2,7,-7,-167.52,-4198.56,4201.9,1,87.7151,4201.9,-7,7,-167.52,4198.56,4201.9,1,-87.7151,4201.9,-7,-6,-2011.37,1232.98,2359.2,0,-31.5084,2359.2,6,-7,1312.18,1960.61,2359.2,0,56.2067,2359.2,7,-6,1312.18,1960.61,2359.2,0,56.2067,2359.2,7,7,4201.9,-8.52651e-14,4201.9,1,-1.16265e-15,4201.9,-7,7,-167.52,4198.56,4201.9,1,-87.7151,4201.9,-7,-7,4201.9,-5.54223e-13,4201.9,1,-7.55721e-15,4201.9,7,-7,-167.52,-4198.56,4201.9,1,87.7151,4201.9,7,7,4201.9,-8.52651e-14,4201.9,1,-1.16265e-15,4201.9,-7,7,-167.52,4198.56,4201.9,1,-87.7151,4201.9,-7,-7,4201.9,-5.54223e-13,4201.9,1,-7.55721e-15,4201.9,7,-7,-167.52,-4198.56,4201.9,1,87.7151,4201.9,7,7,6.69,6.69,1324.6,1.42109e-14,6.14693e-16,1324.6,4201.9,-8.52651e-14,4201.9,1,-1.16265e-15,4201.9,-7,7,-6.69,6.69,-1203.43,553.47,-24.6983,1324.6,-167.52,4198.56,4201.9,1,-87.7151,4201.9,-7,-7,-6.69,-6.69,1324.6,-1.13687e-13,-4.91755e-15,1324.6,4201.9,-5.54223e-13,4201.9,1,-7.55721e-15,4201.9,7,-7,6.69,-6.69,-1203.43,-553.47,24.6983,1324.6,-167.52,-4198.56,4201.9,1,87.7151,4201.9
1.12,6,6,1166.7,-8.52651e-14,1166.7,0,-4.18732e-15,1166.7,-6,6,-1014.88,575.504,1166.7,0,-29.5562,1166.7,-6,-6,1166.7,-1.98952e-13,1166.7,0,-9.77041e-15,1166.7,6,-6,-1014.88,-575.504,1166.7,0,29.5562,1166.7,6,7,-1871.66,1247.76,2249.45,0,-33.6898,2249.45,7,6,-1871.66,-1247.76,2249.45,0,33.6898,2249.45,-6,-7,-1871.66,-1247.76,2249.45,0,33.6898,2249.45,-7,-6,-1871.66,1247.76,2249.45,0,-33.6898,2249.45,7,7,4337.06,1.42109e-14,4337.06,1,1.87736e-16,4337.06,6,6,1166.7,-8.52651e-14,1166.7,0,-4.18732e-15,1166.7,-7,-7,4337.06,-8.2423e-13,4337.06,1,-1.08887e-14,4337.06,-6,-6,1166.7,-1.98952e-13,1166.7,0,-9.77041e-15,1166.7,7,6,-1871.66,-1247.76,2249.45,0,33.6898,2249.45,-6,7,1012.62,-2008.64,2249.45,0,-63.2459,2249.45,-7,6,1012.62,-2008.64,2249.45,0,-63.2459,2249.45,7,-7,523.722,-4305.32,4337.06,1,-83.0643,4337.06,-7,7,523.722,4305.32,4337.06,1,83.0643,4337.06,-7,-6,-1871.66,1247.76,2249.45,0,-33.6898,2249.45,6,-7,1012.62,2008.64,2249.45,0,63.2459,2249.45,7,-6,1012.62,2008.64,2249.45,0,63.2459,2249.45,7,7,4337.06,1.42109e-14,4337.06,1,1.87736e-16,4337.06,-7,7,523.722,4305.32,4337.06,1,83.0643,4337.06,-7,-7,4337.06,-8.2423e-13,4337.06,1,-1.08887e-14,4337.06,7,-7,523.722,-4305.32,4337.06,1,-83.0643,4337.06,7,7,4337.06,1.42109e-14,4337.06,1,1.87736e-16,4337.06,-7,7,523.722,4305.32,4337.06,1,83.0643,4337.06,-7,-7,4337.06,-8.2423e-13,4337.06,1,-1.08887e-14,4337.06,7,-7,523.722,-4305.32,4337.06,1,-83.0643,4337.06,7,7,6.72,6.72,1166.7,-8.52651e-14,-4.18732e-15,1166.7,4337.06,1.42109e-14,4337.06,1,1.87736e-16,4337.06,-7,7,-6.72,6.72,-1014.88,575.504,-29.5562,1166.7,523.722,4305.32,4337.06,1,83.0643,4337.06,-7,-7,-6.72,-6.72,1166.7,-1.98952e-13,-9.77041e-15,1166.7,4337.06,-8.2423e-13,4337.06,1,-1.08887e-14,4337.06,7,-7,6.72,-6.72,-1014.88,-575.504,29.5562,1166.7,523.722,-4305.32,4337.06,1,-83.0643,4337.06
1.125,6,6,958.59,-1.42109e-14,958.59,0,-8.49396e-16,958.59,-6,6,-778.96,558.673,958.59,0,-35.6482,958.59,-6,-6,958.59,-1.7053e-13,958.59,0,-1.01927e-14,958.59,6,-6,-778.96,-558.673,958.59,0,35.6482,958.59,6,7,-1685.68,1210.72,2075.42,0,-35.6873,2075.42,7,6,-1685.68,-1210.72,2075.42,0,35.6873,2075.42,-6,-7,-1685.68,-1210.72,2075.42,0,35.6873,2075.42,-7,-6,-1685.68,1210.72,2075.42,0,-35.6873,2075.42,7,7,4493.46,1.13687e-13,4493.46,1,1.44961e-15,4493.46,-7,7,1315.47,4296.59,4493.46,1,72.9771,4493.46,-7,-7,4493.46,-7.74492e-13,4493.46,1,-9.87549e-15,4493.46,7,-7,1315.47,-4296.59,4493.46,1,-72.9771,4493.46,7,6,-1685.68,-1210.72,2075.42,0,35.6873,2075.42,-6,7,664.188,-1966.27,2075.42,0,-71.3355,2075.42,-7,6,664.188,-1966.27,2075.42,0,-71.3355,2075.42,7,-7,1315.47,-4296.59,4493.46,1,-72.9771,4493.46,6,7,-1685.68,1210.72,2075.42,0,-35.6873,2075.42,-7,7,1315.47,4296.59,4493.46,1,72.9771,4493.46,7,-6,664.188,1966.27,2075.42,0,71.3355,2075.42,6,-7,664.188,1966.27,2075.42,0,71.3355,2075.42,7,7,4493.46,1.13687e-13,4493.46,1,1.44961e-15,4493.46,-7,7,1315.47,4296.59,4493.46,1,72.9771,4493.46,-7,-7,4493.46,-7.74492e-13,4493.46,1,-9.87549e-15,4493.46,7,-7,1315.47,-4296.59,4493.46,1,-72.9771,4493.46,7,7,4493.46,1.13687e-13,4493.46,1,1.44961e-15,4493.46,-7,7,1315.47,4296.59,4493.46,1,72.9771,4493.46,-7,-7,4493.46,-7.74492e-13,4493.46,1,-9.87549e-15,4493.46,7,-7,1315.47,-4296.59,4493.46,1,-72.9771,4493.46,7,7,6.75,6.75,958.59,-1.42109e-14,-8.49396e-16,958.59,4493.46,1.13687e-13,4493.46,1,1.44961e-15,4493.46,-7,7,-6.75,6.75,-778.96,558.673,-35.6482,958.59,1315.47,4296.59,4493.46,1,72.9771,4493.46,-7,-7,-6.75,-6.75,958.59,-1.7053e-13,-1.01927e-14,958.59,4493.46,-7.74492e-13,4493.46,1,-9.87549e-15,4493.46,7,-7,6.75,-6.75,-778.96,-558.673,35.6482,958.59,1315.47,-4296.59,4493.46,1,-72.9771,4493.46
1.13,6,6,794.912,8.17124e-14,794.912,0,5.88968e-15,794.912,-6,6,-589.24,533.556,794.912,0,-42.1608,794.912,-6,-6,794.912,-1.98952e-13,794.912,0,-1.43401e-14,794.912,6,-6,-589.24,-533.556,794.912,0,42.1608,794.912,6,7,-1530.92,1158.72,1919.99,0,-37.1212,1919.99,7,6,-1530.92,-1158.72,1919.99,0,37.1212,1919.99,-6,-7,-1530.92,-1158.72,1919.99,0,37.1212,1919.99,-7,-6,-1530.92,1158.72,1919.99,0,-37.1212,1919.99,7,7,4637.43,-3.83693e-13,4637.43,1,-4.74056e-15,4637.43,-7,7,2062.2,4153.68,4637.43,1,63.5967,4637.43,-7,-7,4637.43,-7.60281e-13,4637.43,1,-9.39333e-15,4637.43,7,-7,2062.2,-4153.68,4637.43,1,-63.5967,4637.43,7,6,-1530.92,-1158.72,1919.99,0,37.1212,1919.99,-6,7,357.069,-1886.49,1919.99,0,-79.282,1919.99,-7,6,357.069,-1886.49,1919.99,0,-79.282,1919.99,7,-7,2062.2,-4153.68,4637.43,1,-63.5967,4637.43,-7,7,2062.2,4153.68,4637.43,1,63.5967,4637.43,-7,-6,-1530.92,1158.72,1919.99,0,-37.1212,1919.99,7,-6,357.069,1886.49,1919.99,0,79.282,1919.99,6,-7,357.069,1886.49,1919.99,0,79.282,1919.99,7,7,4637.43,-3.83693e-13,4637.43,1,-4.74056e-15,4637.43,-7,7,2062.2,4153.68,4637.43,1,63.5967,4637.43,-7,-7,4637.43,-7.60281e-13,4637.43,1,-9.39333e-15,4637.43,7,-7,2062.2,-4153.68,4637.43,1,-63.5967,4637.43,7,7,4637.43,-3.83693e-13,4637.43,1,-4.74056e-15,4637.43,-7,7,2062.2,4153.68,4637.43,1,63.5967,4637.43,-7,-7,4637.43,-7.60281e-13,4637.43,1,-9.39333e-15,4637.43,7,-7,2062.2,-4153.68,4637.43,1,-63.5967,4637.43,7,7,6.78,6.78,794.912,8.17124e-14,5.88968e-15,794.912,4637.43,-3.83693e-13,4637.43,1,-4.74056e-15,4637.43,-7,7,-6.78,6.78,-589.24,533.556,-42.1608,794.912,2062.2,4153.68,4637.43,1,63.5967,4637.43,-7,-7,-6.78,-6.78,794.912,-1.98952e-13,-1.43401e-14,794.912,4637.43,-7.60281e-13,4637.43,1,-9.39333e-15,4637.43,7,-7,6.78,-6.78,-589.24,-533.556,42.1608,794.912,2062.2,-4153.68,4637.43,1,-63.5967,4637.43
1.135,6,6,660.716,-1.06581e-14,660.716,0,-9.24249e-16,660.716,-6,6,-436.762,495.767,660.716,0,-48.6205,660.716,-6,-6,660.716,-8.52651e-14,660.716,0,-7.394e-15,660.716,6,-6,-436.762,-495.767,660.716,0,48.6205,660.716,6,7,-1391.92,1112.53,1781.89,0,-38.6345,1781.89,7,6,-1391.92,-1112.53,1781.89,0,38.6345,1781.89,-7,-6,-1391.92,1112.53,1781.89,0,-38.6345,1781.89,-6,-7,-1391.92,-1112.53,1781.89,0,38.6345,1781.89,7,7,4805.61,-1.52767e-13,4805.61,1,-1.82139e-15,4805.61,-7,7,2817.17,3893.26,4805.61,1,54.1104,4805.61,-7,-7,4805.61,-9.7522e-13,4805.61,1,-1.16272e-14,4805.61,7,-7,2817.17,-3893.26,4805.61,1,-54.1104,4805.61,7,6,-1391.92,-1112.53,1781.89,0,38.6345,1781.89,-6,7,85.3359,-1779.85,1781.89,0,-87.255,1781.89,-7,6,85.3359,-1779.85,1781.89,0,-87.255,1781.89,7,-7,2817.17,-3893.26,4805.61,1,-54.1104,4805.61,6,7,-1391.92,1112.53,1781.89,0,-38.6345,1781.89,-7,7,2817.17,3893.26,4805.61,1,54.1104,4805.61,7,-6,85.3359,1779.85,1781.89,0,87.255,1781.89,6,-7,85.3359,1779.85,1781.89,0,87.255,1781.89,7,7,4805.61,-1.52767e-13,4805.61,1,-1.82139e-15,4805.61,-7,7,2817.17,3893.26,4805.61,1,54.1104,4805.61,-7,-7,4805.61,-9.7522e-13,4805.61,1,-1.16272e-14,4805.61,7,-7,2817.17,-3893.26,4805.61,1,-54.1104,4805.61,7,7,4805.61,-1.52767e-13,4805.61,1,-1.82139e-15,4805.61,-7,7,2817.17,3893.26,4805.61,1,54.1104,4805.61,-7,-7,4805.61,-9.7522e-13,4805.61,1,-1.16272e-14,4805.61,7,-7,2817.17,-3893.26,4805.61,1,-54.1104,4805.61,7,7,6.81,6.81,660.716,-1.06581e-14,-9.24249e-16,660.716,4805.61,-1.52767e-13,4805.61,1,-1.82139e-15,4805.61,-7,7,-6.81,6.81,-436.762,495.767,-48.6205,660.716,2817.17,3893.26,4805.61,1,54.1104,4805.61,-7,-7,-6.81,-6.81,660.716,-8.52651e-14,-7.394e-15,660.716,4805.61,-9.7522e-13,4805.61,1,-1.16272e-14,4805.61,7,-7,6.81,-6.81,-436.762,-495.767,48.6205,660.716,2817.17,-3893.26,4805.61,1,-54.1104,4805.61
1.14,6,6,476.388,2.13163e-14,476.388,0,2.56374e-15,476.388,-6,6,-244.366,408.939,476.388,0,-59.1391,476.388,-6,-6,476.388,-1.06581e-13,476.388,0,-1.28187e-14,476.388,6,-6,-244.366,-408.939,476.388,0,59.1391,476.388,6,7,-1219.23,956.939,1549.92,0,-38.1273,1549.92,7,6,-1219.23,-956.939,1549.92,0,38.1273,1549.92,-6,-7,-1219.23,-956.939,1549.92,0,38.1273,1549.92,-7,-6,-1219.23,956.939,1549.92,0,-38.1273,1549.92,7,7,5042.66,-1.75859e-13,5042.66,1,-1.99815e-15,5042.66,-7,7,3590.11,3541.11,5042.66,1,44.6063,5042.66,-7,-7,5042.66,-7.24754e-13,5042.66,1,-8.23481e-15,5042.66,7,-7,3590.11,-3541.11,5042.66,1,-44.6063,5042.66,7,6,-1219.23,-956.939,1549.92,0,38.1273,1549.92,-7,6,-196.038,-1537.48,1549.92,0,82.7336,1549.92,-6,7,-196.038,-1537.48,1549.92,0,82.7336,1549.92,7,-7,3590.11,-3541.11,5042.66,1,-44.6063,5042.66,-7,7,3590.11,3541.11,5042.66,1,44.6063,5042.66,-7,-6,-1219.23,956.939,1549.92,0,-38.1273,1549.92,7,-6,-196.038,1537.48,1549.92,0,-82.7336,1549.92,6,-7,-196.038,1537.48,1549.92,0,-82.7336,1549.92,7,7,5042.66,-1.75859e-13,5042.66,1,-1.99815e-15,5042.66,-7,7,3590.11,3541.11,5042.66,1,44.6063,5042.66,-7,-7,5042.66,-7.24754e-13,5042.66,1,-8.23481e-15,5042.66,7,-7,3590.11,-3541.11,5042.66,1,-44.6063,5042.66,7,7,5042.66,-1.75859e-13,5042.66,1,-1.99815e-15,5042.66,-7,7,3590.11,3541.11,5042.66,1,44.6063,5042.66,-7,-7,5042.66,-7.24754e-13,5042.66,1,-8.23481e-15,5042.66,7,-7,3590.11,-3541.11,5042.66,1,-44.6063,5042.66,7,7,6.84,6.84,476.388,2.13163e-14,2.56374e-15,476.388,5042.66,-1.75859e-13,5042.66,1,-1.99815e-15,5042.66,-7,7,-6.84,6.84,-244.366,408.939,-59.1391,476.388,3590.11,3541.11,5042.66,1,44.6063,5042.66,-7,-7,-6.84,-6.84,476.388,-1.06581e-13,-1.28187e-14,476.388,5042.66,-7.24754e-13,5042.66,1,-8.23481e-15,5042.66,7,-7,6.84,-6.84,-244.366,-408.939,59.1391,476.388,3590.11,-3541.11,5042.66,1,-44.6063,5042.66
1.145,6,6,367.955,-4.26326e-14,367.955,0,-6.63849e-15,367.955,-6,6,-154.412,333.988,367.955,0,-65.1875,367.955,-6,-6,367.955,-1.10134e-13,367.955,0,-1.71494e-14,367.955,6,-6,-154.412,-333.988,367.955,0,65.1875,367.955,6,7,-1068.44,884.9,1387.3,0,-39.6322,1387.3,7,6,-1068.44,-884.9,1387.3,0,39.6322,1387.3,-6,-7,-1068.44,-884.9,1387.3,0,39.6322,1387.3,-7,-6,-1068.44,884.9,1387.3,0,-39.6322,1387.3,7,7,5230.54,-3.55271e-15,5230.54,1,-3.89167e-17,5230.54,-7,7,4255.71,3040.96,5230.54,1,35.5481,5230.54,-7,-7,5230.54,-8.52651e-13,5230.54,1,-9.34001e-15,5230.54,7,-7,4255.71,-3040.96,5230.54,1,-35.5481,5230.54,7,6,-1068.44,-884.9,1387.3,0,39.6322,1387.3,-6,7,-354.842,-1341.15,1387.3,0,75.1803,1387.3,-7,6,-354.842,-1341.15,1387.3,0,75.1803,1387.3,7,-7,4255.71,-3040.96,5230.54,1,-35.5481,5230.54,-7,7,4255.71,3040.96,5230.54,1,35.5481,5230.54,-7,-6,-1068.44,884.9,1387.3,0,-39.6322,1387.3,6,-7,-354.842,1341.15,1387.3,0,-75.1803,1387.3,7,-6,-354.842,1341.15,1387.3,0,-75.1803,1387.3,7,7,5230.54,-3.55271e-15,5230.54,1,-3.89167e-17,5230.54,-7,7,4255.71,3040.96,5230.54,1,35.5481,5230.54,-7,-7,5230.54,-8.52651e-13,5230.54,1,-9.34001e-15,5230.54,7,-7,4255.71,-3040.96,5230.54,1,-35.5481,5230.54,7,7,5230.54,-3.55271e-15,5230.54,1,-3.89167e-17,5230.54,-7,7,4255.71,3040.96,5230.54,1,35.5481,5230.54,-7,-7,5230.54,-8.52651e-13,5230.54,1,-9.34001e-15,5230.54,7,-7,4255.71,-3040.96,5230.54,1,-35.5481,5230.54,7,7,6.87,6.87,367.955,-4.26326e-14,-6.63849e-15,367.955,5230.54,-3.55271e-15,5230.54,1,-3.89167e-17,5230.54,-7,7,-6.87,6.87,-154.412,333.988,-65.1875,367.955,4255.71,3040.96,5230.54,1,35.5481,5230.54,-7,-7,-6.87,-6.87,367.955,-1.10134e-13,-1.71494e-14,367.955,5230.54,-8.52651e-13,5230.54,1,-9.34001e-15,5230.54,7,-7,6.87,-6.87,-154.412,-333.988,65.1875,367.955,4255.71,-3040.96,5230.54,1,-35.5481,5230.54
1.15,6,6,275.508,2.75335e-14,275.508,0,5.726e-15,275.508,-6,6,-50.3742,270.863,275.508,0,-79.4647,275.508,-6,-6,275.508,-1.00364e-13,275.508,0,-2.08722e-14,275.508,6,-6,-50.3742,-270.863,275.508,0,79.4647,275.508,6,7,-985.691,710.234,1214.92,0,-35.7744,1214.92,7,6,-985.691,-710.234,1214.92,0,35.7744,1214.92,-7,-6,-985.691,710.234,1214.92,0,-35.7744,1214.92,-6,-7,-985.691,-710.234,1214.92,0,35.7744,1214.92,7,7,5357.45,-2.94875e-13,5357.45,1,-3.15357e-15,5357.45,-7,7,4686.35,2596.24,5357.45,1,28.9865,5357.45,-7,-7,5357.45,-9.166e-13,5357.45,1,-9.80266e-15,5357.45,7,-7,4686.35,-2596.24,5357.45,1,-28.9865,5357.45,-6,7,-518.036,-1098.94,1214.92,0,64.7609,1214.92,-7,6,-518.036,-1098.94,1214.92,0,64.7609,1214.92,-5,7,159.35,-804.577,820.205,0,-78.7973,820.205,7,-7,4686.35,-2596.24,5357.45,1,-28.9865,5357.45,-7,7,4686.35,2596.24,5357.45,1,28.9865,5357.45,6,-7,-518.036,1098.94,1214.92,0,-64.7609,1214.92,7,-6,-518.036,1098.94,1214.92,0,-64.7609,1214.92,5,-7,159.35,804.577,820.205,0,78.7973,820.205,7,7,5357.45,-2.94875e-13,5357.45,1,-3.15357e-15,5357.45,-7,7,4686.35,2596.24,5357.45,1,28.9865,5357.45,-7,-7,5357.45,-9.166e-13,5357.45,1,-9.80266e-15,5357.45,7,-7,4686.35,-2596.24,5357.45,1,-28.9865,5357.45,7,7,5357.45,-2.94875e-13,5357.45,1,-3.15357e-15,5357.45,-7,7,4686.35,2596.24,5357.45,1,28.9865,5357.45,-7,-7,5357.45,-9.166e-13,5357.45,1,-9.80266e-15,5357.45,7,-7,4686.35,-2596.24,5357.45,1,-28.9865,5357.45,7,7,6.9,6.9,275.508,2.75335e-14,5.726e-15,275.508,5357.45,-2.94875e-13,5357.45,1,-3.15357e-15,5357.45,-7,7,-6.9,6.9,-50.3742,270.863,-79.4647,275.508,4686.35,2596.24,5357.45,1,28.9865,5357.45,-7,-7,-6.9,-6.9,275.508,-1.00364e-13,-2.08722e-14,275.508,5357.45,-9.166e-13,5357.45,1,-9.80266e-15,5357.45,7,-7,6.9,-6.9,-50.3742,-270.863,79.4647,275.508,4686.35,-2596.24,5357.45,1,-28.9865,5357.45
1.155,6,6,241.583,3.73035e-14,241.583,0,8.84721e-15,241.583,-6,6,2.02576,241.574,241.583,0,89.5195,241.583,-6,-6,241.583,-7.4607e-14,241.583,0,-1.76944e-14,241.583,6,-6,2.02576,-241.574,241.583,0,-89.5195,241.583,6,7,-941.812,639.551,1138.44,0,-34.179,1138.44,7,6,-941.812,-639.551,1138.44,0,34.179,1138.44,-7,-6,-941.812,639.551,1138.44,0,-34.179,1138.44,-6,-7,-941.812,-639.551,1138.44,0,34.179,1138.44,7,7,5364.77,3.73035e-14,5364.77,1,3.98402e-16,5364.77,-7,7,5003,1936.67,5364.77,1,21.1615,5364.77,-7,-7,5364.77,-1.08713e-12,5364.77,1,-1.16106e-14,5364.77,7,-7,5003,-1936.67,5364.77,1,-21.1615,5364.77,-6,7,-647.426,-936.416,1138.44,0,55.3405,1138.44,-7,6,-647.426,-936.416,1138.44,0,55.3405,1138.44,-5,7,120.88,-775.929,785.288,0,-81.1452,785.288,7,-7,5003,-1936.67,5364.77,1,-21.1615,5364.77,-7,7,5003,1936.67,5364.77,1,21.1615,5364.77,7,-6,-647.426,936.416,1138.44,0,-55.3405,1138.44,6,-7,-647.426,936.416,1138.44,0,-55.3405,1138.44,5,-7,120.88,775.929,785.288,0,81.1452,785.288,7,7,5364.77,3.73035e-14,5364.77,1,3.98402e-16,5364.77,-7,7,5003,1936.67,5364.77,1,21.1615,5364.77,-7,-7,5364.77,-1.08713e-12,5364.77,1,-1.16106e-14,5364.77,7,-7,5003,-1936.67,5364.77,1,-21.1615,5364.77,7,7,5364.77,3.73035e-14,5364.77,1,3.98402e-16,5364.77,-7,7,5003,1936.67,5364.77,1,21.1615,5364.77,-7,-7,5364.77,-1.08713e-12,5364.77,1,-1.16106e-14,5364.77,7,-7,5003,-1936.67,5364.77,1,-21.1615,5364.77,7,7,6.93,6.93,241.583,3.73035e-14,8.84721e-15,241.583,5364.77,3.73035e-14,5364.77,1,3.98402e-16,5364.77,-7,7,-6.93,6.93,2.02576,241.574,89.5195,241.583,5003,1936.67,5364.77,1,21.1615,5364.77,-7,-7,-6.93,-6.93,241.583,-7.4607e-14,-1.76944e-14,241.583,5364.77,-1.08713e-12,5364.77,1,-1.16106e-14,5364.77,7,-7,6.93,-6.93,2.02576,-241.574,-89.5195,241.583,5003,-1936.67,5364.77,1,-21.1615,5364.77
1.16,6,6,155.903,-5.32907e-15,155.903,0,-1.95848e-15,155.903,-6,6,18.5101,154.8,155.903,0,83.1813,155.903,-6,-6,155.903,-2.13163e-14,155.903,0,-7.83393e-15,155.903,6,-6,18.5101,-154.8,155.903,0,-83.1813,155.903,6,7,-744.271,519.711,907.766,0,-34.9259,907.766,7,6,-744.271,-519.711,907.766,0,34.9259,907.766,-7,-6,-744.271,519.711,907.766,0,-34.9259,907.766,-6,-7,-744.271,-519.711,907.766,0,34.9259,907.766,7,7,5285.59,-1.56319e-13,5285.59,1,-1.6945e-15,5285.59,-7,7,5143.2,1218.59,5285.59,1,13.3295,5285.59,-7,-7,5285.59,-8.3844e-13,5285.59,1,-9.08869e-15,5285.59,7,-7,5143.2,-1218.59,5285.59,1,-13.3295,5285.59,-5,7,-57.2998,-808.149,810.178,0,85.9444,810.178,-7,5,-57.2998,-808.149,810.178,0,85.9444,810.178,-5,-7,-242.075,-773.167,810.178,0,72.6149,810.178,7,-7,5143.2,-1218.59,5285.59,1,-13.3295,5285.59,5,7,-242.075,773.167,810.178,0,-72.6149,810.178,-7,7,5143.2,1218.59,5285.59,1,13.3295,5285.59,5,-7,-57.2998,808.149,810.178,0,-85.9444,810.178,7,-5,-57.2998,808.149,810.178,0,-85.9444,810.178,7,7,5285.59,-1.56319e-13,5285.59,1,-1.6945e-15,5285.59,-7,7,5143.2,1218.59,5285.59,1,13.3295,5285.59,-7,-7,5285.59,-8.3844e-13,5285.59,1,-9.08869e-15,5285.59,7,-7,5143.2,-1218.59,5285.59,1,-13.3295,5285.59,7,7,5285.59,-1.56319e-13,5285.59,1,-1.6945e-15,5285.59,-7,7,5143.2,1218.59,5285.59,1,13.3295,5285.59,-7,-7,5285.59,-8.3844e-13,5285.59,1,-9.08869e-15,5285.59,7,-7,5143.2,-1218.59,5285.59,1,-13.3295,5285.59,7,7,6.96,6.96,155.903,-5.32907e-15,-1.95848e-15,155.903,5285.59,-1.56319e-13,5285.59,1,-1.6945e-15,5285.59,-7,7,-6.96,6.96,18.5101,154.8,83.1813,155.903,5143.2,1218.59,5285.59,1,13.3295,5285.59,-7,-7,-6.96,-6.96,155.903,-2.13163e-14,-7.83393e-15,155.903,5285.59,-8.3844e-13,5285.59,1,-9.08869e-15,5285.59,7,-7,6.96,-6.96,18.5101,-154.8,-83.1813,155.903,5143.2,-1218.59,5285.59,1,-13.3295,5285.59
1.165,6,6,115.331,3.01981e-14,115.331,0,1.50022e-14,115.331,-6,6,43.5802,106.78,115.331,0,67.7982,115.331,-6,-6,115.331,-7.4607e-14,115.331,0,-3.70643e-14,115.331,6,-6,43.5802,-106.78,115.331,0,-67.7982,115.331,6,7,-662.21,403.537,775.477,0,-31.3572,775.477,7,6,-662.21,-403.537,775.477,0,31.3572,775.477,-7,-6,-662.21,403.537,775.477,0,-31.3572,775.477,-6,-7,-662.21,-403.537,775.477,0,31.3572,775.477,7,7,5214.25,8.52651e-14,5214.25,1,9.3692e-16,5214.25,-7,7,5193.74,462.04,5214.25,1,5.08371,5214.25,-7,-7,5214.25,-7.95808e-13,5214.25,1,-8.74458e-15,5214.25,7,-7,5193.74,-462.04,5214.25,1,-5.08371,5214.25,7,5,-208.34,-791.052,818.028,0,75.245,818.028,-5,7,-137.425,-806.402,818.028,0,80.3287,818.028,-7,5,-137.425,-806.402,818.028,0,80.3287,818.028,-5,-7,-208.34,-791.052,818.028,0,75.245,818.028,5,7,-208.34,791.052,818.028,0,-75.245,818.028,-7,-5,-208.34,791.052,818.028,0,-75.245,818.028,5,-7,-137.425,806.402,818.028,0,-80.3287,818.028,7,-5,-137.425,806.402,818.028,0,-80.3287,818.028,7,7,5214.25,8.52651e-14,5214.25,1,9.3692e-16,5214.25,-7,7,5193.74,462.04,5214.25,1,5.08371,5214.25,-7,-7,5214.25,-7.95808e-13,5214.25,1,-8.74458e-15,5214.25,7,-7,5193.74,-462.04,5214.25,1,-5.08371,5214.25,7,7,5214.25,8.52651e-14,5214.25,1,9.3692e-16,5214.25,-7,7,5193.74,462.04,5214.25,1,5.08371,5214.25,-7,-7,5214.25,-7.95808e-13,5214.25,1,-8.74458e-15,5214.25,7,-7,5193.74,-462.04,5214.25,1,-5.08371,5214.25,7,7,6.99,6.99,115.331,3.01981e-14,1.50022e-14,115.331,5214.25,8.52651e-14,5214.25,1,9.3692e-16,5214.25,-7,7,-6.99,6.99,43.5802,106.78,67.7982,115.331,5193.74,462.04,5214.25,1,5.08371,5214.25,-7,-7,-6.99,-6.99,115.331,-7.4607e-14,-3.70643e-14,115.331,5214.25,-7.95808e-13,5214.25,1,-8.74458e-15,5214.25,7,-7,6.99,-6.99,43.5802,-106.78,-67.7982,115.331,5193.74,-462.04,5214.25,1,-5.08371,5214.25
1.17,6,6,84.7473,-9.05942e-14,84.7473,0,-6.12487e-14,84.7473,-6,6,46.8177,70.6414,84.7473,0,56.4655,84.7473,-6,-6,84.7473,-2.13163e-14,84.7473,0,-1.44115e-14,84.7473,6,-6,46.8177,-70.6414,84.7473,0,-56.4655,84.7473,-6,7,-586.971,-294.897,656.886,0,26.6752,656.886,-7,6,-586.971,-294.897,656.886,0,26.6752,656.886,7,-6,-586.971,294.897,656.886,0,-26.6752,656.886,6,-7,-586.971,294.897,656.886,0,-26.6752,656.886,7,7,5091.59,2.55795e-13,5091.59,1,2.87847e-15,5091.59,-7,7,5084.07,-276.691,5091.59,1,-3.11514,5091.59,-7,-7,5091.59,-8.95284e-13,5091.59,1,-1.00746e-14,5091.59,7,-7,5084.07,276.691,5091.59,1,3.11514,5091.59,7,5,-161.138,-740.172,757.509,0,77.7182,757.509,-5,7,-201.122,-730.322,757.509,0,74.603,757.509,-7,5,-201.122,-730.322,757.509,0,74.603,757.509,-5,-7,-161.138,-740.172,757.509,0,77.7182,757.509,5,7,-161.138,740.172,757.509,0,-77.7182,757.509,-7,-5,-161.138,740.172,757.509,0,-77.7182,757.509,5,-7,-201.122,730.322,757.509,0,-74.603,757.509,7,-5,-201.122,730.322,757.509,0,-74.603,757.509,7,7,5091.59,2.55795e-13,5091.59,1,2.87847e-15,5091.59,-7,7,5084.07,-276.691,5091.59,1,-3.11514,5091.59,-7,-7,5091.59,-8.95284e-13,5091.59,1,-1.00746e-14,5091.59,7,-7,5084.07,276.691,5091.59,1,3.11514,5091.59,7,7,5091.59,2.55795e-13,5091.59,1,2.87847e-15,5091.59,-7,7,5084.07,-276.691,5091.59,1,-3.11514,5091.59,-7,-7,5091.59,-8.95284e-13,5091.59,1,-1.00746e-14,5091.59,7,-7,5084.07,276.691,5091.59,1,3.11514,5091.59,7,7,7.02,7.02,84.7473,-9.05942e-14,-6.12487e-14,84.7473,5091.59,2.55795e-13,5091.59,1,2.87847e-15,5091.59,-7,7,-7.02,7.02,46.8177,70.6414,56.4655,84.7473,5084.07,-276.691,5091.59,1,-3.11514,5091.59,-7,-7,-7.02,-7.02,84.7473,-2.13163e-14,-1.44115e-14,84.7473,5091.59,-8.95284e-13,5091.59,1,-1.00746e-14,5091.59,7,-7,7.02,-7.02,46.8177,-70.6414,-56.4655,84.7473,5084.07,276.691,5091.59,1,3.11514,5091.59
1.175,6,6,61.6406,-2.66454e-14,61.6406,0,-2.47672e-14,61.6406,-6,6,30.7416,53.4277,61.6406,0,60.0844,61.6406,-6,-6,61.6406,-5.68434e-14,61.6406,0,-5.28368e-14,61.6406,6,-6,30.7416,-53.4277,61.6406,0,-60.0844,61.6406,7,8,-633.801,772.207,999.003,0,-50.622,999.003,8,7,-633.801,-772.207,999.003,0,50.622,999.003,-8,-7,-633.801,772.207,999.003,0,-50.622,999.003,-7,-8,-633.801,-772.207,999.003,0,50.622,999.003,7,7,5016.84,-5.68434e-14,5016.84,1,-6.49191e-16,5016.84,-7,7,4909.31,-1033.14,5016.84,1,-11.8842,5016.84,-7,-7,5016.84,-6.25278e-13,5016.84,1,-7.14111e-15,5016.84,7,-7,4909.31,1033.14,5016.84,1,11.8842,5016.84,8,7,-633.801,-772.207,999.003,0,50.622,999.003,-7,7,4909.31,-1033.14,5016.84,1,-11.8842,5016.84,8,-7,-461.192,-886.177,999.003,0,62.5062,999.003,7,-8,-461.192,-886.177,999.003,0,62.5062,999.003,-7,8,-461.192,886.177,999.003,0,-62.5062,999.003,-8,7,-461.192,886.177,999.003,0,-62.5062,999.003,-8,-7,-633.801,772.207,999.003,0,-50.622,999.003,7,-7,4909.31,1033.14,5016.84,1,11.8842,5016.84,7,7,5016.84,-5.68434e-14,5016.84,1,-6.49191e-16,5016.84,-7,7,4909.31,-1033.14,5016.84,1,-11.8842,5016.84,-7,-7,5016.84,-6.25278e-13,5016.84,1,-7.14111e-15,5016.84,7,-7,4909.31,1033.14,5016.84,1,11.8842,5016.84,7,7,5016.84,-5.68434e-14,5016.84,1,-6.49191e-16,5016.84,-7,7,4909.31,-1033.14,5016.84,1,-11.8842,5016.84,-7,-7,5016.84,-6.25278e-13,5016.84,1,-7.14111e-15,5016.84,7,-7,4909.31,1033.14,5016.84,1,11.8842,5016.84,7,7,7.05,7.05,61.6406,-2.66454e-14,-2.47672e-14,61.6406,5016.84,-5.68434e-14,5016.84,1,-6.49191e-16,5016.84,-7,7,-7.05,7.05,30.7416,53.4277,60.0844,61.6406,4909.31,-1033.14,5016.84,1,-11.8842,5016.84,-7,-7,-7.05,-7.05,61.6406,-5.68434e-14,-5.28368e-14,61.6406,5016.84,-6.25278e-13,5016.84,1,-7.14111e-15,5016.84,7,-7,7.05,-7.05,30.7416,-53.4277,-60.0844,61.6406,4909.31,1033.14,5016.84,1,11.8842,5016.84
1.18,6,6,44.8783,-1.59872e-14,44.8783,0,-2.04108e-14,44.8783,-6,6,26.4776,36.2353,44.8783,0,53.8439,44.8783,-6,-6,44.8783,-6.75016e-14,44.8783,0,-8.61787e-14,44.8783,6,-6,26.4776,-36.2353,44.8783,0,-53.8439,44.8783,7,8,-789.635,895.157,1193.66,0,-48.5839,1193.66,8,7,-789.635,-895.157,1193.66,0,48.5839,1193.66,-8,-7,-789.635,895.157,1193.66,0,-48.5839,1193.66,-7,-8,-789.635,-895.157,1193.66,0,48.5839,1193.66,7,7,4903.09,-3.41061e-13,4903.09,1,-3.98551e-15,4903.09,-7,7,4607.28,-1677.28,4903.09,1,-20.0041,4903.09,-7,-7,4903.09,-4.54747e-13,4903.09,1,-5.31401e-15,4903.09,7,-7,4607.28,1677.28,4903.09,1,20.0041,4903.09,8,7,-789.635,-895.157,1193.66,0,48.5839,1193.66,-7,7,4607.28,-1677.28,4903.09,1,-20.0041,4903.09,7,-8,-435.774,-1111.27,1193.66,0,68.5879,1193.66,8,-7,-435.774,-1111.27,1193.66,0,68.5879,1193.66,-7,8,-435.774,1111.27,1193.66,0,-68.5879,1193.66,-8,7,-435.774,1111.27,1193.66,0,-68.5879,1193.66,-8,-7,-789.635,895.157,1193.66,0,-48.5839,1193.66,7,-7,4607.28,1677.28,4903.09,1,20.0041,4903.09,7,7,4903.09,-3.41061e-13,4903.09,1,-3.98551e-15,4903.09,-7,7,4607.28,-1677.28,4903.09,1,-20.0041,4903.09,-7,-7,4903.09,-4.54747e-13,4903.09,1,-5.31401e-15,4903.09,7,-7,4607.28,1677.28,4903.09,1,20.0041,4903.09,7,7,4903.09,-3.41061e-13,4903.09,1,-3.98551e-15,4903.09,-7,7,4607.28,-1677.28,4903.09,1,-20.0041,4903.09,-7,-7,4903.09,-4.54747e-13,4903.09,1,-5.31401e-15,4903.09,7,-7,4607.28,1677.28,4903.09,1,20.0041,4903.09,7,7,7.08,7.08,44.8783,-1.59872e-14,-2.04108e-14,44.8783,4903.09,-3.41061e-13,4903.09,1,-3.98551e-15,4903.09,-7,7,-7.08,7.08,26.4776,36.2353,53.8439,44.8783,4607.28,-1677.28,4903.09,1,-20.0041,4903.09,-7,-7,-7.08,-7.08,44.8783,-6.75016e-14,-8.61787e-14,44.8783,4903.09,-4.54747e-13,4903.09,1,-5.31401e-15,4903.09,7,-7,7.08,-7.08,26.4776,-36.2353,-53.8439,44.8783,4607.28,1677.28,4903.09,1,20.0041,4903.09
1.185,6,6,24.5395,5.32907e-15,24.5395,0,1.24425e-14,24.5395,-6,6,14.3574,19.9011,24.5395,0,54.1919,24.5395,-6,-6,24.5395,-1.42109e-14,24.5395,0,-3.318e-14,24.5395,6,-6,14.3574,-19.9011,24.5395,0,-54.1919,24.5395,8,7,-927.588,-1006.47,1368.72,0,47.3355,1368.72,7,8,-927.588,1006.47,1368.72,0,-47.3355,1368.72,-7,-8,-927.588,-1006.47,1368.72,0,47.3355,1368.72,-8,-7,-927.588,1006.47,1368.72,0,-47.3355,1368.72,7,7,4834.61,2.27374e-13,4834.61,1,2.69465e-15,4834.61,-7,7,4247.4,-2309.34,4834.61,1,-28.5332,4834.61,-7,-7,4834.61,-6.82121e-13,4834.61,1,-8.08394e-15,4834.61,7,-7,4247.4,2309.34,4834.61,1,28.5332,4834.61,8,7,-927.588,-1006.47,1368.72,0,47.3355,1368.72,-7,7,4247.4,-2309.34,4834.61,1,-28.5332,4834.61,8,-7,-334.166,-1327.3,1368.72,0,75.8687,1368.72,7,-8,-334.166,-1327.3,1368.72,0,75.8687,1368.72,-7,8,-334.166,1327.3,1368.72,0,-75.8687,1368.72,-8,7,-334.166,1327.3,1368.72,0,-75.8687,1368.72,-8,-7,-927.588,1006.47,1368.72,0,-47.3355,1368.72,7,-7,4247.4,2309.34,4834.61,1,28.5332,4834.61,7,7,4834.61,2.27374e-13,4834.61,1,2.69465e-15,4834.61,-7,7,4247.4,-2309.34,4834.61,1,-28.5332,4834.61,-7,-7,4834.61,-6.82121e-13,4834.61,1,-8.08394e-15,4834.61,7,-7,4247.4,2309.34,4834.61,1,28.5332,4834.61,7,7,4834.61,2.27374e-13,4834.61,1,2.69465e-15,4834.61,-7,7,4247.4,-2309.34,4834.61,1,-28.5332,4834.61,-7,-7,4834.61,-6.82121e-13,4834.61,1,-8.08394e-15,4834.61,7,-7,4247.4,2309.34,4834.61,1,28.5332,4834.61,7,7,7.11,7.11,24.5395,5.32907e-15,1.24425e-14,24.5395,4834.61,2.27374e-13,4834.61,1,2.69465e-15,4834.61,-7,7,-7.11,7.11,14.3574,19.9011,54.1919,24.5395,4247.4,-2309.34,4834.61,1,-28.5332,4834.61,-7,-7,-7.11,-7.11,24.5395,-1.42109e-14,-3.318e-14,24.5395,4834.61,-6.82121e-13,4834.61,1,-8.08394e-15,4834.61,7,-7,7.11,-7.11,14.3574,-19.9011,-54.1919,24.5395,4247.4,2309.34,4834.61,1,28.5332,4834.61
1.19,6,6,7.25071,2.66454e-14,7.25071,0,2.10554e-13,7.25071,-6,6,5.30276,4.94505,7.25071,0,43.0009,7.25071,-6,-6,7.25071,-3.64153e-14,7.25071,0,-2.87757e-13,7.25071,6,-6,5.30276,-4.94505,7.25071,0,-43.0009,7.25071,7,8,-1070.63,1121.18,1550.26,0,-46.3212,1550.26,8,7,-1070.63,-1121.18,1550.26,0,46.3212,1550.26,-8,-7,-1070.63,1121.18,1550.26,0,-46.3212,1550.26,-7,-8,-1070.63,-1121.18,1550.26,0,46.3212,1550.26,7,7,4700.4,-1.13687e-13,4700.4,1,-1.38579e-15,4700.4,-7,7,3750.46,-2833.34,4700.4,1,-37.0697,4700.4,-7,-7,4700.4,-8.52651e-13,4700.4,1,-1.03934e-14,4700.4,7,-7,3750.46,2833.34,4700.4,1,37.0697,4700.4,8,7,-1070.63,-1121.18,1550.26,0,46.3212,1550.26,-7,7,3750.46,-2833.34,4700.4,1,-37.0697,4700.4,8,-7,-178.426,-1539.95,1550.26,0,83.3909,1550.26,7,-8,-178.426,-1539.95,1550.26,0,83.3909,1550.26,7,8,-1070.63,1121.18,1550.26,0,-46.3212,1550.26,-7,8,-178.426,1539.95,1550.26,0,-83.3909,1550.26,-8,7,-178.426,1539.95,1550.26,0,-83.3909,1550.26,7,-7,3750.46,2833.34,4700.4,1,37.0697,4700.4,7,7,4700.4,-1.13687e-13,4700.4,1,-1.38579e-15,4700.4,-7,7,3750.46,-2833.34,4700.4,1,-37.0697,4700.4,-7,-7,4700.4,-8.52651e-13,4700.4,1,-1.03934e-14,4700.4,7,-7,3750.46,2833.34,4700.4,1,37.0697,4700.4,7,7,4700.4,-1.13687e-13,4700.4,1,-1.38579e-15,4700.4,-7,7,3750.46,-2833.34,4700.4,1,-37.0697,4700.4,-7,-7,4700.4,-8.52651e-13,4700.4,1,-1.03934e-14,4700.4,7,-7,3750.46,2833.34,4700.4,1,37.0697,4700.4,7,7,7.14,7.14,7.25071,2.66454e-14,2.10554e-13,7.25071,4700.4,-1.13687e-13,4700.4,1,-1.38579e-15,4700.4,-7,7,-7.14,7.14,5.30276,4.94505,43.0009,7.25071,3750.46,-2833.34,4700.4,1,-37.0697,4700.4,-7,-7,-7.14,-7.14,7.25071,-3.64153e-14,-2.87757e-13,7.25071,4700.4,-8.52651e-13,4700.4,1,-1.03934e-14,4700.4,7,-7,7.14,-7.14,5.30276,-4.94505,-43.0009,7.25071,3750.46,2833.34,4700.4,1,37.0697,4700.4
1.195,6,6,1.07943,1.68754e-14,1.07943,0,8.95742e-13,1.07943,-6,6,-1.07851,-0.0445639,1.07943,0,2.36611,1.07943,-6,-6,1.07943,-2.62013e-14,1.07943,0,-1.39076e-12,1.07943,6,-6,-1.07851,0.0445639,1.07943,0,-2.36611,1.07943,8,7,-1191.2,-1256.96,1731.74,0,46.5387,1731.74,7,8,-1191.2,1256.96,1731.74,0,-46.5387,1731.74,-7,-8,-1191.2,-1256.96,1731.74,0,46.5387,1731.74,-8,-7,-1191.2,1256.96,1731.74,0,-46.5387,1731.74,7,7,4546.21,0,4546.21,1,0,4546.21,-7,7,3109.73,-3316.27,4546.21,1,-46.8409,4546.21,-7,-7,4546.21,-5.11591e-13,4546.21,1,-6.44757e-15,4546.21,7,-7,3109.73,3316.27,4546.21,1,46.8409,4546.21,8,7,-1191.2,-1256.96,1731.74,0,46.5387,1731.74,-7,7,3109.73,-3316.27,4546.21,1,-46.8409,4546.21,7,-8,102.088,-1728.73,1731.74,0,-86.6204,1731.74,8,-7,102.088,-1728.73,1731.74,0,-86.6204,1731.74,-7,8,102.088,1728.73,1731.74,0,86.6204,1731.74,-8,7,102.088,1728.73,1731.74,0,86.6204,1731.74,-8,-7,-1191.2,1256.96,1731.74,0,-46.5387,1731.74,7,-7,3109.73,3316.27,4546.21,1,46.8409,4546.21,7,7,4546.21,0,4546.21,1,0,4546.21,-7,7,3109.73,-3316.27,4546.21,1,-46.8409,4546.21,-7,-7,4546.21,-5.11591e-13,4546.21,1,-6.44757e-15,4546.21,7,-7,3109.73,3316.27,4546.21,1,46.8409,4546.21,7,7,4546.21,0,4546.21,1,0,4546.21,-7,7,3109.73,-3316.27,4546.21,1,-46.8409,4546.21,-7,-7,4546.21,-5.11591e-13,4546.21,1,-6.44757e-15,4546.21,7,-7,3109.73,3316.27,4546.21,1,46.8409,4546.21,7,7,7.17,7.17,1.07943,1.68754e-14,8.95742e-13,1.07943,4546.21,0,4546.21,1,0,4546.21,-7,7,-7.17,7.17,-1.07851,-0.0445639,2.36611,1.07943,3109.73,-3316.27,4546.21,1,-46.8409,4546.21,-7,-7,-7.17,-7.17,1.07943,-2.62013e-14,-1.39076e-12,1.07943,4546.21,-5.11591e-13,4546.21,1,-6.44757e-15,4546.21,7,-7,7.17,-7.17,-1.07851,0.0445639,-2.36611,1.07943,3109.73,3316.27,4546.21,1,46.8409,4546.21
1.2,6,6,2.54858,1.24345e-14,2.54858,0,2.79546e-13,2.54858,-6,6,1.64557,-1.94611,2.54858,0,-49.7833,2.54858,-6,-6,2.54858,1.77636e-15,2.54858,0,3.99351e-14,2.54858,6,-6,1.64557,1.94611,2.54858,0,49.7833,2.54858,8,7,-1388.77,-1347.63,1935.14,0,44.1387,1935.14,7,8,-1388.77,1347.63,1935.14,0,-44.1387,1935.14,-7,-8,-1388.77,-1347.63,1935.14,0,44.1387,1935.14,-8,-7,-1388.77,1347.63,1935.14,0,-44.1387,1935.14,7,7,4506.27,3.12639e-13,4506.27,1,3.9751e-15,4506.27,-7,7,2512.66,-3740.73,4506.27,1,-56.1106,4506.27,-7,-7,4506.27,-7.95808e-13,4506.27,1,-1.01184e-14,4506.27,7,-7,2512.66,3740.73,4506.27,1,56.1106,4506.27,8,7,-1388.77,-1347.63,1935.14,0,44.1387,1935.14,-7,7,2512.66,-3740.73,4506.27,1,-56.1106,4506.27,8,-7,344.321,-1904.26,1935.14,0,-79.7508,1935.14,7,-8,344.321,-1904.26,1935.14,0,-79.7508,1935.14,-7,8,344.321,1904.26,1935.14,0,79.7508,1935.14,-8,7,344.321,1904.26,1935.14,0,79.7508,1935.14,-8,-7,-1388.77,1347.63,1935.14,0,-44.1387,1935.14,7,-7,2512.66,3740.73,4506.27,1,56.1106,4506.27,7,7,4506.27,3.12639e-13,4506.27,1,3.9751e-15,4506.27,-7,7,2512.66,-3740.73,4506.27,1,-56.1106,4506.27,-7,-7,4506.27,-7.95808e-13,4506.27,1,-1.01184e-14,4506.27,7,-7,2512.66,3740.73,4506.27,1,56.1106,4506.27,7,7,4506.27,3.12639e-13,4506.27,1,3.9751e-15,4506.27,-7,7,2512.66,-3740.73,4506.27,1,-56.1106,4506.27,-7,-7,4506.27,-7.95808e-13,4506.27,1,-1.01184e-14,4506.27,7,-7,2512.66,3740.73,4506.27,1,56.1106,4506.27,7,7,7.2,7.2,2.54858,1.24345e-14,2.79546e-13,2.54858,4506.27,3.12639e-13,4506.27,1,3.9751e-15,4506.27,-7,7,-7.2,7.2,1.64557,-1.94611,-49.7833,2.54858,2512.66,-3740.73,4506.27,1,-56.1106,4506.27,-7,-7,-7.2,-7.2,2.54858,1.77636e-15,3.99351e-14,2.54858,4506.27,-7.95808e-13,4506.27,1,-1.01184e-14,4506.27,7,-7,7.2,-7.2,1.64557,1.94611,49.7833,2.54858,2512.66,3740.73,4506.27,1,56.1106,4506.27
1.205,6,6,13.767,-3.19744e-14,13.767,0,-1.33072e-13,13.767,-6,6,13.3744,-3.26421,13.767,0,-13.7157,13.767,-6,-6,13.767,3.73035e-14,13.767,0,1.55251e-13,13.767,6,-6,13.3744,3.26421,13.767,0,13.7157,13.767,7,8,-1447.69,1398.38,2012.78,0,-44.0075,2012.78,8,7,-1447.69,-1398.38,2012.78,0,44.0075,2012.78,-7,-8,-1447.69,-1398.38,2012.78,0,44.0075,2012.78,-8,-7,-1447.69,1398.38,2012.78,0,-44.0075,2012.78,7,7,4439.68,5.68434e-14,4439.68,1,7.33586e-16,4439.68,-7,7,1995.02,-3966.19,4439.68,1,-63.2973,4439.68,-7,-7,4439.68,-5.68434e-13,4439.68,1,-7.33586e-15,4439.68,7,-7,1995.02,3966.19,4439.68,1,63.2973,4439.68,8,7,-1447.69,-1398.38,2012.78,0,44.0075,2012.78,-7,7,1995.02,-3966.19,4439.68,1,-63.2973,4439.68,8,-7,598.711,-1921.67,2012.78,0,-72.6952,2012.78,7,-8,598.711,-1921.67,2012.78,0,-72.6952,2012.78,7,8,-1447.69,1398.38,2012.78,0,-44.0075,2012.78,-7,8,598.711,1921.67,2012.78,0,72.6952,2012.78,-8,7,598.711,1921.67,2012.78,0,72.6952,2012.78,7,-7,1995.02,3966.19,4439.68,1,63.2973,4439.68,7,7,4439.68,5.68434e-14,4439.68,1,7.33586e-16,4439.68,-7,7,1995.02,-3966.19,4439.68,1,-63.2973,4439.68,-7,-7,4439.68,-5.68434e-13,4439.68,1,-7.33586e-15,4439.68,7,-7,1995.02,3966.19,4439.68,1,63.2973,4439.68,7,7,4439.68,5.68434e-14,4439.68,1,7.33586e-16,4439.68,-7,7,1995.02,-3966.19,4439.68,1,-63.2973,4439.68,-7,-7,4439.68,-5.68434e-13,4439.68,1,-7.33586e-15,4439.68,7,-7,1995.02,3966.19,4439.68,1,63.2973,4439.68,7,7,7.23,7.23,13.767,-3.19744e-14,-1.33072e-13,13.767,4439.68,5.68434e-14,4439.68,1,7.33586e-16,4439.68,-7,7,-7.23,7.23,13.3744,-3.26421,-13.7157,13.767,1995.02,-3966.19,4439.68,1,-63.2973,4439.68,-7,-7,-7.23,-7.23,13.767,3.73035e-14,1.55251e-13,13.767,4439.68,-5.68434e-13,4439.68,1,-7.33586e-15,4439.68,7,-7,7.23,-7.23,13.3744,3.26421,13.7157,13.767,1995.02,3966.19,4439.68,1,63.2973,4439.68
1.21,6,6,30.4586,-7.4607e-14,30.4586,0,-1.40343e-13,30.4586,-6,6,29.8957,5.82882,30.4586,0,11.0327,30.4586,-6,-6,30.4586,1.1724e-13,30.4586,0,2.2054e-13,30.4586,6,-6,29.8957,-5.82882,30.4586,0,-11.0327,30.4586,8,7,-1529.29,-1457.68,2112.71,0,43.6267,2112.71,7,8,-1529.29,1457.68,2112.71,0,-43.6267,2112.71,-8,-7,-1529.29,1457.68,2112.71,0,-43.6267,2112.71,-7,-8,-1529.29,-1457.68,2112.71,0,43.6267,2112.71,7,7,4358.5,2.98428e-13,4358.5,1,3.92306e-15,4358.5,-7,7,1432.05,-4116.52,4358.5,1,-70.8182,4358.5,-7,-7,4358.5,-8.52651e-13,4358.5,1,-1.12088e-14,4358.5,7,-7,1432.05,4116.52,4358.5,1,70.8182,4358.5,8,7,-1529.29,-1457.68,2112.71,0,43.6267,2112.71,-7,7,1432.05,-4116.52,4358.5,1,-70.8182,4358.5,8,-7,874.28,-1923.33,2112.71,0,-65.555,2112.71,7,-8,874.28,-1923.33,2112.71,0,-65.555,2112.71,7,8,-1529.29,1457.68,2112.71,0,-43.6267,2112.71,-8,7,874.28,1923.33,2112.71,0,65.555,2112.71,-7,8,874.28,1923.33,2112.71,0,65.555,2112.71,7,-7,1432.05,4116.52,4358.5,1,70.8182,4358.5,7,7,4358.5,2.98428e-13,4358.5,1,3.92306e-15,4358.5,-7,7,1432.05,-4116.52,4358.5,1,-70.8182,4358.5,-7,-7,4358.5,-8.52651e-13,4358.5,1,-1.12088e-14,4358.5,7,-7,1432.05,4116.52,4358.5,1,70.8182,4358.5,7,7,4358.5,2.98428e-13,4358.5,1,3.92306e-15,4358.5,-7,7,1432.05,-4116.52,4358.5,1,-70.8182,4358.5,-7,-7,4358.5,-8.52651e-13,4358.5,1,-1.12088e-14,4358.5,7,-7,1432.05,4116.52,4358.5,1,70.8182,4358.5,7,7,7.26,7.26,30.4586,-7.4607e-14,-1.40343e-13,30.4586,4358.5,2.98428e-13,4358.5,1,3.92306e-15,4358.5,-7,7,-7.26,7.26,29.8957,5.82882,11.0327,30.4586,1432.05,-4116.52,4358.5,1,-70.8182,4358.5,-7,-7,-7.26,-7.26,30.4586,1.1724e-13,2.2054e-13,30.4586,4358.5,-8.52651e-13,4358.5,1,-1.12088e-14,4358.5,7,-7,7.26,-7.26,29.8957,-5.82882,-11.0327,30.4586,1432.05,4116.52,4358.5,1,70.8182,4358.5
1.215,6,6,35.4333,-3.9968e-14,35.4333,0,-6.46284e-14,35.4333,-6,6,34.253,9.06938,35.4333,0,14.8303,35.4333,-6,-6,35.4333,7.10543e-14,35.4333,0,1.14895e-13,35.4333,6,-6,34.253,-9.06938,35.4333,0,-14.8303,35.4333,7,8,-1554.05,1552.38,2196.58,0,-44.9692,2196.58,8,7,-1554.05,-1552.38,2196.58,0,44.9692,2196.58,-8,-7,-1554.05,1552.38,2196.58,0,-44.9692,2196.58,-7,-8,-1554.05,-1552.38,2196.58,0,44.9692,2196.58,7,7,4205.77,-2.84217e-13,4205.77,1,-3.87193e-15,4205.77,-7,8,1166.34,1861.35,2196.58,0,57.9284,2196.58,-8,7,1166.34,1861.35,2196.58,0,57.9284,2196.58,-7,-7,4205.77,-7.38964e-13,4205.77,1,-1.0067e-14,4205.77,-7,7,938.764,-4099.66,4205.77,1,-77.1024,4205.77,-7,-8,-1554.05,-1552.38,2196.58,0,44.9692,2196.58,8,-7,1166.34,-1861.35,2196.58,0,-57.9284,2196.58,7,-8,1166.34,-1861.35,2196.58,0,-57.9284,2196.58,7,8,-1554.05,1552.38,2196.58,0,-44.9692,2196.58,-7,8,1166.34,1861.35,2196.58,0,57.9284,2196.58,-8,7,1166.34,1861.35,2196.58,0,57.9284,2196.58,7,-7,938.764,4099.66,4205.77,1,77.1024,4205.77,7,7,4205.77,-2.84217e-13,4205.77,1,-3.87193e-15,4205.77,-7,7,938.764,-4099.66,4205.77,1,-77.1024,4205.77,-7,-7,4205.77,-7.38964e-13,4205.77,1,-1.0067e-14,4205.77,7,-7,938.764,4099.66,4205.77,1,77.1024,4205.77,7,7,4205.77,-2.84217e-13,4205.77,1,-3.87193e-15,4205.77,-7,7,938.764,-4099.66,4205.77,1,-77.1024,4205.77,-7,-7,4205.77,-7.38964e-13,4205.77,1,-1.0067e-14,4205.77,7,-7,938.764,4099.66,4205.77,1,77.1024,4205.77,7,7,7.29,7.29,35.4333,-3.9968e-14,-6.46284e-14,35.4333,4205.77,-2.84217e-13,4205.77,1,-3.87193e-15,4205.77,-7,7,-7.29,7.29,34.253,9.06938,14.8303,35.4333,938.764,-4099.66,4205.77,1,-77.1024,4205.77,-7,-7,-7.29,-7.29,35.4333,7.10543e-14,1.14895e-13,35.4333,4205.77,-7.38964e-13,4205.77,1,-1.0067e-14,4205.77,7,-7,7.29,-7.29,34.253,-9.06938,-14.8303,35.4333,938.764,4099.66,4205.77,1,77.1024,4205.77
1.22,6,6,60.9276,5.32907e-15,60.9276,0,5.01141e-15,60.9276,-6,6,60.8772,2.47824,60.9276,0,2.33116,60.9276,-6,-6,60.9276,1.42109e-14,60.9276,0,1.33638e-14,60.9276,6,-6,60.8772,-2.47824,60.9276,0,-2.33116,60.9276,7,8,-1559.06,1671.42,2285.68,0,-46.992,2285.68,8,7,-1559.06,-1671.42,2285.68,0,46.992,2285.68,-7,-8,-1559.06,-1671.42,2285.68,0,46.992,2285.68,-8,-7,-1559.06,1671.42,2285.68,0,-46.992,2285.68,7,7,3890.66,5.40012e-13,3890.66,1,7.95249e-15,3890.66,-7,8,1494.3,1729.57,2285.68,0,49.1739,2285.68,-7,-7,3890.66,-5.68434e-13,3890.66,1,-8.37105e-15,3890.66,7,-8,1494.3,-1729.57,2285.68,0,-49.1739,2285.68,8,7,-1559.06,-1671.42,2285.68,0,46.992,2285.68,-7,7,417.887,-3868.15,3890.66,1,-83.8341,3890.66,8,-7,1494.3,-1729.57,2285.68,0,-49.1739,2285.68,7,-8,1494.3,-1729.57,2285.68,0,-49.1739,2285.68,7,8,-1559.06,1671.42,2285.68,0,-46.992,2285.68,-7,8,1494.3,1729.57,2285.68,0,49.1739,2285.68,-8,7,1494.3,1729.57,2285.68,0,49.1739,2285.68,7,-7,417.887,3868.15,3890.66,1,83.8341,3890.66,7,7,3890.66,5.40012e-13,3890.66,1,7.95249e-15,3890.66,-7,7,417.887,-3868.15,3890.66,1,-83.8341,3890.66,-7,-7,3890.66,-5.68434e-13,3890.66,1,-8.37105e-15,3890.66,7,-7,417.887,3868.15,3890.66,1,83.8341,3890.66,7,7,3890.66,5.40012e-13,3890.66,1,7.95249e-15,3890.66,-7,7,417.887,-3868.15,3890.66,1,-83.8341,3890.66,-7,-7,3890.66,-5.68434e-13,3890.66,1,-8.37105e-15,3890.66,7,-7,417.887,3868.15,3890.66,1,83.8341,3890.66,7,7,7.32,7.32,60.9276,5.32907e-15,5.01141e-15,60.9276,3890.66,5.40012e-13,3890.66,1,7.95249e-15,3890.66,-7,7,-7.32,7.32,60.8772,2.47824,2.33116,60.9276,417.887,-3868.15,3890.66,1,-83.8341,3890.66,-7,-7,-7.32,-7.32,60.9276,1.42109e-14,1.33638e-14,60.9276,3890.66,-5.68434e-13,3890.66,1,-8.37105e-15,3890.66,7,-7,7.32,-7.32,60.8772,-2.47824,-2.33116,60.9276,417.887,3868.15,3890.66,1,83.8341,3890.66
1.225,6,6,74.5297,1.24345e-14,74.5297,0,9.55919e-15,74.5297,-6,6,74.3026,5.81407,74.5297,0,4.47419,74.5297,-6,-6,74.5297,-3.55271e-15,74.5297,0,-2.7312e-15,74.5297,6,-6,74.3026,-5.81407,74.5297,0,-4.47419,74.5297,7,8,-1543.97,1773.18,2351.17,0,-48.9527,2351.17,8,7,-1543.97,-1773.18,2351.17,0,48.9527,2351.17,-7,-8,-1543.97,-1773.18,2351.17,0,48.9527,2351.17,-8,-7,-1543.97,1773.18,2351.17,0,-48.9527,2351.17,7,7,3697.04,-4.26326e-14,3697.04,1,-6.60709e-16,3697.04,-7,8,1806.71,1504.59,2351.17,0,39.7869,2351.17,-7,-7,3697.04,-6.82121e-13,3697.04,1,-1.05713e-14,3697.04,8,-7,1806.71,-1504.59,2351.17,0,-39.7869,2351.17,8,7,-1543.97,-1773.18,2351.17,0,48.9527,2351.17,-7,7,-81.3216,-3696.14,3697.04,1,88.7396,3697.04,-7,-8,-1543.97,-1773.18,2351.17,0,48.9527,2351.17,8,-7,1806.71,-1504.59,2351.17,0,-39.7869,2351.17,7,8,-1543.97,1773.18,2351.17,0,-48.9527,2351.17,-7,8,1806.71,1504.59,2351.17,0,39.7869,2351.17,-8,-7,-1543.97,1773.18,2351.17,0,-48.9527,2351.17,7,-7,-81.3216,3696.14,3697.04,1,-88.7396,3697.04,7,7,3697.04,-4.26326e-14,3697.04,1,-6.60709e-16,3697.04,-7,7,-81.3216,-3696.14,3697.04,1,88.7396,3697.04,-7,-7,3697.04,-6.82121e-13,3697.04,1,-1.05713e-14,3697.04,7,-7,-81.3216,3696.14,3697.04,1,-88.7396,3697.04,7,7,3697.04,-4.26326e-14,3697.04,1,-6.60709e-16,3697.04,-7,7,-81.3216,-3696.14,3697.04,1,88.7396,3697.04,-7,-7,3697.04,-6.82121e-13,3697.04,1,-1.05713e-14,3697.04,7,-7,-81.3216,3696.14,3697.04,1,-88.7396,3697.04,7,7,7.35,7.35,74.5297,1.24345e-14,9.55919e-15,74.5297,3697.04,-4.26326e-14,3697.04,1,-6.60709e-16,3697.04,-7,7,-7.35,7.35,74.3026,5.81407,4.47419,74.5297,-81.3216,-3696.14,3697.04,1,88.7396,3697.04,-7,-7,-7.35,-7.35,74.5297,-3.55271e-15,-2.7312e-15,74.5297,3697.04,-6.82121e-13,3697.04,1,-1.05713e-14,3697.04,7,-7,7.35,-7.35,74.3026,-5.81407,-4.47419,74.5297,-81.3216,3696.14,3697.04,1,-88.7396,3697.04
1.23,6,6,99.7217,1.77636e-14,99.7217,0,1.02062e-14,99.7217,-6,6,98.6219,14.7693,99.7217,0,8.51717,99.7217,-6,-6,99.7217,1.42109e-14,99.7217,0,8.16495e-15,99.7217,6,-6,98.6219,-14.7693,99.7217,0,-8.51717,99.7217,7,8,-1564.67,1823.56,2402.82,0,-49.3695,2402.82,-8,8,-1588.81,498.501,1665.18,0,-17.4196,1665.18,-7,-8,-1564.67,-1823.56,2402.82,0,49.3695,2402.82,8,-8,-1588.81,-498.501,1665.18,0,17.4196,1665.18,7,7,3467.23,1.7053e-13,3467.23,1,2.818e-15,3467.23,-7,8,2038.82,1271.52,2402.82,0,31.9499,2402.82,-7,-7,3467.23,-3.41061e-13,3467.23,1,-5.63601e-15,3467.23,7,-8,2038.82,-1271.52,2402.82,0,-31.9499,2402.82,8,7,-1564.67,-1823.56,2402.82,0,49.3695,2402.82,-7,7,-523.299,-3427.51,3467.23,1,81.3193,3467.23,-7,-8,-1564.67,-1823.56,2402.82,0,49.3695,2402.82,7,-8,2038.82,-1271.52,2402.82,0,-31.9499,2402.82,7,8,-1564.67,1823.56,2402.82,0,-49.3695,2402.82,-7,8,2038.82,1271.52,2402.82,0,31.9499,2402.82,-8,-7,-1564.67,1823.56,2402.82,0,-49.3695,2402.82,7,-7,-523.299,3427.51,3467.23,1,-81.3193,3467.23,7,7,3467.23,1.7053e-13,3467.23,1,2.818e-15,3467.23,-7,7,-523.299,-3427.51,3467.23,1,81.3193,3467.23,-7,-7,3467.23,-3.41061e-13,3467.23,1,-5.63601e-15,3467.23,7,-7,-523.299,3427.51,3467.23,1,-81.3193,3467.23,7,7,3467.23,1.7053e-13,3467.23,1,2.818e-15,3467.23,-7,7,-523.299,-3427.51,3467.23,1,81.3193,3467.23,-7,-7,3467.23,-3.41061e-13,3467.23,1,-5.63601e-15,3467.23,7,-7,-523.299,3427.51,3467.23,1,-81.3193,3467.23,7,7,7.38,7.38,99.7217,1.77636e-14,1.02062e-14,99.7217,3467.23,1.7053e-13,3467.23,1,2.818e-15,3467.23,-7,7,-7.38,7.38,98.6219,14.7693,8.51717,99.7217,-523.299,-3427.51,3467.23,1,81.3193,3467.23,-7,-7,-7.38,-7.38,99.7217,1.42109e-14,8.16495e-15,99.7217,3467.23,-3.41061e-13,3467.23,1,-5.63601e-15,3467.23,7,-7,7.38,-7.38,98.6219,-14.7693,-8.51717,99.7217,-523.299,3427.51,3467.23,1,-81.3193,3467.23
1.235,6,6,122.774,-3.73035e-14,122.774,0,-1.74087e-14,122.774,-6,6,121.965,14.0701,122.774,0,6.58063,122.774,-6,-6,122.774,-1.42109e-14,122.774,0,-6.63188e-15,122.774,6,-6,121.965,-14.0701,122.774,0,-6.58063,122.774,7,8,-1584.4,1872.61,2452.95,0,-49.7658,2452.95,8,7,-1584.4,-1872.61,2452.95,0,49.7658,2452.95,-8,8,-1618.66,787.905,1800.24,0,-25.9551,1800.24,8,-8,-1618.66,-787.905,1800.24,0,25.9551,1800.24,7,7,3342.32,2.84217e-13,3342.32,1,4.87219e-15,3342.32,-7,8,2244.17,990.294,2452.95,0,23.8106,2452.95,-7,-7,3342.32,-5.96856e-13,3342.32,1,-1.02316e-14,3342.32,8,-7,2244.17,-990.294,2452.95,0,-23.8106,2452.95,8,7,-1584.4,-1872.61,2452.95,0,49.7658,2452.95,-7,7,-944.996,-3205.95,3342.32,1,73.5764,3342.32,-7,-8,-1584.4,-1872.61,2452.95,0,49.7658,2452.95,7,-8,2244.17,-990.294,2452.95,0,-23.8106,2452.95,7,8,-1584.4,1872.61,2452.95,0,-49.7658,2452.95,-8,7,2244.17,990.294,2452.95,0,23.8106,2452.95,-8,-7,-1584.4,1872.61,2452.95,0,-49.7658,2452.95,7,-7,-944.996,3205.95,3342.32,1,-73.5764,3342.32,7,7,3342.32,2.84217e-13,3342.32,1,4.87219e-15,3342.32,-7,7,-944.996,-3205.95,3342.32,1,73.5764,3342.32,-7,-7,3342.32,-5.96856e-13,3342.32,1,-1.02316e-14,3342.32,7,-7,-944.996,3205.95,3342.32,1,-73.5764,3342.32,7,7,3342.32,2.84217e-13,3342.32,1,4.87219e-15,3342.32,-7,7,-944.996,-3205.95,3342.32,1,73.5764,3342.32,-7,-7,3342.32,-5.96856e-13,3342.32,1,-1.02316e-14,3342.32,7,-7,-944.996,3205.95,3342.32,1,-73.5764,3342.32,7,7,7.41,7.41,122.774,-3.73035e-14,-1.74087e-14,122.774,3342.32,2.84217e-13,3342.32,1,4.87219e-15,3342.32,-7,7,-7.41,7.41,121.965,14.0701,6.58063,122.774,-944.996,-3205.95,3342.32,1,73.5764,3342.32,-7,-7,-7.41,-7.41,122.774,-1.42109e-14,-6.63188e-15,122.774,3342.32,-5.96856e-13,3342.32,1,-1.02316e-14,3342.32,7,-7,7.41,-7.41,121.965,-14.0701,-6.58063,122.774,-944.996,3205.95,3342.32,1,-73.5764,3342.32
1.24,6,6,118.833,1.77636e-15,118.833,0,8.56477e-16,118.833,-6,6,117.484,-17.8578,118.833,0,-8.64296,118.833,-6,-6,118.833,7.10543e-15,118.833,0,3.42591e-15,118.833,6,-6,117.484,17.8578,118.833,0,8.64296,118.833,8,7,-1510.29,-1939.97,2458.55,0,52.0989,2458.55,-8,8,-1611.57,1177.77,1996.07,0,-36.1602,1996.07,-7,-8,-1510.29,-1939.97,2458.55,0,52.0989,2458.55,8,-8,-1611.57,-1177.77,1996.07,0,36.1602,1996.07,7,7,3028.18,2.84217e-14,3028.18,1,5.37763e-16,3028.18,-7,-7,3028.18,-4.83169e-13,3028.18,1,-9.14197e-15,3028.18,8,-7,2364.03,-675.14,2458.55,0,-15.9387,2458.55,7,-8,2364.03,-675.14,2458.55,0,-15.9387,2458.55,8,7,-1510.29,-1939.97,2458.55,0,52.0989,2458.55,-7,7,-1132.53,-2808.43,3028.18,1,68.0377,3028.18,-7,-8,-1510.29,-1939.97,2458.55,0,52.0989,2458.55,8,-8,-1611.57,-1177.77,1996.07,0,36.1602,1996.07,7,8,-1510.29,1939.97,2458.55,0,-52.0989,2458.55,-8,8,-1611.57,1177.77,1996.07,0,-36.1602,1996.07,-8,-7,-1510.29,1939.97,2458.55,0,-52.0989,2458.55,7,-7,-1132.53,2808.43,3028.18,1,-68.0377,3028.18,7,7,3028.18,2.84217e-14,3028.18,1,5.37763e-16,3028.18,-7,7,-1132.53,-2808.43,3028.18,1,68.0377,3028.18,-7,-7,3028.18,-4.83169e-13,3028.18,1,-9.14197e-15,3028.18,7,-7,-1132.53,2808.43,3028.18,1,-68.0377,3028.18,7,7,3028.18,2.84217e-14,3028.18,1,5.37763e-16,3028.18,-7,7,-1132.53,-2808.43,3028.18,1,68.0377,3028.18,-7,-7,3028.18,-4.83169e-13,3028.18,1,-9.14197e-15,3028.18,7,-7,-1132.53,2808.43,3028.18,1,-68.0377,3028.18,7,7,7.44,7.44,118.833,1.77636e-15,8.56477e-16,118.833,3028.18,2.84217e-14,3028.18,1,5.37763e-16,3028.18,-7,7,-7.44,7.44,117.484,-17.8578,-8.64296,118.833,-1132.53,-2808.43,3028.18,1,68.0377,3028.18,-7,-7,-7.44,-7.44,118.833,7.10543e-15,3.42591e-15,118.833,3028.18,-4.83169e-13,3028.18,1,-9.14197e-15,3028.18,7,-7,7.44,-7.44,117.484,17.8578,8.64296,118.833,-1132.53,2808.43,3028.18,1,-68.0377,3028.18
1.245,6,6,115.896,0,115.896,0,0,115.896,-6,6,113.756,-22.1682,115.896,0,-11.0273,115.896,-6,-6,115.896,2.84217e-14,115.896,0,1.40509e-14,115.896,6,-6,113.756,22.1682,115.896,0,11.0273,115.896,7,8,-1518.18,2009.69,2518.67,0,-52.9316,2518.67,-8,8,-1555.19,1586.37,2221.53,0,-45.5687,2221.53,-7,-8,-1518.18,-2009.69,2518.67,0,52.9316,2518.67,8,-8,-1555.19,-1586.37,2221.53,0,45.5687,2221.53,7,7,2855.56,1.42109e-13,2855.56,1,2.85136e-15,2855.56,-7,8,2497.91,322.778,2518.67,0,7.36292,2518.67,-7,-7,2855.56,-2.84217e-14,2855.56,1,-5.70271e-16,2855.56,8,-7,2497.91,-322.778,2518.67,0,-7.36292,2518.67,8,7,-1518.18,-2009.69,2518.67,0,52.9316,2518.67,-7,7,-1415.05,-2480.29,2855.56,1,60.2945,2855.56,-7,-8,-1518.18,-2009.69,2518.67,0,52.9316,2518.67,8,-8,-1555.19,-1586.37,2221.53,0,45.5687,2221.53,7,8,-1518.18,2009.69,2518.67,0,-52.9316,2518.67,-8,8,-1555.19,1586.37,2221.53,0,-45.5687,2221.53,-8,-7,-1518.18,2009.69,2518.67,0,-52.9316,2518.67,7,-7,-1415.05,2480.29,2855.56,1,-60.2945,2855.56,7,7,2855.56,1.42109e-13,2855.56,1,2.85136e-15,2855.56,-7,7,-1415.05,-2480.29,2855.56,1,60.2945,2855.56,-7,-7,2855.56,-2.84217e-14,2855.56,1,-5.70271e-16,2855.56,7,-7,-1415.05,2480.29,2855.56,1,-60.2945,2855.56,7,7,2855.56,1.42109e-13,2855.56,1,2.85136e-15,2855.56,-7,7,-1415.05,-2480.29,2855.56,1,60.2945,2855.56,-7,-7,2855.56,-2.84217e-14,2855.56,1,-5.70271e-16,2855.56,7,-7,-1415.05,2480.29,2855.56,1,-60.2945,2855.56,7,7,7.47,7.47,115.896,0,0,115.896,2855.56,1.42109e-13,2855.56,1,2.85136e-15,2855.56,-7,7,-7.47,7.47,113.756,-22.1682,-11.0273,115.896,-1415.05,-2480.29,2855.56,1,60.2945,2855.56,-7,-7,-7.47,-7.47,115.896,2.84217e-14,1.40509e-14,115.896,2855.56,-2.84217e-14,2855.56,1,-5.70271e-16,2855.56,7,-7,7.47,-7.47,113.756,22.1682,11.0273,115.896,-1415.05,2480.29,2855.56,1,-60.2945,2855.56
1.25,6,6,115.396,5.32907e-14,115.396,0,2.64596e-14,115.396,-6,6,108.381,-39.6207,115.396,0,-20.0808,115.396,-6,-6,115.396,-3.55271e-14,115.396,0,-1.76397e-14,115.396,6,-6,108.381,39.6207,115.396,0,20.0808,115.396,8,7,-1527.19,-2049.77,2556.14,0,53.3118,2556.14,-7,7,-1572.33,-2094.21,2618.76,1,53.1007,2618.76,-7,-8,-1527.19,-2049.77,2556.14,0,53.3118,2556.14,7,-7,-1572.33,2094.21,2618.76,1,-53.1007,2618.76,7,7,2618.76,2.84217e-14,2618.76,1,6.21837e-16,2618.76,-7,8,2556.13,-9.41758,2556.14,0,-0.211095,2556.14,-7,-7,2618.76,-3.41061e-13,2618.76,1,-7.46204e-15,2618.76,8,-7,2556.13,9.41758,2556.14,0,0.211095,2556.14,8,7,-1527.19,-2049.77,2556.14,0,53.3118,2556.14,-7,7,-1572.33,-2094.21,2618.76,1,53.1007,2618.76,-7,-8,-1527.19,-2049.77,2556.14,0,53.3118,2556.14,8,-8,-1483.29,-2006.23,2495.02,0,53.5229,2495.02,7,8,-1527.19,2049.77,2556.14,0,-53.3118,2556.14,-8,8,-1483.29,2006.23,2495.02,0,-53.5229,2495.02,-8,-7,-1527.19,2049.77,2556.14,0,-53.3118,2556.14,7,-7,-1572.33,2094.21,2618.76,1,-53.1007,2618.76,7,7,2618.76,2.84217e-14,2618.76,1,6.21837e-16,2618.76,-7,7,-1572.33,-2094.21,2618.76,1,53.1007,2618.76,-7,-7,2618.76,-3.41061e-13,2618.76,1,-7.46204e-15,2618.76,7,-7,-1572.33,2094.21,2618.76,1,-53.1007,2618.76,7,7,2618.76,2.84217e-14,2618.76,1,6.21837e-16,2618.76,-7,7,-1572.33,-2094.21,2618.76,1,53.1007,2618.76,-7,-7,2618.76,-3.41061e-13,2618.76,1,-7.46204e-15,2618.76,7,-7,-1572.33,2094.21,2618.76,1,-53.1007,2618.76,8,8,7.5,7.5,115.396,5.32907e-14,2.64596e-14,115.396,2495.02,-2.27374e-13,2495.02,0,-5.22142e-15,2495.02,-8,8,-7.5,7.5,108.381,-39.6207,-20.0808,115.396,-1483.29,2006.23,2495.02,0,-53.5229,2495.02,-8,-8,-7.5,-7.5,115.396,-3.55271e-14,-1.76397e-14,115.396,2495.02,-3.97904e-13,2495.02,0,-9.13749e-15,2495.02,8,-8,7.5,-7.5,108.381,39.6207,20.0808,115.396,-1483.29,-2006.23,2495.02,0,53.5229,2495.02



==> Shear_X.csv <==
Shear_X,Initial_X[6 6],Initial_Y[6 6],Initial_ReVal[6 6],Initial_ImVal[6 6],Initial_MagVal[6 6],Initial_FiltVal[6 6],Initial_PhaseCalc[6 6],Initial_MagCalc[6 6],Initial_X[-6 6],Initial_Y[-6 6],Initial_ReVal[-6 6],Initial_ImVal[-6 6],Initial_MagVal[-6 6],Initial_FiltVal[-6 6],Initial_PhaseCalc[-6 6],Initial_MagCalc[-6 6],Initial_X[-6 -6],Initial_Y[-6 -6],Initial_ReVal[-6 -6],Initial_ImVal[-6 -6],Initial_MagVal[-6 -6],Initial_FiltVal[-6 -6],Initial_PhaseCalc[-6 -6],Initial_MagCalc[-6 -6],Initial_X[6 -6],Initial_Y[6 -6],Initial_ReVal[6 -6],Initial_ImVal[6 -6],Initial_MagVal[6 -6],Initial_FiltVal[6 -6],Initial_PhaseCalc[6 -6],Initial_MagCalc[6 -6],Re_ValMin_X[6 6],Re_ValMin_Y[6 6],Re_ValMin_ReVal[6 6],Re_ValMin_ImVal[6 6],Re_ValMin_MagVal[6 6],Re_ValMin_FiltVal[6 6],Re_ValMin_PhaseCalc[6 6],Re_ValMin_MagCalc[6 6],Re_ValMin_X[-6 6],Re_ValMin_Y[-6 6],Re_ValMin_ReVal[-6 6],Re_ValMin_ImVal[-6 6],Re_ValMin_MagVal[-6 6],Re_ValMin_FiltVal[-6 6],Re_ValMin_PhaseCalc[-6 6],Re_ValMin_MagCalc[-6 6],Re_ValMin_X[-6 -6],Re_ValMin_Y[-6 -6],Re_ValMin_ReVal[-6 -6],Re_ValMin_ImVal[-6 -6],Re_ValMin_MagVal[-6 -6],Re_ValMin_FiltVal[-6 -6],Re_ValMin_PhaseCalc[-6 -6],Re_ValMin_MagCalc[-6 -6],Re_ValMin_X[6 -6],Re_ValMin_Y[6 -6],Re_ValMin_ReVal[6 -6],Re_ValMin_ImVal[6 -6],Re_ValMin_MagVal[6 -6],Re_ValMin_FiltVal[6 -6],Re_ValMin_PhaseCalc[6 -6],Re_ValMin_MagCalc[6 -6],Re_ValMax_X[6 6],Re_ValMax_Y[6 6],Re_ValMax_ReVal[6 6],Re_ValMax_ImVal[6 6],Re_ValMax_MagVal[6 6],Re_ValMax_FiltVal[6 6],Re_ValMax_PhaseCalc[6 6],Re_ValMax_MagCalc[6 6],Re_ValMax_X[-6 6],Re_ValMax_Y[-6 6],Re_ValMax_ReVal[-6 6],Re_ValMax_ImVal[-6 6],Re_ValMax_MagVal[-6 6],Re_ValMax_FiltVal[-6 6],Re_ValMax_PhaseCalc[-6 6],Re_ValMax_MagCalc[-6 6],Re_ValMax_X[-6 -6],Re_ValMax_Y[-6 -6],Re_ValMax_ReVal[-6 -6],Re_ValMax_ImVal[-6 -6],Re_ValMax_MagVal[-6 -6],Re_ValMax_FiltVal[-6 -6],Re_ValMax_PhaseCalc[-6 -6],Re_ValMax_MagCalc[-6 -6],Re_ValMax_X[6 -6],Re_ValMax_Y[6 -6],Re_ValMax_ReVal[6 -6],Re_ValMax_ImVal[6 -6],Re_ValMax_MagVal[6 -6],Re_ValMax_FiltVal[6 -6],Re_ValMax_PhaseCalc[6 -6],Re_ValMax_MagCalc[6 -6],Im_ValMin_X[6 6],Im_ValMin_Y[6 6],Im_ValMin_ReVal[6 6],Im_ValMin_ImVal[6 6],Im_ValMin_MagVal[6 6],Im_ValMin_FiltVal[6 6],Im_ValMin_PhaseCalc[6 6],Im_ValMin_MagCalc[6 6],Im_ValMin_X[-6 6],Im_ValMin_Y[-6 6],Im_ValMin_ReVal[-6 6],Im_ValMin_ImVal[-6 6],Im_ValMin_MagVal[-6 6],Im_ValMin_FiltVal[-6 6],Im_ValMin_PhaseCalc[-6 6],Im_ValMin_MagCalc[-6 6],Im_ValMin_X[-6 -6],Im_ValMin_Y[-6 -6],Im_ValMin_ReVal[-6 -6],Im_ValMin_ImVal[-6 -6],Im_ValMin_MagVal[-6 -6],Im_ValMin_FiltVal[-6 -6],Im_ValMin_PhaseCalc[-6 -6],Im_ValMin_MagCalc[-6 -6],Im_ValMin_X[6 -6],Im_ValMin_Y[6 -6],Im_ValMin_ReVal[6 -6],Im_ValMin_ImVal[6 -6],Im_ValMin_MagVal[6 -6],Im_ValMin_FiltVal[6 -6],Im_ValMin_PhaseCalc[6 -6],Im_ValMin_MagCalc[6 -6],Im_ValMax_X[6 6],Im_ValMax_Y[6 6],Im_ValMax_ReVal[6 6],Im_ValMax_ImVal[6 6],Im_ValMax_MagVal[6 6],Im_ValMax_FiltVal[6 6],Im_ValMax_PhaseCalc[6 6],Im_ValMax_MagCalc[6 6],Im_ValMax_X[-6 6],Im_ValMax_Y[-6 6],Im_ValMax_ReVal[-6 6],Im_ValMax_ImVal[-6 6],Im_ValMax_MagVal[-6 6],Im_ValMax_FiltVal[-6 6],Im_ValMax_PhaseCalc[-6 6],Im_ValMax_MagCalc[-6 6],Im_ValMax_X[-6 -6],Im_ValMax_Y[-6 -6],Im_ValMax_ReVal[-6 -6],Im_ValMax_ImVal[-6 -6],Im_ValMax_MagVal[-6 -6],Im_ValMax_FiltVal[-6 -6],Im_ValMax_PhaseCalc[-6 -6],Im_ValMax_MagCalc[-6 -6],Im_ValMax_X[6 -6],Im_ValMax_Y[6 -6],Im_ValMax_ReVal[6 -6],Im_ValMax_ImVal[6 -6],Im_ValMax_MagVal[6 -6],Im_ValMax_FiltVal[6 -6],Im_ValMax_PhaseCalc[6 -6],Im_ValMax_MagCalc[6 -6],Mag_X[6 6],Mag_Y[6 6],Mag_ReVal[6 6],Mag_ImVal[6 6],Mag_MagVal[6 6],Mag_FiltVal[6 6],Mag_PhaseCalc[6 6],Mag_MagCalc[6 6],Mag_X[-6 6],Mag_Y[-6 6],Mag_ReVal[-6 6],Mag_ImVal[-6 6],Mag_MagVal[-6 6],Mag_FiltVal[-6 6],Mag_PhaseCalc[-6 6],Mag_MagCalc[-6 6],Mag_X[-6 -6],Mag_Y[-6 -6],Mag_ReVal[-6 -6],Mag_ImVal[-6 -6],Mag_MagVal[-6 -6],Mag_FiltVal[-6 -6],Mag_PhaseCalc[-6 -6],Mag_MagCalc[-6 -6],Mag_X[6 -6],Mag_Y[6 -6],Mag_ReVal[6 -6],Mag_ImVal[6 -6],Mag_MagVal[6 -6],Mag_FiltVal[6 -6],Mag_PhaseCalc[6 -6],Mag_MagCalc[6 -6],Filt_X[6 6],Filt_Y[6 6],Filt_ReVal[6 6],Filt_ImVal[6 6],Filt_MagVal[6 6],Filt_FiltVal[6 6],Filt_PhaseCalc[6 6],Filt_MagCalc[6 6],Filt_X[-6 6],Filt_Y[-6 6],Filt_ReVal[-6 6],Filt_ImVal[-6 6],Filt_MagVal[-6 6],Filt_FiltVal[-6 6],Filt_PhaseCalc[-6 6],Filt_MagCalc[-6 6],Filt_X[-6 -6],Filt_Y[-6 -6],Filt_ReVal[-6 -6],Filt_ImVal[-6 -6],Filt_MagVal[-6 -6],Filt_FiltVal[-6 -6],Filt_PhaseCalc[-6 -6],Filt_MagCalc[-6 -6],Filt_X[6 -6],Filt_Y[6 -6],Filt_ReVal[6 -6],Filt_ImVal[6 -6],Filt_MagVal[6 -6],Filt_FiltVal[6 -6],Filt_PhaseCalc[6 -6],Filt_MagCalc[6 -6],Est_Xi[6 6],Est_Yi[6 6],Est_Xd[6 6],Est_Yd[6 6],Est_EstReVal[6 6],Est_EstImVal[6 6],Est_EstPhaseCalc[6 6],Est_EstMagCalc[6 6],Est_ReVal[6 6],Est_ImVal[6 6],Est_MagVal[6 6],Est_FiltVal[6 6],Est_PhaseCalc[6 6],Est_MagCalc[6 6],Est_Xi[-6 6],Est_Yi[-6 6],Est_Xd[-6 6],Est_Yd[-6 6],Est_EstReVal[-6 6],Est_EstImVal[-6 6],Est_EstPhaseCalc[-6 6],Est_EstMagCalc[-6 6],Est_ReVal[-6 6],Est_ImVal[-6 6],Est_MagVal[-6 6],Est_FiltVal[-6 6],Est_PhaseCalc[-6 6],Est_MagCalc[-6 6],Est_Xi[-6 -6],Est_Yi[-6 -6],Est_Xd[-6 -6],Est_Yd[-6 -6],Est_EstReVal[-6 -6],Est_EstImVal[-6 -6],Est_EstPhaseCalc[-6 -6],Est_EstMagCalc[-6 -6],Est_ReVal[-6 -6],Est_ImVal[-6 -6],Est_MagVal[-6 -6],Est_FiltVal[-6 -6],Est_PhaseCalc[-6 -6],Est_MagCalc[-6 -6],Est_Xi[6 -6],Est_Yi[6 -6],Est_Xd[6 -6],Est_Yd[6 -6],Est_EstReVal[6 -6],Est_EstImVal[6 -6],Est_EstPhaseCalc[6 -6],Est_EstMagCalc[6 -6],Est_ReVal[6 -6],Est_ImVal[6 -6],Est_MagVal[6 -6],Est_FiltVal[6 -6],Est_PhaseCalc[6 -6],Est_MagCalc[6 -6]
0.002,6,6,9795.09,-202.995,9797.19,1,-1.18723,9797.19,-6,6,9809.12,216.235,9811.5,1,1.26284,9811.5,-6,-6,9795.09,202.995,9797.19,1,1.18723,9797.19,6,-6,9809.12,-216.235,9811.5,1,-1.26284,9811.5,6,8,-38.6606,44.8946,59.2467,0,-49.2669,59.2467,-6,4,-50.7284,-42.0161,65.869,0,39.6335,65.869,-6,-8,-38.6606,-44.8946,59.2467,0,49.2669,59.2467,6,-4,-50.7284,42.0161,65.869,0,-39.6335,65.869,6,6,9795.09,-202.995,9797.19,1,-1.18723,9797.19,-6,6,9809.12,216.235,9811.5,1,1.26284,9811.5,-6,-6,9795.09,202.995,9797.19,1,1.18723,9797.19,6,-6,9809.12,-216.235,9811.5,1,-1.26284,9811.5,6,6,9795.09,-202.995,9797.19,1,-1.18723,9797.19,-6,5,1.59588,-122.116,122.127,0,-89.2513,122.127,-6,-7,-7.57222,-113.872,114.124,0,86.1956,114.124,6,-6,9809.12,-216.235,9811.5,1,-1.26284,9811.5,6,7,-7.57222,113.872,114.124,0,-86.1956,114.124,-6,6,9809.12,216.235,9811.5,1,1.26284,9811.5,-6,-6,9795.09,202.995,9797.19,1,1.18723,9797.19,6,-5,1.59588,122.116,122.127,0,89.2513,122.127,6,6,9795.09,-202.995,9797.19,1,-1.18723,9797.19,-6,6,9809.12,216.235,9811.5,1,1.26284,9811.5,-6,-6,9795.09,202.995,9797.19,1,1.18723,9797.19,6,-6,9809.12,-216.235,9811.5,1,-1.26284,9811.5,6,6,9795.09,-202.995,9797.19,1,-1.18723,9797.19,-6,6,9809.12,216.235,9811.5,1,1.26284,9811.5,-6,-6,9795.09,202.995,9797.19,1,1.18723,9797.19,6,-6,9809.12,-216.235,9811.5,1,-1.26284,9811.5,6,6,6,6.012,9795.09,-202.995,-1.18723,9797.19,9795.09,-202.995,9797.19,1,-1.18723,9797.19,-6,6,-6,5.988,9809.12,216.235,1.26284,9811.5,9809.12,216.235,9811.5,1,1.26284,9811.5,-6,-6,-6,-6.012,9795.09,202.995,1.18723,9797.19,9795.09,202.995,9797.19,1,1.18723,9797.19,6,-6,6,-5.988,9809.12,-216.235,-1.26284,9811.5,9809.12,-216.235,9811.5,1,-1.26284,9811.5
0.004,6,6,9542.77,-456.209,9553.67,1,-2.73704,9553.67,-6,6,9570.82,482.687,9582.98,1,2.88716,9582.98,-6,-6,9542.77,456.209,9553.67,1,2.73704,9553.67,6,-6,9570.82,-482.687,9582.98,1,-2.88716,9582.98,6,7,-105.725,171.005,201.048,0,-58.2732,201.048,-6,5,-111.007,-174.709,206.993,0,57.5688,206.993,-6,-7,-105.725,-171.005,201.048,0,58.2732,201.048,6,-5,-111.007,174.709,206.993,0,-57.5688,206.993,6,6,9542.77,-456.209,9553.67,1,-2.73704,9553.67,-6,6,9570.82,482.687,9582.98,1,2.88716,9582.98,-6,-6,9542.77,456.209,9553.67,1,2.73704,9553.67,6,-6,9570.82,-482.687,9582.98,1,-2.88716,9582.98,6,6,9542.77,-456.209,9553.67,1,-2.73704,9553.67,-6,5,-111.007,-174.709,206.993,0,57.5688,206.993,-6,-7,-105.725,-171.005,201.048,0,58.2732,201.048,6,-6,9570.82,-482.687,9582.98,1,-2.88716,9582.98,6,7,-105.725,171.005,201.048,0,-58.2732,201.048,-6,6,9570.82,482.687,9582.98,1,2.88716,9582.98,-6,-6,9542.77,456.209,9553.67,1,2.73704,9553.67,6,-5,-111.007,174.709,206.993,0,-57.5688,206.993,6,6,9542.77,-456.209,9553.67,1,-2.73704,9553.67,-6,6,9570.82,482.687,9582.98,1,2.88716,9582.98,-6,-6,9542.77,456.209,9553.67,1,2.73704,9553.67,6,-6,9570.82,-482.687,9582.98,1,-2.88716,9582.98,6,6,9542.77,-456.209,9553.67,1,-2.73704,9553.67,-6,6,9570.82,482.687,9582.98,1,2.88716,9582.98,-6,-6,9542.77,456.209,9553.67,1,2.73704,9553.67,6,-6,9570.82,-482.687,9582.98,1,-2.88716,9582.98,6,6,6,6.024,9542.77,-456.209,-2.73704,9553.67,9542.77,-456.209,9553.67,1,-2.73704,9553.67,-6,6,-6,5.976,9570.82,482.687,2.88716,9582.98,9570.82,482.687,9582.98,1,2.88716,9582.98,-6,-6,-6,-6.024,9542.77,456.209,2.73704,9553.67,9542.77,456.209,9553.67,1,2.73704,9553.67,6,-6,6,-5.976,9570.82,-482.687,-2.88716,9582.98,9570.82,-482.687,9582.98,1,-2.88716,9582.98
0.006,6,6,9354.84,-667.53,9378.63,1,-4.08152,9378.63,-6,6,9370.65,682.452,9395.47,1,4.16542,9395.47,-6,-6,9354.84,667.53,9378.63,1,4.08152,9378.63,6,-6,9370.65,-682.452,9395.47,1,-4.16542,9395.47,6,7,-159.192,270.408,313.787,0,-59.5143,313.787,-6,5,-158.81,-294.207,334.332,0,61.6403,334.332,-6,-7,-159.192,-270.408,313.787,0,59.5143,313.787,6,-5,-158.81,294.207,334.332,0,-61.6403,334.332,6,6,9354.84,-667.53,9378.63,1,-4.08152,9378.63,-6,6,9370.65,682.452,9395.47,1,4.16542,9395.47,-6,-6,9354.84,667.53,9378.63,1,4.08152,9378.63,6,-6,9370.65,-682.452,9395.47,1,-4.16542,9395.47,6,6,9354.84,-667.53,9378.63,1,-4.08152,9378.63,-6,5,-158.81,-294.207,334.332,0,61.6403,334.332,-6,-7,-159.192,-270.408,313.787,0,59.5143,313.787,6,-6,9370.65,-682.452,9395.47,1,-4.16542,9395.47,6,7,-159.192,270.408,313.787,0,-59.5143,313.787,-6,6,9370.65,682.452,9395.47,1,4.16542,9395.47,-6,-6,9354.84,667.53,9378.63,1,4.08152,9378.63,6,-5,-158.81,294.207,334.332,0,-61.6403,334.332,6,6,9354.84,-667.53,9378.63,1,-4.08152,9378.63,-6,6,9370.65,682.452,9395.47,1,4.16542,9395.47,-6,-6,9354.84,667.53,9378.63,1,4.08152,9378.63,6,-6,9370.65,-682.452,9395.47,1,-4.16542,9395.47,6,6,9354.84,-667.53,9378.63,1,-4.08152,9378.63,-6,6,9370.65,682.452,9395.47,1,4.16542,9395.47,-6,-6,9354.84,667.53,9378.63,1,4.08152,9378.63,6,-6,9370.65,-682.452,9395.47,1,-4.16542,9395.47,6,6,6,6.036,9354.84,-667.53,-4.08152,9378.63,9354.84,-667.53,9378.63,1,-4.08152,9378.63,-6,6,-6,5.964,9370.65,682.452,4.16542,9395.47,9370.65,682.452,9395.47,1,4.16542,9395.47,-6,-6,-6,-6.036,9354.84,667.53,4.08152,9378.63,9354.84,667.53,9378.63,1,4.08152,9378.63,6,-6,6,-5.964,9370.65,-682.452,-4.16542,9395.47,9370.65,-682.452,9395.47,1,-4.16542,9395.47
0.008,6,6,9086.45,-913.077,9132.21,1,-5.73826,9132.21,-6,6,9140.93,964.51,9191.67,1,6.02331,9191.67,-6,-6,9086.45,913.077,9132.21,1,5.73826,9132.21,6,-6,9140.93,-964.51,9191.67,1,-6.02331,9191.67,6,7,-210.82,340.747,400.692,0,-58.255,400.692,-6,5,-222.646,-351.514,416.093,0,57.6502,416.093,-6,-7,-210.82,-340.747,400.692,0,58.255,400.692,6,-5,-222.646,351.514,416.093,0,-57.6502,416.093,6,6,9086.45,-913.077,9132.21,1,-5.73826,9132.21,-6,6,9140.93,964.51,9191.67,1,6.02331,9191.67,-6,-6,9086.45,913.077,9132.21,1,5.73826,9132.21,6,-6,9140.93,-964.51,9191.67,1,-6.02331,9191.67,6,6,9086.45,-913.077,9132.21,1,-5.73826,9132.21,-6,5,-222.646,-351.514,416.093,0,57.6502,416.093,-6,-7,-210.82,-340.747,400.692,0,58.255,400.692,6,-6,9140.93,-964.51,9191.67,1,-6.02331,9191.67,6,7,-210.82,340.747,400.692,0,-58.255,400.692,-6,6,9140.93,964.51,9191.67,1,6.02331,9191.67,-6,-6,9086.45,913.077,9132.21,1,5.73826,9132.21,6,-5,-222.646,351.514,416.093,0,-57.6502,416.093,6,6,9086.45,-913.077,9132.21,1,-5.73826,9132.21,-6,6,9140.93,964.51,9191.67,1,6.02331,9191.67,-6,-6,9086.45,913.077,9132.21,1,5.73826,9132.21,6,-6,9140.93,-964.51,9191.67,1,-6.02331,9191.67,6,6,9086.45,-913.077,9132.21,1,-5.73826,9132.21,-6,6,9140.93,964.51,9191.67,1,6.02331,9191.67,-6,-6,9086.45,913.077,9132.21,1,5.73826,9132.21,6,-6,9140.93,-964.51,9191.67,1,-6.02331,9191.67,6,6,6,6.048,9086.45,-913.077,-5.73826,9132.21,9086.45,-913.077,9132.21,1,-5.73826,9132.21,-6,6,-6,5.952,9140.93,964.51,6.02331,9191.67,9140.93,964.51,9191.67,1,6.02331,9191.67,-6,-6,-6,-6.048,9086.45,913.077,5.73826,9132.21,9086.45,913.077,9132.21,1,5.73826,9132.21,6,-6,6,-5.952,9140.93,-964.51,-6.02331,9191.67,9140.93,-964.51,9191.67,1,-6.02331,9191.67
0.01,6,6,8919.64,-1150.76,8993.57,1,-7.35137,8993.57,-6,6,8913.22,1144.7,8986.43,1,7.31827,8986.43,-6,-6,8919.64,1150.76,8993.57,1,7.35137,8993.57,6,-6,8913.22,-1144.7,8986.43,1,-7.31827,8986.43,6,7,-287.053,459.764,542.016,0,-58.0215,542.016,-6,5,-266.935,-440.771,515.299,0,58.8005,515.299,-6,-7,-287.053,-459.764,542.016,0,58.0215,542.016,6,-5,-266.935,440.771,515.299,0,-58.8005,515.299,6,6,8919.64,-1150.76,8993.57,1,-7.35137,8993.57,-6,6,8913.22,1144.7,8986.43,1,7.31827,8986.43,-6,-6,8919.64,1150.76,8993.57,1,7.35137,8993.57,6,-6,8913.22,-1144.7,8986.43,1,-7.31827,8986.43,6,6,8919.64,-1150.76,8993.57,1,-7.35137,8993.57,-6,5,-266.935,-440.771,515.299,0,58.8005,515.299,-6,-7,-287.053,-459.764,542.016,0,58.0215,542.016,6,-6,8913.22,-1144.7,8986.43,1,-7.31827,8986.43,6,7,-287.053,459.764,542.016,0,-58.0215,542.016,-6,6,8913.22,1144.7,8986.43,1,7.31827,8986.43,-6,-6,8919.64,1150.76,8993.57,1,7.35137,8993.57,6,-5,-266.935,440.771,515.299,0,-58.8005,515.299,6,6,8919.64,-1150.76,8993.57,1,-7.35137,8993.57,-6,6,8913.22,1144.7,8986.43,1,7.31827,8986.43,-6,-6,8919.64,1150.76,8993.57,1,7.35137,8993.57,6,-6,8913.22,-1144.7,8986.43,1,-7.31827,8986.43,6,6,8919.64,-1150.76,8993.57,1,-7.35137,8993.57,-6,6,8913.22,1144.7,8986.43,1,7.31827,8986.43,-6,-6,8919.64,1150.76,8993.57,1,7.35137,8993.57,6,-6,8913.22,-1144.7,8986.43,1,-7.31827,8986.43,6,6,6,6.06,8919.64,-1150.76,-7.35137,8993.57,8919.64,-1150.76,8993.57,1,-7.35137,8993.57,-6,6,-6,5.94,8913.22,1144.7,7.31827,8986.43,8913.22,1144.7,8986.43,1,7.31827,8986.43,-6,-6,-6,-6.06,8919.64,1150.76,7.35137,8993.57,8919.64,1150.76,8993.57,1,7.35137,8993.57,6,-6,6,-5.94,8913.22,-1144.7,-7.31827,8986.43,8913.22,-1144.7,8986.43,1,-7.31827,8986.43
0.012,6,6,8677.82,-1389.77,8788.4,1,-9.0988,8788.4,-6,6,8688.5,1399.86,8800.55,1,9.15265,8800.55,-6,-6,8677.82,1389.77,8788.4,1,9.0988,8788.4,6,-6,8688.5,-1399.86,8800.55,1,-9.15265,8800.55,6,7,-370.565,547.74,661.315,0,-55.9203,661.315,-6,5,-347.328,-556.888,656.324,0,58.0485,656.324,-6,-7,-370.565,-547.74,661.315,0,55.9203,661.315,6,-5,-347.328,556.888,656.324,0,-58.0485,656.324,6,6,8677.82,-1389.77,8788.4,1,-9.0988,8788.4,-6,6,8688.5,1399.86,8800.55,1,9.15265,8800.55,-6,-6,8677.82,1389.77,8788.4,1,9.0988,8788.4,6,-6,8688.5,-1399.86,8800.55,1,-9.15265,8800.55,6,6,8677.82,-1389.77,8788.4,1,-9.0988,8788.4,-6,5,-347.328,-556.888,656.324,0,58.0485,656.324,-6,-7,-370.565,-547.74,661.315,0,55.9203,661.315,6,-6,8688.5,-1399.86,8800.55,1,-9.15265,8800.55,6,7,-370.565,547.74,661.315,0,-55.9203,661.315,-6,6,8688.5,1399.86,8800.55,1,9.15265,8800.55,-6,-6,8677.82,1389.77,8788.4,1,9.0988,8788.4,6,-5,-347.328,556.888,656.324,0,-58.0485,656.324,6,6,8677.82,-1389.77,8788.4,1,-9.0988,8788.4,-6,6,8688.5,1399.86,8800.55,1,9.15265,8800.55,-6,-6,8677.82,1389.77,8788.4,1,9.0988,8788.4,6,-6,8688.5,-1399.86,8800.55,1,-9.15265,8800.55,6,6,8677.82,-1389.77,8788.4,1,-9.0988,8788.4,-6,6,8688.5,1399.86,8800.55,1,9.15265,8800.55,-6,-6,8677.82,1389.77,8788.4,1,9.0988,8788.4,6,-6,8688.5,-1399.86,8800.55,1,-9.15265,8800.55,6,6,6,6.072,8677.82,-1389.77,-9.0988,8788.4,8677.82,-1389.77,8788.4,1,-9.0988,8788.4,-6,6,-6,5.928,8688.5,1399.86,9.15265,8800.55,8688.5,1399.86,8800.55,1,9.15265,8800.55,-6,-6,-6,-6.072,8677.82,1389.77,9.0988,8788.4,8677.82,1389.77,8788.4,1,9.0988,8788.4,6,-6,6,-5.928,8688.5,-1399.86,-9.15265,8800.55,8688.5,-1399.86,8800.55,1,-9.15265,8800.55
0.014,6,6,8479.01,-1625.82,8633.48,1,-10.8545,8633.48,-6,6,8464.27,1611.9,8616.39,1,10.7821,8616.39,-6,-6,8479.01,1625.82,8633.48,1,10.8545,8633.48,6,-6,8464.27,-1611.9,8616.39,1,-10.7821,8616.39,6,7,-448.416,661.613,799.255,0,-55.8721,799.255,-6,5,-355.277,-641.972,733.723,0,61.0392,733.723,-6,-7,-448.416,-661.613,799.255,0,55.8721,799.255,6,-5,-355.277,641.972,733.723,0,-61.0392,733.723,6,6,8479.01,-1625.82,8633.48,1,-10.8545,8633.48,-6,6,8464.27,1611.9,8616.39,1,10.7821,8616.39,-6,-6,8479.01,1625.82,8633.48,1,10.8545,8633.48,6,-6,8464.27,-1611.9,8616.39,1,-10.7821,8616.39,6,6,8479.01,-1625.82,8633.48,1,-10.8545,8633.48,-6,5,-355.277,-641.972,733.723,0,61.0392,733.723,-6,-7,-448.416,-661.613,799.255,0,55.8721,799.255,6,-6,8464.27,-1611.9,8616.39,1,-10.7821,8616.39,6,7,-448.416,661.613,799.255,0,-55.8721,799.255,-6,6,8464.27,1611.9,8616.39,1,10.7821,8616.39,-6,-6,8479.01,1625.82,8633.48,1,10.8545,8633.48,6,-5,-355.277,641.972,733.723,0,-61.0392,733.723,6,6,8479.01,-1625.82,8633.48,1,-10.8545,8633.48,-6,6,8464.27,1611.9,8616.39,1,10.7821,8616.39,-6,-6,8479.01,1625.82,8633.48,1,10.8545,8633.48,6,-6,8464.27,-1611.9,8616.39,1,-10.7821,8616.39,6,6,8479.01,-1625.82,8633.48,1,-10.8545,8633.48,-6,6,8464.27,1611.9,8616.39,1,10.7821,8616.39,-6,-6,8479.01,1625.82,8633.48,1,10.8545,8633.48,6,-6,8464.27,-1611.9,8616.39,1,-10.7821,8616.39,6,6,6,6.084,8479.01,-1625.82,-10.8545,8633.48,8479.01,-1625.82,8633.48,1,-10.8545,8633.48,-6,6,-6,5.916,8464.27,1611.9,10.7821,8616.39,8464.27,1611.9,8616.39,1,10.7821,8616.39,-6,-6,-6,-6.084,8479.01,1625.82,10.8545,8633.48,8479.01,1625.82,8633.48,1,10.8545,8633.48,6,-6,6,-5.916,8464.27,-1611.9,-10.7821,8616.39,8464.27,-1611.9,8616.39,1,-10.7821,8616.39
0.016,6,6,8283.87,-1907.23,8500.59,1,-12.9655,8500.59,-6,6,8194.54,1822.89,8394.84,1,12.5414,8394.84,-6,-6,8283.87,1907.23,8500.59,1,12.9655,8500.59,6,-6,8194.54,-1822.89,8394.84,1,-12.5414,8394.84,6,7,-508.363,786.676,936.638,0,-57.1288,936.638,-6,5,-465.172,-745.899,879.062,0,58.0507,879.062,-6,-7,-508.363,-786.676,936.638,0,57.1288,936.638,6,-5,-465.172,745.899,879.062,0,-58.0507,879.062,6,6,8283.87,-1907.23,8500.59,1,-12.9655,8500.59,-6,6,8194.54,1822.89,8394.84,1,12.5414,8394.84,-6,-6,8283.87,1907.23,8500.59,1,12.9655,8500.59,6,-6,8194.54,-1822.89,8394.84,1,-12.5414,8394.84,6,6,8283.87,-1907.23,8500.59,1,-12.9655,8500.59,-6,5,-465.172,-745.899,879.062,0,58.0507,879.062,-6,-7,-508.363,-786.676,936.638,0,57.1288,936.638,6,-6,8194.54,-1822.89,8394.84,1,-12.5414,8394.84,6,7,-508.363,786.676,936.638,0,-57.1288,936.638,-6,6,8194.54,1822.89,8394.84,1,12.5414,8394.84,-6,-6,8283.87,1907.23,8500.59,1,12.9655,8500.59,6,-5,-465.172,745.899,879.062,0,-58.0507,879.062,6,6,8283.87,-1907.23,8500.59,1,-12.9655,8500.59,-6,6,8194.54,1822.89,8394.84,1,12.5414,8394.84,-6,-6,8283.87,1907.23,8500.59,1,12.9655,8500.59,6,-6,8194.54,-1822.89,8394.84,1,-12.5414,8394.84,6,6,8283.87,-1907.23,8500.59,1,-12.9655,8500.59,-6,6,8194.54,1822.89,8394.84,1,12.5414,8394.84,-6,-6,8283.87,1907.23,8500.59,1,12.9655,8500.59,6,-6,8194.54,-1822.89,8394.84,1,-12.5414,8394.84,6,6,6,6.096,8283.87,-1907.23,-12.9655,8500.59,8283.87,-1907.23,8500.59,1,-12.9655,8500.59,-6,6,-6,5.904,8194.54,1822.89,12.5414,8394.84,8194.54,1822.89,8394.84,1,12.5414,8394.84,-6,-6,-6,-6.096,8283.87,1907.23,12.9655,8500.59,8283.87,1907.23,8500.59,1,12.9655,8500.59,6,-6,6,-5.904,8194.54,-1822.89,-12.5414,8394.84,8194.54,-1822.89,8394.84,1,-12.5414,8394.84
0.018,6,6,8056.82,-2037.69,8310.5,1,-14.1933,8310.5,-6,6,8077.34,2057.07,8335.17,1,14.2879,8335.17,-6,-6,8056.82,2037.69,8310.5,1,14.1933,8310.5,6,-6,8077.34,-2057.07,8335.17,1,-14.2879,8335.17,6,7,-529.434,856.455,1006.88,0,-58.2769,1006.88,-6,5,-524.841,-874.808,1020.17,0,59.0384,1020.17,-6,-7,-529.434,-856.455,1006.88,0,58.2769,1006.88,6,-5,-524.841,874.808,1020.17,0,-59.0384,1020.17,6,6,8056.82,-2037.69,8310.5,1,-14.1933,8310.5,-6,6,8077.34,2057.07,8335.17,1,14.2879,8335.17,-6,-6,8056.82,2037.69,8310.5,1,14.1933,8310.5,6,-6,8077.34,-2057.07,8335.17,1,-14.2879,8335.17,6,6,8056.82,-2037.69,8310.5,1,-14.1933,8310.5,-6,5,-524.841,-874.808,1020.17,0,59.0384,1020.17,-6,-7,-529.434,-856.455,1006.88,0,58.2769,1006.88,6,-6,8077.34,-2057.07,8335.17,1,-14.2879,8335.17,6,7,-529.434,856.455,1006.88,0,-58.2769,1006.88,-6,6,8077.34,2057.07,8335.17,1,14.2879,8335.17,-6,-6,8056.82,2037.69,8310.5,1,14.1933,8310.5,6,-5,-524.841,874.808,1020.17,0,-59.0384,1020.17,6,6,8056.82,-2037.69,8310.5,1,-14.1933,8310.5,-6,6,8077.34,2057.07,8335.17,1,14.2879,8335.17,-6,-6,8056.82,2037.69,8310.5,1,14.1933,8310.5,6,-6,8077.34,-2057.07,8335.17,1,-14.2879,8335.17,6,6,8056.82,-2037.69,8310.5,1,-14.1933,8310.5,-6,6,8077.34,2057.07,8335.17,1,14.2879,8335.17,-6,-6,8056.82,2037.69,8310.5,1,14.1933,8310.5,6,-6,8077.34,-2057.07,8335.17,1,-14.2879,8335.17,6,6,6,6.108,8056.82,-2037.69,-14.1933,8310.5,8056.82,-2037.69,8310.5,1,-14.1933,8310.5,-6,6,-6,5.892,8077.34,2057.07,14.2879,8335.17,8077.34,2057.07,8335.17,1,14.2879,8335.17,-6,-6,-6,-6.108,8056.82,2037.69,14.1933,8310.5,8056.82,2037.69,8310.5,1,14.1933,8310.5,6,-6,6,-5.892,8077.34,-2057.07,-14.2879,8335.17,8077.34,-2057.07,8335.17,1,-14.2879,8335.17
0.02,6,6,7818.49,-2281.89,8144.68,1,-16.2703,8144.68,-6,6,7847.24,2309.03,8179.9,1,16.3964,8179.9,-6,-6,7818.49,2281.89,8144.68,1,16.2703,8144.68,6,-6,7847.24,-2309.03,8179.9,1,-16.3964,8179.9,6,7,-593.549,937.884,1109.92,0,-57.6719,1109.92,-6,5,-575.937,-921.256,1086.47,0,57.9878,1086.47,-6,-7,-593.549,-937.884,1109.92,0,57.6719,1109.92,6,-5,-575.937,921.256,1086.47,0,-57.9878,1086.47,6,6,7818.49,-2281.89,8144.68,1,-16.2703,8144.68,-6,6,7847.24,2309.03,8179.9,1,16.3964,8179.9,-6,-6,7818.49,2281.89,8144.68,1,16.2703,8144.68,6,-6,7847.24,-2309.03,8179.9,1,-16.3964,8179.9,6,6,7818.49,-2281.89,8144.68,1,-16.2703,8144.68,-6,5,-575.937,-921.256,1086.47,0,57.9878,1086.47,-6,-7,-593.549,-937.884,1109.92,0,57.6719,1109.92,6,-6,7847.24,-2309.03,8179.9,1,-16.3964,8179.9,6,7,-593.549,937.884,1109.92,0,-57.6719,1109.92,-6,6,7847.24,2309.03,8179.9,1,16.3964,8179.9,-6,-6,7818.49,2281.89,8144.68,1,16.2703,8144.68,6,-5,-575.937,921.256,1086.47,0,-57.9878,1086.47,6,6,7818.49,-2281.89,8144.68,1,-16.2703,8144.68,-6,6,7847.24,2309.03,8179.9,1,16.3964,8179.9,-6,-6,7818.49,2281.89,8144.68,1,16.2703,8144.68,6,-6,7847.24,-2309.03,8179.9,1,-16.3964,8179.9,6,6,7818.49,-2281.89,8144.68,1,-16.2703,8144.68,-6,6,7847.24,2309.03,8179.9,1,16.3964,8179.9,-6,-6,7818.49,2281.89,8144.68,1,16.2703,8144.68,6,-6,7847.24,-2309.03,8179.9,1,-16.3964,8179.9,6,6,6,6.12,7818.49,-2281.89,-16.2703,8144.68,7818.49,-2281.89,8144.68,1,-16.2703,8144.68,-6,6,-6,5.88,7847.24,2309.03,16.3964,8179.9,7847.24,2309.03,8179.9,1,16.3964,8179.9,-6,-6,-6,-6.12,7818.49,2281.89,16.2703,8144.68,7818.49,2281.89,8144.68,1,16.2703,8144.68,6,-6,6,-5.88,7847.24,-2309.03,-16.3964,8179.9,7847.24,-2309.03,8179.9,1,-16.3964,8179.9
0.022,6,6,7628.36,-2517.55,8033.05,1,-18.2642,8033.05,-6,6,7622.9,2512.39,8026.25,1,18.2414,8026.25,-6,-6,7628.36,2517.55,8033.05,1,18.2642,8033.05,6,-6,7622.9,-2512.39,8026.25,1,-18.2414,8026.25,6,7,-647.325,1046.3,1230.36,0,-58.2558,1230.36,-6,5,-625.54,-1026.73,1202.28,0,58.648,1202.28,-6,-7,-647.325,-1046.3,1230.36,0,58.2558,1230.36,6,-5,-625.54,1026.73,1202.28,0,-58.648,1202.28,6,6,7628.36,-2517.55,8033.05,1,-18.2642,8033.05,-6,6,7622.9,2512.39,8026.25,1,18.2414,8026.25,-6,-6,7628.36,2517.55,8033.05,1,18.2642,8033.05,6,-6,7622.9,-2512.39,8026.25,1,-18.2414,8026.25,6,6,7628.36,-2517.55,8033.05,1,-18.2642,8033.05,-6,5,-625.54,-1026.73,1202.28,0,58.648,1202.28,-6,-7,-647.325,-1046.3,1230.36,0,58.2558,1230.36,6,-6,7622.9,-2512.39,8026.25,1,-18.2414,8026.25,6,7,-647.325,1046.3,1230.36,0,-58.2558,1230.36,-6,6,7622.9,2512.39,8026.25,1,18.2414,8026.25,-6,-6,7628.36,2517.55,8033.05,1,18.2642,8033.05,6,-5,-625.54,1026.73,1202.28,0,-58.648,1202.28,6,6,7628.36,-2517.55,8033.05,1,-18.2642,8033.05,-6,6,7622.9,2512.39,8026.25,1,18.2414,8026.25,-6,-6,7628.36,2517.55,8033.05,1,18.2642,8033.05,6,-6,7622.9,-2512.39,8026.25,1,-18.2414,8026.25,6,6,7628.36,-2517.55,8033.05,1,-18.2642,8033.05,-6,6,7622.9,2512.39,8026.25,1,18.2414,8026.25,-6,-6,7628.36,2517.55,8033.05,1,18.2642,8033.05,6,-6,7622.9,-2512.39,8026.25,1,-18.2414,8026.25,6,6,6,6.132,7628.36,-2517.55,-18.2642,8033.05,7628.36,-2517.55,8033.05,1,-18.2642,8033.05,-6,6,-6,5.868,7622.9,2512.39,18.2414,8026.25,7622.9,2512.39,8026.25,1,18.2414,8026.25,-6,-6,-6,-6.132,7628.36,2517.55,18.2642,8033.05,7628.36,2517.55,8033.05,1,18.2642,8033.05,6,-6,6,-5.868,7622.9,-2512.39,-18.2414,8026.25,7622.9,-2512.39,8026.25,1,-18.2414,8026.25
0.024,6,6,7358.53,-2779.79,7866.08,1,-20.6948,7866.08,-6,6,7376.59,2796.85,7889.01,1,20.7643,7889.01,-6,-6,7358.53,2779.79,7866.08,1,20.6948,7866.08,6,-6,7376.59,-2796.85,7889.01,1,-20.7643,7889.01,6,7,-743.348,1099.68,1327.35,0,-55.9426,1327.35,-6,5,-699.395,-1122.46,1322.52,0,58.0733,1322.52,-6,-7,-743.348,-1099.68,1327.35,0,55.9426,1327.35,6,-5,-699.395,1122.46,1322.52,0,-58.0733,1322.52,6,6,7358.53,-2779.79,7866.08,1,-20.6948,7866.08,-6,6,7376.59,2796.85,7889.01,1,20.7643,7889.01,-6,-6,7358.53,2779.79,7866.08,1,20.6948,7866.08,6,-6,7376.59,-2796.85,7889.01,1,-20.7643,7889.01,6,6,7358.53,-2779.79,7866.08,1,-20.6948,7866.08,-6,5,-699.395,-1122.46,1322.52,0,58.0733,1322.52,-6,-7,-743.348,-1099.68,1327.35,0,55.9426,1327.35,6,-6,7376.59,-2796.85,7889.01,1,-20.7643,7889.01,6,7,-743.348,1099.68,1327.35,0,-55.9426,1327.35,-6,6,7376.59,2796.85,7889.01,1,20.7643,7889.01,-6,-6,7358.53,2779.79,7866.08,1,20.6948,7866.08,6,-5,-699.395,1122.46,1322.52,0,-58.0733,1322.52,6,6,7358.53,-2779.79,7866.08,1,-20.6948,7866.08,-6,6,7376.59,2796.85,7889.01,1,20.7643,7889.01,-6,-6,7358.53,2779.79,7866.08,1,20.6948,7866.08,6,-6,7376.59,-2796.85,7889.01,1,-20.7643,7889.01,6,6,7358.53,-2779.79,7866.08,1,-20.6948,7866.08,-6,6,7376.59,2796.85,7889.01,1,20.7643,7889.01,-6,-6,7358.53,2779.79,7866.08,1,20.6948,7866.08,6,-6,7376.59,-2796.85,7889.01,1,-20.7643,7889.01,6,6,6,6.144,7358.53,-2779.79,-20.6948,7866.08,7358.53,-2779.79,7866.08,1,-20.6948,7866.08,-6,6,-6,5.856,7376.59,2796.85,20.7643,7889.01,7376.59,2796.85,7889.01,1,20.7643,7889.01,-6,-6,-6,-6.144,7358.53,2779.79,20.6948,7866.08,7358.53,2779.79,7866.08,1,20.6948,7866.08,6,-6,6,-5.856,7376.59,-2796.85,-20.7643,7889.01,7376.59,-2796.85,7889.01,1,-20.7643,7889.01
0.026,6,6,7175.69,-2941.36,7755.14,1,-22.2891,7755.14,-6,6,7225.79,2988.67,7819.48,1,22.4705,7819.48,-6,-6,7175.69,2941.36,7755.14,1,22.2891,7755.14,6,-6,7225.79,-2988.67,7819.48,1,-22.4705,7819.48,6,7,-759.831,1204.54,1424.17,0,-57.7561,1424.17,-6,5,-753.876,-1198.14,1415.58,0,57.8216,1415.58,-6,-7,-759.831,-1204.54,1424.17,0,57.7561,1424.17,6,-5,-753.876,1198.14,1415.58,0,-57.8216,1415.58,6,6,7175.69,-2941.36,7755.14,1,-22.2891,7755.14,-6,6,7225.79,2988.67,7819.48,1,22.4705,7819.48,-6,-6,7175.69,2941.36,7755.14,1,22.2891,7755.14,6,-6,7225.79,-2988.67,7819.48,1,-22.4705,7819.48,6,6,7175.69,-2941.36,7755.14,1,-22.2891,7755.14,-6,5,-753.876,-1198.14,1415.58,0,57.8216,1415.58,-6,-7,-759.831,-1204.54,1424.17,0,57.7561,1424.17,6,-6,7225.79,-2988.67,7819.48,1,-22.4705,7819.48,6,7,-759.831,1204.54,1424.17,0,-57.7561,1424.17,-6,6,7225.79,2988.67,7819.48,1,22.4705,7819.48,-6,-6,7175.69,2941.36,7755.14,1,22.2891,7755.14,6,-5,-753.876,1198.14,1415.58,0,-57.8216,1415.58,6,6,7175.69,-2941.36,7755.14,1,-22.2891,7755.14,-6,6,7225.79,2988.67,7819.48,1,22.4705,7819.48,-6,-6,7175.69,2941.36,7755.14,1,22.2891,7755.14,6,-6,7225.79,-2988.67,7819.48,1,-22.4705,7819.48,6,6,7175.69,-2941.36,7755.14,1,-22.2891,7755.14,-6,6,7225.79,2988.67,7819.48,1,22.4705,7819.48,-6,-6,7175.69,2941.36,7755.14,1,22.2891,7755.14,6,-6,7225.79,-2988.67,7819.48,1,-22.4705,7819.48,6,6,6,6.156,7175.69,-2941.36,-22.2891,7755.14,7175.69,-2941.36,7755.14,1,-22.2891,7755.14,-6,6,-6,5.844,7225.79,2988.67,22.4705,7819.48,7225.79,2988.67,7819.48,1,22.4705,7819.48,-6,-6,-6,-6.156,7175.69,2941.36,22.2891,7755.14,7175.69,2941.36,7755.14,1,22.2891,7755.14,6,-6,6,-5.844,7225.79,-2988.67,-22.4705,7819.48,7225.79,-2988.67,7819.48,1,-22.4705,7819.48
0.028,6,6,6933.47,-3211.2,7640.99,1,-24.851,7640.99,-6,6,6970.32,3246,7689.08,1,24.9708,7689.08,-6,-6,6933.47,3211.2,7640.99,1,24.851,7640.99,6,-6,6970.32,-3246,7689.08,1,-24.9708,7689.08,6,7,-847.304,1295.75,1548.19,0,-56.819,1548.19,-6,5,-836.532,-1285.91,1534.06,0,56.9545,1534.06,-6,-7,-847.304,-1295.75,1548.19,0,56.819,1548.19,6,-5,-836.532,1285.91,1534.06,0,-56.9545,1534.06,6,6,6933.47,-3211.2,7640.99,1,-24.851,7640.99,-6,6,6970.32,3246,7689.08,1,24.9708,7689.08,-6,-6,6933.47,3211.2,7640.99,1,24.851,7640.99,6,-6,6970.32,-3246,7689.08,1,-24.9708,7689.08,6,6,6933.47,-3211.2,7640.99,1,-24.851,7640.99,-6,5,-836.532,-1285.91,1534.06,0,56.9545,1534.06,-6,-7,-847.304,-1295.75,1548.19,0,56.819,1548.19,6,-6,6970.32,-3246,7689.08,1,-24.9708,7689.08,6,7,-847.304,1295.75,1548.19,0,-56.819,1548.19,-6,6,6970.32,3246,7689.08,1,24.9708,7689.08,-6,-6,6933.47,3211.2,7640.99,1,24.851,7640.99,6,-5,-836.532,1285.91,1534.06,0,-56.9545,1534.06,6,6,6933.47,-3211.2,7640.99,1,-24.851,7640.99,-6,6,6970.32,3246,7689.08,1,24.9708,7689.08,-6,-6,6933.47,3211.2,7640.99,1,24.851,7640.99,6,-6,6970.32,-3246,7689.08,1,-24.9708,7689.08,6,6,6933.47,-3211.2,7640.99,1,-24.851,7640.99,-6,6,6970.32,3246,7689.08,1,24.9708,7689.08,-6,-6,6933.47,3211.2,7640.99,1,24.851,7640.99,6,-6,6970.32,-3246,7689.08,1,-24.9708,7689.08,6,6,6,6.168,6933.47,-3211.2,-24.851,7640.99,6933.47,-3211.2,7640.99,1,-24.851,7640.99,-6,6,-6,5.832,6970.32,3246,24.9708,7689.08,6970.32,3246,7689.08,1,24.9708,7689.08,-6,-6,-6,-6.168,6933.47,3211.2,24.851,7640.99,6933.47,3211.2,7640.99,1,24.851,7640.99,6,-6,6,-5.832,6970.32,-3246,-24.9708,7689.08,6970.32,-3246,7689.08,1,-24.9708,7689.08
0.03,6,6,6733.63,-3428.4,7556.17,1,-26.9827,7556.17,-6,6,6764.97,3457.98,7597.53,1,27.0743,7597.53,-6,-6,6733.63,3428.4,7556.17,1,26.9827,7556.17,6,-6,6764.97,-3457.98,7597.53,1,-27.0743,7597.53,6,7,-836.922,1356.41,1593.83,0,-58.3249,1593.83,-6,5,-830.383,-1350.24,1585.14,0,58.4089,1585.14,-6,-7,-836.922,-1356.41,1593.83,0,58.3249,1593.83,6,-5,-830.383,1350.24,1585.14,0,-58.4089,1585.14,6,6,6733.63,-3428.4,7556.17,1,-26.9827,7556.17,-6,6,6764.97,3457.98,7597.53,1,27.0743,7597.53,-6,-6,6733.63,3428.4,7556.17,1,26.9827,7556.17,6,-6,6764.97,-3457.98,7597.53,1,-27.0743,7597.53,6,6,6733.63,-3428.4,7556.17,1,-26.9827,7556.17,-6,5,-830.383,-1350.24,1585.14,0,58.4089,1585.14,-6,-7,-836.922,-1356.41,1593.83,0,58.3249,1593.83,6,-6,6764.97,-3457.98,7597.53,1,-27.0743,7597.53,6,7,-836.922,1356.41,1593.83,0,-58.3249,1593.83,-6,6,6764.97,3457.98,7597.53,1,27.0743,7597.53,-6,-6,6733.63,3428.4,7556.17,1,26.9827,7556.17,6,-5,-830.383,1350.24,1585.14,0,-58.4089,1585.14,6,6,6733.63,-3428.4,7556.17,1,-26.9827,7556.17,-6,6,6764.97,3457.98,7597.53,1,27.0743,7597.53,-6,-6,6733.63,3428.4,7556.17,1,26.9827,7556.17,6,-6,6764.97,-3457.98,7597.53,1,-27.0743,7597.53,6,6,6733.63,-3428.4,7556.17,1,-26.9827,7556.17,-6,6,6764.97,3457.98,7597.53,1,27.0743,7597.53,-6,-6,6733.63,3428.4,7556.17,1,26.9827,7556.17,6,-6,6764.97,-3457.98,7597.53,1,-27.0743,7597.53,6,6,6,6.18,6733.63,-3428.4,-26.9827,7556.17,6733.63,-3428.4,7556.17,1,-26.9827,7556.17,-6,6,-6,5.82,6764.97,3457.98,27.0743,7597.53,6764.97,3457.98,7597.53,1,27.0743,7597.53,-6,-6,-6,-6.18,6733.63,3428.4,26.9827,7556.17,6733.63,3428.4,7556.17,1,26.9827,7556.17,6,-6,6,-5.82,6764.97,-3457.98,-27.0743,7597.53,6764.97,-3457.98,7597.53,1,-27.0743,7597.53
0.032,6,6,6560.79,-3629.13,7497.64,1,-28.9493,7497.64,-6,6,6574.5,3642.07,7515.9,1,28.9851,7515.9,-6,-6,6560.79,3629.13,7497.64,1,28.9493,7497.64,6,-6,6574.5,-3642.07,7515.9,1,-28.9851,7515.9,6,7,-997.008,1459.59,1767.6,0,-55.664,1767.6,-6,5,-973.491,-1448.87,1745.54,0,56.103,1745.54,-6,-7,-997.008,-1459.59,1767.6,0,55.664,1767.6,6,-5,-973.491,1448.87,1745.54,0,-56.103,1745.54,6,6,6560.79,-3629.13,7497.64,1,-28.9493,7497.64,-6,6,6574.5,3642.07,7515.9,1,28.9851,7515.9,-6,-6,6560.79,3629.13,7497.64,1,28.9493,7497.64,6,-6,6574.5,-3642.07,7515.9,1,-28.9851,7515.9,6,6,6560.79,-3629.13,7497.64,1,-28.9493,7497.64,-6,5,-973.491,-1448.87,1745.54,0,56.103,1745.54,-6,-7,-997.008,-1459.59,1767.6,0,55.664,1767.6,6,-6,6574.5,-3642.07,7515.9,1,-28.9851,7515.9,6,7,-997.008,1459.59,1767.6,0,-55.664,1767.6,-6,6,6574.5,3642.07,7515.9,1,28.9851,7515.9,-6,-6,6560.79,3629.13,7497.64,1,28.9493,7497.64,6,-5,-973.491,1448.87,1745.54,0,-56.103,1745.54,6,6,6560.79,-3629.13,7497.64,1,-28.9493,7497.64,-6,6,6574.5,3642.07,7515.9,1,28.9851,7515.9,-6,-6,6560.79,3629.13,7497.64,1,28.9493,7497.64,6,-6,6574.5,-3642.07,7515.9,1,-28.9851,7515.9,6,6,6560.79,-3629.13,7497.64,1,-28.9493,7497.64,-6,6,6574.5,3642.07,7515.9,1,28.9851,7515.9,-6,-6,6560.79,3629.13,7497.64,1,28.9493,7497.64,6,-6,6574.5,-3642.07,7515.9,1,-28.9851,7515.9,6,6,6,6.192,6560.79,-3629.13,-28.9493,7497.64,6560.79,-3629.13,7497.64,1,-28.9493,7497.64,-6,6,-6,5.808,6574.5,3642.07,28.9851,7515.9,6574.5,3642.07,7515.9,1,28.9851,7515.9,-6,-6,-6,-6.192,6560.79,3629.13,28.9493,7497.64,6560.79,3629.13,7497.64,1,28.9493,7497.64,6,-6,6,-5.808,6574.5,-3642.07,-28.9851,7515.9,6574.5,-3642.07,7515.9,1,-28.9851,7515.9
0.034,6,6,6298.69,-3881.15,7398.43,1,-31.6407,7398.43,-6,6,6337.96,3918.22,7451.32,1,31.725,7451.32,-6,-6,6298.69,3881.15,7398.43,1,31.6407,7398.43,6,-6,6337.96,-3918.22,7451.32,1,-31.725,7451.32,6,7,-1001.18,1583.05,1873.08,0,-57.6892,1873.08,-6,5,-982.9,-1562.31,1845.78,0,57.8247,1845.78,-6,-7,-1001.18,-1583.05,1873.08,0,57.6892,1873.08,6,-5,-982.9,1562.31,1845.78,0,-57.8247,1845.78,6,6,6298.69,-3881.15,7398.43,1,-31.6407,7398.43,-6,6,6337.96,3918.22,7451.32,1,31.725,7451.32,-6,-6,6298.69,3881.15,7398.43,1,31.6407,7398.43,6,-6,6337.96,-3918.22,7451.32,1,-31.725,7451.32,6,6,6298.69,-3881.15,7398.43,1,-31.6407,7398.43,-6,5,-982.9,-1562.31,1845.78,0,57.8247,1845.78,-6,-7,-1001.18,-1583.05,1873.08,0,57.6892,1873.08,6,-6,6337.96,-3918.22,7451.32,1,-31.725,7451.32,6,7,-1001.18,1583.05,1873.08,0,-57.6892,1873.08,-6,6,6337.96,3918.22,7451.32,1,31.725,7451.32,-6,-6,6298.69,3881.15,7398.43,1,31.6407,7398.43,6,-5,-982.9,1562.31,1845.78,0,-57.8247,1845.78,6,6,6298.69,-3881.15,7398.43,1,-31.6407,7398.43,-6,6,6337.96,3918.22,7451.32,1,31.725,7451.32,-6,-6,6298.69,3881.15,7398.43,1,31.6407,7398.43,6,-6,6337.96,-3918.22,7451.32,1,-31.725,7451.32,6,6,6298.69,-3881.15,7398.43,1,-31.6407,7398.43,-6,6,6337.96,3918.22,7451.32,1,31.725,7451.32,-6,-6,6298.69,3881.15,7398.43,1,31.6407,7398.43,6,-6,6337.96,-3918.22,7451.32,1,-31.725,7451.32,6,6,6,6.204,6298.69,-3881.15,-31.6407,7398.43,6298.69,-3881.15,7398.43,1,-31.6407,7398.43,-6,6,-6,5.796,6337.96,3918.22,31.725,7451.32,6337.96,3918.22,7451.32,1,31.725,7451.32,-6,-6,-6,-6.204,6298.69,3881.15,31.6407,7398.43,6298.69,3881.15,7398.43,1,31.6407,7398.43,6,-6,6,-5.796,6337.96,-3918.22,-31.725,7451.32,6337.96,-3918.22,7451.32,1,-31.725,7451.32
0.036,6,6,6087.3,-4113.25,7346.7,1,-34.0473,7346.7,-6,6,6118.39,4142.6,7388.9,1,34.1009,7388.9,-6,-6,6087.3,4113.25,7346.7,1,34.0473,7346.7,6,-6,6118.39,-4142.6,7388.9,1,-34.1009,7388.9,6,7,-1052.91,1692,1992.86,0,-58.1065,1992.86,-6,5,-1007.17,-1687.96,1965.6,0,59.1764,1965.6,-6,-7,-1052.91,-1692,1992.86,0,58.1065,1992.86,6,-5,-1007.17,1687.96,1965.6,0,-59.1764,1965.6,6,6,6087.3,-4113.25,7346.7,1,-34.0473,7346.7,-6,6,6118.39,4142.6,7388.9,1,34.1009,7388.9,-6,-6,6087.3,4113.25,7346.7,1,34.0473,7346.7,6,-6,6118.39,-4142.6,7388.9,1,-34.1009,7388.9,6,6,6087.3,-4113.25,7346.7,1,-34.0473,7346.7,-6,5,-1007.17,-1687.96,1965.6,0,59.1764,1965.6,-6,-7,-1052.91,-1692,1992.86,0,58.1065,1992.86,6,-6,6118.39,-4142.6,7388.9,1,-34.1009,7388.9,6,7,-1052.91,1692,1992.86,0,-58.1065,1992.86,-6,6,6118.39,4142.6,7388.9,1,34.1009,7388.9,-6,-6,6087.3,4113.25,7346.7,1,34.0473,7346.7,6,-5,-1007.17,1687.96,1965.6,0,-59.1764,1965.6,6,6,6087.3,-4113.25,7346.7,1,-34.0473,7346.7,-6,6,6118.39,4142.6,7388.9,1,34.1009,7388.9,-6,-6,6087.3,4113.25,7346.7,1,34.0473,7346.7,6,-6,6118.39,-4142.6,7388.9,1,-34.1009,7388.9,6,6,6087.3,-4113.25,7346.7,1,-34.0473,7346.7,-6,6,6118.39,4142.6,7388.9,1,34.1009,7388.9,-6,-6,6087.3,4113.25,7346.7,1,34.0473,7346.7,6,-6,6118.39,-4142.6,7388.9,1,-34.1009,7388.9,6,6,6,6.216,6087.3,-4113.25,-34.0473,7346.7,6087.3,-4113.25,7346.7,1,-34.0473,7346.7,-6,6,-6,5.784,6118.39,4142.6,34.1009,7388.9,6118.39,4142.6,7388.9,1,34.1009,7388.9,-6,-6,-6,-6.216,6087.3,4113.25,34.0473,7346.7,6087.3,4113.25,7346.7,1,34.0473,7346.7,6,-6,6,-5.784,6118.39,-4142.6,-34.1009,7388.9,6118.39,-4142.6,7388.9,1,-34.1009,7388.9
0.038,6,6,5876.16,-4362.7,7318.63,1,-36.5917,7318.63,-6,6,5881.48,4367.73,7325.9,1,36.5985,7325.9,-6,-6,5876.16,4362.7,7318.63,1,36.5917,7318.63,6,-6,5881.48,-4367.73,7325.9,1,-36.5985,7325.9,6,7,-1136.73,1791.24,2121.49,0,-57.6005,2121.49,-6,5,-1117.93,-1787.03,2107.9,0,57.9707,2107.9,-6,-7,-1136.73,-1791.24,2121.49,0,57.6005,2121.49,6,-5,-1117.93,1787.03,2107.9,0,-57.9707,2107.9,6,6,5876.16,-4362.7,7318.63,1,-36.5917,7318.63,-6,6,5881.48,4367.73,7325.9,1,36.5985,7325.9,-6,-6,5876.16,4362.7,7318.63,1,36.5917,7318.63,6,-6,5881.48,-4367.73,7325.9,1,-36.5985,7325.9,6,6,5876.16,-4362.7,7318.63,1,-36.5917,7318.63,-6,5,-1117.93,-1787.03,2107.9,0,57.9707,2107.9,-6,-7,-1136.73,-1791.24,2121.49,0,57.6005,2121.49,6,-6,5881.48,-4367.73,7325.9,1,-36.5985,7325.9,6,7,-1136.73,1791.24,2121.49,0,-57.6005,2121.49,-6,6,5881.48,4367.73,7325.9,1,36.5985,7325.9,-6,-6,5876.16,4362.7,7318.63,1,36.5917,7318.63,6,-5,-1117.93,1787.03,2107.9,0,-57.9707,2107.9,6,6,5876.16,-4362.7,7318.63,1,-36.5917,7318.63,-6,6,5881.48,4367.73,7325.9,1,36.5985,7325.9,-6,-6,5876.16,4362.7,7318.63,1,36.5917,7318.63,6,-6,5881.48,-4367.73,7325.9,1,-36.5985,7325.9,6,6,5876.16,-4362.7,7318.63,1,-36.5917,7318.63,-6,6,5881.48,4367.73,7325.9,1,36.5985,7325.9,-6,-6,5876.16,4362.7,7318.63,1,36.5917,7318.63,6,-6,5881.48,-4367.73,7325.9,1,-36.5985,7325.9,6,6,6,6.228,5876.16,-4362.7,-36.5917,7318.63,5876.16,-4362.7,7318.63,1,-36.5917,7318.63,-6,6,-6,5.772,5881.48,4367.73,36.5985,7325.9,5881.48,4367.73,7325.9,1,36.5985,7325.9,-6,-6,-6,-6.228,5876.16,4362.7,36.5917,7318.63,5876.16,4362.7,7318.63,1,36.5917,7318.63,6,-6,6,-5.772,5881.48,-4367.73,-36.5985,7325.9,5881.48,-4367.73,7325.9,1,-36.5985,7325.9
0.04,6,6,5660.07,-4585.58,7284.49,1,-39.0131,7284.49,-6,6,5671.39,4596.27,7300.03,1,39.0224,7300.03,-6,-6,5660.07,4585.58,7284.49,1,39.0131,7284.49,6,-6,5671.39,-4596.27,7300.03,1,-39.0224,7300.03,6,7,-1189.39,1877.93,2222.89,0,-57.6519,2222.89,-6,5,-1131.89,-1823.65,2146.36,0,58.1732,2146.36,-6,-7,-1189.39,-1877.93,2222.89,0,57.6519,2222.89,6,-5,-1131.89,1823.65,2146.36,0,-58.1732,2146.36,6,6,5660.07,-4585.58,7284.49,1,-39.0131,7284.49,-6,6,5671.39,4596.27,7300.03,1,39.0224,7300.03,-6,-6,5660.07,4585.58,7284.49,1,39.0131,7284.49,6,-6,5671.39,-4596.27,7300.03,1,-39.0224,7300.03,6,6,5660.07,-4585.58,7284.49,1,-39.0131,7284.49,-6,5,-1131.89,-1823.65,2146.36,0,58.1732,2146.36,-6,-7,-1189.39,-1877.93,2222.89,0,57.6519,2222.89,6,-6,5671.39,-4596.27,7300.03,1,-39.0224,7300.03,6,7,-1189.39,1877.93,2222.89,0,-57.6519,2222.89,-6,6,5671.39,4596.27,7300.03,1,39.0224,7300.03,-6,-6,5660.07,4585.58,7284.49,1,39.0131,7284.49,6,-5,-1131.89,1823.65,2146.36,0,-58.1732,2146.36,6,6,5660.07,-4585.58,7284.49,1,-39.0131,7284.49,-6,6,5671.39,4596.27,7300.03,1,39.0224,7300.03,-6,-6,5660.07,4585.58,7284.49,1,39.0131,7284.49,6,-6,5671.39,-4596.27,7300.03,1,-39.0224,7300.03,6,6,5660.07,-4585.58,7284.49,1,-39.0131,7284.49,-6,6,5671.39,4596.27,7300.03,1,39.0224,7300.03,-6,-6,5660.07,4585.58,7284.49,1,39.0131,7284.49,6,-6,5671.39,-4596.27,7300.03,1,-39.0224,7300.03,6,6,6,6.24,5660.07,-4585.58,-39.0131,7284.49,5660.07,-4585.58,7284.49,1,-39.0131,7284.49,-6,6,-6,5.76,5671.39,4596.27,39.0224,7300.03,5671.39,4596.27,7300.03,1,39.0224,7300.03,-6,-6,-6,-6.24,5660.07,4585.58,39.0131,7284.49,5660.07,4585.58,7284.49,1,39.0131,7284.49,6,-6,6,-5.76,5671.39,-4596.27,-39.0224,7300.03,5671.39,-4596.27,7300.03,1,-39.0224,7300.03
0.042,6,6,5429.34,-4801.46,7247.88,1,-41.488,7247.88,-6,6,5469.13,4839.02,7302.56,1,41.502,7302.56,-6,-6,5429.34,4801.46,7247.88,1,41.488,7247.88,6,-6,5469.13,-4839.02,7302.56,1,-41.502,7302.56,6,7,-1266.68,1977.67,2348.55,0,-57.3608,2348.55,-6,5,-1257.25,-1954.48,2323.93,0,57.2481,2323.93,-6,-7,-1266.68,-1977.67,2348.55,0,57.3608,2348.55,6,-5,-1257.25,1954.48,2323.93,0,-57.2481,2323.93,6,6,5429.34,-4801.46,7247.88,1,-41.488,7247.88,-6,6,5469.13,4839.02,7302.56,1,41.502,7302.56,-6,-6,5429.34,4801.46,7247.88,1,41.488,7247.88,6,-6,5469.13,-4839.02,7302.56,1,-41.502,7302.56,6,6,5429.34,-4801.46,7247.88,1,-41.488,7247.88,-6,5,-1257.25,-1954.48,2323.93,0,57.2481,2323.93,-6,-7,-1266.68,-1977.67,2348.55,0,57.3608,2348.55,6,-6,5469.13,-4839.02,7302.56,1,-41.502,7302.56,6,7,-1266.68,1977.67,2348.55,0,-57.3608,2348.55,-6,6,5469.13,4839.02,7302.56,1,41.502,7302.56,-6,-6,5429.34,4801.46,7247.88,1,41.488,7247.88,6,-5,-1257.25,1954.48,2323.93,0,-57.2481,2323.93,6,6,5429.34,-4801.46,7247.88,1,-41.488,7247.88,-6,6,5469.13,4839.02,7302.56,1,41.502,7302.56,-6,-6,5429.34,4801.46,7247.88,1,41.488,7247.88,6,-6,5469.13,-4839.02,7302.56,1,-41.502,7302.56,6,6,5429.34,-4801.46,7247.88,1,-41.488,7247.88,-6,6,5469.13,4839.02,7302.56,1,41.502,7302.56,-6,-6,5429.34,4801.46,7247.88,1,41.488,7247.88,6,-6,5469.13,-4839.02,7302.56,1,-41.502,7302.56,6,6,6,6.252,5429.34,-4801.46,-41.488,7247.88,5429.34,-4801.46,7247.88,1,-41.488,7247.88,-6,6,-6,5.748,5469.13,4839.02,41.502,7302.56,5469.13,4839.02,7302.56,1,41.502,7302.56,-6,-6,-6,-6.252,5429.34,4801.46,41.488,7247.88,5429.34,4801.46,7247.88,1,41.488,7247.88,6,-6,6,-5.748,5469.13,-4839.02,-41.502,7302.56,5469.13,-4839.02,7302.56,1,-41.502,7302.56
0.044,6,6,5217.39,-5033.48,7249.63,1,-43.9722,7249.63,-6,6,5243.66,5069.56,7293.59,1,44.0329,7293.59,-6,-6,5217.39,5033.48,7249.63,1,43.9722,7249.63,6,-6,5243.66,-5069.56,7293.59,1,-44.0329,7293.59,6,7,-1315.38,2063.89,2447.42,0,-57.4894,2447.42,-6,5,-1326.57,-2052.71,2444.06,0,57.1273,2444.06,-6,-7,-1315.38,-2063.89,2447.42,0,57.4894,2447.42,6,-5,-1326.57,2052.71,2444.06,0,-57.1273,2444.06,6,6,5217.39,-5033.48,7249.63,1,-43.9722,7249.63,-6,6,5243.66,5069.56,7293.59,1,44.0329,7293.59,-6,-6,5217.39,5033.48,7249.63,1,43.9722,7249.63,6,-6,5243.66,-5069.56,7293.59,1,-44.0329,7293.59,6,6,5217.39,-5033.48,7249.63,1,-43.9722,7249.63,-6,5,-1326.57,-2052.71,2444.06,0,57.1273,2444.06,-6,-7,-1315.38,-2063.89,2447.42,0,57.4894,2447.42,6,-6,5243.66,-5069.56,7293.59,1,-44.0329,7293.59,6,7,-1315.38,2063.89,2447.42,0,-57.4894,2447.42,-6,6,5243.66,5069.56,7293.59,1,44.0329,7293.59,-6,-6,5217.39,5033.48,7249.63,1,43.9722,7249.63,6,-5,-1326.57,2052.71,2444.06,0,-57.1273,2444.06,6,6,5217.39,-5033.48,7249.63,1,-43.9722,7249.63,-6,6,5243.66,5069.56,7293.59,1,44.0329,7293.59,-6,-6,5217.39,5033.48,7249.63,1,43.9722,7249.63,6,-6,5243.66,-5069.56,7293.59,1,-44.0329,7293.59,6,6,5217.39,-5033.48,7249.63,1,-43.9722,7249.63,-6,6,5243.66,5069.56,7293.59,1,44.0329,7293.59,-6,-6,5217.39,5033.48,7249.63,1,43.9722,7249.63,6,-6,5243.66,-5069.56,7293.59,1,-44.0329,7293.59,6,6,6,6.264,5217.39,-5033.48,-43.9722,7249.63,5217.39,-5033.48,7249.63,1,-43.9722,7249.63,-6,6,-6,5.736,5243.66,5069.56,44.0329,7293.59,5243.66,5069.56,7293.59,1,44.0329,7293.59,-6,-6,-6,-6.264,5217.39,5033.48,43.9722,7249.63,5217.39,5033.48,7249.63,1,43.9722,7249.63,6,-6,6,-5.736,5243.66,-5069.56,-44.0329,7293.59,5243.66,-5069.56,7293.59,1,-44.0329,7293.59
0.046,6,6,4950.49,-5168.66,7156.99,1,-46.2351,7156.99,-6,6,5038.56,5246.35,7274.01,1,46.1574,7274.01,-6,-6,4950.49,5168.66,7156.99,1,46.2351,7156.99,6,-6,5038.56,-5246.35,7274.01,1,-46.1574,7274.01,6,7,-1315.88,2203.59,2566.59,0,-59.1564,2566.59,-6,5,-1288.72,-2249.88,2592.83,0,60.1962,2592.83,-6,-7,-1315.88,-2203.59,2566.59,0,59.1564,2566.59,6,-5,-1288.72,2249.88,2592.83,0,-60.1962,2592.83,6,6,4950.49,-5168.66,7156.99,1,-46.2351,7156.99,-6,6,5038.56,5246.35,7274.01,1,46.1574,7274.01,-6,-6,4950.49,5168.66,7156.99,1,46.2351,7156.99,6,-6,5038.56,-5246.35,7274.01,1,-46.1574,7274.01,6,6,4950.49,-5168.66,7156.99,1,-46.2351,7156.99,-6,5,-1288.72,-2249.88,2592.83,0,60.1962,2592.83,-6,-7,-1315.88,-2203.59,2566.59,0,59.1564,2566.59,6,-6,5038.56,-5246.35,7274.01,1,-46.1574,7274.01,6,7,-1315.88,2203.59,2566.59,0,-59.1564,2566.59,-6,6,5038.56,5246.35,7274.01,1,46.1574,7274.01,-6,-6,4950.49,5168.66,7156.99,1,46.2351,7156.99,6,-5,-1288.72,2249.88,2592.83,0,-60.1962,2592.83,6,6,4950.49,-5168.66,7156.99,1,-46.2351,7156.99,-6,6,5038.56,5246.35,7274.01,1,46.1574,7274.01,-6,-6,4950.49,5168.66,7156.99,1,46.2351,7156.99,6,-6,5038.56,-5246.35,7274.01,1,-46.1574,7274.01,6,6,4950.49,-5168.66,7156.99,1,-46.2351,7156.99,-6,6,5038.56,5246.35,7274.01,1,46.1574,7274.01,-6,-6,4950.49,5168.66,7156.99,1,46.2351,7156.99,6,-6,5038.56,-5246.35,7274.01,1,-46.1574,7274.01,6,6,6,6.276,4950.49,-5168.66,-46.2351,7156.99,4950.49,-5168.66,7156.99,1,-46.2351,7156.99,-6,6,-6,5.724,5038.56,5246.35,46.1574,7274.01,5038.56,5246.35,7274.01,1,46.1574,7274.01,-6,-6,-6,-6.276,4950.49,5168.66,46.2351,7156.99,4950.49,5168.66,7156.99,1,46.2351,7156.99,6,-6,6,-5.724,5038.56,-5246.35,-46.1574,7274.01,5038.56,-5246.35,7274.01,1,-46.1574,7274.01
0.048,6,6,4829.78,-5322.87,7187.47,1,-47.7805,7187.47,-6,6,4824.43,5345.56,7200.71,1,47.9334,7200.71,-6,-6,4829.78,5322.87,7187.47,1,47.7805,7187.47,6,-6,4824.43,-5345.56,7200.71,1,-47.9334,7200.71,6,7,-1319.02,2423.18,2758.92,0,-61.439,2758.92,-6,5,-1368.21,-2336.05,2707.23,0,59.6427,2707.23,-6,-7,-1319.02,-2423.18,2758.92,0,61.439,2758.92,6,-5,-1368.21,2336.05,2707.23,0,-59.6427,2707.23,6,6,4829.78,-5322.87,7187.47,1,-47.7805,7187.47,-6,6,4824.43,5345.56,7200.71,1,47.9334,7200.71,-6,-6,4829.78,5322.87,7187.47,1,47.7805,7187.47,6,-6,4824.43,-5345.56,7200.71,1,-47.9334,7200.71,6,6,4829.78,-5322.87,7187.47,1,-47.7805,7187.47,-6,5,-1368.21,-2336.05,2707.23,0,59.6427,2707.23,-6,-7,-1319.02,-2423.18,2758.92,0,61.439,2758.92,6,-6,4824.43,-5345.56,7200.71,1,-47.9334,7200.71,6,7,-1319.02,2423.18,2758.92,0,-61.439,2758.92,-6,6,4824.43,5345.56,7200.71,1,47.9334,7200.71,-6,-6,4829.78,5322.87,7187.47,1,47.7805,7187.47,6,-5,-1368.21,2336.05,2707.23,0,-59.6427,2707.23,6,6,4829.78,-5322.87,7187.47,1,-47.7805,7187.47,-6,6,4824.43,5345.56,7200.71,1,47.9334,7200.71,-6,-6,4829.78,5322.87,7187.47,1,47.7805,7187.47,6,-6,4824.43,-5345.56,7200.71,1,-47.9334,7200.71,6,6,4829.78,-5322.87,7187.47,1,-47.7805,7187.47,-6,6,4824.43,5345.56,7200.71,1,47.9334,7200.71,-6,-6,4829.78,5322.87,7187.47,1,47.7805,7187.47,6,-6,4824.43,-5345.56,7200.71,1,-47.9334,7200.71,6,6,6,6.288,4829.78,-5322.87,-47.7805,7187.47,4829.78,-5322.87,7187.47,1,-47.7805,7187.47,-6,6,-6,5.712,4824.43,5345.56,47.9334,7200.71,4824.43,5345.56,7200.71,1,47.9334,7200.71,-6,-6,-6,-6.288,4829.78,5322.87,47.7805,7187.47,4829.78,5322.87,7187.47,1,47.7805,7187.47,6,-6,6,-5.712,4824.43,-5345.56,-47.9334,7200.71,4824.43,-5345.56,7200.71,1,-47.9334,7200.71
0.05,6,6,4553.29,-5399.14,7062.8,1,-49.8578,7062.8,-6,6,4601.13,5428.53,7116.13,1,49.716,7116.13,-6,-6,4553.29,5399.14,7062.8,1,49.8578,7062.8,6,-6,4601.13,-5428.53,7116.13,1,-49.716,7116.13,6,7,-1304.85,2616.75,2924.04,0,-63.4968,2924.04,-6,5,-1269.21,-2564.67,2861.55,0,63.6699,2861.55,-6,-7,-1304.85,-2616.75,2924.04,0,63.4968,2924.04,6,-5,-1269.21,2564.67,2861.55,0,-63.6699,2861.55,6,6,4553.29,-5399.14,7062.8,1,-49.8578,7062.8,-6,6,4601.13,5428.53,7116.13,1,49.716,7116.13,-6,-6,4553.29,5399.14,7062.8,1,49.8578,7062.8,6,-6,4601.13,-5428.53,7116.13,1,-49.716,7116.13,6,6,4553.29,-5399.14,7062.8,1,-49.8578,7062.8,-6,5,-1269.21,-2564.67,2861.55,0,63.6699,2861.55,-6,-7,-1304.85,-2616.75,2924.04,0,63.4968,2924.04,6,-6,4601.13,-5428.53,7116.13,1,-49.716,7116.13,6,7,-1304.85,2616.75,2924.04,0,-63.4968,2924.04,-6,6,4601.13,5428.53,7116.13,1,49.716,7116.13,-6,-6,4553.29,5399.14,7062.8,1,49.8578,7062.8,6,-5,-1269.21,2564.67,2861.55,0,-63.6699,2861.55,6,6,4553.29,-5399.14,7062.8,1,-49.8578,7062.8,-6,6,4601.13,5428.53,7116.13,1,49.716,7116.13,-6,-6,4553.29,5399.14,7062.8,1,49.8578,7062.8,6,-6,4601.13,-5428.53,7116.13,1,-49.716,7116.13,6,6,4553.29,-5399.14,7062.8,1,-49.8578,7062.8,-6,6,4601.13,5428.53,7116.13,1,49.716,7116.13,-6,-6,4553.29,5399.14,7062.8,1,49.8578,7062.8,6,-6,4601.13,-5428.53,7116.13,1,-49.716,7116.13,6,6,6,6.3,4553.29,-5399.14,-49.8578,7062.8,4553.29,-5399.14,7062.8,1,-49.8578,7062.8,-6,6,-6,5.7,4601.13,5428.53,49.716,7116.13,4601.13,5428.53,7116.13,1,49.716,7116.13,-6,-6,-6,-6.3,4553.29,5399.14,49.8578,7062.8,4553.29,5399.14,7062.8,1,49.8578,7062.8,6,-6,6,-5.7,4601.13,-5428.53,-49.716,7116.13,4601.13,-5428.53,7116.13,1,-49.716,7116.13
0.052,6,6,4352.61,-5530.12,7037.58,1,-51.7947,7037.58,-6,6,4363.22,5562.35,7069.47,1,51.8886,7069.47,-6,-6,4352.61,5530.12,7037.58,1,51.7947,7037.58,6,-6,4363.22,-5562.35,7069.47,1,-51.8886,7069.47,6,7,-1281.54,2777.46,3058.86,0,-65.2311,3058.86,-6,5,-1265.63,-2751.6,3028.71,0,65.2994,3028.71,-6,-7,-1281.54,-2777.46,3058.86,0,65.2311,3058.86,6,-5,-1265.63,2751.6,3028.71,0,-65.2994,3028.71,6,6,4352.61,-5530.12,7037.58,1,-51.7947,7037.58,-6,6,4363.22,5562.35,7069.47,1,51.8886,7069.47,-6,-6,4352.61,5530.12,7037.58,1,51.7947,7037.58,6,-6,4363.22,-5562.35,7069.47,1,-51.8886,7069.47,6,6,4352.61,-5530.12,7037.58,1,-51.7947,7037.58,-6,5,-1265.63,-2751.6,3028.71,0,65.2994,3028.71,-6,-7,-1281.54,-2777.46,3058.86,0,65.2311,3058.86,6,-6,4363.22,-5562.35,7069.47,1,-51.8886,7069.47,6,7,-1281.54,2777.46,3058.86,0,-65.2311,3058.86,-6,6,4363.22,5562.35,7069.47,1,51.8886,7069.47,-6,-6,4352.61,5530.12,7037.58,1,51.7947,7037.58,6,-5,-1265.63,2751.6,3028.71,0,-65.2994,3028.71,6,6,4352.61,-5530.12,7037.58,1,-51.7947,7037.58,-6,6,4363.22,5562.35,7069.47,1,51.8886,7069.47,-6,-6,4352.61,5530.12,7037.58,1,51.7947,7037.58,6,-6,4363.22,-5562.35,7069.47,1,-51.8886,7069.47,6,6,4352.61,-5530.12,7037.58,1,-51.7947,7037.58,-6,6,4363.22,5562.35,7069.47,1,51.8886,7069.47,-6,-6,4352.61,5530.12,7037.58,1,51.7947,7037.58,6,-6,4363.22,-5562.35,7069.47,1,-51.8886,7069.47,6,6,6,6.312,4352.61,-5530.12,-51.7947,7037.58,4352.61,-5530.12,7037.58,1,-51.7947,7037.58,-6,6,-6,5.688,4363.22,5562.35,51.8886,7069.47,4363.22,5562.35,7069.47,1,51.8886,7069.47,-6,-6,-6,-6.312,4352.61,5530.12,51.7947,7037.58,4352.61,5530.12,7037.58,1,51.7947,7037.58,6,-6,6,-5.688,4363.22,-5562.35,-51.8886,7069.47,4363.22,-5562.35,7069.47,1,-51.8886,7069.47
0.054,6,6,4149.39,-5548.97,6928.82,1,-53.2118,6928.82,-6,6,4165.61,5586.74,6968.79,1,53.2909,6968.79,-6,-6,4149.39,5548.97,6928.82,1,53.2118,6928.82,6,-6,4165.61,-5586.74,6968.79,1,-53.2909,6968.79,6,7,-1198.46,2986.21,3217.72,0,-68.1329,3217.72,-6,5,-1227.05,-2943.93,3189.42,0,67.3732,3189.42,-6,-7,-1198.46,-2986.21,3217.72,0,68.1329,3217.72,6,-5,-1227.05,2943.93,3189.42,0,-67.3732,3189.42,6,6,4149.39,-5548.97,6928.82,1,-53.2118,6928.82,-6,6,4165.61,5586.74,6968.79,1,53.2909,6968.79,-6,-6,4149.39,5548.97,6928.82,1,53.2118,6928.82,6,-6,4165.61,-5586.74,6968.79,1,-53.2909,6968.79,6,6,4149.39,-5548.97,6928.82,1,-53.2118,6928.82,-6,5,-1227.05,-2943.93,3189.42,0,67.3732,3189.42,-6,-7,-1198.46,-2986.21,3217.72,0,68.1329,3217.72,6,-6,4165.61,-5586.74,6968.79,1,-53.2909,6968.79,6,7,-1198.46,2986.21,3217.72,0,-68.1329,3217.72,-6,6,4165.61,5586.74,6968.79,1,53.2909,6968.79,-6,-6,4149.39,5548.97,6928.82,1,53.2118,6928.82,6,-5,-1227.05,2943.93,3189.42,0,-67.3732,3189.42,6,6,4149.39,-5548.97,6928.82,1,-53.2118,6928.82,-6,6,4165.61,5586.74,6968.79,1,53.2909,6968.79,-6,-6,4149.39,5548.97,6928.82,1,53.2118,6928.82,6,-6,4165.61,-5586.74,6968.79,1,-53.2909,6968.79,6,6,4149.39,-5548.97,6928.82,1,-53.2118,6928.82,-6,6,4165.61,5586.74,6968.79,1,53.2909,6968.79,-6,-6,4149.39,5548.97,6928.82,1,53.2118,6928.82,6,-6,4165.61,-5586.74,6968.79,1,-53.2909,6968.79,6,6,6,6.324,4149.39,-5548.97,-53.2118,6928.82,4149.39,-5548.97,6928.82,1,-53.2118,6928.82,-6,6,-6,5.676,4165.61,5586.74,53.2909,6968.79,4165.61,5586.74,6968.79,1,53.2909,6968.79,-6,-6,-6,-6.324,4149.39,5548.97,53.2118,6928.82,4149.39,5548.97,6928.82,1,53.2118,6928.82,6,-6,6,-5.676,4165.61,-5586.74,-53.2909,6968.79,4165.61,-5586.74,6968.79,1,-53.2909,6968.79
0.056,6,6,3883.69,-5621.82,6832.86,1,-55.3623,6832.86,-6,6,3939.86,5666.24,6901.36,1,55.1883,6901.36,-6,-6,3883.69,5621.82,6832.86,1,55.3623,6832.86,6,-6,3939.86,-5666.24,6901.36,1,-55.1883,6901.36,6,7,-1120.37,3164.34,3356.83,0,-70.5029,3356.83,-6,5,-1127.97,-3106.8,3305.22,0,70.0459,3305.22,-6,-7,-1120.37,-3164.34,3356.83,0,70.5029,3356.83,6,-5,-1127.97,3106.8,3305.22,0,-70.0459,3305.22,6,6,3883.69,-5621.82,6832.86,1,-55.3623,6832.86,-6,6,3939.86,5666.24,6901.36,1,55.1883,6901.36,-6,-6,3883.69,5621.82,6832.86,1,55.3623,6832.86,6,-6,3939.86,-5666.24,6901.36,1,-55.1883,6901.36,6,6,3883.69,-5621.82,6832.86,1,-55.3623,6832.86,-6,5,-1127.97,-3106.8,3305.22,0,70.0459,3305.22,-6,-7,-1120.37,-3164.34,3356.83,0,70.5029,3356.83,6,-6,3939.86,-5666.24,6901.36,1,-55.1883,6901.36,6,7,-1120.37,3164.34,3356.83,0,-70.5029,3356.83,-6,6,3939.86,5666.24,6901.36,1,55.1883,6901.36,-6,-6,3883.69,5621.82,6832.86,1,55.3623,6832.86,6,-5,-1127.97,3106.8,3305.22,0,-70.0459,3305.22,6,6,3883.69,-5621.82,6832.86,1,-55.3623,6832.86,-6,6,3939.86,5666.24,6901.36,1,55.1883,6901.36,-6,-6,3883.69,5621.82,6832.86,1,55.3623,6832.86,6,-6,3939.86,-5666.24,6901.36,1,-55.1883,6901.36,6,6,3883.69,-5621.82,6832.86,1,-55.3623,6832.86,-6,6,3939.86,5666.24,6901.36,1,55.1883,6901.36,-6,-6,3883.69,5621.82,6832.86,1,55.3623,6832.86,6,-6,3939.86,-5666.24,6901.36,1,-55.1883,6901.36,6,6,6,6.336,3883.69,-5621.82,-55.3623,6832.86,3883.69,-5621.82,6832.86,1,-55.3623,6832.86,-6,6,-6,5.664,3939.86,5666.24,55.1883,6901.36,3939.86,5666.24,6901.36,1,55.1883,6901.36,-6,-6,-6,-6.336,3883.69,5621.82,55.3623,6832.86,3883.69,5621.82,6832.86,1,55.3623,6832.86,6,-6,6,-5.664,3939.86,-5666.24,-55.1883,6901.36,3939.86,-5666.24,6901.36,1,-55.1883,6901.36
0.058,6,6,3684.81,-5666.22,6758.98,1,-56.9636,6758.98,-6,6,3695.37,5698.25,6791.6,1,57.0362,6791.6,-6,-6,3684.81,5666.22,6758.98,1,56.9636,6758.98,6,-6,3695.37,-5698.25,6791.6,1,-57.0362,6791.6,6,7,-1070.2,3367.23,3533.21,0,-72.3683,3533.21,-6,5,-1052.79,-3354.02,3515.37,0,72.5734,3515.37,-6,-7,-1070.2,-3367.23,3533.21,0,72.3683,3533.21,6,-5,-1052.79,3354.02,3515.37,0,-72.5734,3515.37,6,6,3684.81,-5666.22,6758.98,1,-56.9636,6758.98,-6,6,3695.37,5698.25,6791.6,1,57.0362,6791.6,-6,-6,3684.81,5666.22,6758.98,1,56.9636,6758.98,6,-6,3695.37,-5698.25,6791.6,1,-57.0362,6791.6,6,6,3684.81,-5666.22,6758.98,1,-56.9636,6758.98,-6,5,-1052.79,-3354.02,3515.37,0,72.5734,3515.37,-6,-7,-1070.2,-3367.23,3533.21,0,72.3683,3533.21,6,-6,3695.37,-5698.25,6791.6,1,-57.0362,6791.6,6,7,-1070.2,3367.23,3533.21,0,-72.3683,3533.21,-6,6,3695.37,5698.25,6791.6,1,57.0362,6791.6,-6,-6,3684.81,5666.22,6758.98,1,56.9636,6758.98,6,-5,-1052.79,3354.02,3515.37,0,-72.5734,3515.37,6,6,3684.81,-5666.22,6758.98,1,-56.9636,6758.98,-6,6,3695.37,5698.25,6791.6,1,57.0362,6791.6,-6,-6,3684.81,5666.22,6758.98,1,56.9636,6758.98,6,-6,3695.37,-5698.25,6791.6,1,-57.0362,6791.6,6,6,3684.81,-5666.22,6758.98,1,-56.9636,6758.98,-6,6,3695.37,5698.25,6791.6,1,57.0362,6791.6,-6,-6,3684.81,5666.22,6758.98,1,56.9636,6758.98,6,-6,3695.37,-5698.25,6791.6,1,-57.0362,6791.6,6,6,6,6.348,3684.81,-5666.22,-56.9636,6758.98,3684.81,-5666.22,6758.98,1,-56.9636,6758.98,-6,6,-6,5.652,3695.37,5698.25,57.0362,6791.6,3695.37,5698.25,6791.6,1,57.0362,6791.6,-6,-6,-6,-6.348,3684.81,5666.22,56.9636,6758.98,3684.81,5666.22,6758.98,1,56.9636,6758.98,6,-6,6,-5.652,3695.37,-5698.25,-57.0362,6791.6,3695.37,-5698.25,6791.6,1,-57.0362,6791.6
0.06,6,6,3472.73,-5684.28,6661.15,1,-58.5777,6661.15,-6,6,3488.62,5737.66,6715,1,58.6995,6715,-6,-6,3472.73,5684.28,6661.15,1,58.5777,6661.15,6,-6,3488.62,-5737.66,6715,1,-58.6995,6715,6,7,-947.096,3494.43,3620.5,0,-74.8354,3620.5,-6,5,-935.769,-3477.27,3600.98,0,74.938,3600.98,-6,-7,-947.096,-3494.43,3620.5,0,74.8354,3620.5,6,-5,-935.769,3477.27,3600.98,0,-74.938,3600.98,6,6,3472.73,-5684.28,6661.15,1,-58.5777,6661.15,-6,6,3488.62,5737.66,6715,1,58.6995,6715,-6,-6,3472.73,5684.28,6661.15,1,58.5777,6661.15,6,-6,3488.62,-5737.66,6715,1,-58.6995,6715,6,6,3472.73,-5684.28,6661.15,1,-58.5777,6661.15,-6,5,-935.769,-3477.27,3600.98,0,74.938,3600.98,-6,-7,-947.096,-3494.43,3620.5,0,74.8354,3620.5,6,-6,3488.62,-5737.66,6715,1,-58.6995,6715,6,7,-947.096,3494.43,3620.5,0,-74.8354,3620.5,-6,6,3488.62,5737.66,6715,1,58.6995,6715,-6,-6,3472.73,5684.28,6661.15,1,58.5777,6661.15,6,-5,-935.769,3477.27,3600.98,0,-74.938,3600.98,6,6,3472.73,-5684.28,6661.15,1,-58.5777,6661.15,-6,6,3488.62,5737.66,6715,1,58.6995,6715,-6,-6,3472.73,5684.28,6661.15,1,58.5777,6661.15,6,-6,3488.62,-5737.66,6715,1,-58.6995,6715,6,6,3472.73,-5684.28,6661.15,1,-58.5777,6661.15,-6,6,3488.62,5737.66,6715,1,58.6995,6715,-6,-6,3472.73,5684.28,6661.15,1,58.5777,6661.15,6,-6,3488.62,-5737.66,6715,1,-58.6995,6715,6,6,6,6.36,3472.73,-5684.28,-58.5777,6661.15,3472.73,-5684.28,6661.15,1,-58.5777,6661.15,-6,6,-6,5.64,3488.62,5737.66,58.6995,6715,3488.62,5737.66,6715,1,58.6995,6715,-6,-6,-6,-6.36,3472.73,5684.28,58.5777,6661.15,3472.73,5684.28,6661.15,1,58.5777,6661.15,6,-6,6,-5.64,3488.62,-5737.66,-58.6995,6715,3488.62,-5737.66,6715,1,-58.6995,6715
0.062,6,6,3187.93,-5660.83,6496.76,1,-60.6137,6496.76,-6,6,3221.92,5697.96,6545.8,1,60.5139,6545.8,-6,-6,3187.93,5660.83,6496.76,1,60.6137,6496.76,6,-6,3221.92,-5697.96,6545.8,1,-60.5139,6545.8,6,7,-780.017,3769.46,3849.32,0,-78.3087,3849.32,-6,5,-780.543,-3714.8,3795.91,0,78.1338,3795.91,-6,-7,-780.017,-3769.46,3849.32,0,78.3087,3849.32,6,-5,-780.543,3714.8,3795.91,0,-78.1338,3795.91,6,6,3187.93,-5660.83,6496.76,1,-60.6137,6496.76,-6,6,3221.92,5697.96,6545.8,1,60.5139,6545.8,-6,-6,3187.93,5660.83,6496.76,1,60.6137,6496.76,6,-6,3221.92,-5697.96,6545.8,1,-60.5139,6545.8,6,6,3187.93,-5660.83,6496.76,1,-60.6137,6496.76,-6,5,-780.543,-3714.8,3795.91,0,78.1338,3795.91,-6,-7,-780.017,-3769.46,3849.32,0,78.3087,3849.32,6,-6,3221.92,-5697.96,6545.8,1,-60.5139,6545.8,6,7,-780.017,3769.46,3849.32,0,-78.3087,3849.32,-6,6,3221.92,5697.96,6545.8,1,60.5139,6545.8,-6,-6,3187.93,5660.83,6496.76,1,60.6137,6496.76,6,-5,-780.543,3714.8,3795.91,0,-78.1338,3795.91,6,6,3187.93,-5660.83,6496.76,1,-60.6137,6496.76,-6,6,3221.92,5697.96,6545.8,1,60.5139,6545.8,-6,-6,3187.93,5660.83,6496.76,1,60.6137,6496.76,6,-6,3221.92,-5697.96,6545.8,1,-60.5139,6545.8,6,6,3187.93,-5660.83,6496.76,1,-60.6137,6496.76,-6,6,3221.92,5697.96,6545.8,1,60.5139,6545.8,-6,-6,3187.93,5660.83,6496.76,1,60.6137,6496.76,6,-6,3221.92,-5697.96,6545.8,1,-60.5139,6545.8,6,6,6,6.372,3187.93,-5660.83,-60.6137,6496.76,3187.93,-5660.83,6496.76,1,-60.6137,6496.76,-6,6,-6,5.628,3221.92,5697.96,60.5139,6545.8,3221.92,5697.96,6545.8,1,60.5139,6545.8,-6,-6,-6,-6.372,3187.93,5660.83,60.6137,6496.76,3187.93,5660.83,6496.76,1,60.6137,6496.76,6,-6,6,-5.628,3221.92,-5697.96,-60.5139,6545.8,3221.92,-5697.96,6545.8,1,-60.5139,6545.8
0.064,6,6,3044.75,-5637.89,6407.52,1,-61.6287,6407.52,-6,6,3044.1,5664.68,6430.8,1,61.7472,6430.8,-6,-6,3044.75,5637.89,6407.52,1,61.6287,6407.52,6,-6,3044.1,-5664.68,6430.8,1,-61.7472,6430.8,6,7,-694.012,3939.14,3999.81,0,-80.008,3999.81,-6,5,-674.356,-3883.08,3941.2,0,80.148,3941.2,-6,-7,-694.012,-3939.14,3999.81,0,80.008,3999.81,6,-5,-674.356,3883.08,3941.2,0,-80.148,3941.2,6,6,3044.75,-5637.89,6407.52,1,-61.6287,6407.52,-6,6,3044.1,5664.68,6430.8,1,61.7472,6430.8,-6,-6,3044.75,5637.89,6407.52,1,61.6287,6407.52,6,-6,3044.1,-5664.68,6430.8,1,-61.7472,6430.8,6,6,3044.75,-5637.89,6407.52,1,-61.6287,6407.52,-6,5,-674.356,-3883.08,3941.2,0,80.148,3941.2,-6,-7,-694.012,-3939.14,3999.81,0,80.008,3999.81,6,-6,3044.1,-5664.68,6430.8,1,-61.7472,6430.8,6,7,-694.012,3939.14,3999.81,0,-80.008,3999.81,-6,6,3044.1,5664.68,6430.8,1,61.7472,6430.8,-6,-6,3044.75,5637.89,6407.52,1,61.6287,6407.52,6,-5,-674.356,3883.08,3941.2,0,-80.148,3941.2,6,6,3044.75,-5637.89,6407.52,1,-61.6287,6407.52,-6,6,3044.1,5664.68,6430.8,1,61.7472,6430.8,-6,-6,3044.75,5637.89,6407.52,1,61.6287,6407.52,6,-6,3044.1,-5664.68,6430.8,1,-61.7472,6430.8,6,6,3044.75,-5637.89,6407.52,1,-61.6287,6407.52,-6,6,3044.1,5664.68,6430.8,1,61.7472,6430.8,-6,-6,3044.75,5637.89,6407.52,1,61.6287,6407.52,6,-6,3044.1,-5664.68,6430.8,1,-61.7472,6430.8,6,6,6,6.384,3044.75,-5637.89,-61.6287,6407.52,3044.75,-5637.89,6407.52,1,-61.6287,6407.52,-6,6,-6,5.616,3044.1,5664.68,61.7472,6430.8,3044.1,5664.68,6430.8,1,61.7472,6430.8,-6,-6,-6,-6.384,3044.75,5637.89,61.6287,6407.52,3044.75,5637.89,6407.52,1,61.6287,6407.52,6,-6,6,-5.616,3044.1,-5664.68,-61.7472,6430.8,3044.1,-5664.68,6430.8,1,-61.7472,6430.8
0.066,6,6,2828.71,-5615.11,6287.37,1,-63.2625,6287.37,-6,6,2826.05,5656.82,6323.46,1,63.4541,6323.46,-6,-6,2828.71,5615.11,6287.37,1,63.2625,6287.37,6,-6,2826.05,-5656.82,6323.46,1,-63.4541,6323.46,6,7,-557.229,4055.84,4093.94,0,-82.1772,4093.94,-6,5,-547.079,-4035.78,4072.69,0,82.2802,4072.69,-6,-7,-557.229,-4055.84,4093.94,0,82.1772,4093.94,6,-5,-547.079,4035.78,4072.69,0,-82.2802,4072.69,6,6,2828.71,-5615.11,6287.37,1,-63.2625,6287.37,-6,6,2826.05,5656.82,6323.46,1,63.4541,6323.46,-6,-6,2828.71,5615.11,6287.37,1,63.2625,6287.37,6,-6,2826.05,-5656.82,6323.46,1,-63.4541,6323.46,6,6,2828.71,-5615.11,6287.37,1,-63.2625,6287.37,-6,5,-547.079,-4035.78,4072.69,0,82.2802,4072.69,-6,-7,-557.229,-4055.84,4093.94,0,82.1772,4093.94,6,-6,2826.05,-5656.82,6323.46,1,-63.4541,6323.46,6,7,-557.229,4055.84,4093.94,0,-82.1772,4093.94,-6,6,2826.05,5656.82,6323.46,1,63.4541,6323.46,-6,-6,2828.71,5615.11,6287.37,1,63.2625,6287.37,6,-5,-547.079,4035.78,4072.69,0,-82.2802,4072.69,6,6,2828.71,-5615.11,6287.37,1,-63.2625,6287.37,-6,6,2826.05,5656.82,6323.46,1,63.4541,6323.46,-6,-6,2828.71,5615.11,6287.37,1,63.2625,6287.37,6,-6,2826.05,-5656.82,6323.46,1,-63.4541,6323.46,6,6,2828.71,-5615.11,6287.37,1,-63.2625,6287.37,-6,6,2826.05,5656.82,6323.46,1,63.4541,6323.46,-6,-6,2828.71,5615.11,6287.37,1,63.2625,6287.37,6,-6,2826.05,-5656.82,6323.46,1,-63.4541,6323.46,6,6,6,6.396,2828.71,-5615.11,-63.2625,6287.37,2828.71,-5615.11,6287.37,1,-63.2625,6287.37,-6,6,-6,5.604,2826.05,5656.82,63.4541,6323.46,2826.05,5656.82,6323.46,1,63.4541,6323.46,-6,-6,-6,-6.396,2828.71,5615.11,63.2625,6287.37,2828.71,5615.11,6287.37,1,63.2625,6287.37,6,-6,6,-5.604,2826.05,-5656.82,-63.4541,6323.46,2826.05,-5656.82,6323.46,1,-63.4541,6323.46
0.068,6,6,2616.75,-5579.94,6163.04,1,-64.8754,6163.04,-6,6,2593.12,5602.77,6173.76,1,65.164,6173.76,-6,-6,2616.75,5579.94,6163.04,1,64.8754,6163.04,6,-6,2593.12,-5602.77,6173.76,1,-65.164,6173.76,6,7,-400.254,4208.29,4227.28,0,-84.5669,4227.28,-6,5,-392.989,-4156.99,4175.52,0,84.5995,4175.52,-6,-7,-400.254,-4208.29,4227.28,0,84.5669,4227.28,6,-5,-392.989,4156.99,4175.52,0,-84.5995,4175.52,6,6,2616.75,-5579.94,6163.04,1,-64.8754,6163.04,-6,6,2593.12,5602.77,6173.76,1,65.164,6173.76,-6,-6,2616.75,5579.94,6163.04,1,64.8754,6163.04,6,-6,2593.12,-5602.77,6173.76,1,-65.164,6173.76,6,6,2616.75,-5579.94,6163.04,1,-64.8754,6163.04,-6,5,-392.989,-4156.99,4175.52,0,84.5995,4175.52,-6,-7,-400.254,-4208.29,4227.28,0,84.5669,4227.28,6,-6,2593.12,-5602.77,6173.76,1,-65.164,6173.76,6,7,-400.254,4208.29,4227.28,0,-84.5669,4227.28,-6,6,2593.12,5602.77,6173.76,1,65.164,6173.76,-6,-6,2616.75,5579.94,6163.04,1,64.8754,6163.04,6,-5,-392.989,4156.99,4175.52,0,-84.5995,4175.52,6,6,2616.75,-5579.94,6163.04,1,-64.8754,6163.04,-6,6,2593.12,5602.77,6173.76,1,65.164,6173.76,-6,-6,2616.75,5579.94,6163.04,1,64.8754,6163.04,6,-6,2593.12,-5602.77,6173.76,1,-65.164,6173.76,6,6,2616.75,-5579.94,6163.04,1,-64.8754,6163.04,-6,6,2593.12,5602.77,6173.76,1,65.164,6173.76,-6,-6,2616.75,5579.94,6163.04,1,64.8754,6163.04,6,-6,2593.12,-5602.77,6173.76,1,-65.164,6173.76,6,6,6,6.408,2616.75,-5579.94,-64.8754,6163.04,2616.75,-5579.94,6163.04,1,-64.8754,6163.04,-6,6,-6,5.592,2593.12,5602.77,65.164,6173.76,2593.12,5602.77,6173.76,1,65.164,6173.76,-6,-6,-6,-6.408,2616.75,5579.94,64.8754,6163.04,2616.75,5579.94,6163.04,1,64.8754,6163.04,6,-6,6,-5.592,2593.12,-5602.77,-65.164,6173.76,2593.12,-5602.77,6173.76,1,-65.164,6173.76
0.07,6,6,2373.68,-5518.6,6007.44,1,-66.7263,6007.44,-6,6,2379.58,5512.56,6004.22,1,66.6518,6004.22,-6,-6,2373.68,5518.6,6007.44,1,66.7263,6007.44,6,-6,2379.58,-5512.56,6004.22,1,-66.6518,6004.22,6,7,-248.992,4412.07,4419.09,0,-86.77,4419.09,-6,5,-240.631,-4324.3,4330.99,0,86.815,4330.99,-6,-7,-248.992,-4412.07,4419.09,0,86.77,4419.09,6,-5,-240.631,4324.3,4330.99,0,-86.815,4330.99,6,6,2373.68,-5518.6,6007.44,1,-66.7263,6007.44,-6,6,2379.58,5512.56,6004.22,1,66.6518,6004.22,-6,-6,2373.68,5518.6,6007.44,1,66.7263,6007.44,6,-6,2379.58,-5512.56,6004.22,1,-66.6518,6004.22,6,6,2373.68,-5518.6,6007.44,1,-66.7263,6007.44,-6,5,-240.631,-4324.3,4330.99,0,86.815,4330.99,-6,-7,-248.992,-4412.07,4419.09,0,86.77,4419.09,6,-6,2379.58,-5512.56,6004.22,1,-66.6518,6004.22,6,7,-248.992,4412.07,4419.09,0,-86.77,4419.09,-6,6,2379.58,5512.56,6004.22,1,66.6518,6004.22,-6,-6,2373.68,5518.6,6007.44,1,66.7263,6007.44,6,-5,-240.631,4324.3,4330.99,0,-86.815,4330.99,6,6,2373.68,-5518.6,6007.44,1,-66.7263,6007.44,-6,6,2379.58,5512.56,6004.22,1,66.6518,6004.22,-6,-6,2373.68,5518.6,6007.44,1,66.7263,6007.44,6,-6,2379.58,-5512.56,6004.22,1,-66.6518,6004.22,6,6,2373.68,-5518.6,6007.44,1,-66.7263,6007.44,-6,6,2379.58,5512.56,6004.22,1,66.6518,6004.22,-6,-6,2373.68,5518.6,6007.44,1,66.7263,6007.44,6,-6,2379.58,-5512.56,6004.22,1,-66.6518,6004.22,6,6,6,6.42,2373.68,-5518.6,-66.7263,6007.44,2373.68,-5518.6,6007.44,1,-66.7263,6007.44,-6,6,-6,5.58,2379.58,5512.56,66.6518,6004.22,2379.58,5512.56,6004.22,1,66.6518,6004.22,-6,-6,-6,-6.42,2373.68,5518.6,66.7263,6007.44,2373.68,5518.6,6007.44,1,66.7263,6007.44,6,-6,6,-5.58,2379.58,-5512.56,-66.6518,6004.22,2379.58,-5512.56,6004.22,1,-66.6518,6004.22
0.072,6,6,2135.37,-5505.76,5905.35,1,-68.8016,5905.35,-6,6,2177.42,5529.99,5943.23,1,68.5081,5943.23,-6,-6,2135.37,5505.76,5905.35,1,68.8016,5905.35,6,-6,2177.42,-5529.99,5943.23,1,-68.5081,5943.23,6,7,-80.9118,4494.64,4495.37,0,-88.9687,4495.37,-6,5,-114.66,-4413.57,4415.06,0,88.5118,4415.06,-6,-7,-80.9118,-4494.64,4495.37,0,88.9687,4495.37,6,-5,-114.66,4413.57,4415.06,0,-88.5118,4415.06,6,6,2135.37,-5505.76,5905.35,1,-68.8016,5905.35,-6,6,2177.42,5529.99,5943.23,1,68.5081,5943.23,-6,-6,2135.37,5505.76,5905.35,1,68.8016,5905.35,6,-6,2177.42,-5529.99,5943.23,1,-68.5081,5943.23,6,6,2135.37,-5505.76,5905.35,1,-68.8016,5905.35,-6,5,-114.66,-4413.57,4415.06,0,88.5118,4415.06,-6,-7,-80.9118,-4494.64,4495.37,0,88.9687,4495.37,6,-6,2177.42,-5529.99,5943.23,1,-68.5081,5943.23,6,7,-80.9118,4494.64,4495.37,0,-88.9687,4495.37,-6,6,2177.42,5529.99,5943.23,1,68.5081,5943.23,-6,-6,2135.37,5505.76,5905.35,1,68.8016,5905.35,6,-5,-114.66,4413.57,4415.06,0,-88.5118,4415.06,6,6,2135.37,-5505.76,5905.35,1,-68.8016,5905.35,-6,6,2177.42,5529.99,5943.23,1,68.5081,5943.23,-6,-6,2135.37,5505.76,5905.35,1,68.8016,5905.35,6,-6,2177.42,-5529.99,5943.23,1,-68.5081,5943.23,6,6,2135.37,-5505.76,5905.35,1,-68.8016,5905.35,-6,6,2177.42,5529.99,5943.23,1,68.5081,5943.23,-6,-6,2135.37,5505.76,5905.35,1,68.8016,5905.35,6,-6,2177.42,-5529.99,5943.23,1,-68.5081,5943.23,6,6,6,6.432,2135.37,-5505.76,-68.8016,5905.35,2135.37,-5505.76,5905.35,1,-68.8016,5905.35,-6,6,-6,5.568,2177.42,5529.99,68.5081,5943.23,2177.42,5529.99,5943.23,1,68.5081,5943.23,-6,-6,-6,-6.432,2135.37,5505.76,68.8016,5905.35,2135.37,5505.76,5905.35,1,68.8016,5905.35,6,-6,6,-5.568,2177.42,-5529.99,-68.5081,5943.23,2177.42,-5529.99,5943.23,1,-68.5081,5943.23
0.074,6,6,1943.84,-5429.82,5767.28,1,-70.303,5767.28,-6,6,1941.37,5454.43,5789.62,1,70.408,5789.62,-6,-6,1943.84,5429.82,5767.28,1,70.303,5767.28,6,-6,1941.37,-5454.43,5789.62,1,-70.408,5789.62,-8,8,-28.6894,-53.3437,60.5692,0,61.7277,60.5692,-9,8,-28.576,-54.2762,61.3391,0,62.2335,61.3391,8,-8,-28.6894,53.3437,60.5692,0,-61.7277,60.5692,9,-8,-28.576,54.2762,61.3391,0,-62.2335,61.3391,6,6,1943.84,-5429.82,5767.28,1,-70.303,5767.28,-6,6,1941.37,5454.43,5789.62,1,70.408,5789.62,-6,-6,1943.84,5429.82,5767.28,1,70.303,5767.28,6,-6,1941.37,-5454.43,5789.62,1,-70.408,5789.62,6,6,1943.84,-5429.82,5767.28,1,-70.303,5767.28,-6,5,72.5103,-4563.09,4563.67,0,-89.0896,4563.67,-6,-7,71.7438,-4628.65,4629.21,0,-89.112,4629.21,6,-6,1941.37,-5454.43,5789.62,1,-70.408,5789.62,6,7,71.7438,4628.65,4629.21,0,89.112,4629.21,-6,6,1941.37,5454.43,5789.62,1,70.408,5789.62,-6,-6,1943.84,5429.82,5767.28,1,70.303,5767.28,6,-5,72.5103,4563.09,4563.67,0,89.0896,4563.67,6,6,1943.84,-5429.82,5767.28,1,-70.303,5767.28,-6,6,1941.37,5454.43,5789.62,1,70.408,5789.62,-6,-6,1943.84,5429.82,5767.28,1,70.303,5767.28,6,-6,1941.37,-5454.43,5789.62,1,-70.408,5789.62,6,6,1943.84,-5429.82,5767.28,1,-70.303,5767.28,-6,6,1941.37,5454.43,5789.62,1,70.408,5789.62,-6,-6,1943.84,5429.82,5767.28,1,70.303,5767.28,6,-6,1941.37,-5454.43,5789.62,1,-70.408,5789.62,6,6,6,6.444,1943.84,-5429.82,-70.303,5767.28,1943.84,-5429.82,5767.28,1,-70.303,5767.28,-6,6,-6,5.556,1941.37,5454.43,70.408,5789.62,1941.37,5454.43,5789.62,1,70.408,5789.62,-6,-6,-6,-6.444,1943.84,5429.82,70.303,5767.28,1943.84,5429.82,5767.28,1,70.303,5767.28,6,-6,6,-5.556,1941.37,-5454.43,-70.408,5789.62,1941.37,-5454.43,5789.62,1,-70.408,5789.62
0.076,6,6,1755.16,-5375.96,5655.22,1,-71.919,5655.22,-6,6,1686.72,5436.66,5692.3,1,72.7635,5692.3,-6,-6,1755.16,5375.96,5655.22,1,71.919,5655.22,6,-6,1686.72,-5436.66,5692.3,1,-72.7635,5692.3,8,4,-30.769,55.2367,63.2283,0,-60.8804,63.2283,9,4,-30.6657,56.2082,64.0292,0,-61.3843,64.0292,-8,-4,-30.769,-55.2367,63.2283,0,60.8804,63.2283,-9,-4,-30.6657,-56.2082,64.0292,0,61.3843,64.0292,6,6,1755.16,-5375.96,5655.22,1,-71.919,5655.22,-6,6,1686.72,5436.66,5692.3,1,72.7635,5692.3,-6,-6,1755.16,5375.96,5655.22,1,71.919,5655.22,6,-6,1686.72,-5436.66,5692.3,1,-72.7635,5692.3,6,6,1755.16,-5375.96,5655.22,1,-71.919,5655.22,-6,5,221.508,-4682.62,4687.86,0,-87.2917,4687.86,-6,-7,181.067,-4729.13,4732.6,0,-87.8074,4732.6,6,-6,1686.72,-5436.66,5692.3,1,-72.7635,5692.3,6,7,181.067,4729.13,4732.6,0,87.8074,4732.6,-6,6,1686.72,5436.66,5692.3,1,72.7635,5692.3,-6,-6,1755.16,5375.96,5655.22,1,71.919,5655.22,6,-5,221.508,4682.62,4687.86,0,87.2917,4687.86,6,6,1755.16,-5375.96,5655.22,1,-71.919,5655.22,-6,6,1686.72,5436.66,5692.3,1,72.7635,5692.3,-6,-6,1755.16,5375.96,5655.22,1,71.919,5655.22,6,-6,1686.72,-5436.66,5692.3,1,-72.7635,5692.3,6,6,1755.16,-5375.96,5655.22,1,-71.919,5655.22,-6,6,1686.72,5436.66,5692.3,1,72.7635,5692.3,-6,-6,1755.16,5375.96,5655.22,1,71.919,5655.22,6,-6,1686.72,-5436.66,5692.3,1,-72.7635,5692.3,6,6,6,6.456,1755.16,-5375.96,-71.919,5655.22,1755.16,-5375.96,5655.22,1,-71.919,5655.22,-6,6,-6,5.544,1686.72,5436.66,72.7635,5692.3,1686.72,5436.66,5692.3,1,72.7635,5692.3,-6,-6,-6,-6.456,1755.16,5375.96,71.919,5655.22,1755.16,5375.96,5655.22,1,71.919,5655.22,6,-6,6,-5.544,1686.72,-5436.66,-72.7635,5692.3,1686.72,-5436.66,5692.3,1,-72.7635,5692.3
0.078,6,6,1554.71,-5269.27,5493.85,1,-73.5612,5493.85,-6,6,1541.62,5411.65,5626.95,1,74.0993,5626.95,-6,-6,1554.71,5269.27,5493.85,1,73.5612,5493.85,6,-6,1541.62,-5411.65,5626.95,1,-74.0993,5626.95,8,4,-33.2727,54.4376,63.8007,0,-58.5664,63.8007,9,4,-33.203,55.421,64.6059,0,-59.0739,64.6059,-8,-4,-33.2727,-54.4376,63.8007,0,58.5664,63.8007,-9,-4,-33.203,-55.421,64.6059,0,59.0739,64.6059,6,6,1554.71,-5269.27,5493.85,1,-73.5612,5493.85,-6,6,1541.62,5411.65,5626.95,1,74.0993,5626.95,-6,-6,1554.71,5269.27,5493.85,1,73.5612,5493.85,6,-6,1541.62,-5411.65,5626.95,1,-74.0993,5626.95,6,6,1554.71,-5269.27,5493.85,1,-73.5612,5493.85,-6,5,359.321,-4833.62,4846.96,0,-85.7486,4846.96,-6,-7,334.154,-4782.61,4794.26,0,-86.0033,4794.26,6,-6,1541.62,-5411.65,5626.95,1,-74.0993,5626.95,6,7,334.154,4782.61,4794.26,0,86.0033,4794.26,-6,6,1541.62,5411.65,5626.95,1,74.0993,5626.95,-6,-6,1554.71,5269.27,5493.85,1,73.5612,5493.85,6,-5,359.321,4833.62,4846.96,0,85.7486,4846.96,6,6,1554.71,-5269.27,5493.85,1,-73.5612,5493.85,-6,6,1541.62,5411.65,5626.95,1,74.0993,5626.95,-6,-6,1554.71,5269.27,5493.85,1,73.5612,5493.85,6,-6,1541.62,-5411.65,5626.95,1,-74.0993,5626.95,6,6,1554.71,-5269.27,5493.85,1,-73.5612,5493.85,-6,6,1541.62,5411.65,5626.95,1,74.0993,5626.95,-6,-6,1554.71,5269.27,5493.85,1,73.5612,5493.85,6,-6,1541.62,-5411.65,5626.95,1,-74.0993,5626.95,6,6,6,6.468,1554.71,-5269.27,-73.5612,5493.85,1554.71,-5269.27,5493.85,1,-73.5612,5493.85,-6,6,-6,5.532,1541.62,5411.65,74.0993,5626.95,1541.62,5411.65,5626.95,1,74.0993,5626.95,-6,-6,-6,-6.468,1554.71,5269.27,73.5612,5493.85,1554.71,5269.27,5493.85,1,73.5612,5493.85,6,-6,6,-5.532,1541.62,-5411.65,-74.0993,5626.95,1541.62,-5411.65,5626.95,1,-74.0993,5626.95
0.08,6,6,1269.55,-5174.07,5327.54,1,-76.2138,5327.54,-6,6,1271.69,5208.05,5361.06,1,76.2782,5361.06,-6,-6,1269.55,5174.07,5327.54,1,76.2138,5327.54,6,-6,1271.69,-5208.05,5361.06,1,-76.2782,5361.06,8,4,-37.2547,55.7059,67.0154,0,-56.2264,67.0154,9,4,-37.2199,56.7376,67.8563,0,-56.7351,67.8563,-8,-4,-37.2547,-55.7059,67.0154,0,56.2264,67.0154,-9,-4,-37.2199,-56.7376,67.8563,0,56.7351,67.8563,6,6,1269.55,-5174.07,5327.54,1,-76.2138,5327.54,-6,6,1271.69,5208.05,5361.06,1,76.2782,5361.06,-6,-6,1269.55,5174.07,5327.54,1,76.2138,5327.54,6,-6,1271.69,-5208.05,5361.06,1,-76.2782,5361.06,6,6,1269.55,-5174.07,5327.54,1,-76.2138,5327.54,-6,5,546.59,-4981.58,5011.48,0,-83.7384,5011.48,-6,-7,545.672,-5015.87,5045.47,0,-83.7913,5045.47,6,-6,1271.69,-5208.05,5361.06,1,-76.2782,5361.06,6,7,545.672,5015.87,5045.47,0,83.7913,5045.47,-6,6,1271.69,5208.05,5361.06,1,76.2782,5361.06,-6,-6,1269.55,5174.07,5327.54,1,76.2138,5327.54,6,-5,546.59,4981.58,5011.48,0,83.7384,5011.48,6,6,1269.55,-5174.07,5327.54,1,-76.2138,5327.54,-6,6,1271.69,5208.05,5361.06,1,76.2782,5361.06,-6,-6,1269.55,5174.07,5327.54,1,76.2138,5327.54,6,-6,1271.69,-5208.05,5361.06,1,-76.2782,5361.06,6,6,1269.55,-5174.07,5327.54,1,-76.2138,5327.54,-6,6,1271.69,5208.05,5361.06,1,76.2782,5361.06,-6,-6,1269.55,5174.07,5327.54,1,76.2138,5327.54,6,-6,1271.69,-5208.05,5361.06,1,-76.2782,5361.06,6,6,6,6.48,1269.55,-5174.07,-76.2138,5327.54,1269.55,-5174.07,5327.54,1,-76.2138,5327.54,-6,6,-6,5.52,1271.69,5208.05,76.2782,5361.06,1271.69,5208.05,5361.06,1,76.2782,5361.06,-6,-6,-6,-6.48,1269.55,5174.07,76.2138,5327.54,1269.55,5174.07,5327.54,1,76.2138,5327.54,6,-6,6,-5.52,1271.69,-5208.05,-76.2782,5361.06,1271.69,-5208.05,5361.06,1,-76.2782,5361.06
0.082,6,6,1078.99,-5109,5221.69,1,-78.0747,5221.69,-6,6,1071.67,5135.12,5245.76,1,78.212,5245.76,-6,-6,1078.99,5109,5221.69,1,78.0747,5221.69,6,-6,1071.67,-5135.12,5245.76,1,-78.212,5245.76,8,4,-37.6738,55.6929,67.2385,0,-55.9234,67.2385,9,4,-37.6445,56.7326,68.0859,0,-56.4341,68.0859,-8,-4,-37.6738,-55.6929,67.2385,0,55.9234,67.2385,-9,-4,-37.6445,-56.7326,68.0859,0,56.4341,68.0859,6,6,1078.99,-5109,5221.69,1,-78.0747,5221.69,-6,6,1071.67,5135.12,5245.76,1,78.212,5245.76,-6,-6,1078.99,5109,5221.69,1,78.0747,5221.69,6,-6,1071.67,-5135.12,5245.76,1,-78.212,5245.76,6,6,1078.99,-5109,5221.69,1,-78.0747,5221.69,-6,5,718.372,-5025.74,5076.82,0,-81.8653,5076.82,-6,-7,706.232,-5094.26,5142.98,0,-82.1072,5142.98,6,-6,1071.67,-5135.12,5245.76,1,-78.212,5245.76,6,7,706.232,5094.26,5142.98,0,82.1072,5142.98,-6,6,1071.67,5135.12,5245.76,1,78.212,5245.76,-6,-6,1078.99,5109,5221.69,1,78.0747,5221.69,6,-5,718.372,5025.74,5076.82,0,81.8653,5076.82,6,6,1078.99,-5109,5221.69,1,-78.0747,5221.69,-6,6,1071.67,5135.12,5245.76,1,78.212,5245.76,-6,-6,1078.99,5109,5221.69,1,78.0747,5221.69,6,-6,1071.67,-5135.12,5245.76,1,-78.212,5245.76,6,6,1078.99,-5109,5221.69,1,-78.0747,5221.69,-6,6,1071.67,5135.12,5245.76,1,78.212,5245.76,-6,-6,1078.99,5109,5221.69,1,78.0747,5221.69,6,-6,1071.67,-5135.12,5245.76,1,-78.212,5245.76,6,6,6,6.492,1078.99,-5109,-78.0747,5221.69,1078.99,-5109,5221.69,1,-78.0747,5221.69,-6,6,-6,5.508,1071.67,5135.12,78.212,5245.76,1071.67,5135.12,5245.76,1,78.212,5245.76,-6,-6,-6,-6.492,1078.99,5109,78.0747,5221.69,1078.99,5109,5221.69,1,78.0747,5221.69,6,-6,6,-5.508,1071.67,-5135.12,-78.212,5245.76,1071.67,-5135.12,5245.76,1,-78.212,5245.76
0.084,6,6,812.519,-5030.68,5095.87,0,-80.8252,5095.87,-6,6,842.831,5087.15,5156.5,0,80.5928,5156.5,-6,-6,812.519,5030.68,5095.87,0,80.8252,5095.87,6,-6,842.831,-5087.15,5156.5,0,-80.5928,5156.5,8,4,-37.9958,58.5852,69.8277,0,-57.0344,69.8277,9,4,-37.9466,59.6956,70.7355,0,-57.5571,70.7355,-8,-4,-37.9958,-58.5852,69.8277,0,57.0344,69.8277,-9,-4,-37.9466,-59.6956,70.7355,0,57.5571,70.7355,6,4,923.532,-1397.69,1675.25,0,-56.5451,1675.25,-6,8,926.133,1429.3,1703.12,0,57.0582,1703.12,-6,-4,923.532,1397.69,1675.25,0,56.5451,1675.25,6,-8,926.133,-1429.3,1703.12,0,-57.0582,1703.12,6,6,812.519,-5030.68,5095.87,0,-80.8252,5095.87,-6,5,881.358,-5141.57,5216.56,1,-80.273,5216.56,-6,-7,896.083,-5172.23,5249.28,1,-80.1711,5249.28,6,-6,842.831,-5087.15,5156.5,0,-80.5928,5156.5,6,7,896.083,5172.23,5249.28,1,80.1711,5249.28,-6,6,842.831,5087.15,5156.5,0,80.5928,5156.5,-6,-6,812.519,5030.68,5095.87,0,80.8252,5095.87,6,-5,881.358,5141.57,5216.56,1,80.273,5216.56,6,7,896.083,5172.23,5249.28,1,80.1711,5249.28,-6,5,881.358,-5141.57,5216.56,1,-80.273,5216.56,-6,-7,896.083,-5172.23,5249.28,1,-80.1711,5249.28,6,-5,881.358,5141.57,5216.56,1,80.273,5216.56,6,7,896.083,5172.23,5249.28,1,80.1711,5249.28,-6,5,881.358,-5141.57,5216.56,1,-80.273,5216.56,-6,-7,896.083,-5172.23,5249.28,1,-80.1711,5249.28,6,-5,881.358,5141.57,5216.56,1,80.273,5216.56,6,7,6,6.504,812.519,-5030.68,-80.8252,5095.87,896.083,5172.23,5249.28,1,80.1711,5249.28,-6,5,-6,5.496,842.831,5087.15,80.5928,5156.5,881.358,-5141.57,5216.56,1,-80.273,5216.56,-6,-7,-6,-6.504,812.519,5030.68,80.8252,5095.87,896.083,-5172.23,5249.28,1,-80.1711,5249.28,6,-5,6,-5.496,842.831,-5087.15,-80.5928,5156.5,881.358,5141.57,5216.56,1,80.273,5216.56
0.086,6,6,572.582,-4923.21,4956.39,0,-83.3662,4956.39,-6,6,586.197,5012.28,5046.44,0,83.3294,5046.44,-6,-6,572.582,4923.21,4956.39,0,83.3662,4956.39,6,-6,586.197,-5012.28,5046.44,0,-83.3294,5046.44,8,4,-39.6365,60.5856,72.3994,0,-56.8063,72.3994,9,4,-39.5922,61.7663,73.3663,0,-57.3401,73.3663,-8,-4,-39.6365,-60.5856,72.3994,0,56.8063,72.3994,-9,-4,-39.5922,-61.7663,73.3663,0,57.3401,73.3663,6,7,1060.29,5207.23,5314.08,1,78.4908,5314.08,-6,5,1047.44,-5211.93,5316.14,1,-78.6367,5316.14,-6,-7,1060.29,-5207.23,5314.08,1,-78.4908,5314.08,6,-5,1047.44,5211.93,5316.14,1,78.6367,5316.14,6,6,572.582,-4923.21,4956.39,0,-83.3662,4956.39,-6,5,1047.44,-5211.93,5316.14,1,-78.6367,5316.14,-6,-7,1060.29,-5207.23,5314.08,1,-78.4908,5314.08,6,-6,586.197,-5012.28,5046.44,0,-83.3294,5046.44,6,7,1060.29,5207.23,5314.08,1,78.4908,5314.08,-6,6,586.197,5012.28,5046.44,0,83.3294,5046.44,-6,-6,572.582,4923.21,4956.39,0,83.3662,4956.39,6,-5,1047.44,5211.93,5316.14,1,78.6367,5316.14,6,7,1060.29,5207.23,5314.08,1,78.4908,5314.08,-6,5,1047.44,-5211.93,5316.14,1,-78.6367,5316.14,-6,-7,1060.29,-5207.23,5314.08,1,-78.4908,5314.08,6,-5,1047.44,5211.93,5316.14,1,78.6367,5316.14,6,7,1060.29,5207.23,5314.08,1,78.4908,5314.08,-6,5,1047.44,-5211.93,5316.14,1,-78.6367,5316.14,-6,-7,1060.29,-5207.23,5314.08,1,-78.4908,5314.08,6,-5,1047.44,5211.93,5316.14,1,78.6367,5316.14,6,7,6,6.516,572.582,-4923.21,-83.3662,4956.39,1060.29,5207.23,5314.08,1,78.4908,5314.08,-6,5,-6,5.484,586.197,5012.28,83.3294,5046.44,1047.44,-5211.93,5316.14,1,-78.6367,5316.14,-6,-7,-6,-6.516,572.582,4923.21,83.3662,4956.39,1060.29,-5207.23,5314.08,1,-78.4908,5314.08,6,-5,6,-5.484,586.197,-5012.28,-83.3294,5046.44,1047.44,5211.93,5316.14,1,78.6367,5316.14
0.088,6,6,393.287,-4809.88,4825.93,0,-85.3255,4825.93,-6,6,411.913,4846.84,4864.32,0,85.1423,4864.32,-6,-6,393.287,4809.88,4825.93,0,85.3255,4825.93,6,-6,411.913,-4846.84,4864.32,0,-85.1423,4864.32,-11,8,-41.9706,-61.9439,74.8236,0,55.8801,74.8236,-10,8,-41.912,-60.9887,74.0016,0,55.5028,74.0016,11,-8,-41.9706,61.9439,74.8236,0,-55.8801,74.8236,10,-8,-41.912,60.9887,74.0016,0,-55.5028,74.0016,6,7,1231.87,5342.98,5483.15,1,77.0168,5483.15,-6,5,1249.03,-5287.86,5433.37,1,-76.7099,5433.37,-6,-7,1231.87,-5342.98,5483.15,1,-77.0168,5483.15,6,-5,1249.03,5287.86,5433.37,1,76.7099,5433.37,6,6,393.287,-4809.88,4825.93,0,-85.3255,4825.93,-6,5,1249.03,-5287.86,5433.37,1,-76.7099,5433.37,-6,-7,1231.87,-5342.98,5483.15,1,-77.0168,5483.15,6,-6,411.913,-4846.84,4864.32,0,-85.1423,4864.32,6,7,1231.87,5342.98,5483.15,1,77.0168,5483.15,-6,6,411.913,4846.84,4864.32,0,85.1423,4864.32,-6,-6,393.287,4809.88,4825.93,0,85.3255,4825.93,6,-5,1249.03,5287.86,5433.37,1,76.7099,5433.37,6,7,1231.87,5342.98,5483.15,1,77.0168,5483.15,-6,5,1249.03,-5287.86,5433.37,1,-76.7099,5433.37,-6,-7,1231.87,-5342.98,5483.15,1,-77.0168,5483.15,6,-5,1249.03,5287.86,5433.37,1,76.7099,5433.37,6,7,1231.87,5342.98,5483.15,1,77.0168,5483.15,-6,5,1249.03,-5287.86,5433.37,1,-76.7099,5433.37,-6,-7,1231.87,-5342.98,5483.15,1,-77.0168,5483.15,6,-5,1249.03,5287.86,5433.37,1,76.7099,5433.37,6,7,6,6.528,393.287,-4809.88,-85.3255,4825.93,1231.87,5342.98,5483.15,1,77.0168,5483.15,-6,5,-6,5.472,411.913,4846.84,85.1423,4864.32,1249.03,-5287.86,5433.37,1,-76.7099,5433.37,-6,-7,-6,-6.528,393.287,4809.88,85.3255,4825.93,1231.87,-5342.98,5483.15,1,-77.0168,5483.15,6,-5,6,-5.472,411.913,-4846.84,-85.1423,4864.32,1249.03,5287.86,5433.37,1,76.7099,5433.37
0.09,6,6,272.497,-4717.29,4725.15,0,-86.694,4725.15,-6,6,224.66,4791.51,4796.77,0,87.3155,4796.77,-6,-6,272.497,4717.29,4725.15,0,86.694,4725.15,6,-6,224.66,-4791.51,4796.77,0,-87.3155,4796.77,12,8,-47.0164,-60.6165,76.7132,0,52.2015,76.7132,-12,8,-46.9445,-59.3165,75.6455,0,51.6411,75.6455,-12,-8,-47.0164,60.6165,76.7132,0,-52.2015,76.7132,12,-8,-46.9445,59.3165,75.6455,0,-51.6411,75.6455,6,7,1410.16,5380.44,5562.16,1,75.3137,5562.16,-6,5,1447.58,-5338.38,5531.17,1,-74.8283,5531.17,-6,-7,1410.16,-5380.44,5562.16,1,-75.3137,5562.16,6,-5,1447.58,5338.38,5531.17,1,74.8283,5531.17,6,6,272.497,-4717.29,4725.15,0,-86.694,4725.15,-6,5,1447.58,-5338.38,5531.17,1,-74.8283,5531.17,-6,-7,1410.16,-5380.44,5562.16,1,-75.3137,5562.16,6,-6,224.66,-4791.51,4796.77,0,-87.3155,4796.77,6,7,1410.16,5380.44,5562.16,1,75.3137,5562.16,-6,6,224.66,4791.51,4796.77,0,87.3155,4796.77,-6,-6,272.497,4717.29,4725.15,0,86.694,4725.15,6,-5,1447.58,5338.38,5531.17,1,74.8283,5531.17,6,7,1410.16,5380.44,5562.16,1,75.3137,5562.16,-6,5,1447.58,-5338.38,5531.17,1,-74.8283,5531.17,-6,-7,1410.16,-5380.44,5562.16,1,-75.3137,5562.16,6,-5,1447.58,5338.38,5531.17,1,74.8283,5531.17,6,7,1410.16,5380.44,5562.16,1,75.3137,5562.16,-6,5,1447.58,-5338.38,5531.17,1,-74.8283,5531.17,-6,-7,1410.16,-5380.44,5562.16,1,-75.3137,5562.16,6,-5,1447.58,5338.38,5531.17,1,74.8283,5531.17,6,7,6,6.54,272.497,-4717.29,-86.694,4725.15,1410.16,5380.44,5562.16,1,75.3137,5562.16,-6,5,-6,5.46,224.66,4791.51,87.3155,4796.77,1447.58,-5338.38,5531.17,1,-74.8283,5531.17,-6,-7,-6,-6.54,272.497,4717.29,86.694,4725.15,1410.16,-5380.44,5562.16,1,-75.3137,5562.16,6,-5,6,-5.46,224.66,-4791.51,-87.3155,4796.77,1447.58,5338.38,5531.17,1,74.8283,5531.17
0.092,6,6,117.275,-4597.53,4599.03,0,-88.5388,4599.03,-6,6,88.7535,4653.39,4654.24,0,88.9073,4654.24,-6,-6,117.275,4597.53,4599.03,0,88.5388,4599.03,6,-6,88.7535,-4653.39,4654.24,0,-88.9073,4654.24,11,8,-54.6009,-56.161,78.3282,0,45.807,78.3282,10,8,-54.4822,-58.4216,79.8836,0,46.9983,79.8836,-11,-8,-54.6009,56.161,78.3282,0,-45.807,78.3282,-10,-8,-54.4822,58.4216,79.8836,0,-46.9983,79.8836,6,7,1637.96,5456,5696.57,1,73.2896,5696.57,-6,5,1668.6,-5412.79,5664.15,1,-72.867,5664.15,-6,-7,1637.96,-5456,5696.57,1,-73.2896,5696.57,6,-5,1668.6,5412.79,5664.15,1,72.867,5664.15,6,6,117.275,-4597.53,4599.03,0,-88.5388,4599.03,-6,5,1668.6,-5412.79,5664.15,1,-72.867,5664.15,-6,-7,1637.96,-5456,5696.57,1,-73.2896,5696.57,6,-6,88.7535,-4653.39,4654.24,0,-88.9073,4654.24,6,7,1637.96,5456,5696.57,1,73.2896,5696.57,-6,6,88.7535,4653.39,4654.24,0,88.9073,4654.24,-6,-6,117.275,4597.53,4599.03,0,88.5388,4599.03,6,-5,1668.6,5412.79,5664.15,1,72.867,5664.15,6,7,1637.96,5456,5696.57,1,73.2896,5696.57,-6,5,1668.6,-5412.79,5664.15,1,-72.867,5664.15,-6,-7,1637.96,-5456,5696.57,1,-73.2896,5696.57,6,-5,1668.6,5412.79,5664.15,1,72.867,5664.15,6,7,1637.96,5456,5696.57,1,73.2896,5696.57,-6,5,1668.6,-5412.79,5664.15,1,-72.867,5664.15,-6,-7,1637.96,-5456,5696.57,1,-73.2896,5696.57,6,-5,1668.6,5412.79,5664.15,1,72.867,5664.15,6,7,6,6.552,117.275,-4597.53,-88.5388,4599.03,1637.96,5456,5696.57,1,73.2896,5696.57,-6,5,-6,5.448,88.7535,4653.39,88.9073,4654.24,1668.6,-5412.79,5664.15,1,-72.867,5664.15,-6,-7,-6,-6.552,117.275,4597.53,88.5388,4599.03,1637.96,-5456,5696.57,1,-73.2896,5696.57,6,-5,6,-5.448,88.7535,-4653.39,-88.9073,4654.24,1668.6,5412.79,5664.15,1,72.867,5664.15
0.094,6,6,-28.2872,-4480.77,4480.86,0,89.6383,4480.86,-6,6,-46.5933,4516.17,4516.41,0,-89.4089,4516.41,-6,-6,-28.2872,4480.77,4480.86,0,-89.6383,4480.86,6,-6,-46.5933,-4516.17,4516.41,0,89.4089,4516.41,-10,4,-57.287,52.3656,77.6141,0,-42.4302,77.6141,-11,4,-57.2244,49.5929,75.7237,0,-40.9135,75.7237,10,-4,-57.287,-52.3656,77.6141,0,42.4302,77.6141,11,-4,-57.2244,-49.5929,75.7237,0,40.9135,75.7237,6,7,1834.63,5499.28,5797.24,1,71.5506,5797.24,-6,5,1847.78,-5459.18,5763.41,1,-71.3005,5763.41,-6,-7,1834.63,-5499.28,5797.24,1,-71.5506,5797.24,6,-5,1847.78,5459.18,5763.41,1,71.3005,5763.41,6,6,-28.2872,-4480.77,4480.86,0,89.6383,4480.86,-6,5,1847.78,-5459.18,5763.41,1,-71.3005,5763.41,-6,-7,1834.63,-5499.28,5797.24,1,-71.5506,5797.24,6,-6,-46.5933,-4516.17,4516.41,0,89.4089,4516.41,6,7,1834.63,5499.28,5797.24,1,71.5506,5797.24,-6,6,-46.5933,4516.17,4516.41,0,-89.4089,4516.41,-6,-6,-28.2872,4480.77,4480.86,0,-89.6383,4480.86,6,-5,1847.78,5459.18,5763.41,1,71.3005,5763.41,6,7,1834.63,5499.28,5797.24,1,71.5506,5797.24,-6,5,1847.78,-5459.18,5763.41,1,-71.3005,5763.41,-6,-7,1834.63,-5499.28,5797.24,1,-71.5506,5797.24,6,-5,1847.78,5459.18,5763.41,1,71.3005,5763.41,6,7,1834.63,5499.28,5797.24,1,71.5506,5797.24,-6,5,1847.78,-5459.18,5763.41,1,-71.3005,5763.41,-6,-7,1834.63,-5499.28,5797.24,1,-71.5506,5797.24,6,-5,1847.78,5459.18,5763.41,1,71.3005,5763.41,6,7,6,6.564,-28.2872,-4480.77,89.6383,4480.86,1834.63,5499.28,5797.24,1,71.5506,5797.24,-6,5,-6,5.436,-46.5933,4516.17,-89.4089,4516.41,1847.78,-5459.18,5763.41,1,-71.3005,5763.41,-6,-7,-6,-6.564,-28.2872,4480.77,-89.6383,4480.86,1834.63,-5499.28,5797.24,1,-71.5506,5797.24,6,-5,6,-5.436,-46.5933,-4516.17,89.4089,4516.41,1847.78,5459.18,5763.41,1,71.3005,5763.41
0.096,6,6,-163.354,-4334.38,4337.45,0,87.8417,4337.45,-6,6,-163.536,4355.51,4358.57,0,-87.8497,4358.57,-6,-6,-163.354,4334.38,4337.45,0,-87.8417,4337.45,6,-6,-163.536,-4355.51,4358.57,0,87.8497,4358.57,6,6,-163.354,-4334.38,4337.45,0,87.8417,4337.45,-6,6,-163.536,4355.51,4358.57,0,-87.8497,4358.57,-6,-6,-163.354,4334.38,4337.45,0,-87.8417,4337.45,6,-6,-163.536,-4355.51,4358.57,0,87.8497,4358.57,6,7,2124.59,5543.78,5936.95,1,69.0312,5936.95,-6,5,2112.69,-5504.17,5895.71,1,-69.0015,5895.71,-6,-7,2124.59,-5543.78,5936.95,1,-69.0312,5936.95,6,-5,2112.69,5504.17,5895.71,1,69.0015,5895.71,6,6,-163.354,-4334.38,4337.45,0,87.8417,4337.45,-6,5,2112.69,-5504.17,5895.71,1,-69.0015,5895.71,-6,-7,2124.59,-5543.78,5936.95,1,-69.0312,5936.95,6,-6,-163.536,-4355.51,4358.57,0,87.8497,4358.57,6,7,2124.59,5543.78,5936.95,1,69.0312,5936.95,-6,6,-163.536,4355.51,4358.57,0,-87.8497,4358.57,-6,-6,-163.354,4334.38,4337.45,0,-87.8417,4337.45,6,-5,2112.69,5504.17,5895.71,1,69.0015,5895.71,6,7,2124.59,5543.78,5936.95,1,69.0312,5936.95,-6,5,2112.69,-5504.17,5895.71,1,-69.0015,5895.71,-6,-7,2124.59,-5543.78,5936.95,1,-69.0312,5936.95,6,-5,2112.69,5504.17,5895.71,1,69.0015,5895.71,6,7,2124.59,5543.78,5936.95,1,69.0312,5936.95,-6,5,2112.69,-5504.17,5895.71,1,-69.0015,5895.71,-6,-7,2124.59,-5543.78,5936.95,1,-69.0312,5936.95,6,-5,2112.69,5504.17,5895.71,1,69.0015,5895.71,6,7,6,6.576,-163.354,-4334.38,87.8417,4337.45,2124.59,5543.78,5936.95,1,69.0312,5936.95,-6,5,-6,5.424,-163.536,4355.51,-87.8497,4358.57,2112.69,-5504.17,5895.71,1,-69.0015,5895.71,-6,-7,-6,-6.576,-163.354,4334.38,-87.8417,4337.45,2124.59,-5543.78,5936.95,1,-69.0312,5936.95,6,-5,6,-5.424,-163.536,-4355.51,87.8497,4358.57,2112.69,5504.17,5895.71,1,69.0015,5895.71
0.098,6,6,-302.316,-4198.51,4209.38,0,85.8815,4209.38,-6,6,-296.67,4253.95,4264.28,0,-86.0106,4264.28,-6,-6,-302.316,4198.51,4209.38,0,-85.8815,4209.38,6,-6,-296.67,-4253.95,4264.28,0,86.0106,4264.28,6,6,-302.316,-4198.51,4209.38,0,85.8815,4209.38,-6,6,-296.67,4253.95,4264.28,0,-86.0106,4264.28,-6,-6,-302.316,4198.51,4209.38,0,-85.8815,4209.38,6,-6,-296.67,-4253.95,4264.28,0,86.0106,4264.28,6,7,2338.75,5530.01,6004.23,1,67.0755,6004.23,-6,5,2345.12,-5498.39,5977.62,1,-66.9012,5977.62,-6,-7,2338.75,-5530.01,6004.23,1,-67.0755,6004.23,6,-5,2345.12,5498.39,5977.62,1,66.9012,5977.62,6,6,-302.316,-4198.51,4209.38,0,85.8815,4209.38,-6,5,2345.12,-5498.39,5977.62,1,-66.9012,5977.62,-6,-7,2338.75,-5530.01,6004.23,1,-67.0755,6004.23,6,-6,-296.67,-4253.95,4264.28,0,86.0106,4264.28,6,7,2338.75,5530.01,6004.23,1,67.0755,6004.23,-6,6,-296.67,4253.95,4264.28,0,-86.0106,4264.28,-6,-6,-302.316,4198.51,4209.38,0,-85.8815,4209.38,6,-5,2345.12,5498.39,5977.62,1,66.9012,5977.62,6,7,2338.75,5530.01,6004.23,1,67.0755,6004.23,-6,5,2345.12,-5498.39,5977.62,1,-66.9012,5977.62,-6,-7,2338.75,-5530.01,6004.23,1,-67.0755,6004.23,6,-5,2345.12,5498.39,5977.62,1,66.9012,5977.62,6,7,2338.75,5530.01,6004.23,1,67.0755,6004.23,-6,5,2345.12,-5498.39,5977.62,1,-66.9012,5977.62,-6,-7,2338.75,-5530.01,6004.23,1,-67.0755,6004.23,6,-5,2345.12,5498.39,5977.62,1,66.9012,5977.62,6,7,6,6.588,-302.316,-4198.51,85.8815,4209.38,2338.75,5530.01,6004.23,1,67.0755,6004.23,-6,5,-6,5.412,-296.67,4253.95,-86.0106,4264.28,2345.12,-5498.39,5977.62,1,-66.9012,5977.62,-6,-7,-6,-6.588,-302.316,4198.51,-85.8815,4209.38,2338.75,-5530.01,6004.23,1,-67.0755,6004.23,6,-5,6,-5.412,-296.67,-4253.95,86.0106,4264.28,2345.12,5498.39,5977.62,1,66.9012,5977.62
0.1,6,6,-410.274,-4066.36,4087.01,0,84.2387,4087.01,-6,6,-372.619,4130.08,4146.86,0,-84.8447,4146.86,-6,-6,-410.274,4066.36,4087.01,0,-84.2387,4087.01,6,-6,-372.619,-4130.08,4146.86,0,84.8447,4146.86,6,6,-410.274,-4066.36,4087.01,0,84.2387,4087.01,-6,6,-372.619,4130.08,4146.86,0,-84.8447,4146.86,-6,-6,-410.274,4066.36,4087.01,0,-84.2387,4087.01,6,-6,-372.619,-4130.08,4146.86,0,84.8447,4146.86,6,7,2636.47,5556.79,6150.52,1,64.6176,6150.52,-6,5,2566.03,-5537.99,6103.59,1,-65.1394,6103.59,-6,-7,2636.47,-5556.79,6150.52,1,-64.6176,6150.52,6,-5,2566.03,5537.99,6103.59,1,65.1394,6103.59,6,6,-410.274,-4066.36,4087.01,0,84.2387,4087.01,-6,5,2566.03,-5537.99,6103.59,1,-65.1394,6103.59,-6,-7,2636.47,-5556.79,6150.52,1,-64.6176,6150.52,6,-6,-372.619,-4130.08,4146.86,0,84.8447,4146.86,6,7,2636.47,5556.79,6150.52,1,64.6176,6150.52,-6,6,-372.619,4130.08,4146.86,0,-84.8447,4146.86,-6,-6,-410.274,4066.36,4087.01,0,-84.2387,4087.01,6,-5,2566.03,5537.99,6103.59,1,65.1394,6103.59,6,7,2636.47,5556.79,6150.52,1,64.6176,6150.52,-6,5,2566.03,-5537.99,6103.59,1,-65.1394,6103.59,-6,-7,2636.47,-5556.79,6150.52,1,-64.6176,6150.52,6,-5,2566.03,5537.99,6103.59,1,65.1394,6103.59,6,7,2636.47,5556.79,6150.52,1,64.6176,6150.52,-6,5,2566.03,-5537.99,6103.59,1,-65.1394,6103.59,-6,-7,2636.47,-5556.79,6150.52,1,-64.6176,6150.52,6,-5,2566.03,5537.99,6103.59,1,65.1394,6103.59,6,7,6,6.6,-410.274,-4066.36,84.2387,4087.01,2636.47,5556.79,6150.52,1,64.6176,6150.52,-6,5,-6,5.4,-372.619,4130.08,-84.8447,4146.86,2566.03,-5537.99,6103.59,1,-65.1394,6103.59,-6,-7,-6,-6.6,-410.274,4066.36,-84.2387,4087.01,2636.47,-5556.79,6150.52,1,-64.6176,6150.52,6,-5,6,-5.4,-372.619,-4130.08,84.8447,4146.86,2566.03,5537.99,6103.59,1,65.1394,6103.59
0.102,6,6,-503.045,-3921.55,3953.68,0,82.6902,3953.68,-6,6,-492.514,4012.42,4042.54,0,-83.0021,4042.54,-6,-6,-503.045,3921.55,3953.68,0,-82.6902,3953.68,6,-6,-492.514,-4012.42,4042.54,0,83.0021,4042.54,6,6,-503.045,-3921.55,3953.68,0,82.6902,3953.68,-6,6,-492.514,4012.42,4042.54,0,-83.0021,4042.54,-6,-6,-503.045,3921.55,3953.68,0,-82.6902,3953.68,6,-6,-492.514,-4012.42,4042.54,0,83.0021,4042.54,6,7,2829.31,5481.41,6168.53,1,62.6988,6168.53,-6,5,2813.43,-5482.91,6162.6,1,-62.8364,6162.6,-6,-7,2829.31,-5481.41,6168.53,1,-62.6988,6168.53,6,-5,2813.43,5482.91,6162.6,1,62.8364,6162.6,6,6,-503.045,-3921.55,3953.68,0,82.6902,3953.68,-6,5,2813.43,-5482.91,6162.6,1,-62.8364,6162.6,-6,-7,2829.31,-5481.41,6168.53,1,-62.6988,6168.53,6,-6,-492.514,-4012.42,4042.54,0,83.0021,4042.54,6,7,2829.31,5481.41,6168.53,1,62.6988,6168.53,-6,6,-492.514,4012.42,4042.54,0,-83.0021,4042.54,-6,-6,-503.045,3921.55,3953.68,0,-82.6902,3953.68,6,-5,2813.43,5482.91,6162.6,1,62.8364,6162.6,6,7,2829.31,5481.41,6168.53,1,62.6988,6168.53,-6,5,2813.43,-5482.91,6162.6,1,-62.8364,6162.6,-6,-7,2829.31,-5481.41,6168.53,1,-62.6988,6168.53,6,-5,2813.43,5482.91,6162.6,1,62.8364,6162.6,6,7,2829.31,5481.41,6168.53,1,62.6988,6168.53,-6,5,2813.43,-5482.91,6162.6,1,-62.8364,6162.6,-6,-7,2829.31,-5481.41,6168.53,1,-62.6988,6168.53,6,-5,2813.43,5482.91,6162.6,1,62.8364,6162.6,6,7,6,6.612,-503.045,-3921.55,82.6902,3953.68,2829.31,5481.41,6168.53,1,62.6988,6168.53,-6,5,-6,5.388,-492.514,4012.42,-83.0021,4042.54,2813.43,-5482.91,6162.6,1,-62.8364,6162.6,-6,-7,-6,-6.612,-503.045,3921.55,-82.6902,3953.68,2829.31,-5481.41,6168.53,1,-62.6988,6168.53,6,-5,6,-5.388,-492.514,-4012.42,83.0021,4042.54,2813.43,5482.91,6162.6,1,62.8364,6162.6
0.104,6,6,-601.804,-3786.68,3834.21,0,80.9697,3834.21,-6,6,-592.137,3806.97,3852.75,0,-81.159,3852.75,-6,-6,-601.804,3786.68,3834.21,0,-80.9697,3834.21,6,-6,-592.137,-3806.97,3852.75,0,81.159,3852.75,6,6,-601.804,-3786.68,3834.21,0,80.9697,3834.21,-6,6,-592.137,3806.97,3852.75,0,-81.159,3852.75,-6,-6,-601.804,3786.68,3834.21,0,-80.9697,3834.21,6,-6,-592.137,-3806.97,3852.75,0,81.159,3852.75,6,7,3100.39,5509.8,6322.21,1,60.6334,6322.21,-6,5,3088.51,-5485.61,6295.3,1,-60.6196,6295.3,-6,-7,3100.39,-5509.8,6322.21,1,-60.6334,6322.21,6,-5,3088.51,5485.61,6295.3,1,60.6196,6295.3,6,6,-601.804,-3786.68,3834.21,0,80.9697,3834.21,-6,5,3088.51,-5485.61,6295.3,1,-60.6196,6295.3,-6,-7,3100.39,-5509.8,6322.21,1,-60.6334,6322.21,6,-6,-592.137,-3806.97,3852.75,0,81.159,3852.75,6,7,3100.39,5509.8,6322.21,1,60.6334,6322.21,-6,6,-592.137,3806.97,3852.75,0,-81.159,3852.75,-6,-6,-601.804,3786.68,3834.21,0,-80.9697,3834.21,6,-5,3088.51,5485.61,6295.3,1,60.6196,6295.3,6,7,3100.39,5509.8,6322.21,1,60.6334,6322.21,-6,5,3088.51,-5485.61,6295.3,1,-60.6196,6295.3,-6,-7,3100.39,-5509.8,6322.21,1,-60.6334,6322.21,6,-5,3088.51,5485.61,6295.3,1,60.6196,6295.3,6,7,3100.39,5509.8,6322.21,1,60.6334,6322.21,-6,5,3088.51,-5485.61,6295.3,1,-60.6196,6295.3,-6,-7,3100.39,-5509.8,6322.21,1,-60.6334,6322.21,6,-5,3088.51,5485.61,6295.3,1,60.6196,6295.3,6,7,6,6.624,-601.804,-3786.68,80.9697,3834.21,3100.39,5509.8,6322.21,1,60.6334,6322.21,-6,5,-6,5.376,-592.137,3806.97,-81.159,3852.75,3088.51,-5485.61,6295.3,1,-60.6196,6295.3,-6,-7,-6,-6.624,-601.804,3786.68,-80.9697,3834.21,3100.39,-5509.8,6322.21,1,-60.6334,6322.21,6,-5,6,-5.376,-592.137,-3806.97,81.159,3852.75,3088.51,5485.61,6295.3,1,60.6196,6295.3
0.106,6,6,-678.53,-3689.1,3750.99,0,79.5782,3750.99,-6,6,-720.263,3671.34,3741.32,0,-78.9004,3741.32,-6,-6,-678.53,3689.1,3750.99,0,-79.5782,3750.99,6,-6,-720.263,-3671.34,3741.32,0,78.9004,3741.32,6,6,-678.53,-3689.1,3750.99,0,79.5782,3750.99,-6,6,-720.263,3671.34,3741.32,0,-78.9004,3741.32,-6,-6,-678.53,3689.1,3750.99,0,-79.5782,3750.99,6,-6,-720.263,-3671.34,3741.32,0,78.9004,3741.32,6,7,3271.19,5499.66,6398.98,1,59.2558,6398.98,-6,5,3302.34,-5427.57,6353.27,1,-58.6821,6353.27,-6,-7,3271.19,-5499.66,6398.98,1,-59.2558,6398.98,6,-5,3302.34,5427.57,6353.27,1,58.6821,6353.27,6,6,-678.53,-3689.1,3750.99,0,79.5782,3750.99,-6,5,3302.34,-5427.57,6353.27,1,-58.6821,6353.27,-6,-7,3271.19,-5499.66,6398.98,1,-59.2558,6398.98,6,-6,-720.263,-3671.34,3741.32,0,78.9004,3741.32,6,7,3271.19,5499.66,6398.98,1,59.2558,6398.98,-6,6,-720.263,3671.34,3741.32,0,-78.9004,3741.32,-6,-6,-678.53,3689.1,3750.99,0,-79.5782,3750.99,6,-5,3302.34,5427.57,6353.27,1,58.6821,6353.27,6,7,3271.19,5499.66,6398.98,1,59.2558,6398.98,-6,5,3302.34,-5427.57,6353.27,1,-58.6821,6353.27,-6,-7,3271.19,-5499.66,6398.98,1,-59.2558,6398.98,6,-5,3302.34,5427.57,6353.27,1,58.6821,6353.27,6,7,3271.19,5499.66,6398.98,1,59.2558,6398.98,-6,5,3302.34,-5427.57,6353.27,1,-58.6821,6353.27,-6,-7,3271.19,-5499.66,6398.98,1,-59.2558,6398.98,6,-5,3302.34,5427.57,6353.27,1,58.6821,6353.27,6,7,6,6.636,-678.53,-3689.1,79.5782,3750.99,3271.19,5499.66,6398.98,1,59.2558,6398.98,-6,5,-6,5.364,-720.263,3671.34,-78.9004,3741.32,3302.34,-5427.57,6353.27,1,-58.6821,6353.27,-6,-7,-6,-6.636,-678.53,3689.1,-79.5782,3750.99,3271.19,-5499.66,6398.98,1,-59.2558,6398.98,6,-5,6,-5.364,-720.263,-3671.34,78.9004,3741.32,3302.34,5427.57,6353.27,1,58.6821,6353.27
0.108,6,6,-761.155,-3494.57,3576.5,0,77.7123,3576.5,-6,6,-725.883,3534.56,3608.33,0,-78.3947,3608.33,-6,-6,-761.155,3494.57,3576.5,0,-77.7123,3576.5,6,-6,-725.883,-3534.56,3608.33,0,78.3947,3608.33,6,6,-761.155,-3494.57,3576.5,0,77.7123,3576.5,-6,6,-725.883,3534.56,3608.33,0,-78.3947,3608.33,-6,-6,-761.155,3494.57,3576.5,0,-77.7123,3576.5,6,-6,-725.883,-3534.56,3608.33,0,78.3947,3608.33,6,7,3557.74,5417.06,6480.89,1,56.7045,6480.89,-6,5,3573.65,-5338.11,6423.89,1,-56.1993,6423.89,-6,-7,3557.74,-5417.06,6480.89,1,-56.7045,6480.89,6,-5,3573.65,5338.11,6423.89,1,56.1993,6423.89,6,6,-761.155,-3494.57,3576.5,0,77.7123,3576.5,-6,5,3573.65,-5338.11,6423.89,1,-56.1993,6423.89,-6,-7,3557.74,-5417.06,6480.89,1,-56.7045,6480.89,6,-6,-725.883,-3534.56,3608.33,0,78.3947,3608.33,6,7,3557.74,5417.06,6480.89,1,56.7045,6480.89,-6,6,-725.883,3534.56,3608.33,0,-78.3947,3608.33,-6,-6,-761.155,3494.57,3576.5,0,-77.7123,3576.5,6,-5,3573.65,5338.11,6423.89,1,56.1993,6423.89,6,7,3557.74,5417.06,6480.89,1,56.7045,6480.89,-6,5,3573.65,-5338.11,6423.89,1,-56.1993,6423.89,-6,-7,3557.74,-5417.06,6480.89,1,-56.7045,6480.89,6,-5,3573.65,5338.11,6423.89,1,56.1993,6423.89,6,7,3557.74,5417.06,6480.89,1,56.7045,6480.89,-6,5,3573.65,-5338.11,6423.89,1,-56.1993,6423.89,-6,-7,3557.74,-5417.06,6480.89,1,-56.7045,6480.89,6,-5,3573.65,5338.11,6423.89,1,56.1993,6423.89,6,7,6,6.648,-761.155,-3494.57,77.7123,3576.5,3557.74,5417.06,6480.89,1,56.7045,6480.89,-6,5,-6,5.352,-725.883,3534.56,-78.3947,3608.33,3573.65,-5338.11,6423.89,1,-56.1993,6423.89,-6,-7,-6,-6.648,-761.155,3494.57,-77.7123,3576.5,3557.74,-5417.06,6480.89,1,-56.7045,6480.89,6,-5,6,-5.352,-725.883,-3534.56,78.3947,3608.33,3573.65,5338.11,6423.89,1,56.1993,6423.89
0.11,6,6,-767.855,-3355.44,3442.18,0,77.1104,3442.18,-6,6,-783.817,3338.52,3429.3,0,-76.7874,3429.3,-6,-6,-767.855,3355.44,3442.18,0,-77.1104,3442.18,6,-6,-783.817,-3338.52,3429.3,0,76.7874,3429.3,6,6,-767.855,-3355.44,3442.18,0,77.1104,3442.18,-6,6,-783.817,3338.52,3429.3,0,-76.7874,3429.3,-6,-6,-767.855,3355.44,3442.18,0,-77.1104,3442.18,6,-6,-783.817,-3338.52,3429.3,0,76.7874,3429.3,6,7,3829.72,5426.92,6642.15,1,54.7898,6642.15,-6,5,3766.76,-5274.92,6481.77,1,-54.4698,6481.77,-6,-7,3829.72,-5426.92,6642.15,1,-54.7898,6642.15,6,-5,3766.76,5274.92,6481.77,1,54.4698,6481.77,6,6,-767.855,-3355.44,3442.18,0,77.1104,3442.18,-6,5,3766.76,-5274.92,6481.77,1,-54.4698,6481.77,-6,-7,3829.72,-5426.92,6642.15,1,-54.7898,6642.15,6,-6,-783.817,-3338.52,3429.3,0,76.7874,3429.3,6,7,3829.72,5426.92,6642.15,1,54.7898,6642.15,-6,6,-783.817,3338.52,3429.3,0,-76.7874,3429.3,-6,-6,-767.855,3355.44,3442.18,0,-77.1104,3442.18,6,-5,3766.76,5274.92,6481.77,1,54.4698,6481.77,6,7,3829.72,5426.92,6642.15,1,54.7898,6642.15,-6,5,3766.76,-5274.92,6481.77,1,-54.4698,6481.77,-6,-7,3829.72,-5426.92,6642.15,1,-54.7898,6642.15,6,-5,3766.76,5274.92,6481.77,1,54.4698,6481.77,6,7,3829.72,5426.92,6642.15,1,54.7898,6642.15,-6,5,3766.76,-5274.92,6481.77,1,-54.4698,6481.77,-6,-7,3829.72,-5426.92,6642.15,1,-54.7898,6642.15,6,-5,3766.76,5274.92,6481.77,1,54.4698,6481.77,6,7,6,6.66,-767.855,-3355.44,77.1104,3442.18,3829.72,5426.92,6642.15,1,54.7898,6642.15,-6,5,-6,5.34,-783.817,3338.52,-76.7874,3429.3,3766.76,-5274.92,6481.77,1,-54.4698,6481.77,-6,-7,-6,-6.66,-767.855,3355.44,-77.1104,3442.18,3829.72,-5426.92,6642.15,1,-54.7898,6642.15,6,-5,6,-5.34,-783.817,-3338.52,76.7874,3429.3,3766.76,5274.92,6481.77,1,54.4698,6481.77
0.112,6,6,-822.737,-3199.44,3303.53,0,75.5788,3303.53,-6,6,-879.203,3234.05,3351.43,0,-74.7912,3351.43,-6,-6,-822.737,3199.44,3303.53,0,-75.5788,3303.53,6,-6,-879.203,-3234.05,3351.43,0,74.7912,3351.43,6,6,-822.737,-3199.44,3303.53,0,75.5788,3303.53,-6,6,-879.203,3234.05,3351.43,0,-74.7912,3351.43,-6,-6,-822.737,3199.44,3303.53,0,-75.5788,3303.53,6,-6,-879.203,-3234.05,3351.43,0,74.7912,3351.43,6,7,4032.83,5297.42,6657.8,1,52.7186,6657.8,-6,5,4042.56,-5253.51,6628.85,1,-52.4218,6628.85,-6,-7,4032.83,-5297.42,6657.8,1,-52.7186,6657.8,6,-5,4042.56,5253.51,6628.85,1,52.4218,6628.85,6,6,-822.737,-3199.44,3303.53,0,75.5788,3303.53,-6,5,4042.56,-5253.51,6628.85,1,-52.4218,6628.85,-6,-7,4032.83,-5297.42,6657.8,1,-52.7186,6657.8,6,-6,-879.203,-3234.05,3351.43,0,74.7912,3351.43,6,7,4032.83,5297.42,6657.8,1,52.7186,6657.8,-6,6,-879.203,3234.05,3351.43,0,-74.7912,3351.43,-6,-6,-822.737,3199.44,3303.53,0,-75.5788,3303.53,6,-5,4042.56,5253.51,6628.85,1,52.4218,6628.85,6,7,4032.83,5297.42,6657.8,1,52.7186,6657.8,-6,5,4042.56,-5253.51,6628.85,1,-52.4218,6628.85,-6,-7,4032.83,-5297.42,6657.8,1,-52.7186,6657.8,6,-5,4042.56,5253.51,6628.85,1,52.4218,6628.85,6,7,4032.83,5297.42,6657.8,1,52.7186,6657.8,-6,5,4042.56,-5253.51,6628.85,1,-52.4218,6628.85,-6,-7,4032.83,-5297.42,6657.8,1,-52.7186,6657.8,6,-5,4042.56,5253.51,6628.85,1,52.4218,6628.85,6,7,6,6.672,-822.737,-3199.44,75.5788,3303.53,4032.83,5297.42,6657.8,1,52.7186,6657.8,-6,5,-6,5.328,-879.203,3234.05,-74.7912,3351.43,4042.56,-5253.51,6628.85,1,-52.4218,6628.85,-6,-7,-6,-6.672,-822.737,3199.44,-75.5788,3303.53,4032.83,-5297.42,6657.8,1,-52.7186,6657.8,6,-5,6,-5.328,-879.203,-3234.05,74.7912,3351.43,4042.56,5253.51,6628.85,1,52.4218,6628.85
0.114,6,6,-843.111,-3036.81,3151.68,0,74.4838,3151.68,-6,6,-884.975,3048.43,3174.29,0,-73.8117,3174.29,-6,-6,-843.111,3036.81,3151.68,0,-74.4838,3151.68,6,-6,-884.975,-3048.43,3174.29,0,73.8117,3174.29,6,6,-843.111,-3036.81,3151.68,0,74.4838,3151.68,-6,6,-884.975,3048.43,3174.29,0,-73.8117,3174.29,-6,-6,-843.111,3036.81,3151.68,0,-74.4838,3151.68,6,-6,-884.975,-3048.43,3174.29,0,73.8117,3174.29,6,7,4280.32,5244.26,6769.3,1,50.7789,6769.3,-6,5,4282,-5182.35,6722.52,1,-50.4343,6722.52,-6,-7,4280.32,-5244.26,6769.3,1,-50.7789,6769.3,6,-5,4282,5182.35,6722.52,1,50.4343,6722.52,6,6,-843.111,-3036.81,3151.68,0,74.4838,3151.68,-6,5,4282,-5182.35,6722.52,1,-50.4343,6722.52,-6,-7,4280.32,-5244.26,6769.3,1,-50.7789,6769.3,6,-6,-884.975,-3048.43,3174.29,0,73.8117,3174.29,6,7,4280.32,5244.26,6769.3,1,50.7789,6769.3,-6,6,-884.975,3048.43,3174.29,0,-73.8117,3174.29,-6,-6,-843.111,3036.81,3151.68,0,-74.4838,3151.68,6,-5,4282,5182.35,6722.52,1,50.4343,6722.52,6,7,4280.32,5244.26,6769.3,1,50.7789,6769.3,-6,5,4282,-5182.35,6722.52,1,-50.4343,6722.52,-6,-7,4280.32,-5244.26,6769.3,1,-50.7789,6769.3,6,-5,4282,5182.35,6722.52,1,50.4343,6722.52,6,7,4280.32,5244.26,6769.3,1,50.7789,6769.3,-6,5,4282,-5182.35,6722.52,1,-50.4343,6722.52,-6,-7,4280.32,-5244.26,6769.3,1,-50.7789,6769.3,6,-5,4282,5182.35,6722.52,1,50.4343,6722.52,6,7,6,6.684,-843.111,-3036.81,74.4838,3151.68,4280.32,5244.26,6769.3,1,50.7789,6769.3,-6,5,-6,5.316,-884.975,3048.43,-73.8117,3174.29,4282,-5182.35,6722.52,1,-50.4343,6722.52,-6,-7,-6,-6.684,-843.111,3036.81,-74.4838,3151.68,4280.32,-5244.26,6769.3,1,-50.7789,6769.3,6,-5,6,-5.316,-884.975,-3048.43,73.8117,3174.29,4282,5182.35,6722.52,1,50.4343,6722.52
0.116,6,6,-892.232,-2860.24,2996.18,0,72.6751,2996.18,-6,6,-932.104,2877.11,3024.34,0,-72.0491,3024.34,-6,-6,-892.232,2860.24,2996.18,0,-72.6751,2996.18,6,-6,-932.104,-2877.11,3024.34,0,72.0491,3024.34,6,6,-892.232,-2860.24,2996.18,0,72.6751,2996.18,-6,6,-932.104,2877.11,3024.34,0,-72.0491,3024.34,-6,-6,-892.232,2860.24,2996.18,0,-72.6751,2996.18,6,-6,-932.104,-2877.11,3024.34,0,72.0491,3024.34,6,7,4517.79,5153.7,6853.55,1,48.7618,6853.55,-6,5,4528.64,-5100.74,6821.01,1,-48.4001,6821.01,-6,-7,4517.79,-5153.7,6853.55,1,-48.7618,6853.55,6,-5,4528.64,5100.74,6821.01,1,48.4001,6821.01,6,6,-892.232,-2860.24,2996.18,0,72.6751,2996.18,-6,5,4528.64,-5100.74,6821.01,1,-48.4001,6821.01,-6,-7,4517.79,-5153.7,6853.55,1,-48.7618,6853.55,6,-6,-932.104,-2877.11,3024.34,0,72.0491,3024.34,6,7,4517.79,5153.7,6853.55,1,48.7618,6853.55,-6,6,-932.104,2877.11,3024.34,0,-72.0491,3024.34,-6,-6,-892.232,2860.24,2996.18,0,-72.6751,2996.18,6,-5,4528.64,5100.74,6821.01,1,48.4001,6821.01,6,7,4517.79,5153.7,6853.55,1,48.7618,6853.55,-6,5,4528.64,-5100.74,6821.01,1,-48.4001,6821.01,-6,-7,4517.79,-5153.7,6853.55,1,-48.7618,6853.55,6,-5,4528.64,5100.74,6821.01,1,48.4001,6821.01,6,7,4517.79,5153.7,6853.55,1,48.7618,6853.55,-6,5,4528.64,-5100.74,6821.01,1,-48.4001,6821.01,-6,-7,4517.79,-5153.7,6853.55,1,-48.7618,6853.55,6,-5,4528.64,5100.74,6821.01,1,48.4001,6821.01,6,7,6,6.696,-892.232,-2860.24,72.6751,2996.18,4517.79,5153.7,6853.55,1,48.7618,6853.55,-6,5,-6,5.304,-932.104,2877.11,-72.0491,3024.34,4528.64,-5100.74,6821.01,1,-48.4001,6821.01,-6,-7,-6,-6.696,-892.232,2860.24,-72.6751,2996.18,4517.79,-5153.7,6853.55,1,-48.7618,6853.55,6,-5,6,-5.304,-932.104,-2877.11,72.0491,3024.34,4528.64,5100.74,6821.01,1,48.4001,6821.01
0.118,6,6,-974.503,-2731.35,2899.99,0,70.3644,2899.99,-6,6,-973.735,2708.58,2878.29,0,-70.2265,2878.29,-6,-6,-974.503,2731.35,2899.99,0,-70.3644,2899.99,6,-6,-973.735,-2708.58,2878.29,0,70.2265,2878.29,6,6,-974.503,-2731.35,2899.99,0,70.3644,2899.99,-6,6,-973.735,2708.58,2878.29,0,-70.2265,2878.29,-6,-6,-974.503,2731.35,2899.99,0,-70.3644,2899.99,6,-6,-973.735,-2708.58,2878.29,0,70.2265,2878.29,6,7,4735.64,5052.33,6924.76,1,46.8532,6924.76,-6,5,4755.92,-5004.8,6904.12,1,-46.4606,6904.12,-6,-7,4735.64,-5052.33,6924.76,1,-46.8532,6924.76,6,-5,4755.92,5004.8,6904.12,1,46.4606,6904.12,6,6,-974.503,-2731.35,2899.99,0,70.3644,2899.99,-6,5,4755.92,-5004.8,6904.12,1,-46.4606,6904.12,-6,-7,4735.64,-5052.33,6924.76,1,-46.8532,6924.76,6,-6,-973.735,-2708.58,2878.29,0,70.2265,2878.29,6,7,4735.64,5052.33,6924.76,1,46.8532,6924.76,-6,6,-973.735,2708.58,2878.29,0,-70.2265,2878.29,-6,-6,-974.503,2731.35,2899.99,0,-70.3644,2899.99,6,-5,4755.92,5004.8,6904.12,1,46.4606,6904.12,6,7,4735.64,5052.33,6924.76,1,46.8532,6924.76,-6,5,4755.92,-5004.8,6904.12,1,-46.4606,6904.12,-6,-7,4735.64,-5052.33,6924.76,1,-46.8532,6924.76,6,-5,4755.92,5004.8,6904.12,1,46.4606,6904.12,6,7,4735.64,5052.33,6924.76,1,46.8532,6924.76,-6,5,4755.92,-5004.8,6904.12,1,-46.4606,6904.12,-6,-7,4735.64,-5052.33,6924.76,1,-46.8532,6924.76,6,-5,4755.92,5004.8,6904.12,1,46.4606,6904.12,6,7,6,6.708,-974.503,-2731.35,70.3644,2899.99,4735.64,5052.33,6924.76,1,46.8532,6924.76,-6,5,-6,5.292,-973.735,2708.58,-70.2265,2878.29,4755.92,-5004.8,6904.12,1,-46.4606,6904.12,-6,-7,-6,-6.708,-974.503,2731.35,-70.3644,2899.99,4735.64,-5052.33,6924.76,1,-46.8532,6924.76,6,-5,6,-5.292,-973.735,-2708.58,70.2265,2878.29,4755.92,5004.8,6904.12,1,46.4606,6904.12
0.12,6,6,-980.295,-2568.35,2749.07,0,69.109,2749.07,-6,6,-964.788,2556.09,2732.11,0,-69.3211,2732.11,-6,-6,-980.295,2568.35,2749.07,0,-69.109,2749.07,6,-6,-964.788,-2556.09,2732.11,0,69.3211,2732.11,6,6,-980.295,-2568.35,2749.07,0,69.109,2749.07,-6,6,-964.788,2556.09,2732.11,0,-69.3211,2732.11,-6,-6,-980.295,2568.35,2749.07,0,-69.109,2749.07,6,-6,-964.788,-2556.09,2732.11,0,69.3211,2732.11,6,7,4990.91,4964.7,7039.71,1,44.8492,7039.71,-6,5,4958.64,-4926.89,6990.17,1,-44.816,6990.17,-6,-7,4990.91,-4964.7,7039.71,1,-44.8492,7039.71,6,-5,4958.64,4926.89,6990.17,1,44.816,6990.17,6,6,-980.295,-2568.35,2749.07,0,69.109,2749.07,-6,5,4958.64,-4926.89,6990.17,1,-44.816,6990.17,-6,-7,4990.91,-4964.7,7039.71,1,-44.8492,7039.71,6,-6,-964.788,-2556.09,2732.11,0,69.3211,2732.11,6,7,4990.91,4964.7,7039.71,1,44.8492,7039.71,-6,6,-964.788,2556.09,2732.11,0,-69.3211,2732.11,-6,-6,-980.295,2568.35,2749.07,0,-69.109,2749.07,6,-5,4958.64,4926.89,6990.17,1,44.816,6990.17,6,7,4990.91,4964.7,7039.71,1,44.8492,7039.71,-6,5,4958.64,-4926.89,6990.17,1,-44.816,6990.17,-6,-7,4990.91,-4964.7,7039.71,1,-44.8492,7039.71,6,-5,4958.64,4926.89,6990.17,1,44.816,6990.17,6,7,4990.91,4964.7,7039.71,1,44.8492,7039.71,-6,5,4958.64,-4926.89,6990.17,1,-44.816,6990.17,-6,-7,4990.91,-4964.7,7039.71,1,-44.8492,7039.71,6,-5,4958.64,4926.89,6990.17,1,44.816,6990.17,6,7,6,6.72,-980.295,-2568.35,69.109,2749.07,4990.91,4964.7,7039.71,1,44.8492,7039.71,-6,5,-6,5.28,-964.788,2556.09,-69.3211,2732.11,4958.64,-4926.89,6990.17,1,-44.816,6990.17,-6,-7,-6,-6.72,-980.295,2568.35,-69.109,2749.07,4990.91,-4964.7,7039.71,1,-44.8492,7039.71,6,-5,6,-5.28,-964.788,-2556.09,69.3211,2732.11,4958.64,4926.89,6990.17,1,44.816,6990.17
0.122,6,6,-987.893,-2381.41,2578.19,0,67.4696,2578.19,-6,6,-990.718,2391.67,2588.75,0,-67.4989,2588.75,-6,-6,-987.893,2381.41,2578.19,0,-67.4696,2578.19,6,-6,-990.718,-2391.67,2588.75,0,67.4989,2588.75,6,6,-987.893,-2381.41,2578.19,0,67.4696,2578.19,-6,6,-990.718,2391.67,2588.75,0,-67.4989,2588.75,-6,-6,-987.893,2381.41,2578.19,0,-67.4696,2578.19,6,-6,-990.718,-2391.67,2588.75,0,67.4989,2588.75,6,7,5212.39,4846.41,7117.35,1,42.9162,7117.35,-6,5,5174.62,-4820.97,7072.37,1,-42.9737,7072.37,-6,-7,5212.39,-4846.41,7117.35,1,-42.9162,7117.35,6,-5,5174.62,4820.97,7072.37,1,42.9737,7072.37,6,6,-987.893,-2381.41,2578.19,0,67.4696,2578.19,-6,5,5174.62,-4820.97,7072.37,1,-42.9737,7072.37,-6,-7,5212.39,-4846.41,7117.35,1,-42.9162,7117.35,6,-6,-990.718,-2391.67,2588.75,0,67.4989,2588.75,6,7,5212.39,4846.41,7117.35,1,42.9162,7117.35,-6,6,-990.718,2391.67,2588.75,0,-67.4989,2588.75,-6,-6,-987.893,2381.41,2578.19,0,-67.4696,2578.19,6,-5,5174.62,4820.97,7072.37,1,42.9737,7072.37,6,7,5212.39,4846.41,7117.35,1,42.9162,7117.35,-6,5,5174.62,-4820.97,7072.37,1,-42.9737,7072.37,-6,-7,5212.39,-4846.41,7117.35,1,-42.9162,7117.35,6,-5,5174.62,4820.97,7072.37,1,42.9737,7072.37,6,7,5212.39,4846.41,7117.35,1,42.9162,7117.35,-6,5,5174.62,-4820.97,7072.37,1,-42.9737,7072.37,-6,-7,5212.39,-4846.41,7117.35,1,-42.9162,7117.35,6,-5,5174.62,4820.97,7072.37,1,42.9737,7072.37,6,7,6,6.732,-987.893,-2381.41,67.4696,2578.19,5212.39,4846.41,7117.35,1,42.9162,7117.35,-6,5,-6,5.268,-990.718,2391.67,-67.4989,2588.75,5174.62,-4820.97,7072.37,1,-42.9737,7072.37,-6,-7,-6,-6.732,-987.893,2381.41,-67.4696,2578.19,5212.39,-4846.41,7117.35,1,-42.9162,7117.35,6,-5,6,-5.268,-990.718,-2391.67,67.4989,2588.75,5174.62,4820.97,7072.37,1,42.9737,7072.37
0.124,6,6,-1063.88,-2232.34,2472.89,0,64.5187,2472.89,-6,6,-1037.35,2268.12,2494.08,0,-65.4224,2494.08,-6,-6,-1063.88,2232.34,2472.89,0,-64.5187,2472.89,6,-6,-1037.35,-2268.12,2494.08,0,65.4224,2494.08,6,6,-1063.88,-2232.34,2472.89,0,64.5187,2472.89,-6,6,-1037.35,2268.12,2494.08,0,-65.4224,2494.08,-6,-6,-1063.88,2232.34,2472.89,0,-64.5187,2472.89,6,-6,-1037.35,-2268.12,2494.08,0,65.4224,2494.08,6,7,5452.28,4695.71,7195.63,1,40.7363,7195.63,-6,5,5394.41,-4703.43,7156.94,1,-41.0855,7156.94,-6,-7,5452.28,-4695.71,7195.63,1,-40.7363,7195.63,6,-5,5394.41,4703.43,7156.94,1,41.0855,7156.94,6,6,-1063.88,-2232.34,2472.89,0,64.5187,2472.89,-6,5,5394.41,-4703.43,7156.94,1,-41.0855,7156.94,-6,-7,5452.28,-4695.71,7195.63,1,-40.7363,7195.63,6,-6,-1037.35,-2268.12,2494.08,0,65.4224,2494.08,6,7,5452.28,4695.71,7195.63,1,40.7363,7195.63,-6,6,-1037.35,2268.12,2494.08,0,-65.4224,2494.08,-6,-6,-1063.88,2232.34,2472.89,0,-64.5187,2472.89,6,-5,5394.41,4703.43,7156.94,1,41.0855,7156.94,6,7,5452.28,4695.71,7195.63,1,40.7363,7195.63,-6,5,5394.41,-4703.43,7156.94,1,-41.0855,7156.94,-6,-7,5452.28,-4695.71,7195.63,1,-40.7363,7195.63,6,-5,5394.41,4703.43,7156.94,1,41.0855,7156.94,6,7,5452.28,4695.71,7195.63,1,40.7363,7195.63,-6,5,5394.41,-4703.43,7156.94,1,-41.0855,7156.94,-6,-7,5452.28,-4695.71,7195.63,1,-40.7363,7195.63,6,-5,5394.41,4703.43,7156.94,1,41.0855,7156.94,6,7,6,6.744,-1063.88,-2232.34,64.5187,2472.89,5452.28,4695.71,7195.63,1,40.7363,7195.63,-6,5,-6,5.256,-1037.35,2268.12,-65.4224,2494.08,5394.41,-4703.43,7156.94,1,-41.0855,7156.94,-6,-7,-6,-6.744,-1063.88,2232.34,-64.5187,2472.89,5452.28,-4695.71,7195.63,1,-40.7363,7195.63,6,-5,6,-5.256,-1037.35,-2268.12,65.4224,2494.08,5394.41,4703.43,7156.94,1,41.0855,7156.94
0.126,6,6,-911.768,-2010.89,2207.94,0,65.6098,2207.94,-6,6,-902.034,2066.24,2254.55,0,-66.4159,2254.55,-6,-6,-911.768,2010.89,2207.94,0,-65.6098,2207.94,6,-6,-902.034,-2066.24,2254.55,0,66.4159,2254.55,6,6,-911.768,-2010.89,2207.94,0,65.6098,2207.94,-6,6,-902.034,2066.24,2254.55,0,-66.4159,2254.55,-6,-6,-911.768,2010.89,2207.94,0,-65.6098,2207.94,6,-6,-902.034,-2066.24,2254.55,0,66.4159,2254.55,6,7,5664.76,4615,7306.69,1,39.1692,7306.69,-6,5,5608.08,-4649.24,7284.64,1,-39.6596,7284.64,-6,-7,5664.76,-4615,7306.69,1,-39.1692,7306.69,6,-5,5608.08,4649.24,7284.64,1,39.6596,7284.64,6,6,-911.768,-2010.89,2207.94,0,65.6098,2207.94,-6,5,5608.08,-4649.24,7284.64,1,-39.6596,7284.64,-6,-7,5664.76,-4615,7306.69,1,-39.1692,7306.69,6,-6,-902.034,-2066.24,2254.55,0,66.4159,2254.55,6,7,5664.76,4615,7306.69,1,39.1692,7306.69,-6,6,-902.034,2066.24,2254.55,0,-66.4159,2254.55,-6,-6,-911.768,2010.89,2207.94,0,-65.6098,2207.94,6,-5,5608.08,4649.24,7284.64,1,39.6596,7284.64,6,7,5664.76,4615,7306.69,1,39.1692,7306.69,-6,5,5608.08,-4649.24,7284.64,1,-39.6596,7284.64,-6,-7,5664.76,-4615,7306.69,1,-39.1692,7306.69,6,-5,5608.08,4649.24,7284.64,1,39.6596,7284.64,6,7,5664.76,4615,7306.69,1,39.1692,7306.69,-6,5,5608.08,-4649.24,7284.64,1,-39.6596,7284.64,-6,-7,5664.76,-4615,7306.69,1,-39.1692,7306.69,6,-5,5608.08,4649.24,7284.64,1,39.6596,7284.64,6,7,6,6.756,-911.768,-2010.89,65.6098,2207.94,5664.76,4615,7306.69,1,39.1692,7306.69,-6,5,-6,5.244,-902.034,2066.24,-66.4159,2254.55,5608.08,-4649.24,7284.64,1,-39.6596,7284.64,-6,-7,-6,-6.756,-911.768,2010.89,-65.6098,2207.94,5664.76,-4615,7306.69,1,-39.1692,7306.69,6,-5,6,-5.244,-902.034,-2066.24,66.4159,2254.55,5608.08,4649.24,7284.64,1,39.6596,7284.64
0.128,6,6,-957.153,-1844.46,2078.02,0,62.5736,2078.02,-6,6,-955.612,1886.26,2114.52,0,-63.1325,2114.52,-6,-6,-957.153,1844.46,2078.02,0,-62.5736,2078.02,6,-6,-955.612,-1886.26,2114.52,0,63.1325,2114.52,6,6,-957.153,-1844.46,2078.02,0,62.5736,2078.02,-6,6,-955.612,1886.26,2114.52,0,-63.1325,2114.52,-6,-6,-957.153,1844.46,2078.02,0,-62.5736,2078.02,6,-6,-955.612,-1886.26,2114.52,0,63.1325,2114.52,6,7,5837.77,4467.36,7350.98,1,37.425,7350.98,-6,5,5815.87,-4476.27,7339.03,1,-37.5842,7339.03,-6,-7,5837.77,-4467.36,7350.98,1,-37.425,7350.98,6,-5,5815.87,4476.27,7339.03,1,37.5842,7339.03,6,6,-957.153,-1844.46,2078.02,0,62.5736,2078.02,-6,5,5815.87,-4476.27,7339.03,1,-37.5842,7339.03,-6,-7,5837.77,-4467.36,7350.98,1,-37.425,7350.98,6,-6,-955.612,-1886.26,2114.52,0,63.1325,2114.52,6,7,5837.77,4467.36,7350.98,1,37.425,7350.98,-6,6,-955.612,1886.26,2114.52,0,-63.1325,2114.52,-6,-6,-957.153,1844.46,2078.02,0,-62.5736,2078.02,6,-5,5815.87,4476.27,7339.03,1,37.5842,7339.03,6,7,5837.77,4467.36,7350.98,1,37.425,7350.98,-6,5,5815.87,-4476.27,7339.03,1,-37.5842,7339.03,-6,-7,5837.77,-4467.36,7350.98,1,-37.425,7350.98,6,-5,5815.87,4476.27,7339.03,1,37.5842,7339.03,6,7,5837.77,4467.36,7350.98,1,37.425,7350.98,-6,5,5815.87,-4476.27,7339.03,1,-37.5842,7339.03,-6,-7,5837.77,-4467.36,7350.98,1,-37.425,7350.98,6,-5,5815.87,4476.27,7339.03,1,37.5842,7339.03,6,7,6,6.768,-957.153,-1844.46,62.5736,2078.02,5837.77,4467.36,7350.98,1,37.425,7350.98,-6,5,-6,5.232,-955.612,1886.26,-63.1325,2114.52,5815.87,-4476.27,7339.03,1,-37.5842,7339.03,-6,-7,-6,-6.768,-957.153,1844.46,-62.5736,2078.02,5837.77,-4467.36,7350.98,1,-37.425,7350.98,6,-5,6,-5.232,-955.612,-1886.26,63.1325,2114.52,5815.87,4476.27,7339.03,1,37.5842,7339.03
0.13,6,6,-956.049,-1676.99,1930.37,0,60.3126,1930.37,-6,6,-965.442,1700.96,1955.85,0,-60.4213,1955.85,-6,-6,-956.049,1676.99,1930.37,0,-60.3126,1930.37,6,-6,-965.442,-1700.96,1955.85,0,60.4213,1955.85,6,6,-956.049,-1676.99,1930.37,0,60.3126,1930.37,-6,6,-965.442,1700.96,1955.85,0,-60.4213,1955.85,-6,-6,-956.049,1676.99,1930.37,0,-60.3126,1930.37,6,-6,-965.442,-1700.96,1955.85,0,60.4213,1955.85,6,7,6030.72,4350.32,7436.05,1,35.8051,7436.05,-6,5,6046.16,-4348.03,7447.25,1,-35.7214,7447.25,-6,-7,6030.72,-4350.32,7436.05,1,-35.8051,7436.05,6,-5,6046.16,4348.03,7447.25,1,35.7214,7447.25,6,6,-956.049,-1676.99,1930.37,0,60.3126,1930.37,-6,5,6046.16,-4348.03,7447.25,1,-35.7214,7447.25,-6,-7,6030.72,-4350.32,7436.05,1,-35.8051,7436.05,6,-6,-965.442,-1700.96,1955.85,0,60.4213,1955.85,6,7,6030.72,4350.32,7436.05,1,35.8051,7436.05,-6,6,-965.442,1700.96,1955.85,0,-60.4213,1955.85,-6,-6,-956.049,1676.99,1930.37,0,-60.3126,1930.37,6,-5,6046.16,4348.03,7447.25,1,35.7214,7447.25,6,7,6030.72,4350.32,7436.05,1,35.8051,7436.05,-6,5,6046.16,-4348.03,7447.25,1,-35.7214,7447.25,-6,-7,6030.72,-4350.32,7436.05,1,-35.8051,7436.05,6,-5,6046.16,4348.03,7447.25,1,35.7214,7447.25,6,7,6030.72,4350.32,7436.05,1,35.8051,7436.05,-6,5,6046.16,-4348.03,7447.25,1,-35.7214,7447.25,-6,-7,6030.72,-4350.32,7436.05,1,-35.8051,7436.05,6,-5,6046.16,4348.03,7447.25,1,35.7214,7447.25,6,7,6,6.78,-956.049,-1676.99,60.3126,1930.37,6030.72,4350.32,7436.05,1,35.8051,7436.05,-6,5,-6,5.22,-965.442,1700.96,-60.4213,1955.85,6046.16,-4348.03,7447.25,1,-35.7214,7447.25,-6,-7,-6,-6.78,-956.049,1676.99,-60.3126,1930.37,6030.72,-4350.32,7436.05,1,-35.8051,7436.05,6,-5,6,-5.22,-965.442,-1700.96,60.4213,1955.85,6046.16,4348.03,7447.25,1,35.7214,7447.25
0.132,6,6,-920.363,-1537.96,1792.32,0,59.1024,1792.32,-6,6,-963.19,1534.81,1812.01,0,-57.889,1812.01,-6,-6,-920.363,1537.96,1792.32,0,-59.1024,1792.32,6,-6,-963.19,-1534.81,1812.01,0,57.889,1812.01,6,6,-920.363,-1537.96,1792.32,0,59.1024,1792.32,-6,6,-963.19,1534.81,1812.01,0,-57.889,1812.01,-6,-6,-920.363,1537.96,1792.32,0,-59.1024,1792.32,6,-6,-963.19,-1534.81,1812.01,0,57.889,1812.01,6,7,6208.73,4224.27,7509.52,1,34.2304,7509.52,-6,5,6216.51,-4177.11,7489.54,1,-33.8987,7489.54,-6,-7,6208.73,-4224.27,7509.52,1,-34.2304,7509.52,6,-5,6216.51,4177.11,7489.54,1,33.8987,7489.54,6,6,-920.363,-1537.96,1792.32,0,59.1024,1792.32,-6,5,6216.51,-4177.11,7489.54,1,-33.8987,7489.54,-6,-7,6208.73,-4224.27,7509.52,1,-34.2304,7509.52,6,-6,-963.19,-1534.81,1812.01,0,57.889,1812.01,6,7,6208.73,4224.27,7509.52,1,34.2304,7509.52,-6,6,-963.19,1534.81,1812.01,0,-57.889,1812.01,-6,-6,-920.363,1537.96,1792.32,0,-59.1024,1792.32,6,-5,6216.51,4177.11,7489.54,1,33.8987,7489.54,6,7,6208.73,4224.27,7509.52,1,34.2304,7509.52,-6,5,6216.51,-4177.11,7489.54,1,-33.8987,7489.54,-6,-7,6208.73,-4224.27,7509.52,1,-34.2304,7509.52,6,-5,6216.51,4177.11,7489.54,1,33.8987,7489.54,6,7,6208.73,4224.27,7509.52,1,34.2304,7509.52,-6,5,6216.51,-4177.11,7489.54,1,-33.8987,7489.54,-6,-7,6208.73,-4224.27,7509.52,1,-34.2304,7509.52,6,-5,6216.51,4177.11,7489.54,1,33.8987,7489.54,6,7,6,6.792,-920.363,-1537.96,59.1024,1792.32,6208.73,4224.27,7509.52,1,34.2304,7509.52,-6,5,-6,5.208,-963.19,1534.81,-57.889,1812.01,6216.51,-4177.11,7489.54,1,-33.8987,7489.54,-6,-7,-6,-6.792,-920.363,1537.96,-59.1024,1792.32,6208.73,-4224.27,7509.52,1,-34.2304,7509.52,6,-5,6,-5.208,-963.19,-1534.81,57.889,1812.01,6216.51,4177.11,7489.54,1,33.8987,7489.54
0.134,6,6,-940.681,-1490.26,1762.31,0,57.739,1762.31,-6,6,-953.63,1446.24,1732.35,0,-56.5998,1732.35,-6,-6,-940.681,1490.26,1762.31,0,-57.739,1762.31,6,-6,-953.63,-1446.24,1732.35,0,56.5998,1732.35,6,6,-940.681,-1490.26,1762.31,0,57.739,1762.31,-6,6,-953.63,1446.24,1732.35,0,-56.5998,1732.35,-6,-6,-940.681,1490.26,1762.31,0,-57.739,1762.31,6,-6,-953.63,-1446.24,1732.35,0,56.5998,1732.35,6,7,6382.84,4003.77,7534.64,1,32.0989,7534.64,-6,5,6388.72,-3958.93,7515.91,1,-31.7855,7515.91,-6,-7,6382.84,-4003.77,7534.64,1,-32.0989,7534.64,6,-5,6388.72,3958.93,7515.91,1,31.7855,7515.91,6,6,-940.681,-1490.26,1762.31,0,57.739,1762.31,-6,5,6388.72,-3958.93,7515.91,1,-31.7855,7515.91,-6,-7,6382.84,-4003.77,7534.64,1,-32.0989,7534.64,6,-6,-953.63,-1446.24,1732.35,0,56.5998,1732.35,6,7,6382.84,4003.77,7534.64,1,32.0989,7534.64,-6,6,-953.63,1446.24,1732.35,0,-56.5998,1732.35,-6,-6,-940.681,1490.26,1762.31,0,-57.739,1762.31,6,-5,6388.72,3958.93,7515.91,1,31.7855,7515.91,6,7,6382.84,4003.77,7534.64,1,32.0989,7534.64,-6,5,6388.72,-3958.93,7515.91,1,-31.7855,7515.91,-6,-7,6382.84,-4003.77,7534.64,1,-32.0989,7534.64,6,-5,6388.72,3958.93,7515.91,1,31.7855,7515.91,6,7,6382.84,4003.77,7534.64,1,32.0989,7534.64,-6,5,6388.72,-3958.93,7515.91,1,-31.7855,7515.91,-6,-7,6382.84,-4003.77,7534.64,1,-32.0989,7534.64,6,-5,6388.72,3958.93,7515.91,1,31.7855,7515.91,6,7,6,6.804,-940.681,-1490.26,57.739,1762.31,6382.84,4003.77,7534.64,1,32.0989,7534.64,-6,5,-6,5.196,-953.63,1446.24,-56.5998,1732.35,6388.72,-3958.93,7515.91,1,-31.7855,7515.91,-6,-7,-6,-6.804,-940.681,1490.26,-57.739,1762.31,6382.84,-4003.77,7534.64,1,-32.0989,7534.64,6,-5,6,-5.196,-953.63,-1446.24,56.5998,1732.35,6388.72,3958.93,7515.91,1,31.7855,7515.91
0.136,6,6,-890.391,-1293.83,1570.6,0,55.4648,1570.6,-6,6,-942.954,1294.7,1601.69,0,-53.9334,1601.69,-6,-6,-890.391,1293.83,1570.6,0,-55.4648,1570.6,6,-6,-942.954,-1294.7,1601.69,0,53.9334,1601.69,6,6,-890.391,-1293.83,1570.6,0,55.4648,1570.6,-6,6,-942.954,1294.7,1601.69,0,-53.9334,1601.69,-6,-6,-890.391,1293.83,1570.6,0,-55.4648,1570.6,6,-6,-942.954,-1294.7,1601.69,0,53.9334,1601.69,6,7,6540.66,3803.34,7566.08,1,30.1776,7566.08,-6,5,6539.54,-3756.59,7541.72,1,-29.8748,7541.72,-6,-7,6540.66,-3803.34,7566.08,1,-30.1776,7566.08,6,-5,6539.54,3756.59,7541.72,1,29.8748,7541.72,6,6,-890.391,-1293.83,1570.6,0,55.4648,1570.6,-6,5,6539.54,-3756.59,7541.72,1,-29.8748,7541.72,-6,-7,6540.66,-3803.34,7566.08,1,-30.1776,7566.08,6,-6,-942.954,-1294.7,1601.69,0,53.9334,1601.69,6,7,6540.66,3803.34,7566.08,1,30.1776,7566.08,-6,6,-942.954,1294.7,1601.69,0,-53.9334,1601.69,-6,-6,-890.391,1293.83,1570.6,0,-55.4648,1570.6,6,-5,6539.54,3756.59,7541.72,1,29.8748,7541.72,6,7,6540.66,3803.34,7566.08,1,30.1776,7566.08,-6,5,6539.54,-3756.59,7541.72,1,-29.8748,7541.72,-6,-7,6540.66,-3803.34,7566.08,1,-30.1776,7566.08,6,-5,6539.54,3756.59,7541.72,1,29.8748,7541.72,6,7,6540.66,3803.34,7566.08,1,30.1776,7566.08,-6,5,6539.54,-3756.59,7541.72,1,-29.8748,7541.72,-6,-7,6540.66,-3803.34,7566.08,1,-30.1776,7566.08,6,-5,6539.54,3756.59,7541.72,1,29.8748,7541.72,6,7,6,6.816,-890.391,-1293.83,55.4648,1570.6,6540.66,3803.34,7566.08,1,30.1776,7566.08,-6,5,-6,5.184,-942.954,1294.7,-53.9334,1601.69,6539.54,-3756.59,7541.72,1,-29.8748,7541.72,-6,-7,-6,-6.816,-890.391,1293.83,-55.4648,1570.6,6540.66,-3803.34,7566.08,1,-30.1776,7566.08,6,-5,6,-5.184,-942.954,-1294.7,53.9334,1601.69,6539.54,3756.59,7541.72,1,29.8748,7541.72
0.138,6,6,-830.048,-1192.07,1452.59,0,55.1501,1452.59,-6,6,-859.564,1207.58,1482.26,0,-54.5565,1482.26,-6,-6,-830.048,1192.07,1452.59,0,-55.1501,1452.59,6,-6,-859.564,-1207.58,1482.26,0,54.5565,1482.26,6,6,-830.048,-1192.07,1452.59,0,55.1501,1452.59,-6,6,-859.564,1207.58,1482.26,0,-54.5565,1482.26,-6,-6,-830.048,1192.07,1452.59,0,-55.1501,1452.59,6,-6,-859.564,-1207.58,1482.26,0,54.5565,1482.26,6,7,6729.15,3600.41,7631.8,1,28.1489,7631.8,-6,5,6694.66,-3554.38,7579.71,1,-27.965,7579.71,-6,-7,6729.15,-3600.41,7631.8,1,-28.1489,7631.8,6,-5,6694.66,3554.38,7579.71,1,27.965,7579.71,6,6,-830.048,-1192.07,1452.59,0,55.1501,1452.59,-6,5,6694.66,-3554.38,7579.71,1,-27.965,7579.71,-6,-7,6729.15,-3600.41,7631.8,1,-28.1489,7631.8,6,-6,-859.564,-1207.58,1482.26,0,54.5565,1482.26,6,7,6729.15,3600.41,7631.8,1,28.1489,7631.8,-6,6,-859.564,1207.58,1482.26,0,-54.5565,1482.26,-6,-6,-830.048,1192.07,1452.59,0,-55.1501,1452.59,6,-5,6694.66,3554.38,7579.71,1,27.965,7579.71,6,7,6729.15,3600.41,7631.8,1,28.1489,7631.8,-6,5,6694.66,-3554.38,7579.71,1,-27.965,7579.71,-6,-7,6729.15,-3600.41,7631.8,1,-28.1489,7631.8,6,-5,6694.66,3554.38,7579.71,1,27.965,7579.71,6,7,6729.15,3600.41,7631.8,1,28.1489,7631.8,-6,5,6694.66,-3554.38,7579.71,1,-27.965,7579.71,-6,-7,6729.15,-3600.41,7631.8,1,-28.1489,7631.8,6,-5,6694.66,3554.38,7579.71,1,27.965,7579.71,6,7,6,6.828,-830.048,-1192.07,55.1501,1452.59,6729.15,3600.41,7631.8,1,28.1489,7631.8,-6,5,-6,5.172,-859.564,1207.58,-54.5565,1482.26,6694.66,-3554.38,7579.71,1,-27.965,7579.71,-6,-7,-6,-6.828,-830.048,1192.07,-55.1501,1452.59,6729.15,-3600.41,7631.8,1,-28.1489,7631.8,6,-5,6,-5.172,-859.564,-1207.58,54.5565,1482.26,6694.66,3554.38,7579.71,1,27.965,7579.71
0.14,6,6,-794.294,-1037.73,1306.82,0,52.5689,1306.82,-6,6,-871.93,1106.38,1408.66,0,-51.7585,1408.66,-6,-6,-794.294,1037.73,1306.82,0,-52.5689,1306.82,6,-6,-871.93,-1106.38,1408.66,0,51.7585,1408.66,6,6,-794.294,-1037.73,1306.82,0,52.5689,1306.82,-6,6,-871.93,1106.38,1408.66,0,-51.7585,1408.66,-6,-6,-794.294,1037.73,1306.82,0,-52.5689,1306.82,6,-6,-871.93,-1106.38,1408.66,0,51.7585,1408.66,6,7,6817.89,3361.91,7601.71,1,26.248,7601.71,-6,5,6904.16,-3390.51,7691.75,1,-26.1549,7691.75,-6,-7,6817.89,-3361.91,7601.71,1,-26.248,7601.71,6,-5,6904.16,3390.51,7691.75,1,26.1549,7691.75,6,6,-794.294,-1037.73,1306.82,0,52.5689,1306.82,-6,5,6904.16,-3390.51,7691.75,1,-26.1549,7691.75,-6,-7,6817.89,-3361.91,7601.71,1,-26.248,7601.71,6,-6,-871.93,-1106.38,1408.66,0,51.7585,1408.66,6,7,6817.89,3361.91,7601.71,1,26.248,7601.71,-6,6,-871.93,1106.38,1408.66,0,-51.7585,1408.66,-6,-6,-794.294,1037.73,1306.82,0,-52.5689,1306.82,6,-5,6904.16,3390.51,7691.75,1,26.1549,7691.75,6,7,6817.89,3361.91,7601.71,1,26.248,7601.71,-6,5,6904.16,-3390.51,7691.75,1,-26.1549,7691.75,-6,-7,6817.89,-3361.91,7601.71,1,-26.248,7601.71,6,-5,6904.16,3390.51,7691.75,1,26.1549,7691.75,6,7,6817.89,3361.91,7601.71,1,26.248,7601.71,-6,5,6904.16,-3390.51,7691.75,1,-26.1549,7691.75,-6,-7,6817.89,-3361.91,7601.71,1,-26.248,7601.71,6,-5,6904.16,3390.51,7691.75,1,26.1549,7691.75,6,7,6,6.84,-794.294,-1037.73,52.5689,1306.82,6817.89,3361.91,7601.71,1,26.248,7601.71,-6,5,-6,5.16,-871.93,1106.38,-51.7585,1408.66,6904.16,-3390.51,7691.75,1,-26.1549,7691.75,-6,-7,-6,-6.84,-794.294,1037.73,-52.5689,1306.82,6817.89,-3361.91,7601.71,1,-26.248,7601.71,6,-5,6,-5.16,-871.93,-1106.38,51.7585,1408.66,6904.16,3390.51,7691.75,1,26.1549,7691.75
0.142,6,6,-729.831,-961.717,1207.29,0,52.8058,1207.29,-6,6,-815.999,977.992,1273.7,0,-50.1597,1273.7,-6,-6,-729.831,961.717,1207.29,0,-52.8058,1207.29,6,-6,-815.999,-977.992,1273.7,0,50.1597,1273.7,6,6,-729.831,-961.717,1207.29,0,52.8058,1207.29,-6,6,-815.999,977.992,1273.7,0,-50.1597,1273.7,-6,-6,-729.831,961.717,1207.29,0,-52.8058,1207.29,6,-6,-815.999,-977.992,1273.7,0,50.1597,1273.7,6,7,7019.73,3190.91,7710.94,1,24.4448,7710.94,-6,5,7002.01,-3194.65,7696.36,1,-24.5248,7696.36,-6,-7,7019.73,-3190.91,7710.94,1,-24.4448,7710.94,6,-5,7002.01,3194.65,7696.36,1,24.5248,7696.36,6,6,-729.831,-961.717,1207.29,0,52.8058,1207.29,-6,5,7002.01,-3194.65,7696.36,1,-24.5248,7696.36,-6,-7,7019.73,-3190.91,7710.94,1,-24.4448,7710.94,6,-6,-815.999,-977.992,1273.7,0,50.1597,1273.7,6,7,7019.73,3190.91,7710.94,1,24.4448,7710.94,-6,6,-815.999,977.992,1273.7,0,-50.1597,1273.7,-6,-6,-729.831,961.717,1207.29,0,-52.8058,1207.29,6,-5,7002.01,3194.65,7696.36,1,24.5248,7696.36,6,7,7019.73,3190.91,7710.94,1,24.4448,7710.94,-6,5,7002.01,-3194.65,7696.36,1,-24.5248,7696.36,-6,-7,7019.73,-3190.91,7710.94,1,-24.4448,7710.94,6,-5,7002.01,3194.65,7696.36,1,24.5248,7696.36,6,7,7019.73,3190.91,7710.94,1,24.4448,7710.94,-6,5,7002.01,-3194.65,7696.36,1,-24.5248,7696.36,-6,-7,7019.73,-3190.91,7710.94,1,-24.4448,7710.94,6,-5,7002.01,3194.65,7696.36,1,24.5248,7696.36,6,7,6,6.852,-729.831,-961.717,52.8058,1207.29,7019.73,3190.91,7710.94,1,24.4448,7710.94,-6,5,-6,5.148,-815.999,977.992,-50.1597,1273.7,7002.01,-3194.65,7696.36,1,-24.5248,7696.36,-6,-7,-6,-6.852,-729.831,961.717,-52.8058,1207.29,7019.73,-3190.91,7710.94,1,-24.4448,7710.94,6,-5,6,-5.148,-815.999,-977.992,50.1597,1273.7,7002.01,3194.65,7696.36,1,24.5248,7696.36
0.144,6,6,-679.28,-824.675,1068.41,0,50.5219,1068.41,-6,6,-735.961,862.835,1134.07,0,-49.5373,1134.07,-6,-6,-679.28,824.675,1068.41,0,-50.5219,1068.41,6,-6,-735.961,-862.835,1134.07,0,49.5373,1134.07,6,6,-679.28,-824.675,1068.41,0,50.5219,1068.41,-6,6,-735.961,862.835,1134.07,0,-49.5373,1134.07,-6,-6,-679.28,824.675,1068.41,0,-50.5219,1068.41,6,-6,-735.961,-862.835,1134.07,0,49.5373,1134.07,6,7,7149.74,2973.17,7743.29,1,22.5797,7743.29,-6,5,7157.54,-2923.8,7731.69,1,-22.2196,7731.69,-6,-7,7149.74,-2973.17,7743.29,1,-22.5797,7743.29,6,-5,7157.54,2923.8,7731.69,1,22.2196,7731.69,-6,5,7157.54,-2923.8,7731.69,1,-22.2196,7731.69,-6,-7,7149.74,-2973.17,7743.29,1,-22.5797,7743.29,6,-9,510.139,-890.904,1026.62,0,-60.2042,1026.62,6,-6,-735.961,-862.835,1134.07,0,49.5373,1134.07,6,7,7149.74,2973.17,7743.29,1,22.5797,7743.29,-6,9,510.139,890.904,1026.62,0,60.2042,1026.62,-6,6,-735.961,862.835,1134.07,0,-49.5373,1134.07,6,-5,7157.54,2923.8,7731.69,1,22.2196,7731.69,6,7,7149.74,2973.17,7743.29,1,22.5797,7743.29,-6,5,7157.54,-2923.8,7731.69,1,-22.2196,7731.69,-6,-7,7149.74,-2973.17,7743.29,1,-22.5797,7743.29,6,-5,7157.54,2923.8,7731.69,1,22.2196,7731.69,6,7,7149.74,2973.17,7743.29,1,22.5797,7743.29,-6,5,7157.54,-2923.8,7731.69,1,-22.2196,7731.69,-6,-7,7149.74,-2973.17,7743.29,1,-22.5797,7743.29,6,-5,7157.54,2923.8,7731.69,1,22.2196,7731.69,6,7,6,6.864,-679.28,-824.675,50.5219,1068.41,7149.74,2973.17,7743.29,1,22.5797,7743.29,-6,5,-6,5.136,-735.961,862.835,-49.5373,1134.07,7157.54,-2923.8,7731.69,1,-22.2196,7731.69,-6,-7,-6,-6.864,-679.28,824.675,-50.5219,1068.41,7149.74,-2973.17,7743.29,1,-22.5797,7743.29,6,-5,6,-5.136,-735.961,-862.835,49.5373,1134.07,7157.54,2923.8,7731.69,1,22.2196,7731.69
0.146,6,6,-670.033,-764.007,1016.19,0,48.7493,1016.19,-6,6,-691.006,796.803,1054.7,0,-49.0674,1054.7,-6,-6,-670.033,764.007,1016.19,0,-48.7493,1016.19,6,-6,-691.006,-796.803,1054.7,0,49.0674,1054.7,6,6,-670.033,-764.007,1016.19,0,48.7493,1016.19,-6,6,-691.006,796.803,1054.7,0,-49.0674,1054.7,-6,-6,-670.033,764.007,1016.19,0,-48.7493,1016.19,6,-6,-691.006,-796.803,1054.7,0,49.0674,1054.7,6,7,7244.58,2738.95,7745.05,1,20.7101,7745.05,-6,5,7243.27,-2723.69,7738.44,1,-20.6078,7738.44,-6,-7,7244.58,-2738.95,7745.05,1,-20.7101,7745.05,6,-5,7243.27,2723.69,7738.44,1,20.6078,7738.44,6,3,637.126,-774.766,1003.09,0,-50.5679,1003.09,-6,5,7243.27,-2723.69,7738.44,1,-20.6078,7738.44,-6,-7,7244.58,-2738.95,7745.05,1,-20.7101,7745.05,6,-6,-691.006,-796.803,1054.7,0,49.0674,1054.7,6,7,7244.58,2738.95,7745.05,1,20.7101,7745.05,-6,6,-691.006,796.803,1054.7,0,-49.0674,1054.7,-6,-3,637.126,774.766,1003.09,0,50.5679,1003.09,6,-5,7243.27,2723.69,7738.44,1,20.6078,7738.44,6,7,7244.58,2738.95,7745.05,1,20.7101,7745.05,-6,5,7243.27,-2723.69,7738.44,1,-20.6078,7738.44,-6,-7,7244.58,-2738.95,7745.05,1,-20.7101,7745.05,6,-5,7243.27,2723.69,7738.44,1,20.6078,7738.44,6,7,7244.58,2738.95,7745.05,1,20.7101,7745.05,-6,5,7243.27,-2723.69,7738.44,1,-20.6078,7738.44,-6,-7,7244.58,-2738.95,7745.05,1,-20.7101,7745.05,6,-5,7243.27,2723.69,7738.44,1,20.6078,7738.44,6,7,6,6.876,-670.033,-764.007,48.7493,1016.19,7244.58,2738.95,7745.05,1,20.7101,7745.05,-6,5,-6,5.124,-691.006,796.803,-49.0674,1054.7,7243.27,-2723.69,7738.44,1,-20.6078,7738.44,-6,-7,-6,-6.876,-670.033,764.007,-48.7493,1016.19,7244.58,-2738.95,7745.05,1,-20.7101,7745.05,6,-5,6,-5.124,-691.006,-796.803,49.0674,1054.7,7243.27,2723.69,7738.44,1,20.6078,7738.44
0.148,6,6,-578.706,-675.974,889.855,0,49.4329,889.855,-6,6,-610.662,668.862,905.695,0,-47.6044,905.695,-6,-6,-578.706,675.974,889.855,0,-49.4329,889.855,6,-6,-610.662,-668.862,905.695,0,47.6044,905.695,6,6,-578.706,-675.974,889.855,0,49.4329,889.855,-6,6,-610.662,668.862,905.695,0,-47.6044,905.695,-6,-6,-578.706,675.974,889.855,0,-49.4329,889.855,6,-6,-610.662,-668.862,905.695,0,47.6044,905.695,6,7,7377.94,2493.66,7787.97,1,18.6747,7787.97,-6,5,7320.42,-2450.95,7719.83,1,-18.5111,7719.83,-6,-7,7377.94,-2493.66,7787.97,1,-18.6747,7787.97,6,-5,7320.42,2450.95,7719.83,1,18.5111,7719.83,6,6,-578.706,-675.974,889.855,0,49.4329,889.855,-6,5,7320.42,-2450.95,7719.83,1,-18.5111,7719.83,-6,-7,7377.94,-2493.66,7787.97,1,-18.6747,7787.97,6,-9,672.622,-690.357,963.853,0,-45.7455,963.853,6,7,7377.94,2493.66,7787.97,1,18.6747,7787.97,-6,9,672.622,690.357,963.853,0,45.7455,963.853,-6,-6,-578.706,675.974,889.855,0,-49.4329,889.855,6,-5,7320.42,2450.95,7719.83,1,18.5111,7719.83,6,7,7377.94,2493.66,7787.97,1,18.6747,7787.97,-6,5,7320.42,-2450.95,7719.83,1,-18.5111,7719.83,-6,-7,7377.94,-2493.66,7787.97,1,-18.6747,7787.97,6,-5,7320.42,2450.95,7719.83,1,18.5111,7719.83,6,7,7377.94,2493.66,7787.97,1,18.6747,7787.97,-6,5,7320.42,-2450.95,7719.83,1,-18.5111,7719.83,-6,-7,7377.94,-2493.66,7787.97,1,-18.6747,7787.97,6,-5,7320.42,2450.95,7719.83,1,18.5111,7719.83,6,7,6,6.888,-578.706,-675.974,49.4329,889.855,7377.94,2493.66,7787.97,1,18.6747,7787.97,-6,5,-6,5.112,-610.662,668.862,-47.6044,905.695,7320.42,-2450.95,7719.83,1,-18.5111,7719.83,-6,-7,-6,-6.888,-578.706,675.974,-49.4329,889.855,7377.94,-2493.66,7787.97,1,-18.6747,7787.97,6,-5,6,-5.112,-610.662,-668.862,47.6044,905.695,7320.42,2450.95,7719.83,1,18.5111,7719.83
0.15,6,6,-529.21,-639.579,830.135,0,50.3945,830.135,-6,6,-567.787,653.41,865.636,0,-49.0107,865.636,-6,-6,-529.21,639.579,830.135,0,-50.3945,830.135,6,-6,-567.787,-653.41,865.636,0,49.0107,865.636,6,6,-529.21,-639.579,830.135,0,50.3945,830.135,-6,6,-567.787,653.41,865.636,0,-49.0107,865.636,-6,-6,-529.21,639.579,830.135,0,-50.3945,830.135,6,-6,-567.787,-653.41,865.636,0,49.0107,865.636,6,7,7441.78,2196.34,7759.12,1,16.4433,7759.12,-6,5,7419.82,-2201.59,7739.56,1,-16.5266,7739.56,-6,-7,7441.78,-2196.34,7759.12,1,-16.4433,7759.12,6,-5,7419.82,2201.59,7739.56,1,16.5266,7739.56,6,6,-529.21,-639.579,830.135,0,50.3945,830.135,-6,5,7419.82,-2201.59,7739.56,1,-16.5266,7739.56,-6,-7,7441.78,-2196.34,7759.12,1,-16.4433,7759.12,6,-6,-567.787,-653.41,865.636,0,49.0107,865.636,6,7,7441.78,2196.34,7759.12,1,16.4433,7759.12,-6,6,-567.787,653.41,865.636,0,-49.0107,865.636,-6,-6,-529.21,639.579,830.135,0,-50.3945,830.135,6,-5,7419.82,2201.59,7739.56,1,16.5266,7739.56,6,7,7441.78,2196.34,7759.12,1,16.4433,7759.12,-6,5,7419.82,-2201.59,7739.56,1,-16.5266,7739.56,-6,-7,7441.78,-2196.34,7759.12,1,-16.4433,7759.12,6,-5,7419.82,2201.59,7739.56,1,16.5266,7739.56,6,7,7441.78,2196.34,7759.12,1,16.4433,7759.12,-6,5,7419.82,-2201.59,7739.56,1,-16.5266,7739.56,-6,-7,7441.78,-2196.34,7759.12,1,-16.4433,7759.12,6,-5,7419.82,2201.59,7739.56,1,16.5266,7739.56,6,7,6,6.9,-529.21,-639.579,50.3945,830.135,7441.78,2196.34,7759.12,1,16.4433,7759.12,-6,5,-6,5.1,-567.787,653.41,-49.0107,865.636,7419.82,-2201.59,7739.56,1,-16.5266,7739.56,-6,-7,-6,-6.9,-529.21,639.579,-50.3945,830.135,7441.78,-2196.34,7759.12,1,-16.4433,7759.12,6,-5,6,-5.1,-567.787,-653.41,49.0107,865.636,7419.82,2201.59,7739.56,1,16.5266,7739.56
0.152,6,6,-454.374,-578.16,735.34,0,51.8363,735.34,-6,6,-498.605,533.523,730.242,0,-46.9377,730.242,-6,-6,-454.374,578.16,735.34,0,-51.8363,735.34,6,-6,-498.605,-533.523,730.242,0,46.9377,730.242,6,6,-454.374,-578.16,735.34,0,51.8363,735.34,-6,6,-498.605,533.523,730.242,0,-46.9377,730.242,-6,-6,-454.374,578.16,735.34,0,-51.8363,735.34,6,-6,-498.605,-533.523,730.242,0,46.9377,730.242,6,7,7523.69,1969.46,7777.19,1,14.669,7777.19,-6,5,7502.79,-1930.99,7747.29,1,-14.4329,7747.29,-6,-7,7523.69,-1969.46,7777.19,1,-14.669,7777.19,6,-5,7502.79,1930.99,7747.29,1,14.4329,7747.29,6,6,-454.374,-578.16,735.34,0,51.8363,735.34,-6,5,7502.79,-1930.99,7747.29,1,-14.4329,7747.29,-6,-7,7523.69,-1969.46,7777.19,1,-14.669,7777.19,6,-6,-498.605,-533.523,730.242,0,46.9377,730.242,6,7,7523.69,1969.46,7777.19,1,14.669,7777.19,-6,6,-498.605,533.523,730.242,0,-46.9377,730.242,-6,-6,-454.374,578.16,735.34,0,-51.8363,735.34,6,-5,7502.79,1930.99,7747.29,1,14.4329,7747.29,6,7,7523.69,1969.46,7777.19,1,14.669,7777.19,-6,5,7502.79,-1930.99,7747.29,1,-14.4329,7747.29,-6,-7,7523.69,-1969.46,7777.19,1,-14.669,7777.19,6,-5,7502.79,1930.99,7747.29,1,14.4329,7747.29,6,7,7523.69,1969.46,7777.19,1,14.669,7777.19,-6,5,7502.79,-1930.99,7747.29,1,-14.4329,7747.29,-6,-7,7523.69,-1969.46,7777.19,1,-14.669,7777.19,6,-5,7502.79,1930.99,7747.29,1,14.4329,7747.29,6,7,6,6.912,-454.374,-578.16,51.8363,735.34,7523.69,1969.46,7777.19,1,14.669,7777.19,-6,5,-6,5.088,-498.605,533.523,-46.9377,730.242,7502.79,-1930.99,7747.29,1,-14.4329,7747.29,-6,-7,-6,-6.912,-454.374,578.16,-51.8363,735.34,7523.69,-1969.46,7777.19,1,-14.669,7777.19,6,-5,6,-5.088,-498.605,-533.523,46.9377,730.242,7502.79,1930.99,7747.29,1,14.4329,7747.29
0.154,6,6,-418.511,-535.871,679.933,0,52.0104,679.933,-6,6,-419.262,491.456,645.995,0,-49.5325,645.995,-6,-6,-418.511,535.871,679.933,0,-52.0104,679.933,6,-6,-419.262,-491.456,645.995,0,49.5325,645.995,6,6,-418.511,-535.871,679.933,0,52.0104,679.933,-6,6,-419.262,491.456,645.995,0,-49.5325,645.995,-6,-6,-418.511,535.871,679.933,0,-52.0104,679.933,6,-6,-419.262,-491.456,645.995,0,49.5325,645.995,6,7,7626.76,1750.77,7825.13,1,12.9286,7825.13,-6,5,7652.26,-1675.56,7833.56,1,-12.3507,7833.56,-6,-7,7626.76,-1750.77,7825.13,1,-12.9286,7825.13,6,-5,7652.26,1675.56,7833.56,1,12.3507,7833.56,6,6,-418.511,-535.871,679.933,0,52.0104,679.933,-6,5,7652.26,-1675.56,7833.56,1,-12.3507,7833.56,-6,-7,7626.76,-1750.77,7825.13,1,-12.9286,7825.13,6,-6,-419.262,-491.456,645.995,0,49.5325,645.995,6,7,7626.76,1750.77,7825.13,1,12.9286,7825.13,-6,6,-419.262,491.456,645.995,0,-49.5325,645.995,-6,-6,-418.511,535.871,679.933,0,-52.0104,679.933,6,-5,7652.26,1675.56,7833.56,1,12.3507,7833.56,6,7,7626.76,1750.77,7825.13,1,12.9286,7825.13,-6,5,7652.26,-1675.56,7833.56,1,-12.3507,7833.56,-6,-7,7626.76,-1750.77,7825.13,1,-12.9286,7825.13,6,-5,7652.26,1675.56,7833.56,1,12.3507,7833.56,6,7,7626.76,1750.77,7825.13,1,12.9286,7825.13,-6,5,7652.26,-1675.56,7833.56,1,-12.3507,7833.56,-6,-7,7626.76,-1750.77,7825.13,1,-12.9286,7825.13,6,-5,7652.26,1675.56,7833.56,1,12.3507,7833.56,6,7,6,6.924,-418.511,-535.871,52.0104,679.933,7626.76,1750.77,7825.13,1,12.9286,7825.13,-6,5,-6,5.076,-419.262,491.456,-49.5325,645.995,7652.26,-1675.56,7833.56,1,-12.3507,7833.56,-6,-7,-6,-6.924,-418.511,535.871,-52.0104,679.933,7626.76,-1750.77,7825.13,1,-12.9286,7825.13,6,-5,6,-5.076,-419.262,-491.456,49.5325,645.995,7652.26,1675.56,7833.56,1,12.3507,7833.56
0.156,6,6,-329.726,-440.109,549.923,0,53.1597,549.923,-6,6,-310.507,411.605,515.59,0,-52.9698,515.59,-6,-6,-329.726,440.109,549.923,0,-53.1597,549.923,6,-6,-310.507,-411.605,515.59,0,52.9698,515.59,7,7,-404.669,15.8218,404.978,0,-2.23901,404.978,-7,5,-408.041,-17.1099,408.399,0,2.40111,408.399,-7,-7,-404.669,-15.8218,404.978,0,2.23901,404.978,7,-5,-408.041,17.1099,408.399,0,-2.40111,408.399,6,7,7696.81,1445.91,7831.45,1,10.6395,7831.45,-6,5,7708.71,-1389.72,7832.98,1,-10.2195,7832.98,-6,-7,7696.81,-1445.91,7831.45,1,-10.6395,7831.45,6,-5,7708.71,1389.72,7832.98,1,10.2195,7832.98,6,6,-329.726,-440.109,549.923,0,53.1597,549.923,-6,5,7708.71,-1389.72,7832.98,1,-10.2195,7832.98,-6,-7,7696.81,-1445.91,7831.45,1,-10.6395,7831.45,6,-6,-310.507,-411.605,515.59,0,52.9698,515.59,6,7,7696.81,1445.91,7831.45,1,10.6395,7831.45,-6,6,-310.507,411.605,515.59,0,-52.9698,515.59,-6,-6,-329.726,440.109,549.923,0,-53.1597,549.923,6,-5,7708.71,1389.72,7832.98,1,10.2195,7832.98,6,7,7696.81,1445.91,7831.45,1,10.6395,7831.45,-6,5,7708.71,-1389.72,7832.98,1,-10.2195,7832.98,-6,-7,7696.81,-1445.91,7831.45,1,-10.6395,7831.45,6,-5,7708.71,1389.72,7832.98,1,10.2195,7832.98,6,7,7696.81,1445.91,7831.45,1,10.6395,7831.45,-6,5,7708.71,-1389.72,7832.98,1,-10.2195,7832.98,-6,-7,7696.81,-1445.91,7831.45,1,-10.6395,7831.45,6,-5,7708.71,1389.72,7832.98,1,10.2195,7832.98,6,7,6,6.936,-329.726,-440.109,53.1597,549.923,7696.81,1445.91,7831.45,1,10.6395,7831.45,-6,5,-6,5.064,-310.507,411.605,-52.9698,515.59,7708.71,-1389.72,7832.98,1,-10.2195,7832.98,-6,-7,-6,-6.936,-329.726,440.109,-53.1597,549.923,7696.81,-1445.91,7831.45,1,-10.6395,7831.45,6,-5,6,-5.064,-310.507,-411.605,52.9698,515.59,7708.71,1389.72,7832.98,1,10.2195,7832.98
0.158,6,6,-268.635,-335.38,429.703,0,51.3057,429.703,-6,6,-223.768,315.21,386.561,0,-54.6289,386.561,-6,-6,-268.635,335.38,429.703,0,-51.3057,429.703,6,-6,-223.768,-315.21,386.561,0,54.6289,386.561,7,7,-413.085,35.2555,414.587,0,-4.87819,414.587,-7,5,-415.582,-36.1754,417.154,0,4.97491,417.154,-7,-7,-413.085,-35.2555,414.587,0,4.87819,414.587,7,-5,-415.582,36.1754,417.154,0,-4.97491,417.154,6,7,7764.05,1229.13,7860.74,1,8.99587,7860.74,-6,5,7764.88,-1184.83,7854.75,1,-8.67579,7854.75,-6,-7,7764.05,-1229.13,7860.74,1,-8.99587,7860.74,6,-5,7764.88,1184.83,7854.75,1,8.67579,7854.75,6,6,-268.635,-335.38,429.703,0,51.3057,429.703,-6,5,7764.88,-1184.83,7854.75,1,-8.67579,7854.75,-6,-7,7764.05,-1229.13,7860.74,1,-8.99587,7860.74,6,-6,-223.768,-315.21,386.561,0,54.6289,386.561,6,7,7764.05,1229.13,7860.74,1,8.99587,7860.74,-6,6,-223.768,315.21,386.561,0,-54.6289,386.561,-6,-6,-268.635,335.38,429.703,0,-51.3057,429.703,6,-5,7764.88,1184.83,7854.75,1,8.67579,7854.75,6,7,7764.05,1229.13,7860.74,1,8.99587,7860.74,-6,5,7764.88,-1184.83,7854.75,1,-8.67579,7854.75,-6,-7,7764.05,-1229.13,7860.74,1,-8.99587,7860.74,6,-5,7764.88,1184.83,7854.75,1,8.67579,7854.75,6,7,7764.05,1229.13,7860.74,1,8.99587,7860.74,-6,5,7764.88,-1184.83,7854.75,1,-8.67579,7854.75,-6,-7,7764.05,-1229.13,7860.74,1,-8.99587,7860.74,6,-5,7764.88,1184.83,7854.75,1,8.67579,7854.75,6,7,6,6.948,-268.635,-335.38,51.3057,429.703,7764.05,1229.13,7860.74,1,8.99587,7860.74,-6,5,-6,5.052,-223.768,315.21,-54.6289,386.561,7764.88,-1184.83,7854.75,1,-8.67579,7854.75,-6,-7,-6,-6.948,-268.635,335.38,-51.3057,429.703,7764.05,-1229.13,7860.74,1,-8.99587,7860.74,6,-5,6,-5.052,-223.768,-315.21,54.6289,386.561,7764.88,1184.83,7854.75,1,8.67579,7854.75
0.16,6,6,-139.231,-339.419,366.866,0,67.6964,366.866,-6,6,-99.8647,339.802,354.173,0,-73.6224,354.173,-6,-6,-139.231,339.419,366.866,0,-67.6964,366.866,6,-6,-99.8647,-339.802,354.173,0,73.6224,354.173,5,7,-426.476,-72.941,432.669,0,9.7055,432.669,-5,5,-424.74,75.2531,431.355,0,-10.0471,431.355,-5,-7,-426.476,72.941,432.669,0,-9.7055,432.669,5,-5,-424.74,-75.2531,431.355,0,10.0471,431.355,6,7,7799.67,937.698,7855.83,1,6.85536,7855.83,-6,5,7783.85,-932.967,7839.56,1,-6.83483,7839.56,-6,-7,7799.67,-937.698,7855.83,1,-6.85536,7855.83,6,-5,7783.85,932.967,7839.56,1,6.83483,7839.56,6,6,-139.231,-339.419,366.866,0,67.6964,366.866,-6,5,7783.85,-932.967,7839.56,1,-6.83483,7839.56,-6,-7,7799.67,-937.698,7855.83,1,-6.85536,7855.83,6,-6,-99.8647,-339.802,354.173,0,73.6224,354.173,6,7,7799.67,937.698,7855.83,1,6.85536,7855.83,-6,6,-99.8647,339.802,354.173,0,-73.6224,354.173,-6,-6,-139.231,339.419,366.866,0,-67.6964,366.866,6,-5,7783.85,932.967,7839.56,1,6.83483,7839.56,6,7,7799.67,937.698,7855.83,1,6.85536,7855.83,-6,5,7783.85,-932.967,7839.56,1,-6.83483,7839.56,-6,-7,7799.67,-937.698,7855.83,1,-6.85536,7855.83,6,-5,7783.85,932.967,7839.56,1,6.83483,7839.56,6,7,7799.67,937.698,7855.83,1,6.85536,7855.83,-6,5,7783.85,-932.967,7839.56,1,-6.83483,7839.56,-6,-7,7799.67,-937.698,7855.83,1,-6.85536,7855.83,6,-5,7783.85,932.967,7839.56,1,6.83483,7839.56,6,7,6,6.96,-139.231,-339.419,67.6964,366.866,7799.67,937.698,7855.83,1,6.85536,7855.83,-6,5,-6,5.04,-99.8647,339.802,-73.6224,354.173,7783.85,-932.967,7839.56,1,-6.83483,7839.56,-6,-7,-6,-6.96,-139.231,339.419,-67.6964,366.866,7799.67,-937.698,7855.83,1,-6.85536,7855.83,6,-5,6,-5.04,-99.8647,-339.802,73.6224,354.173,7783.85,932.967,7839.56,1,6.83483,7839.56
0.162,6,6,-82.8731,-324.413,334.831,0,75.67,334.831,-6,6,-59.7563,306.594,312.363,0,-78.9711,312.363,-6,-6,-82.8731,324.413,334.831,0,-75.67,334.831,6,-6,-59.7563,-306.594,312.363,0,78.9711,312.363,5,7,-437.313,-55.6859,440.844,0,7.2568,440.844,-5,5,-437.044,60.0211,441.146,0,-7.81975,441.146,-5,-7,-437.313,55.6859,440.844,0,-7.2568,440.844,5,-5,-437.044,-60.0211,441.146,0,7.81975,441.146,6,7,7824.55,687.075,7854.66,1,5.01828,7854.66,-6,5,7839.81,-706.769,7871.6,1,-5.15137,7871.6,-6,-7,7824.55,-687.075,7854.66,1,-5.01828,7854.66,6,-5,7839.81,706.769,7871.6,1,5.15137,7871.6,6,6,-82.8731,-324.413,334.831,0,75.67,334.831,-6,5,7839.81,-706.769,7871.6,1,-5.15137,7871.6,-6,-7,7824.55,-687.075,7854.66,1,-5.01828,7854.66,6,-6,-59.7563,-306.594,312.363,0,78.9711,312.363,6,7,7824.55,687.075,7854.66,1,5.01828,7854.66,-6,6,-59.7563,306.594,312.363,0,-78.9711,312.363,-6,-6,-82.8731,324.413,334.831,0,-75.67,334.831,6,-5,7839.81,706.769,7871.6,1,5.15137,7871.6,6,7,7824.55,687.075,7854.66,1,5.01828,7854.66,-6,5,7839.81,-706.769,7871.6,1,-5.15137,7871.6,-6,-7,7824.55,-687.075,7854.66,1,-5.01828,7854.66,6,-5,7839.81,706.769,7871.6,1,5.15137,7871.6,6,7,7824.55,687.075,7854.66,1,5.01828,7854.66,-6,5,7839.81,-706.769,7871.6,1,-5.15137,7871.6,-6,-7,7824.55,-687.075,7854.66,1,-5.01828,7854.66,6,-5,7839.81,706.769,7871.6,1,5.15137,7871.6,6,7,6,6.972,-82.8731,-324.413,75.67,334.831,7824.55,687.075,7854.66,1,5.01828,7854.66,-6,5,-6,5.028,-59.7563,306.594,-78.9711,312.363,7839.81,-706.769,7871.6,1,-5.15137,7871.6,-6,-7,-6,-6.972,-82.8731,324.413,-75.67,334.831,7824.55,-687.075,7854.66,1,-5.01828,7854.66,6,-5,6,-5.028,-59.7563,-306.594,78.9711,312.363,7839.81,706.769,7871.6,1,5.15137,7871.6
0.164,6,6,29.7988,-277.225,278.822,0,-83.8649,278.822,-6,6,60.0271,310.436,316.186,0,79.0561,316.186,-6,-6,29.7988,277.225,278.822,0,83.8649,278.822,6,-6,60.0271,-310.436,316.186,0,-79.0561,316.186,5,7,-455.623,-32.0048,456.746,0,4.01808,456.746,-5,5,-447.099,37.9874,448.71,0,-4.85642,448.71,-5,-7,-455.623,32.0048,456.746,0,-4.01808,456.746,5,-5,-447.099,-37.9874,448.71,0,4.85642,448.71,6,7,7870.21,406.386,7880.7,1,2.9559,7880.7,-6,5,7821.32,-481.967,7836.15,1,-3.52623,7836.15,-6,-7,7870.21,-406.386,7880.7,1,-2.9559,7880.7,6,-5,7821.32,481.967,7836.15,1,3.52623,7836.15,6,6,29.7988,-277.225,278.822,0,-83.8649,278.822,-6,5,7821.32,-481.967,7836.15,1,-3.52623,7836.15,-6,-7,7870.21,-406.386,7880.7,1,-2.9559,7880.7,6,-6,60.0271,-310.436,316.186,0,-79.0561,316.186,6,7,7870.21,406.386,7880.7,1,2.9559,7880.7,-6,6,60.0271,310.436,316.186,0,79.0561,316.186,-6,-6,29.7988,277.225,278.822,0,83.8649,278.822,6,-5,7821.32,481.967,7836.15,1,3.52623,7836.15,6,7,7870.21,406.386,7880.7,1,2.9559,7880.7,-6,5,7821.32,-481.967,7836.15,1,-3.52623,7836.15,-6,-7,7870.21,-406.386,7880.7,1,-2.9559,7880.7,6,-5,7821.32,481.967,7836.15,1,3.52623,7836.15,6,7,7870.21,406.386,7880.7,1,2.9559,7880.7,-6,5,7821.32,-481.967,7836.15,1,-3.52623,7836.15,-6,-7,7870.21,-406.386,7880.7,1,-2.9559,7880.7,6,-5,7821.32,481.967,7836.15,1,3.52623,7836.15,6,7,6,6.984,29.7988,-277.225,-83.8649,278.822,7870.21,406.386,7880.7,1,2.9559,7880.7,-6,5,-6,5.016,60.0271,310.436,79.0561,316.186,7821.32,-481.967,7836.15,1,-3.52623,7836.15,-6,-7,-6,-6.984,29.7988,277.225,83.8649,278.822,7870.21,-406.386,7880.7,1,-2.9559,7880.7,6,-5,6,-5.016,60.0271,-310.436,-79.0561,316.186,7821.32,481.967,7836.15,1,3.52623,7836.15
0.166,6,6,118.929,-266.798,292.104,0,-65.9744,292.104,-6,6,110.953,332.503,350.526,0,71.5466,350.526,-6,-6,118.929,266.798,292.104,0,65.9744,292.104,6,-6,110.953,-332.503,350.526,0,-71.5466,350.526,5,7,-469.576,-8.84262,469.659,0,1.07881,469.659,-5,5,-458.865,20.137,459.307,0,-2.51278,459.307,-5,-7,-469.576,8.84262,469.659,0,-1.07881,469.659,5,-5,-458.865,-20.137,459.307,0,2.51278,459.307,6,7,7888.62,70.4204,7888.93,1,0.511457,7888.93,-6,5,7873.79,-224.858,7877,1,-1.6358,7877,-6,-7,7888.62,-70.4204,7888.93,1,-0.511457,7888.93,6,-5,7873.79,224.858,7877,1,1.6358,7877,6,6,118.929,-266.798,292.104,0,-65.9744,292.104,-6,9,791.551,-313.429,851.347,0,-21.602,851.347,-6,-8,128.039,-258.606,288.567,0,-63.6595,288.567,6,-6,110.953,-332.503,350.526,0,-71.5466,350.526,6,8,128.039,258.606,288.567,0,63.6595,288.567,-6,6,110.953,332.503,350.526,0,71.5466,350.526,-6,-6,118.929,266.798,292.104,0,65.9744,292.104,6,-9,791.551,313.429,851.347,0,21.602,851.347,6,7,7888.62,70.4204,7888.93,1,0.511457,7888.93,-6,5,7873.79,-224.858,7877,1,-1.6358,7877,-6,-7,7888.62,-70.4204,7888.93,1,-0.511457,7888.93,6,-5,7873.79,224.858,7877,1,1.6358,7877,6,7,7888.62,70.4204,7888.93,1,0.511457,7888.93,-6,5,7873.79,-224.858,7877,1,-1.6358,7877,-6,-7,7888.62,-70.4204,7888.93,1,-0.511457,7888.93,6,-5,7873.79,224.858,7877,1,1.6358,7877,6,7,6,6.996,118.929,-266.798,-65.9744,292.104,7888.62,70.4204,7888.93,1,0.511457,7888.93,-6,5,-6,5.004,110.953,332.503,71.5466,350.526,7873.79,-224.858,7877,1,-1.6358,7877,-6,-7,-6,-6.996,118.929,266.798,65.9744,292.104,7888.62,-70.4204,7888.93,1,-0.511457,7888.93,6,-5,6,-5.004,110.953,-332.503,-71.5466,350.526,7873.79,224.858,7877,1,1.6358,7877
0.168,6,6,197.157,-239.686,310.355,0,-50.5606,310.355,-6,6,214.392,298.892,367.832,0,54.3486,367.832,-6,-6,197.157,239.686,310.355,0,50.5606,310.355,6,-6,214.392,-298.892,367.832,0,-54.3486,367.832,5,7,-480.402,12.5536,480.566,0,-1.49689,480.566,-5,5,-474.455,-3.25675,474.466,0,0.393283,474.466,-5,-7,-480.402,-12.5536,480.566,0,1.49689,480.566,5,-5,-474.455,3.25675,474.466,0,-0.393283,474.466,6,7,7871.59,-207.061,7874.31,1,-1.50681,7874.31,-6,5,7899.58,91.0993,7900.11,1,0.660715,7900.11,-6,-7,7871.59,207.061,7874.31,1,1.50681,7874.31,6,-5,7899.58,-91.0993,7900.11,1,-0.660715,7900.11,-6,9,769.117,-417.436,875.097,0,-28.4908,875.097,-6,-8,126.439,-265.032,293.648,0,-64.4955,293.648,-6,-3,826.827,-263.939,867.932,0,-17.7041,867.932,6,-6,214.392,-298.892,367.832,0,-54.3486,367.832,6,8,126.439,265.032,293.648,0,64.4955,293.648,6,3,826.827,263.939,867.932,0,17.7041,867.932,-6,6,214.392,298.892,367.832,0,54.3486,367.832,6,-9,769.117,417.436,875.097,0,28.4908,875.097,6,7,7871.59,-207.061,7874.31,1,-1.50681,7874.31,-6,5,7899.58,91.0993,7900.11,1,0.660715,7900.11,-6,-7,7871.59,207.061,7874.31,1,1.50681,7874.31,6,-5,7899.58,-91.0993,7900.11,1,-0.660715,7900.11,6,7,7871.59,-207.061,7874.31,1,-1.50681,7874.31,-6,5,7899.58,91.0993,7900.11,1,0.660715,7900.11,-6,-7,7871.59,207.061,7874.31,1,1.50681,7874.31,6,-5,7899.58,-91.0993,7900.11,1,-0.660715,7900.11,6,7,6,7.008,197.157,-239.686,-50.5606,310.355,7871.59,-207.061,7874.31,1,-1.50681,7874.31,-6,5,-6,4.992,214.392,298.892,54.3486,367.832,7899.58,91.0993,7900.11,1,0.660715,7900.11,-6,-7,-6,-7.008,197.157,239.686,50.5606,310.355,7871.59,207.061,7874.31,1,1.50681,7874.31,6,-5,6,-4.992,214.392,-298.892,-54.3486,367.832,7899.58,-91.0993,7900.11,1,-0.660715,7900.11
0.17,6,6,242.255,-177.094,300.083,0,-36.1677,300.083,-6,6,308.565,231.589,385.805,0,36.8895,385.805,-6,-6,242.255,177.094,300.083,0,36.1677,300.083,6,-6,308.565,-231.589,385.805,0,-36.8895,385.805,5,7,-487.995,31.2561,488.995,0,-3.66479,488.995,-5,5,-485.175,-24.7522,485.806,0,2.92052,485.806,-5,-7,-487.995,-31.2561,488.995,0,3.66479,488.995,5,-5,-485.175,24.7522,485.806,0,-2.92052,485.806,6,7,7854.91,-410.736,7865.65,1,-2.99329,7865.65,-6,5,7864.3,344.089,7871.83,1,2.50528,7871.83,-6,-7,7854.91,410.736,7865.65,1,2.99329,7865.65,6,-5,7864.3,-344.089,7871.83,1,-2.50528,7871.83,6,7,7854.91,-410.736,7865.65,1,-2.99329,7865.65,-6,9,721.491,-445.432,847.915,0,-31.6902,847.915,-6,-3,732.68,-349.066,811.583,0,-25.4742,811.583,6,-5,7864.3,-344.089,7871.83,1,-2.50528,7871.83,6,3,732.68,349.066,811.583,0,25.4742,811.583,-6,5,7864.3,344.089,7871.83,1,2.50528,7871.83,-6,-7,7854.91,410.736,7865.65,1,2.99329,7865.65,6,-9,721.491,445.432,847.915,0,31.6902,847.915,6,7,7854.91,-410.736,7865.65,1,-2.99329,7865.65,-6,5,7864.3,344.089,7871.83,1,2.50528,7871.83,-6,-7,7854.91,410.736,7865.65,1,2.99329,7865.65,6,-5,7864.3,-344.089,7871.83,1,-2.50528,7871.83,6,7,7854.91,-410.736,7865.65,1,-2.99329,7865.65,-6,5,7864.3,344.089,7871.83,1,2.50528,7871.83,-6,-7,7854.91,410.736,7865.65,1,2.99329,7865.65,6,-5,7864.3,-344.089,7871.83,1,-2.50528,7871.83,6,7,6,7.02,242.255,-177.094,-36.1677,300.083,7854.91,-410.736,7865.65,1,-2.99329,7865.65,-6,5,-6,4.98,308.565,231.589,36.8895,385.805,7864.3,344.089,7871.83,1,2.50528,7871.83,-6,-7,-6,-7.02,242.255,177.094,36.1677,300.083,7854.91,410.736,7865.65,1,2.99329,7865.65,6,-5,6,-4.98,308.565,-231.589,-36.8895,385.805,7864.3,-344.089,7871.83,1,-2.50528,7871.83
0.172,6,6,412.669,-158.754,442.152,0,-21.0417,442.152,-6,6,493.01,189.211,528.071,0,20.9962,528.071,-6,-6,412.669,158.754,442.152,0,21.0417,442.152,6,-6,493.01,-189.211,528.071,0,-20.9962,528.071,5,7,-507.273,57.1694,510.485,0,-6.43007,510.485,-5,5,-497.563,-58.3524,500.973,0,6.68889,500.973,-5,-7,-507.273,-57.1694,510.485,0,6.43007,510.485,5,-5,-497.563,58.3524,500.973,0,-6.68889,500.973,6,7,7926.56,-714.562,7958.7,1,-5.15117,7958.7,-6,5,7797.73,687.471,7827.98,1,5.03834,7827.98,-6,-7,7926.56,714.562,7958.7,1,5.15117,7958.7,6,-5,7797.73,-687.471,7827.98,1,-5.03834,7827.98,6,7,7926.56,-714.562,7958.7,1,-5.15117,7958.7,-6,9,725.969,-553.162,912.699,0,-37.3061,912.699,-6,-3,659.779,-462.888,805.961,0,-35.0527,805.961,6,-5,7797.73,-687.471,7827.98,1,-5.03834,7827.98,6,3,659.779,462.888,805.961,0,35.0527,805.961,-6,5,7797.73,687.471,7827.98,1,5.03834,7827.98,-6,-7,7926.56,714.562,7958.7,1,5.15117,7958.7,6,-9,725.969,553.162,912.699,0,37.3061,912.699,6,7,7926.56,-714.562,7958.7,1,-5.15117,7958.7,-6,5,7797.73,687.471,7827.98,1,5.03834,7827.98,-6,-7,7926.56,714.562,7958.7,1,5.15117,7958.7,6,-5,7797.73,-687.471,7827.98,1,-5.03834,7827.98,6,7,7926.56,-714.562,7958.7,1,-5.15117,7958.7,-6,5,7797.73,687.471,7827.98,1,5.03834,7827.98,-6,-7,7926.56,714.562,7958.7,1,5.15117,7958.7,6,-5,7797.73,-687.471,7827.98,1,-5.03834,7827.98,6,7,6,7.032,412.669,-158.754,-21.0417,442.152,7926.56,-714.562,7958.7,1,-5.15117,7958.7,-6,5,-6,4.968,493.01,189.211,20.9962,528.071,7797.73,687.471,7827.98,1,5.03834,7827.98,-6,-7,-6,-7.032,412.669,158.754,21.0417,442.152,7926.56,714.562,7958.7,1,5.15117,7958.7,6,-5,6,-4.968,493.01,-189.211,-20.9962,528.071,7797.73,-687.471,7827.98,1,-5.03834,7827.98
0.174,6,6,531.166,-103.483,541.153,0,-11.0244,541.153,-6,6,555.922,153.03,576.6,0,15.3908,576.6,-6,-6,531.166,103.483,541.153,0,11.0244,541.153,6,-6,555.922,-153.03,576.6,0,-15.3908,576.6,5,7,-512.289,74.913,517.738,0,-8.3195,517.738,-5,5,-510.023,-76.8339,515.778,0,8.56706,515.778,-5,-7,-512.289,-74.913,517.738,0,8.3195,517.738,5,-5,-510.023,76.8339,515.778,0,-8.56706,515.778,6,7,7868.86,-892.602,7919.33,1,-6.47166,7919.33,-6,5,7834.59,918.851,7888.29,1,6.68917,7888.29,-6,-7,7868.86,892.602,7919.33,1,6.47166,7919.33,6,-5,7834.59,-918.851,7888.29,1,-6.68917,7888.29,6,7,7868.86,-892.602,7919.33,1,-6.47166,7919.33,-6,9,687.972,-607.666,917.913,0,-41.4532,917.913,-6,-3,604.715,-564.147,827.008,0,-43.0122,827.008,6,-5,7834.59,-918.851,7888.29,1,-6.68917,7888.29,6,3,604.715,564.147,827.008,0,43.0122,827.008,-6,5,7834.59,918.851,7888.29,1,6.68917,7888.29,-6,-7,7868.86,892.602,7919.33,1,6.47166,7919.33,6,-9,687.972,607.666,917.913,0,41.4532,917.913,6,7,7868.86,-892.602,7919.33,1,-6.47166,7919.33,-6,5,7834.59,918.851,7888.29,1,6.68917,7888.29,-6,-7,7868.86,892.602,7919.33,1,6.47166,7919.33,6,-5,7834.59,-918.851,7888.29,1,-6.68917,7888.29,6,7,7868.86,-892.602,7919.33,1,-6.47166,7919.33,-6,5,7834.59,918.851,7888.29,1,6.68917,7888.29,-6,-7,7868.86,892.602,7919.33,1,6.47166,7919.33,6,-5,7834.59,-918.851,7888.29,1,-6.68917,7888.29,6,7,6,7.044,531.166,-103.483,-11.0244,541.153,7868.86,-892.602,7919.33,1,-6.47166,7919.33,-6,5,-6,4.956,555.922,153.03,15.3908,576.6,7834.59,918.851,7888.29,1,6.68917,7888.29,-6,-7,-6,-7.044,531.166,103.483,11.0244,541.153,7868.86,892.602,7919.33,1,6.47166,7919.33,6,-5,6,-4.956,555.922,-153.03,-15.3908,576.6,7834.59,-918.851,7888.29,1,-6.68917,7888.29
0.176,6,6,531.261,-156.575,553.853,0,-16.4215,553.853,-6,6,584.219,126.401,597.737,0,12.2083,597.737,-6,-6,531.261,156.575,553.853,0,16.4215,553.853,6,-6,584.219,-126.401,597.737,0,-12.2083,597.737,5,7,-508.937,97.7371,518.237,0,-10.8708,518.237,-5,5,-512.729,-101.06,522.594,0,11.1502,522.594,-5,-7,-508.937,-97.7371,518.237,0,10.8708,518.237,5,-5,-512.729,101.06,522.594,0,-11.1502,522.594,6,7,7765.59,-1103.17,7843.56,1,-8.08528,7843.56,-6,5,7768.59,1175.59,7857.03,1,8.60503,7857.03,-6,-7,7765.59,1103.17,7843.56,1,8.08528,7843.56,6,-5,7768.59,-1175.59,7857.03,1,-8.60503,7857.03,6,7,7765.59,-1103.17,7843.56,1,-8.08528,7843.56,-6,9,710.856,-554.111,901.308,0,-37.9364,901.308,-6,-3,592.33,-585.128,832.604,0,-44.6496,832.604,6,-5,7768.59,-1175.59,7857.03,1,-8.60503,7857.03,6,3,592.33,585.128,832.604,0,44.6496,832.604,-6,5,7768.59,1175.59,7857.03,1,8.60503,7857.03,-6,-7,7765.59,1103.17,7843.56,1,8.08528,7843.56,6,-9,710.856,554.111,901.308,0,37.9364,901.308,6,7,7765.59,-1103.17,7843.56,1,-8.08528,7843.56,-6,5,7768.59,1175.59,7857.03,1,8.60503,7857.03,-6,-7,7765.59,1103.17,7843.56,1,8.08528,7843.56,6,-5,7768.59,-1175.59,7857.03,1,-8.60503,7857.03,6,7,7765.59,-1103.17,7843.56,1,-8.08528,7843.56,-6,5,7768.59,1175.59,7857.03,1,8.60503,7857.03,-6,-7,7765.59,1103.17,7843.56,1,8.08528,7843.56,6,-5,7768.59,-1175.59,7857.03,1,-8.60503,7857.03,6,7,6,7.056,531.261,-156.575,-16.4215,553.853,7765.59,-1103.17,7843.56,1,-8.08528,7843.56,-6,5,-6,4.944,584.219,126.401,12.2083,597.737,7768.59,1175.59,7857.03,1,8.60503,7857.03,-6,-7,-6,-7.056,531.261,156.575,16.4215,553.853,7765.59,1103.17,7843.56,1,8.08528,7843.56,6,-5,6,-4.944,584.219,-126.401,-12.2083,597.737,7768.59,-1175.59,7857.03,1,-8.60503,7857.03
0.178,6,6,600.941,-157.063,621.127,0,-14.6473,621.127,-6,6,654.68,129.003,667.269,0,11.1472,667.269,-6,-6,600.941,157.063,621.127,0,14.6473,621.127,6,-6,654.68,-129.003,667.269,0,-11.1472,667.269,5,7,-511.857,124.662,526.819,0,-13.6878,526.819,-5,5,-516.254,-126.801,531.598,0,13.7997,531.598,-5,-7,-511.857,-124.662,526.819,0,13.6878,526.819,5,-5,-516.254,126.801,531.598,0,-13.7997,531.598,6,7,7682.9,-1343.37,7799.46,1,-9.91802,7799.46,-6,5,7694.91,1404.82,7822.09,1,10.3463,7822.09,-6,-7,7682.9,1343.37,7799.46,1,9.91802,7799.46,6,-5,7694.91,-1404.82,7822.09,1,-10.3463,7822.09,6,7,7682.9,-1343.37,7799.46,1,-9.91802,7799.46,-6,9,622.719,-582.535,852.717,0,-43.0904,852.717,-6,-3,542.21,-618.372,822.421,0,-48.7546,822.421,6,-5,7694.91,-1404.82,7822.09,1,-10.3463,7822.09,6,3,542.21,618.372,822.421,0,48.7546,822.421,-6,5,7694.91,1404.82,7822.09,1,10.3463,7822.09,-6,-7,7682.9,1343.37,7799.46,1,9.91802,7799.46,6,-9,622.719,582.535,852.717,0,43.0904,852.717,6,7,7682.9,-1343.37,7799.46,1,-9.91802,7799.46,-6,5,7694.91,1404.82,7822.09,1,10.3463,7822.09,-6,-7,7682.9,1343.37,7799.46,1,9.91802,7799.46,6,-5,7694.91,-1404.82,7822.09,1,-10.3463,7822.09,6,7,7682.9,-1343.37,7799.46,1,-9.91802,7799.46,-6,5,7694.91,1404.82,7822.09,1,10.3463,7822.09,-6,-7,7682.9,1343.37,7799.46,1,9.91802,7799.46,6,-5,7694.91,-1404.82,7822.09,1,-10.3463,7822.09,6,7,6,7.068,600.941,-157.063,-14.6473,621.127,7682.9,-1343.37,7799.46,1,-9.91802,7799.46,-6,5,-6,4.932,654.68,129.003,11.1472,667.269,7694.91,1404.82,7822.09,1,10.3463,7822.09,-6,-7,-6,-7.068,600.941,157.063,14.6473,621.127,7682.9,1343.37,7799.46,1,9.91802,7799.46,6,-5,6,-4.932,654.68,-129.003,-11.1472,667.269,7694.91,-1404.82,7822.09,1,-10.3463,7822.09
0.18,6,6,659.159,-163.566,679.15,0,-13.9361,679.15,-6,6,662.737,123.884,674.216,0,10.588,674.216,-6,-6,659.159,163.566,679.15,0,13.9361,679.15,6,-6,662.737,-123.884,674.216,0,-10.588,674.216,5,7,-510.429,149.516,531.876,0,-16.3265,531.876,-5,5,-517.187,-148.217,538.007,0,15.9914,538.007,-5,-7,-510.429,-149.516,531.876,0,16.3265,531.876,5,-5,-517.187,148.217,538.007,0,-15.9914,538.007,6,7,7556,-1579.43,7719.31,1,-11.8065,7719.31,-6,5,7607.01,1648.5,7783.58,1,12.2274,7783.58,-6,-7,7556,1579.43,7719.31,1,11.8065,7719.31,6,-5,7607.01,-1648.5,7783.58,1,-12.2274,7783.58,6,7,7556,-1579.43,7719.31,1,-11.8065,7719.31,-6,9,544.402,-565.14,784.702,0,-46.0708,784.702,-6,-3,465.793,-623.669,778.413,0,-53.2454,778.413,6,-5,7607.01,-1648.5,7783.58,1,-12.2274,7783.58,6,3,465.793,623.669,778.413,0,53.2454,778.413,-6,5,7607.01,1648.5,7783.58,1,12.2274,7783.58,-6,-7,7556,1579.43,7719.31,1,11.8065,7719.31,6,-9,544.402,565.14,784.702,0,46.0708,784.702,6,7,7556,-1579.43,7719.31,1,-11.8065,7719.31,-6,5,7607.01,1648.5,7783.58,1,12.2274,7783.58,-6,-7,7556,1579.43,7719.31,1,11.8065,7719.31,6,-5,7607.01,-1648.5,7783.58,1,-12.2274,7783.58,6,7,7556,-1579.43,7719.31,1,-11.8065,7719.31,-6,5,7607.01,1648.5,7783.58,1,12.2274,7783.58,-6,-7,7556,1579.43,7719.31,1,11.8065,7719.31,6,-5,7607.01,-1648.5,7783.58,1,-12.2274,7783.58,6,7,6,7.08,659.159,-163.566,-13.9361,679.15,7556,-1579.43,7719.31,1,-11.8065,7719.31,-6,5,-6,4.92,662.737,123.884,10.588,674.216,7607.01,1648.5,7783.58,1,12.2274,7783.58,-6,-7,-6,-7.08,659.159,163.566,13.9361,679.15,7556,1579.43,7719.31,1,11.8065,7719.31,6,-5,6,-4.92,662.737,-123.884,-10.588,674.216,7607.01,-1648.5,7783.58,1,-12.2274,7783.58
0.182,6,6,748.297,-196.284,773.612,0,-14.698,773.612,-6,6,724.981,137.128,737.836,0,10.7108,737.836,-6,-6,748.297,196.284,773.612,0,14.698,773.612,6,-6,724.981,-137.128,737.836,0,-10.7108,737.836,-5,5,-512.695,-177.421,542.526,0,19.0885,542.526,-4,5,-511.515,-71.3665,516.47,0,7.94262,516.47,5,-5,-512.695,177.421,542.526,0,-19.0885,542.526,4,-5,-511.515,71.3665,516.47,0,-7.94262,516.47,6,7,7439.85,-1818.61,7658.9,1,-13.7361,7658.9,-6,5,7469.52,1872.29,7700.6,1,14.0717,7700.6,-6,-7,7439.85,1818.61,7658.9,1,13.7361,7658.9,6,-5,7469.52,-1872.29,7700.6,1,-14.0717,7700.6,6,7,7439.85,-1818.61,7658.9,1,-13.7361,7658.9,-6,4,-411.908,-641.432,762.301,0,57.2927,762.301,-6,-8,-453.618,-593.732,747.186,0,52.6198,747.186,6,-5,7469.52,-1872.29,7700.6,1,-14.0717,7700.6,6,8,-453.618,593.732,747.186,0,-52.6198,747.186,-6,5,7469.52,1872.29,7700.6,1,14.0717,7700.6,-6,-7,7439.85,1818.61,7658.9,1,13.7361,7658.9,6,-4,-411.908,641.432,762.301,0,-57.2927,762.301,6,7,7439.85,-1818.61,7658.9,1,-13.7361,7658.9,-6,5,7469.52,1872.29,7700.6,1,14.0717,7700.6,-6,-7,7439.85,1818.61,7658.9,1,13.7361,7658.9,6,-5,7469.52,-1872.29,7700.6,1,-14.0717,7700.6,6,7,7439.85,-1818.61,7658.9,1,-13.7361,7658.9,-6,5,7469.52,1872.29,7700.6,1,14.0717,7700.6,-6,-7,7439.85,1818.61,7658.9,1,13.7361,7658.9,6,-5,7469.52,-1872.29,7700.6,1,-14.0717,7700.6,6,7,6,7.092,748.297,-196.284,-14.698,773.612,7439.85,-1818.61,7658.9,1,-13.7361,7658.9,-6,5,-6,4.908,724.981,137.128,10.7108,737.836,7469.52,1872.29,7700.6,1,14.0717,7700.6,-6,-7,-6,-7.092,748.297,196.284,14.698,773.612,7439.85,1818.61,7658.9,1,13.7361,7658.9,6,-5,6,-4.908,724.981,-137.128,-10.7108,737.836,7469.52,-1872.29,7700.6,1,-14.0717,7700.6
0.184,6,6,810.253,-208.987,836.771,0,-14.463,836.771,-6,6,821.329,194.994,844.159,0,13.3555,844.159,-6,-6,810.253,208.987,836.771,0,14.463,836.771,6,-6,821.329,-194.994,844.159,0,-13.3555,844.159,4,7,-517.522,95.0923,526.186,0,-10.4117,526.186,-4,5,-516.495,-92.8564,524.776,0,10.1919,524.776,-4,-7,-517.522,-95.0923,526.186,0,10.4117,526.186,4,-5,-516.495,92.8564,524.776,0,-10.1919,524.776,6,7,7366.97,-2073.79,7653.29,1,-15.7218,7653.29,-6,5,7373.46,2098.28,7666.21,1,15.8849,7666.21,-6,-7,7366.97,2073.79,7653.29,1,15.7218,7653.29,6,-5,7373.46,-2098.28,7666.21,1,-15.8849,7666.21,6,7,7366.97,-2073.79,7653.29,1,-15.7218,7653.29,-6,4,-461.795,-691.991,831.929,0,56.2831,831.929,-6,-8,-510.077,-692.253,859.879,0,53.6159,859.879,6,-5,7373.46,-2098.28,7666.21,1,-15.8849,7666.21,6,8,-510.077,692.253,859.879,0,-53.6159,859.879,-6,5,7373.46,2098.28,7666.21,1,15.8849,7666.21,-6,-7,7366.97,2073.79,7653.29,1,15.7218,7653.29,6,-4,-461.795,691.991,831.929,0,-56.2831,831.929,6,7,7366.97,-2073.79,7653.29,1,-15.7218,7653.29,-6,5,7373.46,2098.28,7666.21,1,15.8849,7666.21,-6,-7,7366.97,2073.79,7653.29,1,15.7218,7653.29,6,-5,7373.46,-2098.28,7666.21,1,-15.8849,7666.21,6,7,7366.97,-2073.79,7653.29,1,-15.7218,7653.29,-6,5,7373.46,2098.28,7666.21,1,15.8849,7666.21,-6,-7,7366.97,2073.79,7653.29,1,15.7218,7653.29,6,-5,7373.46,-2098.28,7666.21,1,-15.8849,7666.21,6,7,6,7.104,810.253,-208.987,-14.463,836.771,7366.97,-2073.79,7653.29,1,-15.7218,7653.29,-6,5,-6,4.896,821.329,194.994,13.3555,844.159,7373.46,2098.28,7666.21,1,15.8849,7666.21,-6,-7,-6,-7.104,810.253,208.987,14.463,836.771,7366.97,2073.79,7653.29,1,15.7218,7653.29,6,-5,6,-4.896,821.329,-194.994,-13.3555,844.159,7373.46,-2098.28,7666.21,1,-15.8849,7666.21
0.186,6,6,839.493,-213.449,866.204,0,-14.2657,866.204,-6,6,786.206,205.228,812.55,0,14.6298,812.55,-6,-6,839.493,213.449,866.204,0,14.2657,866.204,6,-6,786.206,-205.228,812.55,0,-14.6298,812.55,6,8,-569.627,766.08,954.648,0,-53.3669,954.648,-6,4,-535.762,-742.314,915.462,0,54.1803,915.462,-6,-8,-569.627,-766.08,954.648,0,53.3669,954.648,6,-4,-535.762,742.314,915.462,0,-54.1803,915.462,6,7,7241.18,-2294.07,7595.89,1,-17.5787,7595.89,-6,5,7268.56,2323.65,7630.95,1,17.7283,7630.95,-6,-7,7241.18,2294.07,7595.89,1,17.5787,7595.89,6,-5,7268.56,-2323.65,7630.95,1,-17.7283,7630.95,6,7,7241.18,-2294.07,7595.89,1,-17.5787,7595.89,-6,4,-535.762,-742.314,915.462,0,54.1803,915.462,-6,-8,-569.627,-766.08,954.648,0,53.3669,954.648,6,-5,7268.56,-2323.65,7630.95,1,-17.7283,7630.95,6,8,-569.627,766.08,954.648,0,-53.3669,954.648,-6,5,7268.56,2323.65,7630.95,1,17.7283,7630.95,-6,-7,7241.18,2294.07,7595.89,1,17.5787,7595.89,6,-4,-535.762,742.314,915.462,0,-54.1803,915.462,6,7,7241.18,-2294.07,7595.89,1,-17.5787,7595.89,-6,5,7268.56,2323.65,7630.95,1,17.7283,7630.95,-6,-7,7241.18,2294.07,7595.89,1,17.5787,7595.89,6,-5,7268.56,-2323.65,7630.95,1,-17.7283,7630.95,6,7,7241.18,-2294.07,7595.89,1,-17.5787,7595.89,-6,5,7268.56,2323.65,7630.95,1,17.7283,7630.95,-6,-7,7241.18,2294.07,7595.89,1,17.5787,7595.89,6,-5,7268.56,-2323.65,7630.95,1,-17.7283,7630.95,6,7,6,7.116,839.493,-213.449,-14.2657,866.204,7241.18,-2294.07,7595.89,1,-17.5787,7595.89,-6,5,-6,4.884,786.206,205.228,14.6298,812.55,7268.56,2323.65,7630.95,1,17.7283,7630.95,-6,-7,-6,-7.116,839.493,213.449,14.2657,866.204,7241.18,2294.07,7595.89,1,17.5787,7595.89,6,-5,6,-4.884,786.206,-205.228,-14.6298,812.55,7268.56,-2323.65,7630.95,1,-17.7283,7630.95
0.188,6,6,949.19,-205.979,971.282,0,-12.2437,971.282,-6,6,892.145,218.038,918.403,0,13.7337,918.403,-6,-6,949.19,205.979,971.282,0,12.2437,971.282,6,-6,892.145,-218.038,918.403,0,-13.7337,918.403,6,8,-644.827,869.207,1082.28,0,-53.4299,1082.28,-6,4,-609.23,-812.252,1015.34,0,53.1283,1015.34,-6,-8,-644.827,-869.207,1082.28,0,53.4299,1082.28,6,-4,-609.23,812.252,1015.34,0,-53.1283,1015.34,6,7,7146.09,-2465.51,7559.45,1,-19.0352,7559.45,-6,5,7170.55,2470.88,7584.33,1,19.0133,7584.33,-6,-7,7146.09,2465.51,7559.45,1,19.0352,7559.45,6,-5,7170.55,-2470.88,7584.33,1,-19.0133,7584.33,6,7,7146.09,-2465.51,7559.45,1,-19.0352,7559.45,-6,4,-609.23,-812.252,1015.34,0,53.1283,1015.34,-6,-8,-644.827,-869.207,1082.28,0,53.4299,1082.28,6,-5,7170.55,-2470.88,7584.33,1,-19.0133,7584.33,6,8,-644.827,869.207,1082.28,0,-53.4299,1082.28,-6,5,7170.55,2470.88,7584.33,1,19.0133,7584.33,-6,-7,7146.09,2465.51,7559.45,1,19.0352,7559.45,6,-4,-609.23,812.252,1015.34,0,-53.1283,1015.34,6,7,7146.09,-2465.51,7559.45,1,-19.0352,7559.45,-6,5,7170.55,2470.88,7584.33,1,19.0133,7584.33,-6,-7,7146.09,2465.51,7559.45,1,19.0352,7559.45,6,-5,7170.55,-2470.88,7584.33,1,-19.0133,7584.33,6,7,7146.09,-2465.51,7559.45,1,-19.0352,7559.45,-6,5,7170.55,2470.88,7584.33,1,19.0133,7584.33,-6,-7,7146.09,2465.51,7559.45,1,19.0352,7559.45,6,-5,7170.55,-2470.88,7584.33,1,-19.0133,7584.33,6,7,6,7.128,949.19,-205.979,-12.2437,971.282,7146.09,-2465.51,7559.45,1,-19.0352,7559.45,-6,5,-6,4.872,892.145,218.038,13.7337,918.403,7170.55,2470.88,7584.33,1,19.0133,7584.33,-6,-7,-6,-7.128,949.19,205.979,12.2437,971.282,7146.09,2465.51,7559.45,1,19.0352,7559.45,6,-5,6,-4.872,892.145,-218.038,-13.7337,918.403,7170.55,-2470.88,7584.33,1,-19.0133,7584.33
0.19,6,6,1030.22,-220.117,1053.48,0,-12.0604,1053.48,-6,6,1001.77,267.866,1036.96,0,14.9703,1036.96,-6,-6,1030.22,220.117,1053.48,0,12.0604,1053.48,6,-6,1001.77,-267.866,1036.96,0,-14.9703,1036.96,6,8,-723.201,981.228,1218.95,0,-53.6084,1218.95,-6,4,-721.916,-928.379,1176.03,0,52.1311,1176.03,-6,-8,-723.201,-981.228,1218.95,0,53.6084,1218.95,6,-4,-721.916,928.379,1176.03,0,-52.1311,1176.03,6,7,7007.1,-2747.73,7526.58,1,-21.4119,7526.58,-6,5,7000.75,2749.59,7521.35,1,21.4428,7521.35,-6,-7,7007.1,2747.73,7526.58,1,21.4119,7526.58,6,-5,7000.75,-2749.59,7521.35,1,-21.4428,7521.35,6,7,7007.1,-2747.73,7526.58,1,-21.4119,7526.58,-6,4,-721.916,-928.379,1176.03,0,52.1311,1176.03,-6,-8,-723.201,-981.228,1218.95,0,53.6084,1218.95,6,-5,7000.75,-2749.59,7521.35,1,-21.4428,7521.35,6,8,-723.201,981.228,1218.95,0,-53.6084,1218.95,-6,5,7000.75,2749.59,7521.35,1,21.4428,7521.35,-6,-7,7007.1,2747.73,7526.58,1,21.4119,7526.58,6,-4,-721.916,928.379,1176.03,0,-52.1311,1176.03,6,7,7007.1,-2747.73,7526.58,1,-21.4119,7526.58,-6,5,7000.75,2749.59,7521.35,1,21.4428,7521.35,-6,-7,7007.1,2747.73,7526.58,1,21.4119,7526.58,6,-5,7000.75,-2749.59,7521.35,1,-21.4428,7521.35,6,7,7007.1,-2747.73,7526.58,1,-21.4119,7526.58,-6,5,7000.75,2749.59,7521.35,1,21.4428,7521.35,-6,-7,7007.1,2747.73,7526.58,1,21.4119,7526.58,6,-5,7000.75,-2749.59,7521.35,1,-21.4428,7521.35,6,7,6,7.14,1030.22,-220.117,-12.0604,1053.48,7007.1,-2747.73,7526.58,1,-21.4119,7526.58,-6,5,-6,4.86,1001.77,267.866,14.9703,1036.96,7000.75,2749.59,7521.35,1,21.4428,7521.35,-6,-7,-6,-7.14,1030.22,220.117,12.0604,1053.48,7007.1,2747.73,7526.58,1,21.4119,7526.58,6,-5,6,-4.86,1001.77,-267.866,-14.9703,1036.96,7000.75,-2749.59,7521.35,1,-21.4428,7521.35
0.192,6,6,1049.29,-256.86,1080.27,0,-13.7552,1080.27,-6,6,1047.25,296.459,1088.4,0,15.8059,1088.4,-6,-6,1049.29,256.86,1080.27,0,13.7552,1080.27,6,-6,1047.25,-296.459,1088.4,0,-15.8059,1088.4,6,8,-735.486,1082.74,1308.92,0,-55.8125,1308.92,-6,4,-719.508,-1027.27,1254.18,0,54.9922,1254.18,-6,-8,-735.486,-1082.74,1308.92,0,55.8125,1308.92,6,-4,-719.508,1027.27,1254.18,0,-54.9922,1254.18,6,7,6849.44,-2914.86,7443.87,1,-23.0527,7443.87,-6,5,6863.02,2950.32,7470.3,1,23.2622,7470.3,-6,-7,6849.44,2914.86,7443.87,1,23.0527,7443.87,6,-5,6863.02,-2950.32,7470.3,1,-23.2622,7470.3,6,7,6849.44,-2914.86,7443.87,1,-23.0527,7443.87,-6,4,-719.508,-1027.27,1254.18,0,54.9922,1254.18,-6,-8,-735.486,-1082.74,1308.92,0,55.8125,1308.92,6,-5,6863.02,-2950.32,7470.3,1,-23.2622,7470.3,6,8,-735.486,1082.74,1308.92,0,-55.8125,1308.92,-6,5,6863.02,2950.32,7470.3,1,23.2622,7470.3,-6,-7,6849.44,2914.86,7443.87,1,23.0527,7443.87,6,-4,-719.508,1027.27,1254.18,0,-54.9922,1254.18,6,7,6849.44,-2914.86,7443.87,1,-23.0527,7443.87,-6,5,6863.02,2950.32,7470.3,1,23.2622,7470.3,-6,-7,6849.44,2914.86,7443.87,1,23.0527,7443.87,6,-5,6863.02,-2950.32,7470.3,1,-23.2622,7470.3,6,7,6849.44,-2914.86,7443.87,1,-23.0527,7443.87,-6,5,6863.02,2950.32,7470.3,1,23.2622,7470.3,-6,-7,6849.44,2914.86,7443.87,1,23.0527,7443.87,6,-5,6863.02,-2950.32,7470.3,1,-23.2622,7470.3,6,7,6,7.152,1049.29,-256.86,-13.7552,1080.27,6849.44,-2914.86,7443.87,1,-23.0527,7443.87,-6,5,-6,4.848,1047.25,296.459,15.8059,1088.4,6863.02,2950.32,7470.3,1,23.2622,7470.3,-6,-7,-6,-7.152,1049.29,256.86,13.7552,1080.27,6849.44,2914.86,7443.87,1,23.0527,7443.87,6,-5,6,-4.848,1047.25,-296.459,-15.8059,1088.4,6863.02,-2950.32,7470.3,1,-23.2622,7470.3
0.194,6,6,1069.57,-289.217,1107.98,0,-15.1312,1107.98,-6,6,1061.86,362.699,1122.1,0,18.8586,1122.1,-6,-6,1069.57,289.217,1107.98,0,15.1312,1107.98,6,-6,1061.86,-362.699,1122.1,0,-18.8586,1122.1,6,8,-815.299,1240.83,1484.72,0,-56.6928,1484.72,-6,4,-778.693,-1195.32,1426.59,0,56.9177,1426.59,-6,-8,-815.299,-1240.83,1484.72,0,56.6928,1484.72,6,-4,-778.693,1195.32,1426.59,0,-56.9177,1426.59,6,7,6696.42,-3112.06,7384.24,1,-24.9259,7384.24,-6,5,6697.77,3132.64,7394.16,1,25.0662,7394.16,-6,-7,6696.42,3112.06,7384.24,1,24.9259,7384.24,6,-5,6697.77,-3132.64,7394.16,1,-25.0662,7394.16,6,7,6696.42,-3112.06,7384.24,1,-24.9259,7384.24,-6,4,-778.693,-1195.32,1426.59,0,56.9177,1426.59,-6,-8,-815.299,-1240.83,1484.72,0,56.6928,1484.72,6,-5,6697.77,-3132.64,7394.16,1,-25.0662,7394.16,6,8,-815.299,1240.83,1484.72,0,-56.6928,1484.72,-6,5,6697.77,3132.64,7394.16,1,25.0662,7394.16,-6,-7,6696.42,3112.06,7384.24,1,24.9259,7384.24,6,-4,-778.693,1195.32,1426.59,0,-56.9177,1426.59,6,7,6696.42,-3112.06,7384.24,1,-24.9259,7384.24,-6,5,6697.77,3132.64,7394.16,1,25.0662,7394.16,-6,-7,6696.42,3112.06,7384.24,1,24.9259,7384.24,6,-5,6697.77,-3132.64,7394.16,1,-25.0662,7394.16,6,7,6696.42,-3112.06,7384.24,1,-24.9259,7384.24,-6,5,6697.77,3132.64,7394.16,1,25.0662,7394.16,-6,-7,6696.42,3112.06,7384.24,1,24.9259,7384.24,6,-5,6697.77,-3132.64,7394.16,1,-25.0662,7394.16,6,7,6,7.164,1069.57,-289.217,-15.1312,1107.98,6696.42,-3112.06,7384.24,1,-24.9259,7384.24,-6,5,-6,4.836,1061.86,362.699,18.8586,1122.1,6697.77,3132.64,7394.16,1,25.0662,7394.16,-6,-7,-6,-7.164,1069.57,289.217,15.1312,1107.98,6696.42,3112.06,7384.24,1,24.9259,7384.24,6,-5,6,-4.836,1061.86,-362.699,-18.8586,1122.1,6697.77,-3132.64,7394.16,1,-25.0662,7394.16
0.196,6,6,1060.36,-314.017,1105.88,0,-16.4962,1105.88,-6,6,1061.7,405.826,1136.62,0,20.9189,1136.62,-6,-6,1060.36,314.017,1105.88,0,16.4962,1105.88,6,-6,1061.7,-405.826,1136.62,0,-20.9189,1136.62,6,8,-849.166,1347.66,1592.88,0,-57.7849,1592.88,-6,4,-803.161,-1312.55,1538.78,0,58.5371,1538.78,-6,-8,-849.166,-1347.66,1592.88,0,57.7849,1592.88,6,-4,-803.161,1312.55,1538.78,0,-58.5371,1538.78,6,7,6496.25,-3327.13,7298.7,1,-27.1198,7298.7,-6,5,6522.23,3330.35,7323.3,1,27.0496,7323.3,-6,-7,6496.25,3327.13,7298.7,1,27.1198,7298.7,6,-5,6522.23,-3330.35,7323.3,1,-27.0496,7323.3,6,7,6496.25,-3327.13,7298.7,1,-27.1198,7298.7,-6,4,-803.161,-1312.55,1538.78,0,58.5371,1538.78,-6,-8,-849.166,-1347.66,1592.88,0,57.7849,1592.88,6,-5,6522.23,-3330.35,7323.3,1,-27.0496,7323.3,6,8,-849.166,1347.66,1592.88,0,-57.7849,1592.88,-6,5,6522.23,3330.35,7323.3,1,27.0496,7323.3,-6,-7,6496.25,3327.13,7298.7,1,27.1198,7298.7,6,-4,-803.161,1312.55,1538.78,0,-58.5371,1538.78,6,7,6496.25,-3327.13,7298.7,1,-27.1198,7298.7,-6,5,6522.23,3330.35,7323.3,1,27.0496,7323.3,-6,-7,6496.25,3327.13,7298.7,1,27.1198,7298.7,6,-5,6522.23,-3330.35,7323.3,1,-27.0496,7323.3,6,7,6496.25,-3327.13,7298.7,1,-27.1198,7298.7,-6,5,6522.23,3330.35,7323.3,1,27.0496,7323.3,-6,-7,6496.25,3327.13,7298.7,1,27.1198,7298.7,6,-5,6522.23,-3330.35,7323.3,1,-27.0496,7323.3,6,7,6,7.176,1060.36,-314.017,-16.4962,1105.88,6496.25,-3327.13,7298.7,1,-27.1198,7298.7,-6,5,-6,4.824,1061.7,405.826,20.9189,1136.62,6522.23,3330.35,7323.3,1,27.0496,7323.3,-6,-7,-6,-7.176,1060.36,314.017,16.4962,1105.88,6496.25,3327.13,7298.7,1,27.1198,7298.7,6,-5,6,-4.824,1061.7,-405.826,-20.9189,1136.62,6522.23,-3330.35,7323.3,1,-27.0496,7323.3
0.198,6,6,1086.16,-383.97,1152.04,0,-19.469,1152.04,-6,6,1083.24,420.39,1161.95,0,21.2105,1161.95,-6,-6,1086.16,383.97,1152.04,0,19.469,1152.04,6,-6,1083.24,-420.39,1161.95,0,-21.2105,1161.95,6,8,-903.631,1474.36,1729.24,0,-58.496,1729.24,-6,4,-861.519,-1424.16,1664.47,0,58.829,1664.47,-6,-8,-903.631,-1474.36,1729.24,0,58.496,1729.24,6,-4,-861.519,1424.16,1664.47,0,-58.829,1664.47,6,7,6335.19,-3479.81,7227.98,1,-28.7793,7227.98,-6,5,6370.89,3509.28,7273.47,1,28.8473,7273.47,-6,-7,6335.19,3479.81,7227.98,1,28.7793,7227.98,6,-5,6370.89,-3509.28,7273.47,1,-28.8473,7273.47,6,7,6335.19,-3479.81,7227.98,1,-28.7793,7227.98,-6,4,-861.519,-1424.16,1664.47,0,58.829,1664.47,-6,-8,-903.631,-1474.36,1729.24,0,58.496,1729.24,6,-5,6370.89,-3509.28,7273.47,1,-28.8473,7273.47,6,8,-903.631,1474.36,1729.24,0,-58.496,1729.24,-6,5,6370.89,3509.28,7273.47,1,28.8473,7273.47,-6,-7,6335.19,3479.81,7227.98,1,28.7793,7227.98,6,-4,-861.519,1424.16,1664.47,0,-58.829,1664.47,6,7,6335.19,-3479.81,7227.98,1,-28.7793,7227.98,-6,5,6370.89,3509.28,7273.47,1,28.8473,7273.47,-6,-7,6335.19,3479.81,7227.98,1,28.7793,7227.98,6,-5,6370.89,-3509.28,7273.47,1,-28.8473,7273.47,6,7,6335.19,-3479.81,7227.98,1,-28.7793,7227.98,-6,5,6370.89,3509.28,7273.47,1,28.8473,7273.47,-6,-7,6335.19,3479.81,7227.98,1,28.7793,7227.98,6,-5,6370.89,-3509.28,7273.47,1,-28.8473,7273.47,6,7,6,7.188,1086.16,-383.97,-19.469,1152.04,6335.19,-3479.81,7227.98,1,-28.7793,7227.98,-6,5,-6,4.812,1083.24,420.39,21.2105,1161.95,6370.89,3509.28,7273.47,1,28.8473,7273.47,-6,-7,-6,-7.188,1086.16,383.97,19.469,1152.04,6335.19,3479.81,7227.98,1,28.7793,7227.98,6,-5,6,-4.812,1083.24,-420.39,-21.2105,1161.95,6370.89,-3509.28,7273.47,1,-28.8473,7273.47
0.2,6,6,1105.67,-433.867,1187.75,0,-21.4251,1187.75,-6,6,1137.24,465.909,1228.98,0,22.2781,1228.98,-6,-6,1105.67,433.867,1187.75,0,21.4251,1187.75,6,-6,1137.24,-465.909,1228.98,0,-22.2781,1228.98,6,8,-939.402,1615.76,1869,0,-59.8263,1869,-6,4,-902.39,-1582.2,1821.45,0,60.3023,1821.45,-6,-8,-939.402,-1615.76,1869,0,59.8263,1869,6,-4,-902.39,1582.2,1821.45,0,-60.3023,1821.45,6,7,6212.19,-3688.73,7224.82,1,-30.7014,7224.82,-6,5,6238.28,3717.3,7261.85,1,30.7901,7261.85,-6,-7,6212.19,3688.73,7224.82,1,30.7014,7224.82,6,-5,6238.28,-3717.3,7261.85,1,-30.7901,7261.85,6,7,6212.19,-3688.73,7224.82,1,-30.7014,7224.82,-6,4,-902.39,-1582.2,1821.45,0,60.3023,1821.45,-6,-8,-939.402,-1615.76,1869,0,59.8263,1869,6,-5,6238.28,-3717.3,7261.85,1,-30.7901,7261.85,6,8,-939.402,1615.76,1869,0,-59.8263,1869,-6,5,6238.28,3717.3,7261.85,1,30.7901,7261.85,-6,-7,6212.19,3688.73,7224.82,1,30.7014,7224.82,6,-4,-902.39,1582.2,1821.45,0,-60.3023,1821.45,6,7,6212.19,-3688.73,7224.82,1,-30.7014,7224.82,-6,5,6238.28,3717.3,7261.85,1,30.7901,7261.85,-6,-7,6212.19,3688.73,7224.82,1,30.7014,7224.82,6,-5,6238.28,-3717.3,7261.85,1,-30.7901,7261.85,6,7,6212.19,-3688.73,7224.82,1,-30.7014,7224.82,-6,5,6238.28,3717.3,7261.85,1,30.7901,7261.85,-6,-7,6212.19,3688.73,7224.82,1,30.7014,7224.82,6,-5,6238.28,-3717.3,7261.85,1,-30.7901,7261.85,6,7,6,7.2,1105.67,-433.867,-21.4251,1187.75,6212.19,-3688.73,7224.82,1,-30.7014,7224.82,-6,5,-6,4.8,1137.24,465.909,22.2781,1228.98,6238.28,3717.3,7261.85,1,30.7901,7261.85,-6,-7,-6,-7.2,1105.67,433.867,21.4251,1187.75,6212.19,3688.73,7224.82,1,30.7014,7224.82,6,-5,6,-4.8,1137.24,-465.909,-22.2781,1228.98,6238.28,-3717.3,7261.85,1,-30.7901,7261.85
0.202,6,6,1144.62,-466.141,1235.9,0,-22.1583,1235.9,-6,6,1120.01,550.116,1247.81,0,26.159,1247.81,-6,-6,1144.62,466.141,1235.9,0,22.1583,1235.9,6,-6,1120.01,-550.116,1247.81,0,-26.159,1247.81,6,8,-967.177,1691.27,1948.29,0,-60.2363,1948.29,-6,4,-882.471,-1722.24,1935.16,0,62.8695,1935.16,-6,-8,-967.177,-1691.27,1948.29,0,60.2363,1948.29,6,-4,-882.471,1722.24,1935.16,0,-62.8695,1935.16,6,7,5954.04,-3843.87,7087.02,1,-32.8459,7087.02,-6,5,5996.19,3876.11,7139.93,1,32.8798,7139.93,-6,-7,5954.04,3843.87,7087.02,1,32.8459,7087.02,6,-5,5996.19,-3876.11,7139.93,1,-32.8798,7139.93,6,7,5954.04,-3843.87,7087.02,1,-32.8459,7087.02,-6,4,-882.471,-1722.24,1935.16,0,62.8695,1935.16,-6,-8,-967.177,-1691.27,1948.29,0,60.2363,1948.29,6,-5,5996.19,-3876.11,7139.93,1,-32.8798,7139.93,6,8,-967.177,1691.27,1948.29,0,-60.2363,1948.29,-6,5,5996.19,3876.11,7139.93,1,32.8798,7139.93,-6,-7,5954.04,3843.87,7087.02,1,32.8459,7087.02,6,-4,-882.471,1722.24,1935.16,0,-62.8695,1935.16,6,7,5954.04,-3843.87,7087.02,1,-32.8459,7087.02,-6,5,5996.19,3876.11,7139.93,1,32.8798,7139.93,-6,-7,5954.04,3843.87,7087.02,1,32.8459,7087.02,6,-5,5996.19,-3876.11,7139.93,1,-32.8798,7139.93,6,7,5954.04,-3843.87,7087.02,1,-32.8459,7087.02,-6,5,5996.19,3876.11,7139.93,1,32.8798,7139.93,-6,-7,5954.04,3843.87,7087.02,1,32.8459,7087.02,6,-5,5996.19,-3876.11,7139.93,1,-32.8798,7139.93,6,7,6,7.212,1144.62,-466.141,-22.1583,1235.9,5954.04,-3843.87,7087.02,1,-32.8459,7087.02,-6,5,-6,4.788,1120.01,550.116,26.159,1247.81,5996.19,3876.11,7139.93,1,32.8798,7139.93,-6,-7,-6,-7.212,1144.62,466.141,22.1583,1235.9,5954.04,3843.87,7087.02,1,32.8459,7087.02,6,-5,6,-4.788,1120.01,-550.116,-26.159,1247.81,5996.19,-3876.11,7139.93,1,-32.8798,7139.93
0.204,6,6,1146.37,-539.675,1267.05,0,-25.2096,1267.05,-6,6,1220.5,597.046,1358.71,0,26.067,1358.71,-6,-6,1146.37,539.675,1267.05,0,25.2096,1267.05,6,-6,1220.5,-597.046,1358.71,0,-26.067,1358.71,6,8,-964.639,1879.97,2113.01,0,-62.837,2113.01,-6,4,-938.69,-1775,2007.93,0,62.1283,2007.93,-6,-8,-964.639,-1879.97,2113.01,0,62.837,2113.01,6,-4,-938.69,1775,2007.93,0,-62.1283,2007.93,6,7,5838.3,-3970.2,7060.32,1,-34.2167,7060.32,-6,5,5798.49,3972.43,7028.71,1,34.4143,7028.71,-6,-7,5838.3,3970.2,7060.32,1,34.2167,7060.32,6,-5,5798.49,-3972.43,7028.71,1,-34.4143,7028.71,6,7,5838.3,-3970.2,7060.32,1,-34.2167,7060.32,-6,4,-938.69,-1775,2007.93,0,62.1283,2007.93,-6,-8,-964.639,-1879.97,2113.01,0,62.837,2113.01,6,-5,5798.49,-3972.43,7028.71,1,-34.4143,7028.71,6,8,-964.639,1879.97,2113.01,0,-62.837,2113.01,-6,5,5798.49,3972.43,7028.71,1,34.4143,7028.71,-6,-7,5838.3,3970.2,7060.32,1,34.2167,7060.32,6,-4,-938.69,1775,2007.93,0,-62.1283,2007.93,6,7,5838.3,-3970.2,7060.32,1,-34.2167,7060.32,-6,5,5798.49,3972.43,7028.71,1,34.4143,7028.71,-6,-7,5838.3,3970.2,7060.32,1,34.2167,7060.32,6,-5,5798.49,-3972.43,7028.71,1,-34.4143,7028.71,6,7,5838.3,-3970.2,7060.32,1,-34.2167,7060.32,-6,5,5798.49,3972.43,7028.71,1,34.4143,7028.71,-6,-7,5838.3,3970.2,7060.32,1,34.2167,7060.32,6,-5,5798.49,-3972.43,7028.71,1,-34.4143,7028.71,6,7,6,7.224,1146.37,-539.675,-25.2096,1267.05,5838.3,-3970.2,7060.32,1,-34.2167,7060.32,-6,5,-6,4.776,1220.5,597.046,26.067,1358.71,5798.49,3972.43,7028.71,1,34.4143,7028.71,-6,-7,-6,-7.224,1146.37,539.675,25.2096,1267.05,5838.3,3970.2,7060.32,1,34.2167,7060.32,6,-5,6,-4.776,1220.5,-597.046,-26.067,1358.71,5798.49,-3972.43,7028.71,1,-34.4143,7028.71
0.206,6,6,1212.74,-543.465,1328.95,0,-24.1385,1328.95,-6,6,1217.8,641.193,1376.29,0,27.7676,1376.29,-6,-6,1212.74,543.465,1328.95,0,24.1385,1328.95,6,-6,1217.8,-641.193,1376.29,0,-27.7676,1376.29,6,8,-956.877,1952.01,2173.92,0,-63.8858,2173.92,-6,4,-925.609,-1899.61,2113.12,0,64.0218,2113.12,-6,-8,-956.877,-1952.01,2173.92,0,63.8858,2173.92,6,-4,-925.609,1899.61,2113.12,0,-64.0218,2113.12,6,7,5588.72,-4125.34,6946.39,1,-36.4331,6946.39,-6,5,5595.93,4153.16,6968.73,1,36.5819,6968.73,-6,-7,5588.72,4125.34,6946.39,1,36.4331,6946.39,6,-5,5595.93,-4153.16,6968.73,1,-36.5819,6968.73,6,7,5588.72,-4125.34,6946.39,1,-36.4331,6946.39,-6,4,-925.609,-1899.61,2113.12,0,64.0218,2113.12,-6,-8,-956.877,-1952.01,2173.92,0,63.8858,2173.92,6,-5,5595.93,-4153.16,6968.73,1,-36.5819,6968.73,6,8,-956.877,1952.01,2173.92,0,-63.8858,2173.92,-6,5,5595.93,4153.16,6968.73,1,36.5819,6968.73,-6,-7,5588.72,4125.34,6946.39,1,36.4331,6946.39,6,-4,-925.609,1899.61,2113.12,0,-64.0218,2113.12,6,7,5588.72,-4125.34,6946.39,1,-36.4331,6946.39,-6,5,5595.93,4153.16,6968.73,1,36.5819,6968.73,-6,-7,5588.72,4125.34,6946.39,1,36.4331,6946.39,6,-5,5595.93,-4153.16,6968.73,1,-36.5819,6968.73,6,7,5588.72,-4125.34,6946.39,1,-36.4331,6946.39,-6,5,5595.93,4153.16,6968.73,1,36.5819,6968.73,-6,-7,5588.72,4125.34,6946.39,1,36.4331,6946.39,6,-5,5595.93,-4153.16,6968.73,1,-36.5819,6968.73,6,7,6,7.236,1212.74,-543.465,-24.1385,1328.95,5588.72,-4125.34,6946.39,1,-36.4331,6946.39,-6,5,-6,4.764,1217.8,641.193,27.7676,1376.29,5595.93,4153.16,6968.73,1,36.5819,6968.73,-6,-7,-6,-7.236,1212.74,543.465,24.1385,1328.95,5588.72,4125.34,6946.39,1,36.4331,6946.39,6,-5,6,-4.764,1217.8,-641.193,-27.7676,1376.29,5595.93,-4153.16,6968.73,1,-36.5819,6968.73
0.208,6,6,1251.02,-648.725,1409.22,0,-27.4092,1409.22,-6,6,1241.45,700.424,1425.41,0,29.4316,1425.41,-6,-6,1251.02,648.725,1409.22,0,27.4092,1409.22,6,-6,1241.45,-700.424,1425.41,0,-29.4316,1425.41,6,8,-953.419,2079.33,2287.49,0,-65.3675,2287.49,-6,4,-907.621,-2034.54,2227.81,0,65.958,2227.81,-6,-8,-953.419,-2079.33,2287.49,0,65.3675,2287.49,6,-4,-907.621,2034.54,2227.81,0,-65.958,2227.81,6,7,5406.44,-4272.64,6890.94,1,-38.3189,6890.94,-6,5,5405.79,4304.55,6910.26,1,38.5298,6910.26,-6,-7,5406.44,4272.64,6890.94,1,38.3189,6890.94,6,-5,5405.79,-4304.55,6910.26,1,-38.5298,6910.26,6,7,5406.44,-4272.64,6890.94,1,-38.3189,6890.94,-6,4,-907.621,-2034.54,2227.81,0,65.958,2227.81,-6,-8,-953.419,-2079.33,2287.49,0,65.3675,2287.49,6,-5,5405.79,-4304.55,6910.26,1,-38.5298,6910.26,6,8,-953.419,2079.33,2287.49,0,-65.3675,2287.49,-6,5,5405.79,4304.55,6910.26,1,38.5298,6910.26,-6,-7,5406.44,4272.64,6890.94,1,38.3189,6890.94,6,-4,-907.621,2034.54,2227.81,0,-65.958,2227.81,6,7,5406.44,-4272.64,6890.94,1,-38.3189,6890.94,-6,5,5405.79,4304.55,6910.26,1,38.5298,6910.26,-6,-7,5406.44,4272.64,6890.94,1,38.3189,6890.94,6,-5,5405.79,-4304.55,6910.26,1,-38.5298,6910.26,6,7,5406.44,-4272.64,6890.94,1,-38.3189,6890.94,-6,5,5405.79,4304.55,6910.26,1,38.5298,6910.26,-6,-7,5406.44,4272.64,6890.94,1,38.3189,6890.94,6,-5,5405.79,-4304.55,6910.26,1,-38.5298,6910.26,6,7,6,7.248,1251.02,-648.725,-27.4092,1409.22,5406.44,-4272.64,6890.94,1,-38.3189,6890.94,-6,5,-6,4.752,1241.45,700.424,29.4316,1425.41,5405.79,4304.55,6910.26,1,38.5298,6910.26,-6,-7,-6,-7.248,1251.02,648.725,27.4092,1409.22,5406.44,4272.64,6890.94,1,38.3189,6890.94,6,-5,6,-4.752,1241.45,-700.424,-29.4316,1425.41,5405.79,-4304.55,6910.26,1,-38.5298,6910.26
0.21,6,6,1323.85,-735.558,1514.47,0,-29.0575,1514.47,-6,6,1280.28,796.916,1508.05,0,31.9003,1508.05,-6,-6,1323.85,735.558,1514.47,0,29.0575,1514.47,6,-6,1280.28,-796.916,1508.05,0,-31.9003,1508.05,6,8,-960.059,2188.42,2389.75,0,-66.313,2389.75,-6,4,-1008.07,-2181.46,2403.11,0,65.1979,2403.11,-6,-8,-960.059,-2188.42,2389.75,0,66.313,2389.75,6,-4,-1008.07,2181.46,2403.11,0,-65.1979,2403.11,6,7,5189.04,-4423.18,6818.4,1,-40.4445,6818.4,-6,5,5216.72,4460.18,6863.48,1,40.5297,6863.48,-6,-7,5189.04,4423.18,6818.4,1,40.4445,6818.4,6,-5,5216.72,-4460.18,6863.48,1,-40.5297,6863.48,6,7,5189.04,-4423.18,6818.4,1,-40.4445,6818.4,-6,4,-1008.07,-2181.46,2403.11,0,65.1979,2403.11,-6,-8,-960.059,-2188.42,2389.75,0,66.313,2389.75,6,-5,5216.72,-4460.18,6863.48,1,-40.5297,6863.48,6,8,-960.059,2188.42,2389.75,0,-66.313,2389.75,-6,5,5216.72,4460.18,6863.48,1,40.5297,6863.48,-6,-7,5189.04,4423.18,6818.4,1,40.4445,6818.4,6,-4,-1008.07,2181.46,2403.11,0,-65.1979,2403.11,6,7,5189.04,-4423.18,6818.4,1,-40.4445,6818.4,-6,5,5216.72,4460.18,6863.48,1,40.5297,6863.48,-6,-7,5189.04,4423.18,6818.4,1,40.4445,6818.4,6,-5,5216.72,-4460.18,6863.48,1,-40.5297,6863.48,6,7,5189.04,-4423.18,6818.4,1,-40.4445,6818.4,-6,5,5216.72,4460.18,6863.48,1,40.5297,6863.48,-6,-7,5189.04,4423.18,6818.4,1,40.4445,6818.4,6,-5,5216.72,-4460.18,6863.48,1,-40.5297,6863.48,6,7,6,7.26,1323.85,-735.558,-29.0575,1514.47,5189.04,-4423.18,6818.4,1,-40.4445,6818.4,-6,5,-6,4.74,1280.28,796.916,31.9003,1508.05,5216.72,4460.18,6863.48,1,40.5297,6863.48,-6,-7,-6,-7.26,1323.85,735.558,29.0575,1514.47,5189.04,4423.18,6818.4,1,40.4445,6818.4,6,-5,6,-4.74,1280.28,-796.916,-31.9003,1508.05,5216.72,-4460.18,6863.48,1,-40.5297,6863.48
0.212,6,6,1308.15,-786.558,1526.41,0,-31.0174,1526.41,-6,6,1274.89,860.04,1537.86,0,34.0036,1537.86,-6,-6,1308.15,786.558,1526.41,0,31.0174,1526.41,6,-6,1274.89,-860.04,1537.86,0,-34.0036,1537.86,6,8,-931.324,2289.37,2471.55,0,-67.8633,2471.55,-6,4,-939.053,-2226.22,2416.17,0,67.1293,2416.17,-6,-8,-931.324,-2289.37,2471.55,0,67.8633,2471.55,6,-4,-939.053,2226.22,2416.17,0,-67.1293,2416.17,6,7,4987.42,-4540.7,6744.8,1,-42.3157,6744.8,-6,5,5010.73,4592.4,6796.88,1,42.5056,6796.88,-6,-7,4987.42,4540.7,6744.8,1,42.3157,6744.8,6,-5,5010.73,-4592.4,6796.88,1,-42.5056,6796.88,6,7,4987.42,-4540.7,6744.8,1,-42.3157,6744.8,-6,4,-939.053,-2226.22,2416.17,0,67.1293,2416.17,-6,-8,-931.324,-2289.37,2471.55,0,67.8633,2471.55,6,-5,5010.73,-4592.4,6796.88,1,-42.5056,6796.88,6,8,-931.324,2289.37,2471.55,0,-67.8633,2471.55,-6,5,5010.73,4592.4,6796.88,1,42.5056,6796.88,-6,-7,4987.42,4540.7,6744.8,1,42.3157,6744.8,6,-4,-939.053,2226.22,2416.17,0,-67.1293,2416.17,6,7,4987.42,-4540.7,6744.8,1,-42.3157,6744.8,-6,5,5010.73,4592.4,6796.88,1,42.5056,6796.88,-6,-7,4987.42,4540.7,6744.8,1,42.3157,6744.8,6,-5,5010.73,-4592.4,6796.88,1,-42.5056,6796.88,6,7,4987.42,-4540.7,6744.8,1,-42.3157,6744.8,-6,5,5010.73,4592.4,6796.88,1,42.5056,6796.88,-6,-7,4987.42,4540.7,6744.8,1,42.3157,6744.8,6,-5,5010.73,-4592.4,6796.88,1,-42.5056,6796.88,6,7,6,7.272,1308.15,-786.558,-31.0174,1526.41,4987.42,-4540.7,6744.8,1,-42.3157,6744.8,-6,5,-6,4.728,1274.89,860.04,34.0036,1537.86,5010.73,4592.4,6796.88,1,42.5056,6796.88,-6,-7,-6,-7.272,1308.15,786.558,31.0174,1526.41,4987.42,4540.7,6744.8,1,42.3157,6744.8,6,-5,6,-4.728,1274.89,-860.04,-34.0036,1537.86,5010.73,-4592.4,6796.88,1,-42.5056,6796.88
0.214,6,6,1301.88,-905.585,1585.87,0,-34.8224,1585.87,-6,6,1227.98,926.015,1538,0,37.0197,1538,-6,-6,1301.88,905.585,1585.87,0,34.8224,1585.87,6,-6,1227.98,-926.015,1538,0,-37.0197,1538,6,8,-934.401,2471,2641.77,0,-69.2861,2641.77,-6,4,-958.18,-2366.16,2552.81,0,67.9545,2552.81,-6,-8,-934.401,-2471,2641.77,0,69.2861,2641.77,6,-4,-958.18,2366.16,2552.81,0,-67.9545,2552.81,6,7,4771.94,-4669.32,6676.37,1,-44.3773,6676.37,-6,5,4793.86,4702.62,6715.33,1,44.4495,6715.33,-6,-7,4771.94,4669.32,6676.37,1,44.3773,6676.37,6,-5,4793.86,-4702.62,6715.33,1,-44.4495,6715.33,6,7,4771.94,-4669.32,6676.37,1,-44.3773,6676.37,-6,4,-958.18,-2366.16,2552.81,0,67.9545,2552.81,-6,-8,-934.401,-2471,2641.77,0,69.2861,2641.77,6,-5,4793.86,-4702.62,6715.33,1,-44.4495,6715.33,6,8,-934.401,2471,2641.77,0,-69.2861,2641.77,-6,5,4793.86,4702.62,6715.33,1,44.4495,6715.33,-6,-7,4771.94,4669.32,6676.37,1,44.3773,6676.37,6,-4,-958.18,2366.16,2552.81,0,-67.9545,2552.81,6,7,4771.94,-4669.32,6676.37,1,-44.3773,6676.37,-6,5,4793.86,4702.62,6715.33,1,44.4495,6715.33,-6,-7,4771.94,4669.32,6676.37,1,44.3773,6676.37,6,-5,4793.86,-4702.62,6715.33,1,-44.4495,6715.33,6,7,4771.94,-4669.32,6676.37,1,-44.3773,6676.37,-6,5,4793.86,4702.62,6715.33,1,44.4495,6715.33,-6,-7,4771.94,4669.32,6676.37,1,44.3773,6676.37,6,-5,4793.86,-4702.62,6715.33,1,-44.4495,6715.33,6,7,6,7.284,1301.88,-905.585,-34.8224,1585.87,4771.94,-4669.32,6676.37,1,-44.3773,6676.37,-6,5,-6,4.716,1227.98,926.015,37.0197,1538,4793.86,4702.62,6715.33,1,44.4495,6715.33,-6,-7,-6,-7.284,1301.88,905.585,34.8224,1585.87,4771.94,4669.32,6676.37,1,44.3773,6676.37,6,-5,6,-4.716,1227.98,-926.015,-37.0197,1538,4793.86,-4702.62,6715.33,1,-44.4495,6715.33
0.216,6,6,1344.84,-1000.81,1676.37,0,-36.6561,1676.37,-6,6,1282.13,1017.9,1637.06,0,38.4467,1637.06,-6,-6,1344.84,1000.81,1676.37,0,36.6561,1676.37,6,-6,1282.13,-1017.9,1637.06,0,-38.4467,1637.06,6,8,-879.594,2587.08,2732.52,0,-71.2223,2732.52,-6,4,-871.047,-2506.02,2653.08,0,70.8335,2653.08,-6,-8,-879.594,-2587.08,2732.52,0,71.2223,2732.52,6,-4,-871.047,2506.02,2653.08,0,-70.8335,2653.08,6,7,4572.92,-4783.58,6617.73,1,-46.2898,6617.73,-6,5,4579.45,4797.68,6632.43,1,46.3332,6632.43,-6,-7,4572.92,4783.58,6617.73,1,46.2898,6617.73,6,-5,4579.45,-4797.68,6632.43,1,-46.3332,6632.43,6,7,4572.92,-4783.58,6617.73,1,-46.2898,6617.73,-6,4,-871.047,-2506.02,2653.08,0,70.8335,2653.08,-6,-8,-879.594,-2587.08,2732.52,0,71.2223,2732.52,6,-5,4579.45,-4797.68,6632.43,1,-46.3332,6632.43,6,8,-879.594,2587.08,2732.52,0,-71.2223,2732.52,-6,5,4579.45,4797.68,6632.43,1,46.3332,6632.43,-6,-7,4572.92,4783.58,6617.73,1,46.2898,6617.73,6,-4,-871.047,2506.02,2653.08,0,-70.8335,2653.08,6,7,4572.92,-4783.58,6617.73,1,-46.2898,6617.73,-6,5,4579.45,4797.68,6632.43,1,46.3332,6632.43,-6,-7,4572.92,4783.58,6617.73,1,46.2898,6617.73,6,-5,4579.45,-4797.68,6632.43,1,-46.3332,6632.43,6,7,4572.92,-4783.58,6617.73,1,-46.2898,6617.73,-6,5,4579.45,4797.68,6632.43,1,46.3332,6632.43,-6,-7,4572.92,4783.58,6617.73,1,46.2898,6617.73,6,-5,4579.45,-4797.68,6632.43,1,-46.3332,6632.43,6,7,6,7.296,1344.84,-1000.81,-36.6561,1676.37,4572.92,-4783.58,6617.73,1,-46.2898,6617.73,-6,5,-6,4.704,1282.13,1017.9,38.4467,1637.06,4579.45,4797.68,6632.43,1,46.3332,6632.43,-6,-7,-6,-7.296,1344.84,1000.81,36.6561,1676.37,4572.92,4783.58,6617.73,1,46.2898,6617.73,6,-5,6,-4.704,1282.13,-1017.9,-38.4467,1637.06,4579.45,-4797.68,6632.43,1,-46.3332,6632.43
0.218,6,6,1330.8,-1065.27,1704.65,0,-38.6763,1704.65,-6,6,1284.34,1034.6,1649.22,0,38.8533,1649.22,-6,-6,1330.8,1065.27,1704.65,0,38.6763,1704.65,6,-6,1284.34,-1034.6,1649.22,0,-38.8533,1649.22,6,8,-789.49,2729.4,2841.29,0,-73.8673,2841.29,-6,4,-752.912,-2632.78,2738.32,0,74.0407,2738.32,-6,-8,-789.49,-2729.4,2841.29,0,73.8673,2841.29,6,-4,-752.912,2632.78,2738.32,0,-74.0407,2738.32,6,7,4317.97,-4871.82,6509.95,1,-48.449,6509.95,-6,5,4329.69,4931.8,6562.68,1,48.7197,6562.68,-6,-7,4317.97,4871.82,6509.95,1,48.449,6509.95,6,-5,4329.69,-4931.8,6562.68,1,-48.7197,6562.68,6,7,4317.97,-4871.82,6509.95,1,-48.449,6509.95,-6,4,-752.912,-2632.78,2738.32,0,74.0407,2738.32,-6,-8,-789.49,-2729.4,2841.29,0,73.8673,2841.29,6,-5,4329.69,-4931.8,6562.68,1,-48.7197,6562.68,6,8,-789.49,2729.4,2841.29,0,-73.8673,2841.29,-6,5,4329.69,4931.8,6562.68,1,48.7197,6562.68,-6,-7,4317.97,4871.82,6509.95,1,48.449,6509.95,6,-4,-752.912,2632.78,2738.32,0,-74.0407,2738.32,6,7,4317.97,-4871.82,6509.95,1,-48.449,6509.95,-6,5,4329.69,4931.8,6562.68,1,48.7197,6562.68,-6,-7,4317.97,4871.82,6509.95,1,48.449,6509.95,6,-5,4329.69,-4931.8,6562.68,1,-48.7197,6562.68,6,7,4317.97,-4871.82,6509.95,1,-48.449,6509.95,-6,5,4329.69,4931.8,6562.68,1,48.7197,6562.68,-6,-7,4317.97,4871.82,6509.95,1,48.449,6509.95,6,-5,4329.69,-4931.8,6562.68,1,-48.7197,6562.68,6,7,6,7.308,1330.8,-1065.27,-38.6763,1704.65,4317.97,-4871.82,6509.95,1,-48.449,6509.95,-6,5,-6,4.692,1284.34,1034.6,38.8533,1649.22,4329.69,4931.8,6562.68,1,48.7197,6562.68,-6,-7,-6,-7.308,1330.8,1065.27,38.6763,1704.65,4317.97,4871.82,6509.95,1,48.449,6509.95,6,-5,6,-4.692,1284.34,-1034.6,-38.8533,1649.22,4329.69,-4931.8,6562.68,1,-48.7197,6562.68
0.22,6,6,1290.84,-1146.43,1726.43,0,-41.6092,1726.43,-6,6,1279.55,1102.95,1689.31,0,40.7607,1689.31,-6,-6,1290.84,1146.43,1726.43,0,41.6092,1726.43,6,-6,1279.55,-1102.95,1689.31,0,-40.7607,1689.31,6,8,-808.904,2928.32,3037.99,0,-74.558,3037.99,-6,4,-725.959,-2811.51,2903.73,0,75.5219,2903.73,-6,-8,-808.904,-2928.32,3037.99,0,74.558,3037.99,6,-4,-725.959,2811.51,2903.73,0,-75.5219,2903.73,6,7,4138.89,-4852.08,6377.54,1,-49.5354,6377.54,-6,5,4143.16,4906.32,6421.66,1,49.8204,6421.66,-6,-7,4138.89,4852.08,6377.54,1,49.5354,6377.54,6,-5,4143.16,-4906.32,6421.66,1,-49.8204,6421.66,6,7,4138.89,-4852.08,6377.54,1,-49.5354,6377.54,-6,4,-725.959,-2811.51,2903.73,0,75.5219,2903.73,-6,-8,-808.904,-2928.32,3037.99,0,74.558,3037.99,6,-5,4143.16,-4906.32,6421.66,1,-49.8204,6421.66,6,8,-808.904,2928.32,3037.99,0,-74.558,3037.99,-6,5,4143.16,4906.32,6421.66,1,49.8204,6421.66,-6,-7,4138.89,4852.08,6377.54,1,49.5354,6377.54,6,-4,-725.959,2811.51,2903.73,0,-75.5219,2903.73,6,7,4138.89,-4852.08,6377.54,1,-49.5354,6377.54,-6,5,4143.16,4906.32,6421.66,1,49.8204,6421.66,-6,-7,4138.89,4852.08,6377.54,1,49.5354,6377.54,6,-5,4143.16,-4906.32,6421.66,1,-49.8204,6421.66,6,7,4138.89,-4852.08,6377.54,1,-49.5354,6377.54,-6,5,4143.16,4906.32,6421.66,1,49.8204,6421.66,-6,-7,4138.89,4852.08,6377.54,1,49.5354,6377.54,6,-5,4143.16,-4906.32,6421.66,1,-49.8204,6421.66,6,7,6,7.32,1290.84,-1146.43,-41.6092,1726.43,4138.89,-4852.08,6377.54,1,-49.5354,6377.54,-6,5,-6,4.68,1279.55,1102.95,40.7607,1689.31,4143.16,4906.32,6421.66,1,49.8204,6421.66,-6,-7,-6,-7.32,1290.84,1146.43,41.6092,1726.43,4138.89,4852.08,6377.54,1,49.5354,6377.54,6,-5,6,-4.68,1279.55,-1102.95,-40.7607,1689.31,4143.16,-4906.32,6421.66,1,-49.8204,6421.66
0.222,6,6,1269.78,-1146.06,1710.49,0,-42.0684,1710.49,-6,6,1244,1063.61,1636.71,0,40.5303,1636.71,-6,-6,1269.78,1146.06,1710.49,0,42.0684,1710.49,6,-6,1244,-1063.61,1636.71,0,-40.5303,1636.71,6,8,-706.363,3050.45,3131.17,0,-76.9624,3131.17,-6,4,-614.665,-2912.35,2976.51,0,78.0824,2976.51,-6,-8,-706.363,-3050.45,3131.17,0,76.9624,3131.17,6,-4,-614.665,2912.35,2976.51,0,-78.0824,2976.51,6,7,3933.79,-4921.56,6300.51,1,-51.3648,6300.51,-6,5,3956.31,4979.06,6359.52,1,51.5297,6359.52,-6,-7,3933.79,4921.56,6300.51,1,51.3648,6300.51,6,-5,3956.31,-4979.06,6359.52,1,-51.5297,6359.52,6,7,3933.79,-4921.56,6300.51,1,-51.3648,6300.51,-6,4,-614.665,-2912.35,2976.51,0,78.0824,2976.51,-6,-8,-706.363,-3050.45,3131.17,0,76.9624,3131.17,6,-5,3956.31,-4979.06,6359.52,1,-51.5297,6359.52,6,8,-706.363,3050.45,3131.17,0,-76.9624,3131.17,-6,5,3956.31,4979.06,6359.52,1,51.5297,6359.52,-6,-7,3933.79,4921.56,6300.51,1,51.3648,6300.51,6,-4,-614.665,2912.35,2976.51,0,-78.0824,2976.51,6,7,3933.79,-4921.56,6300.51,1,-51.3648,6300.51,-6,5,3956.31,4979.06,6359.52,1,51.5297,6359.52,-6,-7,3933.79,4921.56,6300.51,1,51.3648,6300.51,6,-5,3956.31,-4979.06,6359.52,1,-51.5297,6359.52,6,7,3933.79,-4921.56,6300.51,1,-51.3648,6300.51,-6,5,3956.31,4979.06,6359.52,1,51.5297,6359.52,-6,-7,3933.79,4921.56,6300.51,1,51.3648,6300.51,6,-5,3956.31,-4979.06,6359.52,1,-51.5297,6359.52,6,7,6,7.332,1269.78,-1146.06,-42.0684,1710.49,3933.79,-4921.56,6300.51,1,-51.3648,6300.51,-6,5,-6,4.668,1244,1063.61,40.5303,1636.71,3956.31,4979.06,6359.52,1,51.5297,6359.52,-6,-7,-6,-7.332,1269.78,1146.06,42.0684,1710.49,3933.79,4921.56,6300.51,1,51.3648,6300.51,6,-5,6,-4.668,1244,-1063.61,-40.5303,1636.71,3956.31,-4979.06,6359.52,1,-51.5297,6359.52
0.224,6,6,1231.32,-1189.25,1711.86,0,-44.0044,1711.86,-6,6,1248.38,1125.29,1680.69,0,42.0316,1680.69,-6,-6,1231.32,1189.25,1711.86,0,44.0044,1711.86,6,-6,1248.38,-1125.29,1680.69,0,-42.0316,1680.69,6,8,-623.12,3217.13,3276.92,0,-79.0382,3276.92,-6,4,-510.082,-3098.92,3140.62,0,80.6529,3140.62,-6,-8,-623.12,-3217.13,3276.92,0,79.0382,3276.92,6,-4,-510.082,3098.92,3140.62,0,-80.6529,3140.62,6,7,3717.63,-4956.99,6196.17,1,-53.131,6196.17,-6,5,3719.57,5000.85,6232.47,1,53.3586,6232.47,-6,-7,3717.63,4956.99,6196.17,1,53.131,6196.17,6,-5,3719.57,-5000.85,6232.47,1,-53.3586,6232.47,6,7,3717.63,-4956.99,6196.17,1,-53.131,6196.17,-6,4,-510.082,-3098.92,3140.62,0,80.6529,3140.62,-6,-8,-623.12,-3217.13,3276.92,0,79.0382,3276.92,6,-5,3719.57,-5000.85,6232.47,1,-53.3586,6232.47,6,8,-623.12,3217.13,3276.92,0,-79.0382,3276.92,-6,5,3719.57,5000.85,6232.47,1,53.3586,6232.47,-6,-7,3717.63,4956.99,6196.17,1,53.131,6196.17,6,-4,-510.082,3098.92,3140.62,0,-80.6529,3140.62,6,7,3717.63,-4956.99,6196.17,1,-53.131,6196.17,-6,5,3719.57,5000.85,6232.47,1,53.3586,6232.47,-6,-7,3717.63,4956.99,6196.17,1,53.131,6196.17,6,-5,3719.57,-5000.85,6232.47,1,-53.3586,6232.47,6,7,3717.63,-4956.99,6196.17,1,-53.131,6196.17,-6,5,3719.57,5000.85,6232.47,1,53.3586,6232.47,-6,-7,3717.63,4956.99,6196.17,1,53.131,6196.17,6,-5,3719.57,-5000.85,6232.47,1,-53.3586,6232.47,6,7,6,7.344,1231.32,-1189.25,-44.0044,1711.86,3717.63,-4956.99,6196.17,1,-53.131,6196.17,-6,5,-6,4.656,1248.38,1125.29,42.0316,1680.69,3719.57,5000.85,6232.47,1,53.3586,6232.47,-6,-7,-6,-7.344,1231.32,1189.25,44.0044,1711.86,3717.63,4956.99,6196.17,1,53.131,6196.17,6,-5,6,-4.656,1248.38,-1125.29,-42.0316,1680.69,3719.57,-5000.85,6232.47,1,-53.3586,6232.47
0.226,6,6,1181.16,-1193.98,1679.5,0,-45.3091,1679.5,-6,6,1268.79,1141.17,1706.48,0,41.9687,1706.48,-6,-6,1181.16,1193.98,1679.5,0,45.3091,1679.5,6,-6,1268.79,-1141.17,1706.48,0,-41.9687,1706.48,6,8,-541.474,3346.75,3390.27,0,-80.8097,3390.27,-3,5,-457.074,-386.703,598.712,0,40.2326,598.712,-6,-8,-541.474,-3346.75,3390.27,0,80.8097,3390.27,3,-5,-457.074,386.703,598.712,0,-40.2326,598.712,6,7,3580.14,-4975.93,6130.03,1,-54.2654,6130.03,-6,5,3544.56,5057.73,6176.12,1,54.9765,6176.12,-6,-7,3580.14,4975.93,6130.03,1,54.2654,6130.03,6,-5,3544.56,-5057.73,6176.12,1,-54.9765,6176.12,6,7,3580.14,-4975.93,6130.03,1,-54.2654,6130.03,-6,4,-451.793,-3257.6,3288.78,0,82.1041,3288.78,-6,-8,-541.474,-3346.75,3390.27,0,80.8097,3390.27,6,-5,3544.56,-5057.73,6176.12,1,-54.9765,6176.12,6,8,-541.474,3346.75,3390.27,0,-80.8097,3390.27,-6,5,3544.56,5057.73,6176.12,1,54.9765,6176.12,-6,-7,3580.14,4975.93,6130.03,1,54.2654,6130.03,6,-4,-451.793,3257.6,3288.78,0,-82.1041,3288.78,6,7,3580.14,-4975.93,6130.03,1,-54.2654,6130.03,-6,5,3544.56,5057.73,6176.12,1,54.9765,6176.12,-6,-7,3580.14,4975.93,6130.03,1,54.2654,6130.03,6,-5,3544.56,-5057.73,6176.12,1,-54.9765,6176.12,6,7,3580.14,-4975.93,6130.03,1,-54.2654,6130.03,-6,5,3544.56,5057.73,6176.12,1,54.9765,6176.12,-6,-7,3580.14,4975.93,6130.03,1,54.2654,6130.03,6,-5,3544.56,-5057.73,6176.12,1,-54.9765,6176.12,6,7,6,7.356,1181.16,-1193.98,-45.3091,1679.5,3580.14,-4975.93,6130.03,1,-54.2654,6130.03,-6,5,-6,4.644,1268.79,1141.17,41.9687,1706.48,3544.56,5057.73,6176.12,1,54.9765,6176.12,-6,-7,-6,-7.356,1181.16,1193.98,45.3091,1679.5,3580.14,4975.93,6130.03,1,54.2654,6130.03,6,-5,6,-4.644,1268.79,-1141.17,-41.9687,1706.48,3544.56,-5057.73,6176.12,1,-54.9765,6176.12
0.228,6,6,1141.84,-1226.21,1675.52,0,-47.0406,1675.52,-6,6,1217.92,1190.9,1703.4,0,44.3575,1703.4,-6,-6,1141.84,1226.21,1675.52,0,47.0406,1675.52,6,-6,1217.92,-1190.9,1703.4,0,-44.3575,1703.4,6,8,-463.399,3449.12,3480.11,0,-82.348,3480.11,-3,5,-443.414,-404.885,600.457,0,42.3994,600.457,-6,-8,-463.399,-3449.12,3480.11,0,82.348,3480.11,3,-5,-443.414,404.885,600.457,0,-42.3994,600.457,6,7,3325.49,-4993.4,5999.41,1,-56.3373,5999.41,-6,5,3305.49,5096.73,6074.78,1,57.0345,6074.78,-6,-7,3325.49,4993.4,5999.41,1,56.3373,5999.41,6,-5,3305.49,-5096.73,6074.78,1,-57.0345,6074.78,6,7,3325.49,-4993.4,5999.41,1,-56.3373,5999.41,-6,4,-323.251,-3420.09,3435.34,0,84.6007,3435.34,-6,-8,-463.399,-3449.12,3480.11,0,82.348,3480.11,6,-5,3305.49,-5096.73,6074.78,1,-57.0345,6074.78,6,8,-463.399,3449.12,3480.11,0,-82.348,3480.11,-6,5,3305.49,5096.73,6074.78,1,57.0345,6074.78,-6,-7,3325.49,4993.4,5999.41,1,56.3373,5999.41,6,-4,-323.251,3420.09,3435.34,0,-84.6007,3435.34,6,7,3325.49,-4993.4,5999.41,1,-56.3373,5999.41,-6,5,3305.49,5096.73,6074.78,1,57.0345,6074.78,-6,-7,3325.49,4993.4,5999.41,1,56.3373,5999.41,6,-5,3305.49,-5096.73,6074.78,1,-57.0345,6074.78,6,7,3325.49,-4993.4,5999.41,1,-56.3373,5999.41,-6,5,3305.49,5096.73,6074.78,1,57.0345,6074.78,-6,-7,3325.49,4993.4,5999.41,1,56.3373,5999.41,6,-5,3305.49,-5096.73,6074.78,1,-57.0345,6074.78,6,7,6,7.368,1141.84,-1226.21,-47.0406,1675.52,3325.49,-4993.4,5999.41,1,-56.3373,5999.41,-6,5,-6,4.632,1217.92,1190.9,44.3575,1703.4,3305.49,5096.73,6074.78,1,57.0345,6074.78,-6,-7,-6,-7.368,1141.84,1226.21,47.0406,1675.52,3325.49,4993.4,5999.41,1,56.3373,5999.41,6,-5,6,-4.632,1217.92,-1190.9,-44.3575,1703.4,3305.49,-5096.73,6074.78,1,-57.0345,6074.78
0.23,6,6,1117.03,-1257.93,1682.3,0,-48.3953,1682.3,-6,6,1220.27,1231.91,1733.97,0,45.2721,1733.97,-6,-6,1117.03,1257.93,1682.3,0,48.3953,1682.3,6,-6,1220.27,-1231.91,1733.97,0,-45.2721,1733.97,3,7,-433.322,417.539,601.754,0,-43.9373,601.754,-3,5,-432.31,-423.204,604.974,0,44.3902,604.974,-3,-7,-433.322,-417.539,601.754,0,43.9373,601.754,3,-5,-432.31,423.204,604.974,0,-44.3902,604.974,6,7,3150.64,-5047.12,5949.79,1,-58.0258,5949.79,-6,5,3059.19,5112.48,5957.86,1,59.1047,5957.86,-6,-7,3150.64,5047.12,5949.79,1,58.0258,5949.79,6,-5,3059.19,-5112.48,5957.86,1,-59.1047,5957.86,6,7,3150.64,-5047.12,5949.79,1,-58.0258,5949.79,-6,4,-230.396,-3590.91,3598.29,0,86.3289,3598.29,-6,-8,-399.004,-3589.37,3611.48,0,83.6569,3611.48,6,-5,3059.19,-5112.48,5957.86,1,-59.1047,5957.86,6,8,-399.004,3589.37,3611.48,0,-83.6569,3611.48,-6,5,3059.19,5112.48,5957.86,1,59.1047,5957.86,-6,-7,3150.64,5047.12,5949.79,1,58.0258,5949.79,6,-4,-230.396,3590.91,3598.29,0,-86.3289,3598.29,6,7,3150.64,-5047.12,5949.79,1,-58.0258,5949.79,-6,5,3059.19,5112.48,5957.86,1,59.1047,5957.86,-6,-7,3150.64,5047.12,5949.79,1,58.0258,5949.79,6,-5,3059.19,-5112.48,5957.86,1,-59.1047,5957.86,6,7,3150.64,-5047.12,5949.79,1,-58.0258,5949.79,-6,5,3059.19,5112.48,5957.86,1,59.1047,5957.86,-6,-7,3150.64,5047.12,5949.79,1,58.0258,5949.79,6,-5,3059.19,-5112.48,5957.86,1,-59.1047,5957.86,6,7,6,7.38,1117.03,-1257.93,-48.3953,1682.3,3150.64,-5047.12,5949.79,1,-58.0258,5949.79,-6,5,-6,4.62,1220.27,1231.91,45.2721,1733.97,3059.19,5112.48,5957.86,1,59.1047,5957.86,-6,-7,-6,-7.38,1117.03,1257.93,48.3953,1682.3,3150.64,5047.12,5949.79,1,58.0258,5949.79,6,-5,6,-4.62,1220.27,-1231.91,-45.2721,1733.97,3059.19,-5112.48,5957.86,1,-59.1047,5957.86
0.232,6,6,1067.19,-1268.35,1657.59,0,-49.9226,1657.59,-6,6,1199.21,1322.71,1785.41,0,47.8035,1785.41,-6,-6,1067.19,1268.35,1657.59,0,49.9226,1657.59,6,-6,1199.21,-1322.71,1785.41,0,-47.8035,1785.41,2,7,-423.792,245.679,489.855,0,-30.1016,489.855,-2,5,-422.245,-250.016,490.713,0,30.6302,490.713,-2,-7,-423.792,-245.679,489.855,0,30.1016,489.855,2,-5,-422.245,250.016,490.713,0,-30.6302,490.713,6,7,2936.48,-5072.33,5861.01,1,-59.9326,5861.01,-6,5,2857.85,5111.9,5856.52,1,60.7922,5856.52,-6,-7,2936.48,5072.33,5861.01,1,59.9326,5861.01,6,-5,2857.85,-5111.9,5856.52,1,-60.7922,5856.52,6,7,2936.48,-5072.33,5861.01,1,-59.9326,5861.01,-6,4,-119.909,-3729.66,3731.59,0,88.1586,3731.59,-6,-8,-264.18,-3695.21,3704.64,0,85.9107,3704.64,6,-5,2857.85,-5111.9,5856.52,1,-60.7922,5856.52,6,8,-264.18,3695.21,3704.64,0,-85.9107,3704.64,-6,5,2857.85,5111.9,5856.52,1,60.7922,5856.52,-6,-7,2936.48,5072.33,5861.01,1,59.9326,5861.01,6,-4,-119.909,3729.66,3731.59,0,-88.1586,3731.59,6,7,2936.48,-5072.33,5861.01,1,-59.9326,5861.01,-6,5,2857.85,5111.9,5856.52,1,60.7922,5856.52,-6,-7,2936.48,5072.33,5861.01,1,59.9326,5861.01,6,-5,2857.85,-5111.9,5856.52,1,-60.7922,5856.52,6,7,2936.48,-5072.33,5861.01,1,-59.9326,5861.01,-6,5,2857.85,5111.9,5856.52,1,60.7922,5856.52,-6,-7,2936.48,5072.33,5861.01,1,59.9326,5861.01,6,-5,2857.85,-5111.9,5856.52,1,-60.7922,5856.52,6,7,6,7.392,1067.19,-1268.35,-49.9226,1657.59,2936.48,-5072.33,5861.01,1,-59.9326,5861.01,-6,5,-6,4.608,1199.21,1322.71,47.8035,1785.41,2857.85,5111.9,5856.52,1,60.7922,5856.52,-6,-7,-6,-7.392,1067.19,1268.35,49.9226,1657.59,2936.48,5072.33,5861.01,1,59.9326,5861.01,6,-5,6,-4.608,1199.21,-1322.71,-47.8035,1785.41,2857.85,-5111.9,5856.52,1,-60.7922,5856.52
0.234,6,6,1094.38,-1294.13,1694.82,0,-49.7805,1694.82,-6,6,1170.08,1358.85,1793.19,0,49.2689,1793.19,-6,-6,1094.38,1294.13,1694.82,0,49.7805,1694.82,6,-6,1170.08,-1358.85,1793.19,0,-49.2689,1793.19,2,7,-417.817,255.119,489.547,0,-31.4083,489.547,-2,5,-420.115,-261.999,495.117,0,31.9492,495.117,-2,-7,-417.817,-255.119,489.547,0,31.4083,489.547,2,-5,-420.115,261.999,495.117,0,-31.9492,495.117,6,7,2755.96,-5043.43,5747.3,1,-61.3457,5747.3,-6,5,2692.36,5172.4,5831.17,1,62.5019,5831.17,-6,-7,2755.96,5043.43,5747.3,1,61.3457,5747.3,6,-5,2692.36,-5172.4,5831.17,1,-62.5019,5831.17,6,7,2755.96,-5043.43,5747.3,1,-61.3457,5747.3,-6,4,-55.7085,-3923.86,3924.26,0,89.1866,3924.26,-6,-8,-163.408,-3770.45,3773.99,0,87.5184,3773.99,6,-5,2692.36,-5172.4,5831.17,1,-62.5019,5831.17,6,8,-163.408,3770.45,3773.99,0,-87.5184,3773.99,-6,5,2692.36,5172.4,5831.17,1,62.5019,5831.17,-6,-7,2755.96,5043.43,5747.3,1,61.3457,5747.3,6,-4,-55.7085,3923.86,3924.26,0,-89.1866,3924.26,6,7,2755.96,-5043.43,5747.3,1,-61.3457,5747.3,-6,5,2692.36,5172.4,5831.17,1,62.5019,5831.17,-6,-7,2755.96,5043.43,5747.3,1,61.3457,5747.3,6,-5,2692.36,-5172.4,5831.17,1,-62.5019,5831.17,6,7,2755.96,-5043.43,5747.3,1,-61.3457,5747.3,-6,5,2692.36,5172.4,5831.17,1,62.5019,5831.17,-6,-7,2755.96,5043.43,5747.3,1,61.3457,5747.3,6,-5,2692.36,-5172.4,5831.17,1,-62.5019,5831.17,6,7,6,7.404,1094.38,-1294.13,-49.7805,1694.82,2755.96,-5043.43,5747.3,1,-61.3457,5747.3,-6,5,-6,4.596,1170.08,1358.85,49.2689,1793.19,2692.36,5172.4,5831.17,1,62.5019,5831.17,-6,-7,-6,-7.404,1094.38,1294.13,49.7805,1694.82,2755.96,5043.43,5747.3,1,61.3457,5747.3,6,-5,6,-4.596,1170.08,-1358.85,-49.2689,1793.19,2692.36,-5172.4,5831.17,1,-62.5019,5831.17
0.236,6,6,1099.35,-1351.63,1742.26,0,-50.8766,1742.26,-6,6,1168.12,1388.5,1814.51,0,49.9268,1814.51,-6,-6,1099.35,1351.63,1742.26,0,50.8766,1742.26,6,-6,1168.12,-1388.5,1814.51,0,-49.9268,1814.51,2,7,-412.425,268.145,491.931,0,-33.0306,491.931,-2,5,-410.124,-274.013,493.239,0,33.7478,493.239,-2,-7,-412.425,-268.145,491.931,0,33.0306,491.931,2,-5,-410.124,274.013,493.239,0,-33.7478,493.239,6,7,2533.37,-5060.05,5658.81,1,-63.4046,5658.81,-6,5,2426.29,5116.9,5663,1,64.631,5663,-6,-7,2533.37,5060.05,5658.81,1,63.4046,5658.81,6,-5,2426.29,-5116.9,5663,1,-64.631,5663,6,7,2533.37,-5060.05,5658.81,1,-63.4046,5658.81,-6,4,-1.59963,-4077.35,4077.35,0,89.9775,4077.35,-6,-8,-56.8426,-3937.02,3937.43,0,89.1728,3937.43,6,-5,2426.29,-5116.9,5663,1,-64.631,5663,6,8,-56.8426,3937.02,3937.43,0,-89.1728,3937.43,-6,5,2426.29,5116.9,5663,1,64.631,5663,-6,-7,2533.37,5060.05,5658.81,1,63.4046,5658.81,6,-4,-1.59963,4077.35,4077.35,0,-89.9775,4077.35,6,7,2533.37,-5060.05,5658.81,1,-63.4046,5658.81,-6,5,2426.29,5116.9,5663,1,64.631,5663,-6,-7,2533.37,5060.05,5658.81,1,63.4046,5658.81,6,-5,2426.29,-5116.9,5663,1,-64.631,5663,6,7,2533.37,-5060.05,5658.81,1,-63.4046,5658.81,-6,5,2426.29,5116.9,5663,1,64.631,5663,-6,-7,2533.37,5060.05,5658.81,1,63.4046,5658.81,6,-5,2426.29,-5116.9,5663,1,-64.631,5663,6,7,6,7.416,1099.35,-1351.63,-50.8766,1742.26,2533.37,-5060.05,5658.81,1,-63.4046,5658.81,-6,5,-6,4.584,1168.12,1388.5,49.9268,1814.51,2426.29,5116.9,5663,1,64.631,5663,-6,-7,-6,-7.416,1099.35,1351.63,50.8766,1742.26,2533.37,5060.05,5658.81,1,63.4046,5658.81,6,-5,6,-4.584,1168.12,-1388.5,-49.9268,1814.51,2426.29,-5116.9,5663,1,-64.631,5663
0.238,6,6,1055.31,-1374.99,1733.28,0,-52.4936,1733.28,-6,6,1094.45,1484.44,1844.29,0,53.5993,1844.29,-6,-6,1055.31,1374.99,1733.28,0,52.4936,1733.28,6,-6,1094.45,-1484.44,1844.29,0,-53.5993,1844.29,2,7,-405.931,281.443,493.954,0,-34.7346,493.954,-2,5,-403.981,-285.519,494.694,0,35.2512,494.694,-2,-7,-405.931,-281.443,493.954,0,34.7346,493.954,2,-5,-403.981,285.519,494.694,0,-35.2512,494.694,6,7,2305.06,-5063.95,5563.89,1,-65.5255,5563.89,-6,5,2236.54,5067.05,5538.69,1,66.1839,5538.69,-6,-7,2305.06,5063.95,5563.89,1,65.5255,5563.89,6,-5,2236.54,-5067.05,5538.69,1,-66.1839,5538.69,6,7,2305.06,-5063.95,5563.89,1,-65.5255,5563.89,-6,4,123.949,-4163.66,4165.51,0,-88.2949,4165.51,-6,-8,88.5997,-4052.7,4053.66,0,-88.7476,4053.66,6,-5,2236.54,-5067.05,5538.69,1,-66.1839,5538.69,6,8,88.5997,4052.7,4053.66,0,88.7476,4053.66,-6,5,2236.54,5067.05,5538.69,1,66.1839,5538.69,-6,-7,2305.06,5063.95,5563.89,1,65.5255,5563.89,6,-4,123.949,4163.66,4165.51,0,88.2949,4165.51,6,7,2305.06,-5063.95,5563.89,1,-65.5255,5563.89,-6,5,2236.54,5067.05,5538.69,1,66.1839,5538.69,-6,-7,2305.06,5063.95,5563.89,1,65.5255,5563.89,6,-5,2236.54,-5067.05,5538.69,1,-66.1839,5538.69,6,7,2305.06,-5063.95,5563.89,1,-65.5255,5563.89,-6,5,2236.54,5067.05,5538.69,1,66.1839,5538.69,-6,-7,2305.06,5063.95,5563.89,1,65.5255,5563.89,6,-5,2236.54,-5067.05,5538.69,1,-66.1839,5538.69,6,7,6,7.428,1055.31,-1374.99,-52.4936,1733.28,2305.06,-5063.95,5563.89,1,-65.5255,5563.89,-6,5,-6,4.572,1094.45,1484.44,53.5993,1844.29,2236.54,5067.05,5538.69,1,66.1839,5538.69,-6,-7,-6,-7.428,1055.31,1374.99,52.4936,1733.28,2305.06,5063.95,5563.89,1,65.5255,5563.89,6,-5,6,-4.572,1094.45,-1484.44,-53.5993,1844.29,2236.54,-5067.05,5538.69,1,-66.1839,5538.69
0.24,6,6,1000.73,-1459.66,1769.77,0,-55.5658,1769.77,-6,6,1013.1,1509.05,1817.59,0,56.1246,1817.59,-6,-6,1000.73,1459.66,1769.77,0,55.5658,1769.77,6,-6,1013.1,-1509.05,1817.59,0,-56.1246,1817.59,2,7,-394.474,290.778,490.063,0,-36.3949,490.063,-2,5,-393.602,-292.195,490.205,0,36.5887,490.205,-2,-7,-394.474,-290.778,490.063,0,36.3949,490.063,2,-5,-393.602,292.195,490.205,0,-36.5887,490.205,6,7,2094.93,-4971.52,5394.88,1,-67.1501,5394.88,-6,5,2106.91,5009.34,5434.39,1,67.1885,5434.39,-6,-7,2094.93,4971.52,5394.88,1,67.1501,5394.88,6,-5,2106.91,-5009.34,5434.39,1,-67.1885,5434.39,6,7,2094.93,-4971.52,5394.88,1,-67.1501,5394.88,-6,4,288.083,-4273.31,4283.01,0,-86.1433,4283.01,-6,-8,300.827,-4177.16,4187.98,0,-85.8808,4187.98,6,-5,2106.91,-5009.34,5434.39,1,-67.1885,5434.39,6,8,300.827,4177.16,4187.98,0,85.8808,4187.98,-6,5,2106.91,5009.34,5434.39,1,67.1885,5434.39,-6,-7,2094.93,4971.52,5394.88,1,67.1501,5394.88,6,-4,288.083,4273.31,4283.01,0,86.1433,4283.01,6,7,2094.93,-4971.52,5394.88,1,-67.1501,5394.88,-6,5,2106.91,5009.34,5434.39,1,67.1885,5434.39,-6,-7,2094.93,4971.52,5394.88,1,67.1501,5394.88,6,-5,2106.91,-5009.34,5434.39,1,-67.1885,5434.39,6,7,2094.93,-4971.52,5394.88,1,-67.1501,5394.88,-6,5,2106.91,5009.34,5434.39,1,67.1885,5434.39,-6,-7,2094.93,4971.52,5394.88,1,67.1501,5394.88,6,-5,2106.91,-5009.34,5434.39,1,-67.1885,5434.39,6,7,6,7.44,1000.73,-1459.66,-55.5658,1769.77,2094.93,-4971.52,5394.88,1,-67.1501,5394.88,-6,5,-6,4.56,1013.1,1509.05,56.1246,1817.59,2106.91,5009.34,5434.39,1,67.1885,5434.39,-6,-7,-6,-7.44,1000.73,1459.66,55.5658,1769.77,2094.93,4971.52,5394.88,1,67.1501,5394.88,6,-5,6,-4.56,1013.1,-1509.05,-56.1246,1817.59,2106.91,-5009.34,5434.39,1,-67.1885,5434.39
0.242,6,6,941.219,-1430.62,1712.47,0,-56.6586,1712.47,-6,6,955.983,1511.86,1788.75,0,57.6939,1788.75,-6,-6,941.219,1430.62,1712.47,0,56.6586,1712.47,6,-6,955.983,-1511.86,1788.75,0,-57.6939,1788.75,2,7,-386.188,300.83,489.53,0,-37.9176,489.53,-2,5,-384.742,-295.742,485.273,0,37.5486,485.273,-2,-7,-386.188,-300.83,489.53,0,37.9176,489.53,2,-5,-384.742,295.742,485.273,0,-37.5486,485.273,6,7,1914.72,-4938.5,5296.69,1,-68.808,5296.69,-6,5,1997.26,4909.93,5300.61,1,67.8644,5300.61,-6,-7,1914.72,4938.5,5296.69,1,68.808,5296.69,6,-5,1997.26,-4909.93,5300.61,1,-67.8644,5300.61,6,7,1914.72,-4938.5,5296.69,1,-68.808,5296.69,-6,4,414.864,-4346.57,4366.32,0,-84.5478,4366.32,-6,-8,504.54,-4328.38,4357.68,0,-83.3513,4357.68,6,-5,1997.26,-4909.93,5300.61,1,-67.8644,5300.61,6,8,504.54,4328.38,4357.68,0,83.3513,4357.68,-6,5,1997.26,4909.93,5300.61,1,67.8644,5300.61,-6,-7,1914.72,4938.5,5296.69,1,68.808,5296.69,6,-4,414.864,4346.57,4366.32,0,84.5478,4366.32,6,7,1914.72,-4938.5,5296.69,1,-68.808,5296.69,-6,5,1997.26,4909.93,5300.61,1,67.8644,5300.61,-6,-7,1914.72,4938.5,5296.69,1,68.808,5296.69,6,-5,1997.26,-4909.93,5300.61,1,-67.8644,5300.61,6,7,1914.72,-4938.5,5296.69,1,-68.808,5296.69,-6,5,1997.26,4909.93,5300.61,1,67.8644,5300.61,-6,-7,1914.72,4938.5,5296.69,1,68.808,5296.69,6,-5,1997.26,-4909.93,5300.61,1,-67.8644,5300.61,6,7,6,7.452,941.219,-1430.62,-56.6586,1712.47,1914.72,-4938.5,5296.69,1,-68.808,5296.69,-6,5,-6,4.548,955.983,1511.86,57.6939,1788.75,1997.26,4909.93,5300.61,1,67.8644,5300.61,-6,-7,-6,-7.452,941.219,1430.62,56.6586,1712.47,1914.72,4938.5,5296.69,1,68.808,5296.69,6,-5,6,-4.548,955.983,-1511.86,-57.6939,1788.75,1997.26,-4909.93,5300.61,1,-67.8644,5300.61
0.244,6,6,868.172,-1442.8,1683.86,0,-58.9636,1683.86,-6,6,881.963,1516.93,1754.69,0,59.8257,1754.69,-6,-6,868.172,1442.8,1683.86,0,58.9636,1683.86,6,-6,881.963,-1516.93,1754.69,0,-59.8257,1754.69,2,7,-374.527,310.598,486.561,0,-39.6692,486.561,-2,5,-375.586,-304.816,483.713,0,39.0619,483.713,-2,-7,-374.527,-310.598,486.561,0,39.6692,486.561,2,-5,-375.586,304.816,483.713,0,-39.0619,483.713,6,7,1693.04,-4881.74,5166.99,1,-70.8729,5166.99,-6,5,1806.84,4901.66,5224.08,1,69.7652,5224.08,-6,-7,1693.04,4881.74,5166.99,1,70.8729,5166.99,6,-5,1806.84,-4901.66,5224.08,1,-69.7652,5224.08,6,7,1693.04,-4881.74,5166.99,1,-70.8729,5166.99,-6,4,578.218,-4420.86,4458.52,0,-82.5484,4458.52,-6,-8,700.814,-4399.42,4454.89,0,-80.949,4454.89,6,-5,1806.84,-4901.66,5224.08,1,-69.7652,5224.08,6,8,700.814,4399.42,4454.89,0,80.949,4454.89,-6,5,1806.84,4901.66,5224.08,1,69.7652,5224.08,-6,-7,1693.04,4881.74,5166.99,1,70.8729,5166.99,6,-4,578.218,4420.86,4458.52,0,82.5484,4458.52,6,7,1693.04,-4881.74,5166.99,1,-70.8729,5166.99,-6,5,1806.84,4901.66,5224.08,1,69.7652,5224.08,-6,-7,1693.04,4881.74,5166.99,1,70.8729,5166.99,6,-5,1806.84,-4901.66,5224.08,1,-69.7652,5224.08,6,7,1693.04,-4881.74,5166.99,1,-70.8729,5166.99,-6,5,1806.84,4901.66,5224.08,1,69.7652,5224.08,-6,-7,1693.04,4881.74,5166.99,1,70.8729,5166.99,6,-5,1806.84,-4901.66,5224.08,1,-69.7652,5224.08,6,7,6,7.464,868.172,-1442.8,-58.9636,1683.86,1693.04,-4881.74,5166.99,1,-70.8729,5166.99,-6,5,-6,4.536,881.963,1516.93,59.8257,1754.69,1806.84,4901.66,5224.08,1,69.7652,5224.08,-6,-7,-6,-7.464,868.172,1442.8,58.9636,1683.86,1693.04,4881.74,5166.99,1,70.8729,5166.99,6,-5,6,-4.536,881.963,-1516.93,-59.8257,1754.69,1806.84,-4901.66,5224.08,1,-69.7652,5224.08
0.246,6,6,824.669,-1465.34,1681.45,0,-60.6298,1681.45,-6,6,830.389,1531.16,1741.84,0,61.5279,1741.84,-6,-6,824.669,1465.34,1681.45,0,60.6298,1681.45,6,-6,830.389,-1531.16,1741.84,0,-61.5279,1741.84,2,7,-366.403,319.526,486.156,0,-41.0904,486.156,-2,5,-369.57,-313.115,484.379,0,40.2726,484.379,-2,-7,-366.403,-319.526,486.156,0,41.0904,486.156,2,-5,-369.57,313.115,484.379,0,-40.2726,484.379,6,7,1509.76,-4830.62,5061.05,1,-72.6439,5061.05,-6,5,1652.27,4845.59,5119.54,1,71.1714,5119.54,-6,-7,1509.76,4830.62,5061.05,1,72.6439,5061.05,6,-5,1652.27,-4845.59,5119.54,1,-71.1714,5119.54,6,7,1509.76,-4830.62,5061.05,1,-72.6439,5061.05,-6,4,726.354,-4524.22,4582.16,0,-80.8791,4582.16,-6,-8,869.712,-4521.47,4604.36,0,-79.1121,4604.36,6,-5,1652.27,-4845.59,5119.54,1,-71.1714,5119.54,6,8,869.712,4521.47,4604.36,0,79.1121,4604.36,-6,5,1652.27,4845.59,5119.54,1,71.1714,5119.54,-6,-7,1509.76,4830.62,5061.05,1,72.6439,5061.05,6,-4,726.354,4524.22,4582.16,0,80.8791,4582.16,6,7,1509.76,-4830.62,5061.05,1,-72.6439,5061.05,-6,5,1652.27,4845.59,5119.54,1,71.1714,5119.54,-6,-7,1509.76,4830.62,5061.05,1,72.6439,5061.05,6,-5,1652.27,-4845.59,5119.54,1,-71.1714,5119.54,6,7,1509.76,-4830.62,5061.05,1,-72.6439,5061.05,-6,5,1652.27,4845.59,5119.54,1,71.1714,5119.54,-6,-7,1509.76,4830.62,5061.05,1,72.6439,5061.05,6,-5,1652.27,-4845.59,5119.54,1,-71.1714,5119.54,6,7,6,7.476,824.669,-1465.34,-60.6298,1681.45,1509.76,-4830.62,5061.05,1,-72.6439,5061.05,-6,5,-6,4.524,830.389,1531.16,61.5279,1741.84,1652.27,4845.59,5119.54,1,71.1714,5119.54,-6,-7,-6,-7.476,824.669,1465.34,60.6298,1681.45,1509.76,4830.62,5061.05,1,72.6439,5061.05,6,-5,6,-4.524,830.389,-1531.16,-61.5279,1741.84,1652.27,-4845.59,5119.54,1,-71.1714,5119.54
0.248,6,6,699.699,-1499.14,1654.38,0,-64.9799,1654.38,-6,6,723.784,1534.41,1696.55,0,64.7467,1696.55,-6,-6,699.699,1499.14,1654.38,0,64.9799,1654.38,6,-6,723.784,-1534.41,1696.55,0,-64.7467,1696.55,2,7,-353.918,328.748,483.045,0,-42.8884,483.045,-2,5,-358.734,-319.728,480.537,0,41.7096,480.537,-2,-7,-353.918,-328.748,483.045,0,42.8884,483.045,2,-5,-358.734,319.728,480.537,0,-41.7096,480.537,6,7,1317.01,-4751.71,4930.85,1,-74.5084,4930.85,-6,5,1520.4,4788.52,5024.1,1,72.3849,5024.1,-6,-7,1317.01,4751.71,4930.85,1,74.5084,4930.85,6,-5,1520.4,-4788.52,5024.1,1,-72.3849,5024.1,6,7,1317.01,-4751.71,4930.85,1,-74.5084,4930.85,-6,4,879.938,-4627.82,4710.73,0,-79.2342,4710.73,-6,-8,1088.35,-4640,4765.93,0,-76.7994,4765.93,6,-5,1520.4,-4788.52,5024.1,1,-72.3849,5024.1,6,8,1088.35,4640,4765.93,0,76.7994,4765.93,-6,5,1520.4,4788.52,5024.1,1,72.3849,5024.1,-6,-7,1317.01,4751.71,4930.85,1,74.5084,4930.85,6,-4,879.938,4627.82,4710.73,0,79.2342,4710.73,6,7,1317.01,-4751.71,4930.85,1,-74.5084,4930.85,-6,5,1520.4,4788.52,5024.1,1,72.3849,5024.1,-6,-7,1317.01,4751.71,4930.85,1,74.5084,4930.85,6,-5,1520.4,-4788.52,5024.1,1,-72.3849,5024.1,6,7,1317.01,-4751.71,4930.85,1,-74.5084,4930.85,-6,5,1520.4,4788.52,5024.1,1,72.3849,5024.1,-6,-7,1317.01,4751.71,4930.85,1,74.5084,4930.85,6,-5,1520.4,-4788.52,5024.1,1,-72.3849,5024.1,6,7,6,7.488,699.699,-1499.14,-64.9799,1654.38,1317.01,-4751.71,4930.85,1,-74.5084,4930.85,-6,5,-6,4.512,723.784,1534.41,64.7467,1696.55,1520.4,4788.52,5024.1,1,72.3849,5024.1,-6,-7,-6,-7.488,699.699,1499.14,64.9799,1654.38,1317.01,4751.71,4930.85,1,74.5084,4930.85,6,-5,6,-4.512,723.784,-1534.41,-64.7467,1696.55,1520.4,-4788.52,5024.1,1,-72.3849,5024.1
0.25,6,6,700.294,-1482.27,1639.37,0,-64.7117,1639.37,-6,6,700.273,1533.3,1685.64,0,65.4534,1685.64,-6,-6,700.294,1482.27,1639.37,0,64.7117,1639.37,6,-6,700.273,-1533.3,1685.64,0,-65.4534,1685.64,2,7,-344.518,338.73,483.147,0,-44.5146,483.147,-2,5,-352.102,-326.797,480.387,0,42.8653,480.387,-2,-7,-344.518,-338.73,483.147,0,44.5146,483.147,2,-5,-352.102,326.797,480.387,0,-42.8653,480.387,-6,11,1427.05,288.218,1455.86,0,11.4183,1455.86,-6,5,1383.39,4753.74,4950.94,1,73.7744,4950.94,6,-11,1427.05,-288.218,1455.86,0,-11.4183,1455.86,6,-5,1383.39,-4753.74,4950.94,1,-73.7744,4950.94,6,7,1110.4,-4708.38,4837.55,0,-76.7301,4837.55,-6,4,1025.75,-4720.18,4830.34,0,-77.7396,4830.34,-6,-8,1294.77,-4738.31,4912.03,1,-74.7166,4912.03,6,-5,1383.39,-4753.74,4950.94,1,-73.7744,4950.94,6,8,1294.77,4738.31,4912.03,1,74.7166,4912.03,-6,5,1383.39,4753.74,4950.94,1,73.7744,4950.94,-6,-7,1110.4,4708.38,4837.55,0,76.7301,4837.55,6,-4,1025.75,4720.18,4830.34,0,77.7396,4830.34,6,8,1294.77,4738.31,4912.03,1,74.7166,4912.03,-6,5,1383.39,4753.74,4950.94,1,73.7744,4950.94,-6,-8,1294.77,-4738.31,4912.03,1,-74.7166,4912.03,6,-5,1383.39,-4753.74,4950.94,1,-73.7744,4950.94,6,8,1294.77,4738.31,4912.03,1,74.7166,4912.03,-6,5,1383.39,4753.74,4950.94,1,73.7744,4950.94,-6,-8,1294.77,-4738.31,4912.03,1,-74.7166,4912.03,6,-5,1383.39,-4753.74,4950.94,1,-73.7744,4950.94,6,8,6,7.5,700.294,-1482.27,-64.7117,1639.37,1294.77,4738.31,4912.03,1,74.7166,4912.03,-6,5,-6,4.5,700.273,1533.3,65.4534,1685.64,1383.39,4753.74,4950.94,1,73.7744,4950.94,-6,-8,-6,-7.5,700.294,1482.27,64.7117,1639.37,1294.77,-4738.31,4912.03,1,-74.7166,4912.03,6,-5,6,-4.5,700.273,-1533.3,-65.4534,1685.64,1383.39,-4753.74,4950.94,1,-73.7744,4950.94
0.252,6,6,714.337,-1488.88,1651.38,0,-64.3692,1651.38,-6,6,711.928,1545.8,1701.87,0,65.2713,1701.87,-6,-6,714.337,1488.88,1651.38,0,64.3692,1651.38,6,-6,711.928,-1545.8,1701.87,0,-65.2713,1701.87,2,7,-334.537,344.275,480.042,0,-45.8219,480.042,-2,5,-340.166,-334.462,477.051,0,44.5156,477.051,-2,-7,-334.537,-344.275,480.042,0,45.8219,480.042,2,-5,-340.166,334.462,477.051,0,-44.5156,477.051,6,8,1426.2,4766.42,4975.22,1,73.3418,4975.22,-6,11,1443.8,290.089,1472.65,0,11.3606,1472.65,-6,-8,1426.2,-4766.42,4975.22,1,-73.3418,4975.22,6,-11,1443.8,-290.089,1472.65,0,-11.3606,1472.65,6,7,955.418,-4614.6,4712.46,0,-78.3026,4712.46,-6,4,1218.43,-4756.95,4910.52,1,-75.6333,4910.52,-6,-8,1426.2,-4766.42,4975.22,1,-73.3418,4975.22,6,-5,1178.64,-4642.02,4789.32,0,-75.7533,4789.32,6,8,1426.2,4766.42,4975.22,1,73.3418,4975.22,-6,5,1178.64,4642.02,4789.32,0,75.7533,4789.32,-6,-7,955.418,4614.6,4712.46,0,78.3026,4712.46,6,-4,1218.43,4756.95,4910.52,1,75.6333,4910.52,6,8,1426.2,4766.42,4975.22,1,73.3418,4975.22,-6,4,1218.43,-4756.95,4910.52,1,-75.6333,4910.52,-6,-8,1426.2,-4766.42,4975.22,1,-73.3418,4975.22,6,-4,1218.43,4756.95,4910.52,1,75.6333,4910.52,6,8,1426.2,4766.42,4975.22,1,73.3418,4975.22,-6,4,1218.43,-4756.95,4910.52,1,-75.6333,4910.52,-6,-8,1426.2,-4766.42,4975.22,1,-73.3418,4975.22,6,-4,1218.43,4756.95,4910.52,1,75.6333,4910.52,6,8,6,7.512,714.337,-1488.88,-64.3692,1651.38,1426.2,4766.42,4975.22,1,73.3418,4975.22,-6,4,-6,4.488,711.928,1545.8,65.2713,1701.87,1218.43,-4756.95,4910.52,1,-75.6333,4910.52,-6,-8,-6,-7.512,714.337,1488.88,64.3692,1651.38,1426.2,-4766.42,4975.22,1,-73.3418,4975.22,6,-4,6,-4.488,711.928,-1545.8,-65.2713,1701.87,1218.43,4756.95,4910.52,1,75.6333,4910.52
0.254,6,6,588.234,-1478.13,1590.87,0,-68.2995,1590.87,-6,6,585.536,1541.18,1648.66,0,69.1969,1648.66,-6,-6,588.234,1478.13,1590.87,0,68.2995,1590.87,6,-6,585.536,-1541.18,1648.66,0,-69.1969,1648.66,9,8,-343.279,-397.808,525.444,0,49.2082,525.444,-2,5,-324.388,-344.146,472.931,0,46.6928,472.931,-9,-8,-343.279,397.808,525.444,0,-49.2082,525.444,2,-5,-324.388,344.146,472.931,0,-46.6928,472.931,6,8,1554.96,4813.41,5058.34,1,72.097,5058.34,-6,11,1468.02,291.116,1496.61,0,11.2165,1496.61,-6,-8,1554.96,-4813.41,5058.34,1,-72.097,5058.34,6,-11,1468.02,-291.116,1496.61,0,-11.2165,1496.61,6,7,792.496,-4495.98,4565.29,0,-80.0033,4565.29,-6,4,1398.01,-4817.37,5016.12,1,-73.8171,5016.12,-6,-8,1554.96,-4813.41,5058.34,1,-72.097,5058.34,6,-5,965.108,-4504.71,4606.94,0,-77.9075,4606.94,6,8,1554.96,4813.41,5058.34,1,72.097,5058.34,-6,5,965.108,4504.71,4606.94,0,77.9075,4606.94,-6,-7,792.496,4495.98,4565.29,0,80.0033,4565.29,6,-4,1398.01,4817.37,5016.12,1,73.8171,5016.12,6,8,1554.96,4813.41,5058.34,1,72.097,5058.34,-6,4,1398.01,-4817.37,5016.12,1,-73.8171,5016.12,-6,-8,1554.96,-4813.41,5058.34,1,-72.097,5058.34,6,-4,1398.01,4817.37,5016.12,1,73.8171,5016.12,6,8,1554.96,4813.41,5058.34,1,72.097,5058.34,-6,4,1398.01,-4817.37,5016.12,1,-73.8171,5016.12,-6,-8,1554.96,-4813.41,5058.34,1,-72.097,5058.34,6,-4,1398.01,4817.37,5016.12,1,73.8171,5016.12,6,8,6,7.524,588.234,-1478.13,-68.2995,1590.87,1554.96,4813.41,5058.34,1,72.097,5058.34,-6,4,-6,4.476,585.536,1541.18,69.1969,1648.66,1398.01,-4817.37,5016.12,1,-73.8171,5016.12,-6,-8,-6,-7.524,588.234,1478.13,68.2995,1590.87,1554.96,-4813.41,5058.34,1,-72.097,5058.34,6,-4,6,-4.476,585.536,-1541.18,-69.1969,1648.66,1398.01,4817.37,5016.12,1,73.8171,5016.12
0.256,6,6,576.495,-1498.63,1605.69,0,-68.9592,1605.69,-6,6,544.806,1549.15,1642.16,0,70.6242,1642.16,-6,-6,576.495,1498.63,1605.69,0,68.9592,1605.69,6,-6,544.806,-1549.15,1642.16,0,-70.6242,1642.16,9,8,-363.816,-388.74,532.429,0,46.8969,532.429,-9,4,-344.35,386.028,517.296,0,-48.266,517.296,-9,-8,-363.816,388.74,532.429,0,-46.8969,532.429,9,-4,-344.35,-386.028,517.296,0,48.266,517.296,6,8,1672.96,4885.43,5163.94,1,71.0968,5163.94,-6,4,1574.41,-4890.45,5137.63,1,-72.1547,5137.63,-6,-8,1672.96,-4885.43,5163.94,1,-71.0968,5163.94,6,-4,1574.41,4890.45,5137.63,1,72.1547,5137.63,6,7,639.475,-4417.42,4463.47,0,-81.763,4463.47,-6,4,1574.41,-4890.45,5137.63,1,-72.1547,5137.63,-6,-8,1672.96,-4885.43,5163.94,1,-71.0968,5163.94,6,-5,764.429,-4394.47,4460.47,0,-80.132,4460.47,6,8,1672.96,4885.43,5163.94,1,71.0968,5163.94,-6,5,764.429,4394.47,4460.47,0,80.132,4460.47,-6,-7,639.475,4417.42,4463.47,0,81.763,4463.47,6,-4,1574.41,4890.45,5137.63,1,72.1547,5137.63,6,8,1672.96,4885.43,5163.94,1,71.0968,5163.94,-6,4,1574.41,-4890.45,5137.63,1,-72.1547,5137.63,-6,-8,1672.96,-4885.43,5163.94,1,-71.0968,5163.94,6,-4,1574.41,4890.45,5137.63,1,72.1547,5137.63,6,8,1672.96,4885.43,5163.94,1,71.0968,5163.94,-6,4,1574.41,-4890.45,5137.63,1,-72.1547,5137.63,-6,-8,1672.96,-4885.43,5163.94,1,-71.0968,5163.94,6,-4,1574.41,4890.45,5137.63,1,72.1547,5137.63,6,8,6,7.536,576.495,-1498.63,-68.9592,1605.69,1672.96,4885.43,5163.94,1,71.0968,5163.94,-6,4,-6,4.464,544.806,1549.15,70.6242,1642.16,1574.41,-4890.45,5137.63,1,-72.1547,5137.63,-6,-8,-6,-7.536,576.495,1498.63,68.9592,1605.69,1672.96,-4885.43,5163.94,1,-71.0968,5163.94,6,-4,6,-4.464,544.806,-1549.15,-70.6242,1642.16,1574.41,4890.45,5137.63,1,72.1547,5137.63
0.258,6,6,481.421,-1516.87,1591.43,0,-72.3917,1591.43,-6,6,475.062,1590.99,1660.4,0,73.3746,1660.4,-6,-6,481.421,1516.87,1591.43,0,72.3917,1591.43,6,-6,475.062,-1590.99,1660.4,0,-73.3746,1660.4,9,8,-386.703,-376.631,539.806,0,44.2441,539.806,-9,4,-379.47,372.839,531.984,0,-44.495,531.984,-9,-8,-386.703,376.631,539.806,0,-44.2441,539.806,9,-4,-379.47,-372.839,531.984,0,44.495,531.984,6,8,1828.35,4905.38,5235.04,1,69.5584,5235.04,-6,4,1788.06,-4944.6,5257.97,1,-70.1191,5257.97,-6,-8,1828.35,-4905.38,5235.04,1,-69.5584,5235.04,6,-4,1788.06,4944.6,5257.97,1,70.1191,5257.97,6,7,469.914,-4345.82,4371.15,0,-83.8286,4371.15,-6,4,1788.06,-4944.6,5257.97,1,-70.1191,5257.97,-6,-8,1828.35,-4905.38,5235.04,1,-69.5584,5235.04,6,-5,538.715,-4331.1,4364.48,0,-82.9098,4364.48,6,8,1828.35,4905.38,5235.04,1,69.5584,5235.04,-6,5,538.715,4331.1,4364.48,0,82.9098,4364.48,-6,-7,469.914,4345.82,4371.15,0,83.8286,4371.15,6,-4,1788.06,4944.6,5257.97,1,70.1191,5257.97,6,8,1828.35,4905.38,5235.04,1,69.5584,5235.04,-6,4,1788.06,-4944.6,5257.97,1,-70.1191,5257.97,-6,-8,1828.35,-4905.38,5235.04,1,-69.5584,5235.04,6,-4,1788.06,4944.6,5257.97,1,70.1191,5257.97,6,8,1828.35,4905.38,5235.04,1,69.5584,5235.04,-6,4,1788.06,-4944.6,5257.97,1,-70.1191,5257.97,-6,-8,1828.35,-4905.38,5235.04,1,-69.5584,5235.04,6,-4,1788.06,4944.6,5257.97,1,70.1191,5257.97,6,8,6,7.548,481.421,-1516.87,-72.3917,1591.43,1828.35,4905.38,5235.04,1,69.5584,5235.04,-6,4,-6,4.452,475.062,1590.99,73.3746,1660.4,1788.06,-4944.6,5257.97,1,-70.1191,5257.97,-6,-8,-6,-7.548,481.421,1516.87,72.3917,1591.43,1828.35,-4905.38,5235.04,1,-69.5584,5235.04,6,-4,6,-4.452,475.062,-1590.99,-73.3746,1660.4,1788.06,4944.6,5257.97,1,70.1191,5257.97
0.26,6,6,435.356,-1511.31,1572.77,0,-73.9302,1572.77,-6,6,453.11,1607.41,1670.06,0,74.2575,1670.06,-6,-6,435.356,1511.31,1572.77,0,73.9302,1572.77,6,-6,453.11,-1607.41,1670.06,0,-74.2575,1670.06,9,8,-406.247,-366.779,547.324,0,42.0772,547.324,-9,4,-403.014,348.475,532.78,0,-40.8491,532.78,-9,-8,-406.247,366.779,547.324,0,-42.0772,547.324,9,-4,-403.014,-348.475,532.78,0,40.8491,532.78,6,8,1957.08,4986.4,5356.71,1,68.5708,5356.71,-6,4,1961.71,-4962.28,5335.96,1,-68.4299,5335.96,-6,-8,1957.08,-4986.4,5356.71,1,-68.5708,5356.71,6,-4,1961.71,4962.28,5335.96,1,68.4299,5335.96,6,7,341.331,-4262.34,4275.98,0,-85.4215,4275.98,-6,4,1961.71,-4962.28,5335.96,1,-68.4299,5335.96,-6,-8,1957.08,-4986.4,5356.71,1,-68.5708,5356.71,6,-5,361.325,-4154.75,4170.43,0,-85.0297,4170.43,6,8,1957.08,4986.4,5356.71,1,68.5708,5356.71,-6,5,361.325,4154.75,4170.43,0,85.0297,4170.43,-6,-7,341.331,4262.34,4275.98,0,85.4215,4275.98,6,-4,1961.71,4962.28,5335.96,1,68.4299,5335.96,6,8,1957.08,4986.4,5356.71,1,68.5708,5356.71,-6,4,1961.71,-4962.28,5335.96,1,-68.4299,5335.96,-6,-8,1957.08,-4986.4,5356.71,1,-68.5708,5356.71,6,-4,1961.71,4962.28,5335.96,1,68.4299,5335.96,6,8,1957.08,4986.4,5356.71,1,68.5708,5356.71,-6,4,1961.71,-4962.28,5335.96,1,-68.4299,5335.96,-6,-8,1957.08,-4986.4,5356.71,1,-68.5708,5356.71,6,-4,1961.71,4962.28,5335.96,1,68.4299,5335.96,6,8,6,7.56,435.356,-1511.31,-73.9302,1572.77,1957.08,4986.4,5356.71,1,68.5708,5356.71,-6,4,-6,4.44,453.11,1607.41,74.2575,1670.06,1961.71,-4962.28,5335.96,1,-68.4299,5335.96,-6,-8,-6,-7.56,435.356,1511.31,73.9302,1572.77,1957.08,-4986.4,5356.71,1,-68.5708,5356.71,6,-4,6,-4.44,453.11,-1607.41,-74.2575,1670.06,1961.71,4962.28,5335.96,1,68.4299,5335.96
0.262,6,6,411.519,-1535.46,1589.65,0,-74.9967,1589.65,-6,6,386.815,1616.61,1662.25,0,76.5436,1662.25,-6,-6,411.519,1535.46,1589.65,0,74.9967,1589.65,6,-6,386.815,-1616.61,1662.25,0,-76.5436,1662.25,9,8,-425.053,-346.773,548.563,0,39.2087,548.563,-9,4,-430.404,324.466,539.005,0,-37.0113,539.005,-9,-8,-425.053,346.773,548.563,0,-39.2087,548.563,9,-4,-430.404,-324.466,539.005,0,37.0113,539.005,6,8,2109.98,5020.98,5446.31,1,67.2062,5446.31,-6,4,2176.89,-5003.37,5456.42,1,-66.4869,5456.42,-6,-8,2109.98,-5020.98,5446.31,1,-67.2062,5446.31,6,-4,2176.89,5003.37,5456.42,1,66.4869,5456.42,6,7,196.661,-4131.56,4136.23,0,-87.2748,4136.23,-6,4,2176.89,-5003.37,5456.42,1,-66.4869,5456.42,-6,-8,2109.98,-5020.98,5446.31,1,-67.2062,5446.31,6,-5,184.202,-4026.97,4031.18,0,-87.381,4031.18,6,8,2109.98,5020.98,5446.31,1,67.2062,5446.31,-6,5,184.202,4026.97,4031.18,0,87.381,4031.18,-6,-7,196.661,4131.56,4136.23,0,87.2748,4136.23,6,-4,2176.89,5003.37,5456.42,1,66.4869,5456.42,6,8,2109.98,5020.98,5446.31,1,67.2062,5446.31,-6,4,2176.89,-5003.37,5456.42,1,-66.4869,5456.42,-6,-8,2109.98,-5020.98,5446.31,1,-67.2062,5446.31,6,-4,2176.89,5003.37,5456.42,1,66.4869,5456.42,6,8,2109.98,5020.98,5446.31,1,67.2062,5446.31,-6,4,2176.89,-5003.37,5456.42,1,-66.4869,5456.42,-6,-8,2109.98,-5020.98,5446.31,1,-67.2062,5446.31,6,-4,2176.89,5003.37,5456.42,1,66.4869,5456.42,6,8,6,7.572,411.519,-1535.46,-74.9967,1589.65,2109.98,5020.98,5446.31,1,67.2062,5446.31,-6,4,-6,4.428,386.815,1616.61,76.5436,1662.25,2176.89,-5003.37,5456.42,1,-66.4869,5456.42,-6,-8,-6,-7.572,411.519,1535.46,74.9967,1589.65,2109.98,-5020.98,5446.31,1,-67.2062,5446.31,6,-4,6,-4.428,386.815,-1616.61,-76.5436,1662.25,2176.89,5003.37,5456.42,1,66.4869,5456.42
0.264,6,6,391.663,-1477.8,1528.82,0,-75.1561,1528.82,-6,6,363.77,1624.57,1664.8,0,77.3786,1664.8,-6,-6,391.663,1477.8,1528.82,0,75.1561,1528.82,6,-6,363.77,-1624.57,1664.8,0,-77.3786,1664.8,9,8,-441.339,-328.294,550.052,0,36.644,550.052,-9,4,-447.112,301.011,538.996,0,-33.9498,538.996,-9,-8,-441.339,328.294,550.052,0,-36.644,550.052,9,-4,-447.112,-301.011,538.996,0,33.9498,538.996,6,8,2297.88,5043.75,5542.53,1,65.5065,5542.53,-6,4,2389.87,-4981.19,5524.83,1,-64.3693,5524.83,-6,-8,2297.88,-5043.75,5542.53,1,-65.5065,5542.53,6,-4,2389.87,4981.19,5524.83,1,64.3693,5524.83,6,7,80.9194,-4053.05,4053.85,0,-88.8562,4053.85,-6,4,2389.87,-4981.19,5524.83,1,-64.3693,5524.83,-6,-8,2297.88,-5043.75,5542.53,1,-65.5065,5542.53,6,-5,51.1013,-3915.4,3915.73,0,-89.2523,3915.73,6,8,2297.88,5043.75,5542.53,1,65.5065,5542.53,-6,5,51.1013,3915.4,3915.73,0,89.2523,3915.73,-6,-7,80.9194,4053.05,4053.85,0,88.8562,4053.85,6,-4,2389.87,4981.19,5524.83,1,64.3693,5524.83,6,8,2297.88,5043.75,5542.53,1,65.5065,5542.53,-6,4,2389.87,-4981.19,5524.83,1,-64.3693,5524.83,-6,-8,2297.88,-5043.75,5542.53,1,-65.5065,5542.53,6,-4,2389.87,4981.19,5524.83,1,64.3693,5524.83,6,8,2297.88,5043.75,5542.53,1,65.5065,5542.53,-6,4,2389.87,-4981.19,5524.83,1,-64.3693,5524.83,-6,-8,2297.88,-5043.75,5542.53,1,-65.5065,5542.53,6,-4,2389.87,4981.19,5524.83,1,64.3693,5524.83,6,8,6,7.584,391.663,-1477.8,-75.1561,1528.82,2297.88,5043.75,5542.53,1,65.5065,5542.53,-6,4,-6,4.416,363.77,1624.57,77.3786,1664.8,2389.87,-4981.19,5524.83,1,-64.3693,5524.83,-6,-8,-6,-7.584,391.663,1477.8,75.1561,1528.82,2297.88,-5043.75,5542.53,1,-65.5065,5542.53,6,-4,6,-4.416,363.77,-1624.57,-77.3786,1664.8,2389.87,4981.19,5524.83,1,64.3693,5524.83
0.266,6,6,354.594,-1435.71,1478.85,0,-76.1267,1478.85,-6,6,407.699,1553.79,1606.39,0,75.2976,1606.39,-6,-6,354.594,1435.71,1478.85,0,76.1267,1478.85,6,-6,407.699,-1553.79,1606.39,0,-75.2976,1606.39,9,8,-455.559,-302.412,546.797,0,33.5772,546.797,-9,4,-461.519,271.001,535.202,0,-30.4212,535.202,-9,-8,-455.559,302.412,546.797,0,-33.5772,546.797,9,-4,-461.519,-271.001,535.202,0,30.4212,535.202,6,8,2559.6,5094.52,5701.38,1,63.3241,5701.38,-6,4,2626.3,-4962.7,5614.79,1,-62.1119,5614.79,-6,-8,2559.6,-5094.52,5701.38,1,-63.3241,5701.38,6,-4,2626.3,4962.7,5614.79,1,62.1119,5614.79,6,7,37.4589,-3934.65,3934.83,0,-89.4545,3934.83,-6,4,2626.3,-4962.7,5614.79,1,-62.1119,5614.79,-6,-8,2559.6,-5094.52,5701.38,1,-63.3241,5701.38,6,-5,-58.0373,-3761.38,3761.83,0,89.116,3761.83,6,8,2559.6,5094.52,5701.38,1,63.3241,5701.38,-6,5,-58.0373,3761.38,3761.83,0,-89.116,3761.83,-6,-7,37.4589,3934.65,3934.83,0,89.4545,3934.83,6,-4,2626.3,4962.7,5614.79,1,62.1119,5614.79,6,8,2559.6,5094.52,5701.38,1,63.3241,5701.38,-6,4,2626.3,-4962.7,5614.79,1,-62.1119,5614.79,-6,-8,2559.6,-5094.52,5701.38,1,-63.3241,5701.38,6,-4,2626.3,4962.7,5614.79,1,62.1119,5614.79,6,8,2559.6,5094.52,5701.38,1,63.3241,5701.38,-6,4,2626.3,-4962.7,5614.79,1,-62.1119,5614.79,-6,-8,2559.6,-5094.52,5701.38,1,-63.3241,5701.38,6,-4,2626.3,4962.7,5614.79,1,62.1119,5614.79,6,8,6,7.596,354.594,-1435.71,-76.1267,1478.85,2559.6,5094.52,5701.38,1,63.3241,5701.38,-6,4,-6,4.404,407.699,1553.79,75.2976,1606.39,2626.3,-4962.7,5614.79,1,-62.1119,5614.79,-6,-8,-6,-7.596,354.594,1435.71,76.1267,1478.85,2559.6,-5094.52,5701.38,1,-63.3241,5701.38,6,-4,6,-4.404,407.699,-1553.79,-75.2976,1606.39,2626.3,4962.7,5614.79,1,62.1119,5614.79
0.268,6,6,350.411,-1446.09,1487.94,0,-76.3788,1487.94,-6,6,378.955,1498.14,1545.33,0,75.8048,1545.33,-6,-6,350.411,1446.09,1487.94,0,76.3788,1487.94,6,-6,378.955,-1498.14,1545.33,0,-75.8048,1545.33,-9,4,-471.812,252.594,535.173,0,-28.1633,535.173,-8,4,-456.214,500.267,677.051,0,-47.637,677.051,9,-4,-471.812,-252.594,535.173,0,28.1633,535.173,8,-4,-456.214,-500.267,677.051,0,47.637,677.051,6,8,2724.45,5012.1,5704.72,1,61.4726,5704.72,-6,4,2798.98,-4973.82,5707.3,1,-60.6317,5707.3,-6,-8,2724.45,-5012.1,5704.72,1,-61.4726,5704.72,6,-4,2798.98,4973.82,5707.3,1,60.6317,5707.3,6,7,-5.949,-3742.92,3742.92,0,89.9089,3742.92,-6,4,2798.98,-4973.82,5707.3,1,-60.6317,5707.3,-6,-8,2724.45,-5012.1,5704.72,1,-61.4726,5704.72,6,-5,-137.086,-3693.08,3695.62,0,87.8742,3695.62,6,8,2724.45,5012.1,5704.72,1,61.4726,5704.72,-6,5,-137.086,3693.08,3695.62,0,-87.8742,3695.62,-6,-7,-5.949,3742.92,3742.92,0,-89.9089,3742.92,6,-4,2798.98,4973.82,5707.3,1,60.6317,5707.3,6,8,2724.45,5012.1,5704.72,1,61.4726,5704.72,-6,4,2798.98,-4973.82,5707.3,1,-60.6317,5707.3,-6,-8,2724.45,-5012.1,5704.72,1,-61.4726,5704.72,6,-4,2798.98,4973.82,5707.3,1,60.6317,5707.3,6,8,2724.45,5012.1,5704.72,1,61.4726,5704.72,-6,4,2798.98,-4973.82,5707.3,1,-60.6317,5707.3,-6,-8,2724.45,-5012.1,5704.72,1,-61.4726,5704.72,6,-4,2798.98,4973.82,5707.3,1,60.6317,5707.3,6,8,6,7.608,350.411,-1446.09,-76.3788,1487.94,2724.45,5012.1,5704.72,1,61.4726,5704.72,-6,4,-6,4.392,378.955,1498.14,75.8048,1545.33,2798.98,-4973.82,5707.3,1,-60.6317,5707.3,-6,-8,-6,-7.608,350.411,1446.09,76.3788,1487.94,2724.45,-5012.1,5704.72,1,-61.4726,5704.72,6,-4,6,-4.392,378.955,-1498.14,-75.8048,1545.33,2798.98,4973.82,5707.3,1,60.6317,5707.3
0.27,6,6,265.964,-1369.97,1395.55,0,-79.0134,1395.55,-6,6,362.384,1469.77,1513.78,0,76.1495,1513.78,-6,-6,265.964,1369.97,1395.55,0,79.0134,1395.55,6,-6,362.384,-1469.77,1513.78,0,-76.1495,1513.78,-8,4,-481.182,472.234,674.197,0,-44.4623,674.197,-9,4,-479.913,226.911,530.854,0,-25.3056,530.854,8,-4,-481.182,-472.234,674.197,0,44.4623,674.197,9,-4,-479.913,-226.911,530.854,0,25.3056,530.854,6,8,2948.07,4963.09,5772.64,1,59.2897,5772.64,-6,4,3001.58,-4903.63,5749.36,1,-58.5286,5749.36,-6,-8,2948.07,-4963.09,5772.64,1,-59.2897,5772.64,6,-4,3001.58,4903.63,5749.36,1,58.5286,5749.36,6,7,-87.7842,-3601.86,3602.93,0,88.6039,3602.93,-6,4,3001.58,-4903.63,5749.36,1,-58.5286,5749.36,-6,-8,2948.07,-4963.09,5772.64,1,-59.2897,5772.64,6,-5,-225.823,-3594.08,3601.17,0,86.4047,3601.17,6,8,2948.07,4963.09,5772.64,1,59.2897,5772.64,-6,5,-225.823,3594.08,3601.17,0,-86.4047,3601.17,-6,-7,-87.7842,3601.86,3602.93,0,-88.6039,3602.93,6,-4,3001.58,4903.63,5749.36,1,58.5286,5749.36,6,8,2948.07,4963.09,5772.64,1,59.2897,5772.64,-6,4,3001.58,-4903.63,5749.36,1,-58.5286,5749.36,-6,-8,2948.07,-4963.09,5772.64,1,-59.2897,5772.64,6,-4,3001.58,4903.63,5749.36,1,58.5286,5749.36,6,8,2948.07,4963.09,5772.64,1,59.2897,5772.64,-6,4,3001.58,-4903.63,5749.36,1,-58.5286,5749.36,-6,-8,2948.07,-4963.09,5772.64,1,-59.2897,5772.64,6,-4,3001.58,4903.63,5749.36,1,58.5286,5749.36,6,8,6,7.62,265.964,-1369.97,-79.0134,1395.55,2948.07,4963.09,5772.64,1,59.2897,5772.64,-6,4,-6,4.38,362.384,1469.77,76.1495,1513.78,3001.58,-4903.63,5749.36,1,-58.5286,5749.36,-6,-8,-6,-7.62,265.964,1369.97,79.0134,1395.55,2948.07,-4963.09,5772.64,1,-59.2897,5772.64,6,-4,6,-4.38,362.384,-1469.77,-76.1495,1513.78,3001.58,4903.63,5749.36,1,58.5286,5749.36
0.272,6,6,224.008,-1353.7,1372.11,0,-80.604,1372.11,-6,6,334.772,1387.45,1427.26,0,76.4346,1427.26,-6,-6,224.008,1353.7,1372.11,0,80.604,1372.11,6,-6,334.772,-1387.45,1427.26,0,-76.4346,1427.26,8,8,-501.14,-448.509,672.534,0,41.8278,672.534,-8,4,-507.132,446.385,675.605,0,-41.3547,675.605,-8,-8,-501.14,448.509,672.534,0,-41.8278,672.534,8,-4,-507.132,-446.385,675.605,0,41.3547,675.605,6,8,3171.6,4966.08,5892.45,1,57.4356,5892.45,-6,4,3196.96,-4864.6,5821.07,1,-56.6875,5821.07,-6,-8,3171.6,-4966.08,5892.45,1,-57.4356,5892.45,6,-4,3196.96,4864.6,5821.07,1,56.6875,5821.07,6,7,-164.357,-3458.12,3462.02,0,87.2789,3462.02,-6,4,3196.96,-4864.6,5821.07,1,-56.6875,5821.07,-6,-8,3171.6,-4966.08,5892.45,1,-57.4356,5892.45,6,-5,-313.923,-3467.74,3481.92,0,84.8273,3481.92,6,8,3171.6,4966.08,5892.45,1,57.4356,5892.45,-6,5,-313.923,3467.74,3481.92,0,-84.8273,3481.92,-6,-7,-164.357,3458.12,3462.02,0,-87.2789,3462.02,6,-4,3196.96,4864.6,5821.07,1,56.6875,5821.07,6,8,3171.6,4966.08,5892.45,1,57.4356,5892.45,-6,4,3196.96,-4864.6,5821.07,1,-56.6875,5821.07,-6,-8,3171.6,-4966.08,5892.45,1,-57.4356,5892.45,6,-4,3196.96,4864.6,5821.07,1,56.6875,5821.07,6,8,3171.6,4966.08,5892.45,1,57.4356,5892.45,-6,4,3196.96,-4864.6,5821.07,1,-56.6875,5821.07,-6,-8,3171.6,-4966.08,5892.45,1,-57.4356,5892.45,6,-4,3196.96,4864.6,5821.07,1,56.6875,5821.07,6,8,6,7.632,224.008,-1353.7,-80.604,1372.11,3171.6,4966.08,5892.45,1,57.4356,5892.45,-6,4,-6,4.368,334.772,1387.45,76.4346,1427.26,3196.96,-4864.6,5821.07,1,-56.6875,5821.07,-6,-8,-6,-7.632,224.008,1353.7,80.604,1372.11,3171.6,-4966.08,5892.45,1,-57.4356,5892.45,6,-4,6,-4.368,334.772,-1387.45,-76.4346,1427.26,3196.96,4864.6,5821.07,1,56.6875,5821.07
0.274,6,6,152.52,-1336.55,1345.23,0,-83.4899,1345.23,-6,6,278.43,1344.94,1373.46,0,78.3038,1373.46,-6,-6,152.52,1336.55,1345.23,0,83.4899,1345.23,6,-6,278.43,-1344.94,1373.46,0,-78.3038,1373.46,8,8,-534.758,-409.945,673.811,0,37.4737,673.811,-8,4,-532.181,414.091,674.305,0,-37.8866,674.305,-8,-8,-534.758,409.945,673.811,0,-37.4737,673.811,8,-4,-532.181,-414.091,674.305,0,37.8866,674.305,6,8,3434.22,4872.66,5961.27,1,54.8241,5961.27,-6,4,3446.29,-4790.6,5901.42,1,-54.2693,5901.42,-6,-8,3434.22,-4872.66,5961.27,1,-54.8241,5961.27,6,-4,3446.29,4790.6,5901.42,1,54.2693,5901.42,6,7,-248.013,-3311.02,3320.3,0,85.7162,3320.3,-6,4,3446.29,-4790.6,5901.42,1,-54.2693,5901.42,-6,-8,3434.22,-4872.66,5961.27,1,-54.8241,5961.27,6,-5,-347.418,-3386.29,3404.07,0,84.1422,3404.07,6,8,3434.22,4872.66,5961.27,1,54.8241,5961.27,-6,5,-347.418,3386.29,3404.07,0,-84.1422,3404.07,-6,-7,-248.013,3311.02,3320.3,0,-85.7162,3320.3,6,-4,3446.29,4790.6,5901.42,1,54.2693,5901.42,6,8,3434.22,4872.66,5961.27,1,54.8241,5961.27,-6,4,3446.29,-4790.6,5901.42,1,-54.2693,5901.42,-6,-8,3434.22,-4872.66,5961.27,1,-54.8241,5961.27,6,-4,3446.29,4790.6,5901.42,1,54.2693,5901.42,6,8,3434.22,4872.66,5961.27,1,54.8241,5961.27,-6,4,3446.29,-4790.6,5901.42,1,-54.2693,5901.42,-6,-8,3434.22,-4872.66,5961.27,1,-54.8241,5961.27,6,-4,3446.29,4790.6,5901.42,1,54.2693,5901.42,6,8,6,7.644,152.52,-1336.55,-83.4899,1345.23,3434.22,4872.66,5961.27,1,54.8241,5961.27,-6,4,-6,4.356,278.43,1344.94,78.3038,1373.46,3446.29,-4790.6,5901.42,1,-54.2693,5901.42,-6,-8,-6,-7.644,152.52,1336.55,83.4899,1345.23,3434.22,-4872.66,5961.27,1,-54.8241,5961.27,6,-4,6,-4.356,278.43,-1344.94,-78.3038,1373.46,3446.29,4790.6,5901.42,1,54.2693,5901.42
0.276,6,6,149.997,-1339.23,1347.61,0,-83.6094,1347.61,-6,6,283.138,1321.39,1351.39,0,77.906,1351.39,-6,-6,149.997,1339.23,1347.61,0,83.6094,1347.61,6,-6,283.138,-1321.39,1351.39,0,-77.906,1351.39,8,8,-553.649,-383.664,673.591,0,34.7209,673.591,-8,4,-556.161,393.037,681.024,0,-35.2487,681.024,-8,-8,-553.649,383.664,673.591,0,-34.7209,673.591,8,-4,-556.161,-393.037,681.024,0,35.2487,681.024,6,8,3597.29,4822.29,6016.23,1,53.2781,6016.23,-6,4,3601.31,-4767.59,5974.89,1,-52.9336,5974.89,-6,-8,3597.29,-4822.29,6016.23,1,-53.2781,6016.23,6,-4,3601.31,4767.59,5974.89,1,52.9336,5974.89,6,7,-289.085,-3169.02,3182.18,0,84.7878,3182.18,-6,4,3601.31,-4767.59,5974.89,1,-52.9336,5974.89,-6,-8,3597.29,-4822.29,6016.23,1,-53.2781,6016.23,6,-5,-429.327,-3271.39,3299.44,0,82.5234,3299.44,6,8,3597.29,4822.29,6016.23,1,53.2781,6016.23,-6,5,-429.327,3271.39,3299.44,0,-82.5234,3299.44,-6,-7,-289.085,3169.02,3182.18,0,-84.7878,3182.18,6,-4,3601.31,4767.59,5974.89,1,52.9336,5974.89,6,8,3597.29,4822.29,6016.23,1,53.2781,6016.23,-6,4,3601.31,-4767.59,5974.89,1,-52.9336,5974.89,-6,-8,3597.29,-4822.29,6016.23,1,-53.2781,6016.23,6,-4,3601.31,4767.59,5974.89,1,52.9336,5974.89,6,8,3597.29,4822.29,6016.23,1,53.2781,6016.23,-6,4,3601.31,-4767.59,5974.89,1,-52.9336,5974.89,-6,-8,3597.29,-4822.29,6016.23,1,-53.2781,6016.23,6,-4,3601.31,4767.59,5974.89,1,52.9336,5974.89,6,8,6,7.656,149.997,-1339.23,-83.6094,1347.61,3597.29,4822.29,6016.23,1,53.2781,6016.23,-6,4,-6,4.344,283.138,1321.39,77.906,1351.39,3601.31,-4767.59,5974.89,1,-52.9336,5974.89,-6,-8,-6,-7.656,149.997,1339.23,83.6094,1347.61,3597.29,-4822.29,6016.23,1,-53.2781,6016.23,6,-4,6,-4.344,283.138,-1321.39,-77.906,1351.39,3601.31,4767.59,5974.89,1,52.9336,5974.89
0.278,6,6,127.371,-1304.48,1310.69,0,-84.4233,1310.69,-6,6,237.868,1256.91,1279.22,0,79.2836,1279.22,-6,-6,127.371,1304.48,1310.69,0,84.4233,1310.69,6,-6,237.868,-1256.91,1279.22,0,-79.2836,1279.22,8,8,-587.836,-346.878,682.551,0,30.5446,682.551,-8,4,-585.223,358.63,686.369,0,-31.5004,686.369,-8,-8,-587.836,346.878,682.551,0,-30.5446,682.551,8,-4,-585.223,-358.63,686.369,0,31.5004,686.369,6,8,3838.36,4773.89,6125.61,1,51.1996,6125.61,-6,4,3805.41,-4717.36,6060.91,1,-51.1075,6060.91,-6,-8,3838.36,-4773.89,6125.61,1,-51.1996,6125.61,6,-4,3805.41,4717.36,6060.91,1,51.1075,6060.91,6,7,-386.075,-2986.13,3010.99,0,82.6331,3010.99,-6,4,3805.41,-4717.36,6060.91,1,-51.1075,6060.91,-6,-8,3838.36,-4773.89,6125.61,1,-51.1996,6125.61,6,-5,-485.212,-3112.32,3149.92,0,81.1389,3149.92,6,8,3838.36,4773.89,6125.61,1,51.1996,6125.61,-6,5,-485.212,3112.32,3149.92,0,-81.1389,3149.92,-6,-7,-386.075,2986.13,3010.99,0,-82.6331,3010.99,6,-4,3805.41,4717.36,6060.91,1,51.1075,6060.91,6,8,3838.36,4773.89,6125.61,1,51.1996,6125.61,-6,4,3805.41,-4717.36,6060.91,1,-51.1075,6060.91,-6,-8,3838.36,-4773.89,6125.61,1,-51.1996,6125.61,6,-4,3805.41,4717.36,6060.91,1,51.1075,6060.91,6,8,3838.36,4773.89,6125.61,1,51.1996,6125.61,-6,4,3805.41,-4717.36,6060.91,1,-51.1075,6060.91,-6,-8,3838.36,-4773.89,6125.61,1,-51.1996,6125.61,6,-4,3805.41,4717.36,6060.91,1,51.1075,6060.91,6,8,6,7.668,127.371,-1304.48,-84.4233,1310.69,3838.36,4773.89,6125.61,1,51.1996,6125.61,-6,4,-6,4.332,237.868,1256.91,79.2836,1279.22,3805.41,-4717.36,6060.91,1,-51.1075,6060.91,-6,-8,-6,-7.668,127.371,1304.48,84.4233,1310.69,3838.36,-4773.89,6125.61,1,-51.1996,6125.61,6,-4,6,-4.332,237.868,-1256.91,-79.2836,1279.22,3805.41,4717.36,6060.91,1,51.1075,6060.91
0.28,6,6,110.537,-1265.89,1270.71,0,-85.0096,1270.71,-6,6,182.199,1174.29,1188.34,0,81.1805,1188.34,-6,-6,110.537,1265.89,1270.71,0,85.0096,1270.71,6,-6,182.199,-1174.29,1188.34,0,-81.1805,1188.34,8,8,-607.15,-318.817,685.766,0,27.7041,685.766,-8,4,-606.239,329.007,689.761,0,-28.4887,689.761,-8,-8,-607.15,318.817,685.766,0,-27.7041,685.766,8,-4,-606.239,-329.007,689.761,0,28.4887,689.761,6,8,4021.45,4679.44,6170.02,1,49.3247,6170.02,-6,4,3995.62,-4627.82,6114.06,1,-49.193,6114.06,-6,-8,4021.45,-4679.44,6170.02,1,-49.3247,6170.02,6,-4,3995.62,4627.82,6114.06,1,49.193,6114.06,6,7,-474.115,-2881.52,2920.26,0,80.6565,2920.26,-6,4,3995.62,-4627.82,6114.06,1,-49.193,6114.06,-6,-8,4021.45,-4679.44,6170.02,1,-49.3247,6170.02,6,-5,-563.549,-3003.33,3055.75,0,79.3725,3055.75,6,8,4021.45,4679.44,6170.02,1,49.3247,6170.02,-6,5,-563.549,3003.33,3055.75,0,-79.3725,3055.75,-6,-7,-474.115,2881.52,2920.26,0,-80.6565,2920.26,6,-4,3995.62,4627.82,6114.06,1,49.193,6114.06,6,8,4021.45,4679.44,6170.02,1,49.3247,6170.02,-6,4,3995.62,-4627.82,6114.06,1,-49.193,6114.06,-6,-8,4021.45,-4679.44,6170.02,1,-49.3247,6170.02,6,-4,3995.62,4627.82,6114.06,1,49.193,6114.06,6,8,4021.45,4679.44,6170.02,1,49.3247,6170.02,-6,4,3995.62,-4627.82,6114.06,1,-49.193,6114.06,-6,-8,4021.45,-4679.44,6170.02,1,-49.3247,6170.02,6,-4,3995.62,4627.82,6114.06,1,49.193,6114.06,6,8,6,7.68,110.537,-1265.89,-85.0096,1270.71,4021.45,4679.44,6170.02,1,49.3247,6170.02,-6,4,-6,4.32,182.199,1174.29,81.1805,1188.34,3995.62,-4627.82,6114.06,1,-49.193,6114.06,-6,-8,-6,-7.68,110.537,1265.89,85.0096,1270.71,4021.45,-4679.44,6170.02,1,-49.3247,6170.02,6,-4,6,-4.32,182.199,-1174.29,-81.1805,1188.34,3995.62,4627.82,6114.06,1,49.193,6114.06
0.282,6,6,73.5319,-1249.2,1251.36,0,-86.6313,1251.36,-6,6,113.899,1133.47,1139.18,0,84.2618,1139.18,-6,-6,73.5319,1249.2,1251.36,0,86.6313,1251.36,6,-6,113.899,-1133.47,1139.18,0,-84.2618,1139.18,8,8,-633.622,-292.769,697.991,0,24.7996,697.991,-8,4,-631.994,296.865,698.244,0,-25.1607,698.244,-8,-8,-633.622,292.769,697.991,0,-24.7996,697.991,8,-4,-631.994,-296.865,698.244,0,25.1607,698.244,6,8,4210.1,4697.9,6308.35,1,48.1344,6308.35,-6,4,4189.08,-4631.26,6244.75,1,-47.8699,6244.75,-6,-8,4210.1,-4697.9,6308.35,1,-48.1344,6308.35,6,-4,4189.08,4631.26,6244.75,1,47.8699,6244.75,6,7,-484.484,-2728.39,2771.07,0,79.9309,2771.07,-6,4,4189.08,-4631.26,6244.75,1,-47.8699,6244.75,-6,-8,4210.1,-4697.9,6308.35,1,-48.1344,6308.35,6,-5,-538.126,-2822.68,2873.52,0,79.2065,2873.52,6,8,4210.1,4697.9,6308.35,1,48.1344,6308.35,-6,5,-538.126,2822.68,2873.52,0,-79.2065,2873.52,-6,-7,-484.484,2728.39,2771.07,0,-79.9309,2771.07,6,-4,4189.08,4631.26,6244.75,1,47.8699,6244.75,6,8,4210.1,4697.9,6308.35,1,48.1344,6308.35,-6,4,4189.08,-4631.26,6244.75,1,-47.8699,6244.75,-6,-8,4210.1,-4697.9,6308.35,1,-48.1344,6308.35,6,-4,4189.08,4631.26,6244.75,1,47.8699,6244.75,6,8,4210.1,4697.9,6308.35,1,48.1344,6308.35,-6,4,4189.08,-4631.26,6244.75,1,-47.8699,6244.75,-6,-8,4210.1,-4697.9,6308.35,1,-48.1344,6308.35,6,-4,4189.08,4631.26,6244.75,1,47.8699,6244.75,6,8,6,7.692,73.5319,-1249.2,-86.6313,1251.36,4210.1,4697.9,6308.35,1,48.1344,6308.35,-6,4,-6,4.308,113.899,1133.47,84.2618,1139.18,4189.08,-4631.26,6244.75,1,-47.8699,6244.75,-6,-8,-6,-7.692,73.5319,1249.2,86.6313,1251.36,4210.1,-4697.9,6308.35,1,-48.1344,6308.35,6,-4,6,-4.308,113.899,-1133.47,-84.2618,1139.18,4189.08,4631.26,6244.75,1,47.8699,6244.75
0.284,6,6,65.57,-1199.02,1200.81,0,-86.8698,1200.81,-6,6,45.4388,1069.96,1070.93,0,87.5682,1070.93,-6,-6,65.57,1199.02,1200.81,0,86.8698,1200.81,6,-6,45.4388,-1069.96,1070.93,0,-87.5682,1070.93,8,8,-658.016,-256.552,706.26,0,21.3002,706.26,-8,4,-659.574,261.328,709.457,0,-21.6138,709.457,-8,-8,-658.016,256.552,706.26,0,-21.3002,706.26,8,-4,-659.574,-261.328,709.457,0,21.6138,709.457,6,8,4441.27,4582.55,6381.59,1,45.897,6381.59,-6,4,4438.58,-4537.83,6347.67,1,-45.6335,6347.67,-6,-8,4441.27,-4582.55,6381.59,1,-45.897,6381.59,6,-4,4438.58,4537.83,6347.67,1,45.6335,6347.67,6,7,-583.37,-2579.06,2644.22,0,77.2545,2644.22,-6,4,4438.58,-4537.83,6347.67,1,-45.6335,6347.67,-6,-8,4441.27,-4582.55,6381.59,1,-45.897,6381.59,6,-5,-625.627,-2679.72,2751.78,0,76.8587,2751.78,6,8,4441.27,4582.55,6381.59,1,45.897,6381.59,-6,5,-625.627,2679.72,2751.78,0,-76.8587,2751.78,-6,-7,-583.37,2579.06,2644.22,0,-77.2545,2644.22,6,-4,4438.58,4537.83,6347.67,1,45.6335,6347.67,6,8,4441.27,4582.55,6381.59,1,45.897,6381.59,-6,4,4438.58,-4537.83,6347.67,1,-45.6335,6347.67,-6,-8,4441.27,-4582.55,6381.59,1,-45.897,6381.59,6,-4,4438.58,4537.83,6347.67,1,45.6335,6347.67,6,8,4441.27,4582.55,6381.59,1,45.897,6381.59,-6,4,4438.58,-4537.83,6347.67,1,-45.6335,6347.67,-6,-8,4441.27,-4582.55,6381.59,1,-45.897,6381.59,6,-4,4438.58,4537.83,6347.67,1,45.6335,6347.67,6,8,6,7.704,65.57,-1199.02,-86.8698,1200.81,4441.27,4582.55,6381.59,1,45.897,6381.59,-6,4,-6,4.296,45.4388,1069.96,87.5682,1070.93,4438.58,-4537.83,6347.67,1,-45.6335,6347.67,-6,-8,-6,-7.704,65.57,1199.02,86.8698,1200.81,4441.27,-4582.55,6381.59,1,-45.897,6381.59,6,-4,6,-4.296,45.4388,-1069.96,-87.5682,1070.93,4438.58,4537.83,6347.67,1,45.6335,6347.67
0.286,6,6,62.9714,-1225.42,1227.04,0,-87.0583,1227.04,-6,6,-34.8307,1052.09,1052.66,0,-88.1038,1052.66,-6,-6,62.9714,1225.42,1227.04,0,87.0583,1227.04,6,-6,-34.8307,-1052.09,1052.66,0,88.1038,1052.66,6,7,-704.081,-2433.2,2533.02,0,73.8615,2533.02,-6,5,-695.267,2529.98,2623.77,0,-74.6338,2623.77,-6,-7,-704.081,2433.2,2533.02,0,-73.8615,2533.02,6,-5,-695.267,-2529.98,2623.77,0,74.6338,2623.77,6,8,4633.35,4514.31,6468.92,1,44.2545,6468.92,-6,4,4627.45,-4471.48,6434.86,1,-44.018,6434.86,-6,-8,4633.35,-4514.31,6468.92,1,-44.2545,6468.92,6,-4,4627.45,4471.48,6434.86,1,44.018,6434.86,6,7,-704.081,-2433.2,2533.02,0,73.8615,2533.02,-6,4,4627.45,-4471.48,6434.86,1,-44.018,6434.86,-6,-8,4633.35,-4514.31,6468.92,1,-44.2545,6468.92,6,-5,-695.267,-2529.98,2623.77,0,74.6338,2623.77,6,8,4633.35,4514.31,6468.92,1,44.2545,6468.92,-6,5,-695.267,2529.98,2623.77,0,-74.6338,2623.77,-6,-7,-704.081,2433.2,2533.02,0,-73.8615,2533.02,6,-4,4627.45,4471.48,6434.86,1,44.018,6434.86,6,8,4633.35,4514.31,6468.92,1,44.2545,6468.92,-6,4,4627.45,-4471.48,6434.86,1,-44.018,6434.86,-6,-8,4633.35,-4514.31,6468.92,1,-44.2545,6468.92,6,-4,4627.45,4471.48,6434.86,1,44.018,6434.86,6,8,4633.35,4514.31,6468.92,1,44.2545,6468.92,-6,4,4627.45,-4471.48,6434.86,1,-44.018,6434.86,-6,-8,4633.35,-4514.31,6468.92,1,-44.2545,6468.92,6,-4,4627.45,4471.48,6434.86,1,44.018,6434.86,6,8,6,7.716,62.9714,-1225.42,-87.0583,1227.04,4633.35,4514.31,6468.92,1,44.2545,6468.92,-6,4,-6,4.284,-34.8307,1052.09,-88.1038,1052.66,4627.45,-4471.48,6434.86,1,-44.018,6434.86,-6,-8,-6,-7.716,62.9714,1225.42,87.0583,1227.04,4633.35,-4514.31,6468.92,1,-44.2545,6468.92,6,-4,6,-4.284,-34.8307,-1052.09,88.1038,1052.66,4627.45,4471.48,6434.86,1,44.018,6434.86
0.288,6,6,83.1915,-1140.9,1143.93,0,-85.8295,1143.93,-6,6,6.03238,997.88,997.898,0,89.6536,997.898,-6,-6,83.1915,1140.9,1143.93,0,85.8295,1143.93,6,-6,6.03238,-997.88,997.898,0,-89.6536,997.898,8,8,-691.7,-182.619,715.401,0,14.7895,715.401,-8,4,-691.328,182.2,714.935,0,-14.7646,714.935,-8,-8,-691.7,182.619,715.401,0,-14.7895,715.401,8,-4,-691.328,-182.2,714.935,0,14.7646,714.935,6,8,4830.7,4412.27,6542.46,1,42.408,6542.46,-6,4,4823.87,-4337.12,6486.93,1,-41.9585,6486.93,-6,-8,4830.7,-4412.27,6542.46,1,-42.408,6542.46,6,-4,4823.87,4337.12,6486.93,1,41.9585,6486.93,6,7,-663.482,-2299.63,2393.43,0,73.9063,2393.43,-6,4,4823.87,-4337.12,6486.93,1,-41.9585,6486.93,-6,-8,4830.7,-4412.27,6542.46,1,-42.408,6542.46,6,-5,-688.137,-2363.34,2461.49,0,73.766,2461.49,6,8,4830.7,4412.27,6542.46,1,42.408,6542.46,-6,5,-688.137,2363.34,2461.49,0,-73.766,2461.49,-6,-7,-663.482,2299.63,2393.43,0,-73.9063,2393.43,6,-4,4823.87,4337.12,6486.93,1,41.9585,6486.93,6,8,4830.7,4412.27,6542.46,1,42.408,6542.46,-6,4,4823.87,-4337.12,6486.93,1,-41.9585,6486.93,-6,-8,4830.7,-4412.27,6542.46,1,-42.408,6542.46,6,-4,4823.87,4337.12,6486.93,1,41.9585,6486.93,6,8,4830.7,4412.27,6542.46,1,42.408,6542.46,-6,4,4823.87,-4337.12,6486.93,1,-41.9585,6486.93,-6,-8,4830.7,-4412.27,6542.46,1,-42.408,6542.46,6,-4,4823.87,4337.12,6486.93,1,41.9585,6486.93,6,8,6,7.728,83.1915,-1140.9,-85.8295,1143.93,4830.7,4412.27,6542.46,1,42.408,6542.46,-6,4,-6,4.272,6.03238,997.88,89.6536,997.898,4823.87,-4337.12,6486.93,1,-41.9585,6486.93,-6,-8,-6,-7.728,83.1915,1140.9,85.8295,1143.93,4830.7,-4412.27,6542.46,1,-42.408,6542.46,6,-4,6,-4.272,6.03238,-997.88,-89.6536,997.898,4823.87,4337.12,6486.93,1,41.9585,6486.93
0.29,6,6,67.2074,-1077.2,1079.3,0,-86.4299,1079.3,-6,6,-64.6889,1036.61,1038.63,0,-86.4291,1038.63,-6,-6,67.2074,1077.2,1079.3,0,86.4299,1079.3,6,-6,-64.6889,-1036.61,1038.63,0,86.4291,1038.63,6,7,-714.53,-2254.31,2364.84,0,72.4134,2364.84,-6,5,-708.418,2276,2383.7,0,-72.711,2383.7,-6,-7,-714.53,2254.31,2364.84,0,-72.4134,2364.84,6,-5,-708.418,-2276,2383.7,0,72.711,2383.7,6,8,5025.01,4274.28,6596.98,1,40.3845,6596.98,-6,4,5008.39,-4206.88,6540.78,1,-40.0292,6540.78,-6,-8,5025.01,-4274.28,6596.98,1,-40.3845,6596.98,6,-4,5008.39,4206.88,6540.78,1,40.0292,6540.78,6,7,-714.53,-2254.31,2364.84,0,72.4134,2364.84,-6,4,5008.39,-4206.88,6540.78,1,-40.0292,6540.78,-6,-8,5025.01,-4274.28,6596.98,1,-40.3845,6596.98,6,-5,-708.418,-2276,2383.7,0,72.711,2383.7,6,8,5025.01,4274.28,6596.98,1,40.3845,6596.98,-6,5,-708.418,2276,2383.7,0,-72.711,2383.7,-6,-7,-714.53,2254.31,2364.84,0,-72.4134,2364.84,6,-4,5008.39,4206.88,6540.78,1,40.0292,6540.78,6,8,5025.01,4274.28,6596.98,1,40.3845,6596.98,-6,4,5008.39,-4206.88,6540.78,1,-40.0292,6540.78,-6,-8,5025.01,-4274.28,6596.98,1,-40.3845,6596.98,6,-4,5008.39,4206.88,6540.78,1,40.0292,6540.78,6,8,5025.01,4274.28,6596.98,1,40.3845,6596.98,-6,4,5008.39,-4206.88,6540.78,1,-40.0292,6540.78,-6,-8,5025.01,-4274.28,6596.98,1,-40.3845,6596.98,6,-4,5008.39,4206.88,6540.78,1,40.0292,6540.78,6,8,6,7.74,67.2074,-1077.2,-86.4299,1079.3,5025.01,4274.28,6596.98,1,40.3845,6596.98,-6,4,-6,4.26,-64.6889,1036.61,-86.4291,1038.63,5008.39,-4206.88,6540.78,1,-40.0292,6540.78,-6,-8,-6,-7.74,67.2074,1077.2,86.4299,1079.3,5025.01,-4274.28,6596.98,1,-40.3845,6596.98,6,-4,6,-4.26,-64.6889,-1036.61,86.4291,1038.63,5008.39,4206.88,6540.78,1,40.0292,6540.78
0.292,6,6,40.3211,-1041.85,1042.63,0,-87.7837,1042.63,-6,6,-71.6452,985.874,988.474,0,-85.8435,988.474,-6,-6,40.3211,1041.85,1042.63,0,87.7837,1042.63,6,-6,-71.6452,-985.874,988.474,0,85.8435,988.474,7,8,-737.701,-450.059,864.15,0,31.3867,864.15,-7,4,-739.802,450.191,866.013,0,-31.3217,866.013,-7,-8,-737.701,450.059,864.15,0,-31.3867,864.15,7,-4,-739.802,-450.191,866.013,0,31.3217,866.013,6,8,5203.9,4155.33,6659.38,1,38.6075,6659.38,-6,4,5214.51,-4111.96,6640.73,1,-38.2579,6640.73,-6,-8,5203.9,-4155.33,6659.38,1,-38.6075,6659.38,6,-4,5214.51,4111.96,6640.73,1,38.2579,6640.73,6,7,-670.329,-2071.21,2176.98,0,72.0663,2176.98,-6,4,5214.51,-4111.96,6640.73,1,-38.2579,6640.73,-6,-8,5203.9,-4155.33,6659.38,1,-38.6075,6659.38,6,-5,-702.923,-2108.69,2222.76,0,71.5644,2222.76,6,8,5203.9,4155.33,6659.38,1,38.6075,6659.38,-6,5,-702.923,2108.69,2222.76,0,-71.5644,2222.76,-6,-7,-670.329,2071.21,2176.98,0,-72.0663,2176.98,6,-4,5214.51,4111.96,6640.73,1,38.2579,6640.73,6,8,5203.9,4155.33,6659.38,1,38.6075,6659.38,-6,4,5214.51,-4111.96,6640.73,1,-38.2579,6640.73,-6,-8,5203.9,-4155.33,6659.38,1,-38.6075,6659.38,6,-4,5214.51,4111.96,6640.73,1,38.2579,6640.73,6,8,5203.9,4155.33,6659.38,1,38.6075,6659.38,-6,4,5214.51,-4111.96,6640.73,1,-38.2579,6640.73,-6,-8,5203.9,-4155.33,6659.38,1,-38.6075,6659.38,6,-4,5214.51,4111.96,6640.73,1,38.2579,6640.73,6,8,6,7.752,40.3211,-1041.85,-87.7837,1042.63,5203.9,4155.33,6659.38,1,38.6075,6659.38,-6,4,-6,4.248,-71.6452,985.874,-85.8435,988.474,5214.51,-4111.96,6640.73,1,-38.2579,6640.73,-6,-8,-6,-7.752,40.3211,1041.85,87.7837,1042.63,5203.9,-4155.33,6659.38,1,-38.6075,6659.38,6,-4,6,-4.248,-71.6452,-985.874,85.8435,988.474,5214.51,4111.96,6640.73,1,38.2579,6640.73
0.294,6,6,24.3172,-956.374,956.684,0,-88.5435,956.684,-6,6,-62.9786,945.892,947.987,0,-86.1908,947.987,-6,-6,24.3172,956.374,956.684,0,88.5435,956.684,6,-6,-62.9786,-945.892,947.987,0,86.1908,947.987,7,8,-765.537,-413.47,870.06,0,28.3737,870.06,-7,4,-769.203,413.152,873.137,0,-28.241,873.137,-7,-8,-765.537,413.47,870.06,0,-28.3737,870.06,7,-4,-769.203,-413.152,873.137,0,28.241,873.137,6,8,5373.62,4025.09,6713.95,1,36.8349,6713.95,-6,4,5393.47,-3974.12,6699.49,1,-36.3843,6699.49,-6,-8,5373.62,-4025.09,6713.95,1,-36.8349,6713.95,6,-4,5393.47,3974.12,6699.49,1,36.3843,6699.49,6,7,-694.877,-1963.38,2082.71,0,70.5101,2082.71,-6,4,5393.47,-3974.12,6699.49,1,-36.3843,6699.49,-6,-8,5373.62,-4025.09,6713.95,1,-36.8349,6713.95,6,-5,-723.716,-1986.27,2114.01,0,69.9803,2114.01,6,8,5373.62,4025.09,6713.95,1,36.8349,6713.95,-6,5,-723.716,1986.27,2114.01,0,-69.9803,2114.01,-6,-7,-694.877,1963.38,2082.71,0,-70.5101,2082.71,6,-4,5393.47,3974.12,6699.49,1,36.3843,6699.49,6,8,5373.62,4025.09,6713.95,1,36.8349,6713.95,-6,4,5393.47,-3974.12,6699.49,1,-36.3843,6699.49,-6,-8,5373.62,-4025.09,6713.95,1,-36.8349,6713.95,6,-4,5393.47,3974.12,6699.49,1,36.3843,6699.49,6,8,5373.62,4025.09,6713.95,1,36.8349,6713.95,-6,4,5393.47,-3974.12,6699.49,1,-36.3843,6699.49,-6,-8,5373.62,-4025.09,6713.95,1,-36.8349,6713.95,6,-4,5393.47,3974.12,6699.49,1,36.3843,6699.49,6,8,6,7.764,24.3172,-956.374,-88.5435,956.684,5373.62,4025.09,6713.95,1,36.8349,6713.95,-6,4,-6,4.236,-62.9786,945.892,-86.1908,947.987,5393.47,-3974.12,6699.49,1,-36.3843,6699.49,-6,-8,-6,-7.764,24.3172,956.374,88.5435,956.684,5373.62,-4025.09,6713.95,1,-36.8349,6713.95,6,-4,6,-4.236,-62.9786,-945.892,86.1908,947.987,5393.47,3974.12,6699.49,1,36.3843,6699.49
0.296,6,6,48.8841,-854.411,855.808,0,-86.7255,855.808,-6,6,-74.1755,863.435,866.615,0,-85.0899,866.615,-6,-6,48.8841,854.411,855.808,0,86.7255,855.808,6,-6,-74.1755,-863.435,866.615,0,85.0899,866.615,7,8,-797.465,-372.933,880.357,0,25.0631,880.357,-7,4,-800.714,376.441,884.788,0,-25.1797,884.788,-7,-8,-797.465,372.933,880.357,0,-25.0631,880.357,7,-4,-800.714,-376.441,884.788,0,25.1797,884.788,6,8,5552.67,3851.75,6757.82,1,34.7481,6757.82,-6,4,5607.23,-3846.13,6799.54,1,-34.4472,6799.54,-6,-8,5552.67,-3851.75,6757.82,1,-34.7481,6757.82,6,-4,5607.23,3846.13,6799.54,1,34.4472,6799.54,6,7,-708.941,-1803.28,1937.63,0,68.5382,1937.63,-6,4,5607.23,-3846.13,6799.54,1,-34.4472,6799.54,-6,-8,5552.67,-3851.75,6757.82,1,-34.7481,6757.82,6,-5,-718.283,-1900.91,2032.09,0,69.3002,2032.09,6,8,5552.67,3851.75,6757.82,1,34.7481,6757.82,-6,5,-718.283,1900.91,2032.09,0,-69.3002,2032.09,-6,-7,-708.941,1803.28,1937.63,0,-68.5382,1937.63,6,-4,5607.23,3846.13,6799.54,1,34.4472,6799.54,6,8,5552.67,3851.75,6757.82,1,34.7481,6757.82,-6,4,5607.23,-3846.13,6799.54,1,-34.4472,6799.54,-6,-8,5552.67,-3851.75,6757.82,1,-34.7481,6757.82,6,-4,5607.23,3846.13,6799.54,1,34.4472,6799.54,6,8,5552.67,3851.75,6757.82,1,34.7481,6757.82,-6,4,5607.23,-3846.13,6799.54,1,-34.4472,6799.54,-6,-8,5552.67,-3851.75,6757.82,1,-34.7481,6757.82,6,-4,5607.23,3846.13,6799.54,1,34.4472,6799.54,6,8,6,7.776,48.8841,-854.411,-86.7255,855.808,5552.67,3851.75,6757.82,1,34.7481,6757.82,-6,4,-6,4.224,-74.1755,863.435,-85.0899,866.615,5607.23,-3846.13,6799.54,1,-34.4472,6799.54,-6,-8,-6,-7.776,48.8841,854.411,86.7255,855.808,5552.67,-3851.75,6757.82,1,-34.7481,6757.82,6,-4,6,-4.224,-74.1755,-863.435,85.0899,866.615,5607.23,3846.13,6799.54,1,34.4472,6799.54
0.298,6,6,16.1636,-770.325,770.494,0,-88.7979,770.494,-6,6,-86.4938,869.148,873.441,0,-84.3169,873.441,-6,-6,16.1636,770.325,770.494,0,88.7979,770.494,6,-6,-86.4938,-869.148,873.441,0,84.3169,873.441,7,8,-819.37,-337.53,886.168,0,22.3887,886.168,-7,4,-820.646,345.391,890.368,0,-22.8251,890.368,-7,-8,-819.37,337.53,886.168,0,-22.3887,886.168,7,-4,-820.646,-345.391,890.368,0,22.8251,890.368,6,8,5731.46,3741.03,6844.34,1,33.1333,6844.34,-6,4,5686.63,-3733.57,6802.74,1,-33.287,6802.74,-6,-8,5731.46,-3741.03,6844.34,1,-33.1333,6844.34,6,-4,5686.63,3733.57,6802.74,1,33.287,6802.74,6,7,-652.748,-1740.51,1858.89,0,69.4424,1858.89,-6,4,5686.63,-3733.57,6802.74,1,-33.287,6802.74,-6,-8,5731.46,-3741.03,6844.34,1,-33.1333,6844.34,6,-5,-697.704,-1718,1854.27,0,67.8973,1854.27,6,8,5731.46,3741.03,6844.34,1,33.1333,6844.34,-6,5,-697.704,1718,1854.27,0,-67.8973,1854.27,-6,-7,-652.748,1740.51,1858.89,0,-69.4424,1858.89,6,-4,5686.63,3733.57,6802.74,1,33.287,6802.74,6,8,5731.46,3741.03,6844.34,1,33.1333,6844.34,-6,4,5686.63,-3733.57,6802.74,1,-33.287,6802.74,-6,-8,5731.46,-3741.03,6844.34,1,-33.1333,6844.34,6,-4,5686.63,3733.57,6802.74,1,33.287,6802.74,6,8,5731.46,3741.03,6844.34,1,33.1333,6844.34,-6,4,5686.63,-3733.57,6802.74,1,-33.287,6802.74,-6,-8,5731.46,-3741.03,6844.34,1,-33.1333,6844.34,6,-4,5686.63,3733.57,6802.74,1,33.287,6802.74,6,8,6,7.788,16.1636,-770.325,-88.7979,770.494,5731.46,3741.03,6844.34,1,33.1333,6844.34,-6,4,-6,4.212,-86.4938,869.148,-84.3169,873.441,5686.63,-3733.57,6802.74,1,-33.287,6802.74,-6,-8,-6,-7.788,16.1636,770.325,88.7979,770.494,5731.46,-3741.03,6844.34,1,-33.1333,6844.34,6,-4,6,-4.212,-86.4938,-869.148,84.3169,873.441,5686.63,3733.57,6802.74,1,33.287,6802.74
0.3,6,6,62.5546,-639.551,642.603,0,-84.4137,642.603,-6,6,-89.0303,748.754,754.028,0,-83.2191,754.028,-6,-6,62.5546,639.551,642.603,0,84.4137,642.603,6,-6,-89.0303,-748.754,754.028,0,83.2191,754.028,7,8,-857.015,-291.703,905.299,0,18.7971,905.299,-7,4,-848.651,303.654,901.341,0,-19.6876,901.341,-7,-8,-857.015,291.703,905.299,0,-18.7971,905.299,7,-4,-848.651,-303.654,901.341,0,19.6876,901.341,6,8,5943.07,3568.6,6932.17,1,30.9833,6932.17,-6,4,5895.73,-3590.93,6903.22,1,-31.3445,6903.22,-6,-8,5943.07,-3568.6,6932.17,1,-30.9833,6932.17,6,-4,5895.73,3590.93,6903.22,1,31.3445,6903.22,6,7,-659.178,-1579.6,1711.63,0,67.3489,1711.63,-6,4,5895.73,-3590.93,6903.22,1,-31.3445,6903.22,-6,-8,5943.07,-3568.6,6932.17,1,-30.9833,6932.17,6,-5,-654.015,-1648.22,1773.24,0,68.3568,1773.24,6,8,5943.07,3568.6,6932.17,1,30.9833,6932.17,-6,5,-654.015,1648.22,1773.24,0,-68.3568,1773.24,-6,-7,-659.178,1579.6,1711.63,0,-67.3489,1711.63,6,-4,5895.73,3590.93,6903.22,1,31.3445,6903.22,6,8,5943.07,3568.6,6932.17,1,30.9833,6932.17,-6,4,5895.73,-3590.93,6903.22,1,-31.3445,6903.22,-6,-8,5943.07,-3568.6,6932.17,1,-30.9833,6932.17,6,-4,5895.73,3590.93,6903.22,1,31.3445,6903.22,6,8,5943.07,3568.6,6932.17,1,30.9833,6932.17,-6,4,5895.73,-3590.93,6903.22,1,-31.3445,6903.22,-6,-8,5943.07,-3568.6,6932.17,1,-30.9833,6932.17,6,-4,5895.73,3590.93,6903.22,1,31.3445,6903.22,6,8,6,7.8,62.5546,-639.551,-84.4137,642.603,5943.07,3568.6,6932.17,1,30.9833,6932.17,-6,4,-6,4.2,-89.0303,748.754,-83.2191,754.028,5895.73,-3590.93,6903.22,1,-31.3445,6903.22,-6,-8,-6,-7.8,62.5546,639.551,84.4137,642.603,5943.07,-3568.6,6932.17,1,-30.9833,6932.17,6,-4,6,-4.2,-89.0303,-748.754,83.2191,754.028,5895.73,3590.93,6903.22,1,31.3445,6903.22



==> Shear_XY.csv <==
Shear_XY,Initial_X[6 6],Initial_Y[6 6],Initial_ReVal[6 6],Initial_ImVal[6 6],Initial_MagVal[6 6],Initial_FiltVal[6 6],Initial_PhaseCalc[6 6],Initial_MagCalc[6 6],Initial_X[-6 6],Initial_Y[-6 6],Initial_ReVal[-6 6],Initial_ImVal[-6 6],Initial_MagVal[-6 6],Initial_FiltVal[-6 6],Initial_PhaseCalc[-6 6],Initial_MagCalc[-6 6],Initial_X[-6 -6],Initial_Y[-6 -6],Initial_ReVal[-6 -6],Initial_ImVal[-6 -6],Initial_MagVal[-6 -6],Initial_FiltVal[-6 -6],Initial_PhaseCalc[-6 -6],Initial_MagCalc[-6 -6],Initial_X[6 -6],Initial_Y[6 -6],Initial_ReVal[6 -6],Initial_ImVal[6 -6],Initial_MagVal[6 -6],Initial_FiltVal[6 -6],Initial_PhaseCalc[6 -6],Initial_MagCalc[6 -6],Re_ValMin_X[6 6],Re_ValMin_Y[6 6],Re_ValMin_ReVal[6 6],Re_ValMin_ImVal[6 6],Re_ValMin_MagVal[6 6],Re_ValMin_FiltVal[6 6],Re_ValMin_PhaseCalc[6 6],Re_ValMin_MagCalc[6 6],Re_ValMin_X[-6 6],Re_ValMin_Y[-6 6],Re_ValMin_ReVal[-6 6],Re_ValMin_ImVal[-6 6],Re_ValMin_MagVal[-6 6],Re_ValMin_FiltVal[-6 6],Re_ValMin_PhaseCalc[-6 6],Re_ValMin_MagCalc[-6 6],Re_ValMin_X[-6 -6],Re_ValMin_Y[-6 -6],Re_ValMin_ReVal[-6 -6],Re_ValMin_ImVal[-6 -6],Re_ValMin_MagVal[-6 -6],Re_ValMin_FiltVal[-6 -6],Re_ValMin_PhaseCalc[-6 -6],Re_ValMin_MagCalc[-6 -6],Re_ValMin_X[6 -6],Re_ValMin_Y[6 -6],Re_ValMin_ReVal[6 -6],Re_ValMin_ImVal[6 -6],Re_ValMin_MagVal[6 -6],Re_ValMin_FiltVal[6 -6],Re_ValMin_PhaseCalc[6 -6],Re_ValMin_MagCalc[6 -6],Re_ValMax_X[6 6],Re_ValMax_Y[6 6],Re_ValMax_ReVal[6 6],Re_ValMax_ImVal[6 6],Re_ValMax_MagVal[6 6],Re_ValMax_FiltVal[6 6],Re_ValMax_PhaseCalc[6 6],Re_ValMax_MagCalc[6 6],Re_ValMax_X[-6 6],Re_ValMax_Y[-6 6],Re_ValMax_ReVal[-6 6],Re_ValMax_ImVal[-6 6],Re_ValMax_MagVal[-6 6],Re_ValMax_FiltVal[-6 6],Re_ValMax_PhaseCalc[-6 6],Re_ValMax_MagCalc[-6 6],Re_ValMax_X[-6 -6],Re_ValMax_Y[-6 -6],Re_ValMax_ReVal[-6 -6],Re_ValMax_ImVal[-6 -6],Re_ValMax_MagVal[-6 -6],Re_ValMax_FiltVal[-6 -6],Re_ValMax_PhaseCalc[-6 -6],Re_ValMax_MagCalc[-6 -6],Re_ValMax_X[6 -6],Re_ValMax_Y[6 -6],Re_ValMax_ReVal[6 -6],Re_ValMax_ImVal[6 -6],Re_ValMax_MagVal[6 -6],Re_ValMax_FiltVal[6 -6],Re_ValMax_PhaseCalc[6 -6],Re_ValMax_MagCalc[6 -6],Im_ValMin_X[6 6],Im_ValMin_Y[6 6],Im_ValMin_ReVal[6 6],Im_ValMin_ImVal[6 6],Im_ValMin_MagVal[6 6],Im_ValMin_FiltVal[6 6],Im_ValMin_PhaseCalc[6 6],Im_ValMin_MagCalc[6 6],Im_ValMin_X[-6 6],Im_ValMin_Y[-6 6],Im_ValMin_ReVal[-6 6],Im_ValMin_ImVal[-6 6],Im_ValMin_MagVal[-6 6],Im_ValMin_FiltVal[-6 6],Im_ValMin_PhaseCalc[-6 6],Im_ValMin_MagCalc[-6 6],Im_ValMin_X[-6 -6],Im_ValMin_Y[-6 -6],Im_ValMin_ReVal[-6 -6],Im_ValMin_ImVal[-6 -6],Im_ValMin_MagVal[-6 -6],Im_ValMin_FiltVal[-6 -6],Im_ValMin_PhaseCalc[-6 -6],Im_ValMin_MagCalc[-6 -6],Im_ValMin_X[6 -6],Im_ValMin_Y[6 -6],Im_ValMin_ReVal[6 -6],Im_ValMin_ImVal[6 -6],Im_ValMin_MagVal[6 -6],Im_ValMin_FiltVal[6 -6],Im_ValMin_PhaseCalc[6 -6],Im_ValMin_MagCalc[6 -6],Im_ValMax_X[6 6],Im_ValMax_Y[6 6],Im_ValMax_ReVal[6 6],Im_ValMax_ImVal[6 6],Im_ValMax_MagVal[6 6],Im_ValMax_FiltVal[6 6],Im_ValMax_PhaseCalc[6 6],Im_ValMax_MagCalc[6 6],Im_ValMax_X[-6 6],Im_ValMax_Y[-6 6],Im_ValMax_ReVal[-6 6],Im_ValMax_ImVal[-6 6],Im_ValMax_MagVal[-6 6],Im_ValMax_FiltVal[-6 6],Im_ValMax_PhaseCalc[-6 6],Im_ValMax_MagCalc[-6 6],Im_ValMax_X[-6 -6],Im_ValMax_Y[-6 -6],Im_ValMax_ReVal[-6 -6],Im_ValMax_ImVal[-6 -6],Im_ValMax_MagVal[-6 -6],Im_ValMax_FiltVal[-6 -6],Im_ValMax_PhaseCalc[-6 -6],Im_ValMax_MagCalc[-6 -6],Im_ValMax_X[6 -6],Im_ValMax_Y[6 -6],Im_ValMax_ReVal[6 -6],Im_ValMax_ImVal[6 -6],Im_ValMax_MagVal[6 -6],Im_ValMax_FiltVal[6 -6],Im_ValMax_PhaseCalc[6 -6],Im_ValMax_MagCalc[6 -6],Mag_X[6 6],Mag_Y[6 6],Mag_ReVal[6 6],Mag_ImVal[6 6],Mag_MagVal[6 6],Mag_FiltVal[6 6],Mag_PhaseCalc[6 6],Mag_MagCalc[6 6],Mag_X[-6 6],Mag_Y[-6 6],Mag_ReVal[-6 6],Mag_ImVal[-6 6],Mag_MagVal[-6 6],Mag_FiltVal[-6 6],Mag_PhaseCalc[-6 6],Mag_MagCalc[-6 6],Mag_X[-6 -6],Mag_Y[-6 -6],Mag_ReVal[-6 -6],Mag_ImVal[-6 -6],Mag_MagVal[-6 -6],Mag_FiltVal[-6 -6],Mag_PhaseCalc[-6 -6],Mag_MagCalc[-6 -6],Mag_X[6 -6],Mag_Y[6 -6],Mag_ReVal[6 -6],Mag_ImVal[6 -6],Mag_MagVal[6 -6],Mag_FiltVal[6 -6],Mag_PhaseCalc[6 -6],Mag_MagCalc[6 -6],Filt_X[6 6],Filt_Y[6 6],Filt_ReVal[6 6],Filt_ImVal[6 6],Filt_MagVal[6 6],Filt_FiltVal[6 6],Filt_PhaseCalc[6 6],Filt_MagCalc[6 6],Filt_X[-6 6],Filt_Y[-6 6],Filt_ReVal[-6 6],Filt_ImVal[-6 6],Filt_MagVal[-6 6],Filt_FiltVal[-6 6],Filt_PhaseCalc[-6 6],Filt_MagCalc[-6 6],Filt_X[-6 -6],Filt_Y[-6 -6],Filt_ReVal[-6 -6],Filt_ImVal[-6 -6],Filt_MagVal[-6 -6],Filt_FiltVal[-6 -6],Filt_PhaseCalc[-6 -6],Filt_MagCalc[-6 -6],Filt_X[6 -6],Filt_Y[6 -6],Filt_ReVal[6 -6],Filt_ImVal[6 -6],Filt_MagVal[6 -6],Filt_FiltVal[6 -6],Filt_PhaseCalc[6 -6],Filt_MagCalc[6 -6],Est_Xi[6 6],Est_Yi[6 6],Est_Xd[6 6],Est_Yd[6 6],Est_EstReVal[6 6],Est_EstImVal[6 6],Est_EstPhaseCalc[6 6],Est_EstMagCalc[6 6],Est_ReVal[6 6],Est_ImVal[6 6],Est_MagVal[6 6],Est_FiltVal[6 6],Est_PhaseCalc[6 6],Est_MagCalc[6 6],Est_Xi[-6 6],Est_Yi[-6 6],Est_Xd[-6 6],Est_Yd[-6 6],Est_EstReVal[-6 6],Est_EstImVal[-6 6],Est_EstPhaseCalc[-6 6],Est_EstMagCalc[-6 6],Est_ReVal[-6 6],Est_ImVal[-6 6],Est_MagVal[-6 6],Est_FiltVal[-6 6],Est_PhaseCalc[-6 6],Est_MagCalc[-6 6],Est_Xi[-6 -6],Est_Yi[-6 -6],Est_Xd[-6 -6],Est_Yd[-6 -6],Est_EstReVal[-6 -6],Est_EstImVal[-6 -6],Est_EstPhaseCalc[-6 -6],Est_EstMagCalc[-6 -6],Est_ReVal[-6 -6],Est_ImVal[-6 -6],Est_MagVal[-6 -6],Est_FiltVal[-6 -6],Est_PhaseCalc[-6 -6],Est_MagCalc[-6 -6],Est_Xi[6 -6],Est_Yi[6 -6],Est_Xd[6 -6],Est_Yd[6 -6],Est_EstReVal[6 -6],Est_EstImVal[6 -6],Est_EstPhaseCalc[6 -6],Est_EstMagCalc[6 -6],Est_ReVal[6 -6],Est_ImVal[6 -6],Est_MagVal[6 -6],Est_FiltVal[6 -6],Est_PhaseCalc[6 -6],Est_MagCalc[6 -6]
0.002,6,6,9600.39,-2.02505e-13,9600.39,1,-1.20856e-15,9600.39,-6,6,9616.33,422.438,9625.61,1,2.51534,9625.61,-6,-6,9600.39,-1.19016e-12,9600.39,1,-7.10295e-15,9600.39,6,-6,9616.33,-422.438,9625.61,1,-2.51534,9625.61,-4,6,-50.4112,-43.1808,66.3767,0,40.5825,66.3767,-6,4,-50.4112,-43.1808,66.3767,0,40.5825,66.3767,4,-6,-50.4112,43.1808,66.3767,0,-40.5825,66.3767,6,-4,-50.4112,43.1808,66.3767,0,-40.5825,66.3767,6,6,9600.39,-2.02505e-13,9600.39,1,-1.20856e-15,9600.39,-6,6,9616.33,422.438,9625.61,1,2.51534,9625.61,-6,-6,9600.39,-1.19016e-12,9600.39,1,-7.10295e-15,9600.39,6,-6,9616.33,-422.438,9625.61,1,-2.51534,9625.61,-6,5,2.65329,-120.921,120.95,0,-88.743,120.95,-5,6,2.65329,-120.921,120.95,0,-88.743,120.95,-6,-7,-10.4809,-110.067,110.565,0,84.5605,110.565,6,-6,9616.33,-422.438,9625.61,1,-2.51534,9625.61,6,7,-10.4809,110.067,110.565,0,-84.5605,110.565,-6,6,9616.33,422.438,9625.61,1,2.51534,9625.61,6,-5,2.65329,120.921,120.95,0,88.743,120.95,5,-6,2.65329,120.921,120.95,0,88.743,120.95,6,6,9600.39,-2.02505e-13,9600.39,1,-1.20856e-15,9600.39,-6,6,9616.33,422.438,9625.61,1,2.51534,9625.61,-6,-6,9600.39,-1.19016e-12,9600.39,1,-7.10295e-15,9600.39,6,-6,9616.33,-422.438,9625.61,1,-2.51534,9625.61,6,6,9600.39,-2.02505e-13,9600.39,1,-1.20856e-15,9600.39,-6,6,9616.33,422.438,9625.61,1,2.51534,9625.61,-6,-6,9600.39,-1.19016e-12,9600.39,1,-7.10295e-15,9600.39,6,-6,9616.33,-422.438,9625.61,1,-2.51534,9625.61,6,6,6.01202,6.01202,9600.39,-2.02505e-13,-1.20856e-15,9600.39,9600.39,-2.02505e-13,9600.39,1,-1.20856e-15,9600.39,-6,6,-5.98802,5.98802,9616.33,422.438,2.51534,9625.61,9616.33,422.438,9625.61,1,2.51534,9625.61,-6,-6,-6.01202,-6.01202,9600.39,-1.19016e-12,-7.10295e-15,9600.39,9600.39,-1.19016e-12,9600.39,1,-7.10295e-15,9600.39,6,-6,5.98802,-5.98802,9616.33,-422.438,-2.51534,9625.61,9616.33,-422.438,9625.61,1,-2.51534,9625.61
0.004,6,6,9134.07,-3.37508e-13,9134.07,1,-2.1171e-15,9134.07,-6,6,9134.94,914.794,9180.63,1,5.71867,9180.63,-6,-6,9134.07,-1.34293e-12,9134.07,1,-8.42385e-15,9134.07,6,-6,9134.94,-914.794,9180.63,1,-5.71867,9180.63,6,7,-111.763,154.068,190.336,0,-54.0424,190.336,7,6,-111.763,-154.068,190.336,0,54.0424,190.336,-7,-6,-111.763,154.068,190.336,0,-54.0424,190.336,-6,-7,-111.763,-154.068,190.336,0,54.0424,190.336,6,6,9134.07,-3.37508e-13,9134.07,1,-2.1171e-15,9134.07,-6,6,9134.94,914.794,9180.63,1,5.71867,9180.63,-6,-6,9134.07,-1.34293e-12,9134.07,1,-8.42385e-15,9134.07,6,-6,9134.94,-914.794,9180.63,1,-5.71867,9180.63,-6,5,-101.738,-177.414,204.515,0,60.1679,204.515,-5,6,-101.738,-177.414,204.515,0,60.1679,204.515,-3,6,-1.65585,-160.46,160.468,0,89.4088,160.468,6,-6,9134.94,-914.794,9180.63,1,-5.71867,9180.63,-6,6,9134.94,914.794,9180.63,1,5.71867,9180.63,6,-5,-101.738,177.414,204.515,0,-60.1679,204.515,5,-6,-101.738,177.414,204.515,0,-60.1679,204.515,3,-6,-1.65585,160.46,160.468,0,-89.4088,160.468,6,6,9134.07,-3.37508e-13,9134.07,1,-2.1171e-15,9134.07,-6,6,9134.94,914.794,9180.63,1,5.71867,9180.63,-6,-6,9134.07,-1.34293e-12,9134.07,1,-8.42385e-15,9134.07,6,-6,9134.94,-914.794,9180.63,1,-5.71867,9180.63,6,6,9134.07,-3.37508e-13,9134.07,1,-2.1171e-15,9134.07,-6,6,9134.94,914.794,9180.63,1,5.71867,9180.63,-6,-6,9134.07,-1.34293e-12,9134.07,1,-8.42385e-15,9134.07,6,-6,9134.94,-914.794,9180.63,1,-5.71867,9180.63,6,6,6.0241,6.0241,9134.07,-3.37508e-13,-2.1171e-15,9134.07,9134.07,-3.37508e-13,9134.07,1,-2.1171e-15,9134.07,-6,6,-5.9761,5.9761,9134.94,914.794,5.71867,9180.63,9134.94,914.794,9180.63,1,5.71867,9180.63,-6,-6,-6.0241,-6.0241,9134.07,-1.34293e-12,-8.42385e-15,9134.07,9134.07,-1.34293e-12,9134.07,1,-8.42385e-15,9134.07,6,-6,5.9761,-5.9761,9134.94,-914.794,-5.71867,9180.63,9134.94,-914.794,9180.63,1,-5.71867,9180.63
0.006,6,6,8807.81,-2.02505e-13,8807.81,1,-1.31732e-15,8807.81,-6,6,8725.53,1268.05,8817.19,1,8.26868,8817.19,-6,-6,8807.81,-1.42109e-12,8807.81,1,-9.24432e-15,8807.81,6,-6,8725.53,-1268.05,8817.19,1,-8.26868,8817.19,7,6,-165.309,-234.372,286.805,0,54.8036,286.805,6,7,-165.309,234.372,286.805,0,-54.8036,286.805,-7,-6,-165.309,234.372,286.805,0,-54.8036,286.805,-6,-7,-165.309,-234.372,286.805,0,54.8036,286.805,6,6,8807.81,-2.02505e-13,8807.81,1,-1.31732e-15,8807.81,-6,6,8725.53,1268.05,8817.19,1,8.26868,8817.19,-6,-6,8807.81,-1.42109e-12,8807.81,1,-9.24432e-15,8807.81,6,-6,8725.53,-1268.05,8817.19,1,-8.26868,8817.19,7,6,-165.309,-234.372,286.805,0,54.8036,286.805,-6,5,-137.738,-293.077,323.83,0,64.8278,323.83,-5,6,-137.738,-293.077,323.83,0,64.8278,323.83,6,-6,8725.53,-1268.05,8817.19,1,-8.26868,8817.19,6,7,-165.309,234.372,286.805,0,-54.8036,286.805,-6,6,8725.53,1268.05,8817.19,1,8.26868,8817.19,6,-5,-137.738,293.077,323.83,0,-64.8278,323.83,5,-6,-137.738,293.077,323.83,0,-64.8278,323.83,6,6,8807.81,-2.02505e-13,8807.81,1,-1.31732e-15,8807.81,-6,6,8725.53,1268.05,8817.19,1,8.26868,8817.19,-6,-6,8807.81,-1.42109e-12,8807.81,1,-9.24432e-15,8807.81,6,-6,8725.53,-1268.05,8817.19,1,-8.26868,8817.19,6,6,8807.81,-2.02505e-13,8807.81,1,-1.31732e-15,8807.81,-6,6,8725.53,1268.05,8817.19,1,8.26868,8817.19,-6,-6,8807.81,-1.42109e-12,8807.81,1,-9.24432e-15,8807.81,6,-6,8725.53,-1268.05,8817.19,1,-8.26868,8817.19,6,6,6.03622,6.03622,8807.81,-2.02505e-13,-1.31732e-15,8807.81,8807.81,-2.02505e-13,8807.81,1,-1.31732e-15,8807.81,-6,6,-5.96421,5.96421,8725.53,1268.05,8.26868,8817.19,8725.53,1268.05,8817.19,1,8.26868,8817.19,-6,-6,-6.03622,-6.03622,8807.81,-1.42109e-12,-9.24432e-15,8807.81,8807.81,-1.42109e-12,8807.81,1,-9.24432e-15,8807.81,6,-6,5.96421,-5.96421,8725.53,-1268.05,-8.26868,8817.19,8725.53,-1268.05,8817.19,1,-8.26868,8817.19
0.008,6,6,8410.1,-2.98428e-13,8410.1,1,-2.03311e-15,8410.1,-6,6,8288.68,1690.08,8459.23,1,11.5247,8459.23,-6,-6,8410.1,-1.02318e-12,8410.1,1,-6.97066e-15,8410.1,6,-6,8288.68,-1690.08,8459.23,1,-11.5247,8459.23,7,6,-227.516,-297.9,374.843,0,52.6299,374.843,6,7,-227.516,297.9,374.843,0,-52.6299,374.843,-6,-7,-227.516,-297.9,374.843,0,52.6299,374.843,-7,-6,-227.516,297.9,374.843,0,-52.6299,374.843,6,6,8410.1,-2.98428e-13,8410.1,1,-2.03311e-15,8410.1,-6,6,8288.68,1690.08,8459.23,1,11.5247,8459.23,-6,-6,8410.1,-1.02318e-12,8410.1,1,-6.97066e-15,8410.1,6,-6,8288.68,-1690.08,8459.23,1,-11.5247,8459.23,-6,5,-174.28,-373.007,411.713,0,64.9566,411.713,-5,6,-174.28,-373.007,411.713,0,64.9566,411.713,-6,-7,-227.516,-297.9,374.843,0,52.6299,374.843,6,-6,8288.68,-1690.08,8459.23,1,-11.5247,8459.23,-6,6,8288.68,1690.08,8459.23,1,11.5247,8459.23,-7,-6,-227.516,297.9,374.843,0,-52.6299,374.843,5,-6,-174.28,373.007,411.713,0,-64.9566,411.713,6,-5,-174.28,373.007,411.713,0,-64.9566,411.713,6,6,8410.1,-2.98428e-13,8410.1,1,-2.03311e-15,8410.1,-6,6,8288.68,1690.08,8459.23,1,11.5247,8459.23,-6,-6,8410.1,-1.02318e-12,8410.1,1,-6.97066e-15,8410.1,6,-6,8288.68,-1690.08,8459.23,1,-11.5247,8459.23,6,6,8410.1,-2.98428e-13,8410.1,1,-2.03311e-15,8410.1,-6,6,8288.68,1690.08,8459.23,1,11.5247,8459.23,-6,-6,8410.1,-1.02318e-12,8410.1,1,-6.97066e-15,8410.1,6,-6,8288.68,-1690.08,8459.23,1,-11.5247,8459.23,6,6,6.04839,6.04839,8410.1,-2.98428e-13,-2.03311e-15,8410.1,8410.1,-2.98428e-13,8410.1,1,-2.03311e-15,8410.1,-6,6,-5.95238,5.95238,8288.68,1690.08,11.5247,8459.23,8288.68,1690.08,8459.23,1,11.5247,8459.23,-6,-6,-6.04839,-6.04839,8410.1,-1.02318e-12,-6.97066e-15,8410.1,8410.1,-1.02318e-12,8410.1,1,-6.97066e-15,8410.1,6,-6,5.95238,-5.95238,8288.68,-1690.08,-11.5247,8459.23,8288.68,-1690.08,8459.23,1,-11.5247,8459.23
0.01,6,6,8112.8,1.20792e-13,8112.8,1,8.53082e-16,8112.8,-6,6,7821.42,2013.36,8076.4,1,14.4354,8076.4,-6,-6,8112.8,-1.33582e-12,8112.8,1,-9.43408e-15,8112.8,6,-6,7821.42,-2013.36,8076.4,1,-14.4354,8076.4,6,7,-307.488,350.343,466.143,0,-48.7273,466.143,7,6,-307.488,-350.343,466.143,0,48.7273,466.143,-7,-6,-307.488,350.343,466.143,0,-48.7273,466.143,-6,-7,-307.488,-350.343,466.143,0,48.7273,466.143,6,6,8112.8,1.20792e-13,8112.8,1,8.53082e-16,8112.8,-6,6,7821.42,2013.36,8076.4,1,14.4354,8076.4,-6,-6,8112.8,-1.33582e-12,8112.8,1,-9.43408e-15,8112.8,6,-6,7821.42,-2013.36,8076.4,1,-14.4354,8076.4,-6,5,-218.592,-445.339,496.094,0,63.8562,496.094,-5,6,-218.592,-445.339,496.094,0,63.8562,496.094,-6,-7,-307.488,-350.343,466.143,0,48.7273,466.143,6,-6,7821.42,-2013.36,8076.4,1,-14.4354,8076.4,-6,6,7821.42,2013.36,8076.4,1,14.4354,8076.4,-7,-6,-307.488,350.343,466.143,0,-48.7273,466.143,6,-5,-218.592,445.339,496.094,0,-63.8562,496.094,5,-6,-218.592,445.339,496.094,0,-63.8562,496.094,6,6,8112.8,1.20792e-13,8112.8,1,8.53082e-16,8112.8,-6,6,7821.42,2013.36,8076.4,1,14.4354,8076.4,-6,-6,8112.8,-1.33582e-12,8112.8,1,-9.43408e-15,8112.8,6,-6,7821.42,-2013.36,8076.4,1,-14.4354,8076.4,6,6,8112.8,1.20792e-13,8112.8,1,8.53082e-16,8112.8,-6,6,7821.42,2013.36,8076.4,1,14.4354,8076.4,-6,-6,8112.8,-1.33582e-12,8112.8,1,-9.43408e-15,8112.8,6,-6,7821.42,-2013.36,8076.4,1,-14.4354,8076.4,6,6,6.06061,6.06061,8112.8,1.20792e-13,8.53082e-16,8112.8,8112.8,1.20792e-13,8112.8,1,8.53082e-16,8112.8,-6,6,-5.94059,5.94059,7821.42,2013.36,14.4354,8076.4,7821.42,2013.36,8076.4,1,14.4354,8076.4,-6,-6,-6.06061,-6.06061,8112.8,-1.33582e-12,-9.43408e-15,8112.8,8112.8,-1.33582e-12,8112.8,1,-9.43408e-15,8112.8,6,-6,5.94059,-5.94059,7821.42,-2013.36,-14.4354,8076.4,7821.42,-2013.36,8076.4,1,-14.4354,8076.4
0.012,6,6,7786.62,-1.77636e-13,7786.62,1,-1.30708e-15,7786.62,-6,6,7384.11,2363.96,7753.28,1,17.7521,7753.28,-6,-6,7786.62,-8.52651e-13,7786.62,1,-6.274e-15,7786.62,6,-6,7384.11,-2363.96,7753.28,1,-17.7521,7753.28,6,7,-390.35,414.981,569.721,0,-46.7518,569.721,7,6,-390.35,-414.981,569.721,0,46.7518,569.721,-6,-7,-390.35,-414.981,569.721,0,46.7518,569.721,-7,-6,-390.35,414.981,569.721,0,-46.7518,569.721,6,6,7786.62,-1.77636e-13,7786.62,1,-1.30708e-15,7786.62,-6,6,7384.11,2363.96,7753.28,1,17.7521,7753.28,-6,-6,7786.62,-8.52651e-13,7786.62,1,-6.274e-15,7786.62,6,-6,7384.11,-2363.96,7753.28,1,-17.7521,7753.28,7,6,-390.35,-414.981,569.721,0,46.7518,569.721,-5,6,-253.072,-538.216,594.745,0,64.8168,594.745,-6,5,-253.072,-538.216,594.745,0,64.8168,594.745,6,-6,7384.11,-2363.96,7753.28,1,-17.7521,7753.28,-6,6,7384.11,2363.96,7753.28,1,17.7521,7753.28,-7,-6,-390.35,414.981,569.721,0,-46.7518,569.721,6,-5,-253.072,538.216,594.745,0,-64.8168,594.745,5,-6,-253.072,538.216,594.745,0,-64.8168,594.745,6,6,7786.62,-1.77636e-13,7786.62,1,-1.30708e-15,7786.62,-6,6,7384.11,2363.96,7753.28,1,17.7521,7753.28,-6,-6,7786.62,-8.52651e-13,7786.62,1,-6.274e-15,7786.62,6,-6,7384.11,-2363.96,7753.28,1,-17.7521,7753.28,6,6,7786.62,-1.77636e-13,7786.62,1,-1.30708e-15,7786.62,-6,6,7384.11,2363.96,7753.28,1,17.7521,7753.28,-6,-6,7786.62,-8.52651e-13,7786.62,1,-6.274e-15,7786.62,6,-6,7384.11,-2363.96,7753.28,1,-17.7521,7753.28,6,6,6.07287,6.07287,7786.62,-1.77636e-13,-1.30708e-15,7786.62,7786.62,-1.77636e-13,7786.62,1,-1.30708e-15,7786.62,-6,6,-5.92885,5.92885,7384.11,2363.96,17.7521,7753.28,7384.11,2363.96,7753.28,1,17.7521,7753.28,-6,-6,-6.07287,-6.07287,7786.62,-8.52651e-13,-6.274e-15,7786.62,7786.62,-8.52651e-13,7786.62,1,-6.274e-15,7786.62,6,-6,5.92885,-5.92885,7384.11,-2363.96,-17.7521,7753.28,7384.11,-2363.96,7753.28,1,-17.7521,7753.28
0.014,6,6,7516.96,8.52651e-14,7516.96,1,6.49908e-16,7516.96,-6,6,6921.85,2660.12,7415.41,1,21.0221,7415.41,-6,-6,7516.96,-9.66338e-13,7516.96,1,-7.36562e-15,7516.96,6,-6,6921.85,-2660.12,7415.41,1,-21.0221,7415.41,7,6,-455.262,-456.516,644.725,0,45.0788,644.725,6,7,-455.262,456.516,644.725,0,-45.0788,644.725,-6,-7,-455.262,-456.516,644.725,0,45.0788,644.725,-7,-6,-455.262,456.516,644.725,0,-45.0788,644.725,6,6,7516.96,8.52651e-14,7516.96,1,6.49908e-16,7516.96,-6,6,6921.85,2660.12,7415.41,1,21.0221,7415.41,-6,-6,7516.96,-9.66338e-13,7516.96,1,-7.36562e-15,7516.96,6,-6,6921.85,-2660.12,7415.41,1,-21.0221,7415.41,7,6,-455.262,-456.516,644.725,0,45.0788,644.725,-6,5,-204.709,-616.704,649.792,0,71.6369,649.792,-5,6,-204.709,-616.704,649.792,0,71.6369,649.792,6,-6,6921.85,-2660.12,7415.41,1,-21.0221,7415.41,6,7,-455.262,456.516,644.725,0,-45.0788,644.725,-6,6,6921.85,2660.12,7415.41,1,21.0221,7415.41,6,-5,-204.709,616.704,649.792,0,-71.6369,649.792,5,-6,-204.709,616.704,649.792,0,-71.6369,649.792,6,6,7516.96,8.52651e-14,7516.96,1,6.49908e-16,7516.96,-6,6,6921.85,2660.12,7415.41,1,21.0221,7415.41,-6,-6,7516.96,-9.66338e-13,7516.96,1,-7.36562e-15,7516.96,6,-6,6921.85,-2660.12,7415.41,1,-21.0221,7415.41,6,6,7516.96,8.52651e-14,7516.96,1,6.49908e-16,7516.96,-6,6,6921.85,2660.12,7415.41,1,21.0221,7415.41,-6,-6,7516.96,-9.66338e-13,7516.96,1,-7.36562e-15,7516.96,6,-6,6921.85,-2660.12,7415.41,1,-21.0221,7415.41,6,6,6.08519,6.08519,7516.96,8.52651e-14,6.49908e-16,7516.96,7516.96,8.52651e-14,7516.96,1,6.49908e-16,7516.96,-6,6,-5.91716,5.91716,6921.85,2660.12,21.0221,7415.41,6921.85,2660.12,7415.41,1,21.0221,7415.41,-6,-6,-6.08519,-6.08519,7516.96,-9.66338e-13,-7.36562e-15,7516.96,7516.96,-9.66338e-13,7516.96,1,-7.36562e-15,7516.96,6,-6,5.91716,-5.91716,6921.85,-2660.12,-21.0221,7415.41,6921.85,-2660.12,7415.41,1,-21.0221,7415.41
0.016,6,6,7199.68,7.10543e-14,7199.68,1,5.65457e-16,7199.68,-6,6,6406.38,3003.07,7075.32,1,25.1154,7075.32,-6,-6,7199.68,-1.13687e-12,7199.68,1,-9.04731e-15,7199.68,6,-6,6406.38,-3003.07,7075.32,1,-25.1154,7075.32,7,6,-588.594,-517.675,783.856,0,41.332,783.856,6,7,-588.594,517.675,783.856,0,-41.332,783.856,-6,-7,-588.594,-517.675,783.856,0,41.332,783.856,-7,-6,-588.594,517.675,783.856,0,-41.332,783.856,6,6,7199.68,7.10543e-14,7199.68,1,5.65457e-16,7199.68,-6,6,6406.38,3003.07,7075.32,1,25.1154,7075.32,-6,-6,7199.68,-1.13687e-12,7199.68,1,-9.04731e-15,7199.68,6,-6,6406.38,-3003.07,7075.32,1,-25.1154,7075.32,-6,5,-275.3,-741.35,790.816,0,69.6275,790.816,-5,6,-275.3,-741.35,790.816,0,69.6275,790.816,-6,-7,-588.594,-517.675,783.856,0,41.332,783.856,6,-6,6406.38,-3003.07,7075.32,1,-25.1154,7075.32,6,7,-588.594,517.675,783.856,0,-41.332,783.856,-6,6,6406.38,3003.07,7075.32,1,25.1154,7075.32,6,-5,-275.3,741.35,790.816,0,-69.6275,790.816,5,-6,-275.3,741.35,790.816,0,-69.6275,790.816,6,6,7199.68,7.10543e-14,7199.68,1,5.65457e-16,7199.68,-6,6,6406.38,3003.07,7075.32,1,25.1154,7075.32,-6,-6,7199.68,-1.13687e-12,7199.68,1,-9.04731e-15,7199.68,6,-6,6406.38,-3003.07,7075.32,1,-25.1154,7075.32,6,6,7199.68,7.10543e-14,7199.68,1,5.65457e-16,7199.68,-6,6,6406.38,3003.07,7075.32,1,25.1154,7075.32,-6,-6,7199.68,-1.13687e-12,7199.68,1,-9.04731e-15,7199.68,6,-6,6406.38,-3003.07,7075.32,1,-25.1154,7075.32,6,6,6.09756,6.09756,7199.68,7.10543e-14,5.65457e-16,7199.68,7199.68,7.10543e-14,7199.68,1,5.65457e-16,7199.68,-6,6,-5.90551,5.90551,6406.38,3003.07,25.1154,7075.32,6406.38,3003.07,7075.32,1,25.1154,7075.32,-6,-6,-6.09756,-6.09756,7199.68,-1.13687e-12,-9.04731e-15,7199.68,7199.68,-1.13687e-12,7199.68,1,-9.04731e-15,7199.68,6,-6,5.90551,-5.90551,6406.38,-3003.07,-25.1154,7075.32,6406.38,-3003.07,7075.32,1,-25.1154,7075.32
0.018,6,6,7007.69,-1.84741e-13,7007.69,1,-1.51047e-15,7007.69,-6,6,6053.74,3225.39,6859.37,1,28.0484,6859.37,-6,-6,7007.69,-9.09495e-13,7007.69,1,-7.43615e-15,7007.69,6,-6,6053.74,-3225.39,6859.37,1,-28.0484,6859.37,7,6,-584.251,-518.504,781.151,0,41.588,781.151,6,7,-584.251,518.504,781.151,0,-41.588,781.151,-7,-6,-584.251,518.504,781.151,0,-41.588,781.151,-6,-7,-584.251,-518.504,781.151,0,41.588,781.151,6,6,7007.69,-1.84741e-13,7007.69,1,-1.51047e-15,7007.69,-6,6,6053.74,3225.39,6859.37,1,28.0484,6859.37,-6,-6,7007.69,-9.09495e-13,7007.69,1,-7.43615e-15,7007.69,6,-6,6053.74,-3225.39,6859.37,1,-28.0484,6859.37,-6,5,-295.639,-841.529,891.949,0,70.643,891.949,-5,6,-295.639,-841.529,891.949,0,70.643,891.949,6,-6,6053.74,-3225.39,6859.37,1,-28.0484,6859.37,7,-6,545.981,-548.146,773.666,0,-45.1134,773.666,-6,6,6053.74,3225.39,6859.37,1,28.0484,6859.37,-6,7,545.981,548.146,773.666,0,45.1134,773.666,6,-5,-295.639,841.529,891.949,0,-70.643,891.949,5,-6,-295.639,841.529,891.949,0,-70.643,891.949,6,6,7007.69,-1.84741e-13,7007.69,1,-1.51047e-15,7007.69,-6,6,6053.74,3225.39,6859.37,1,28.0484,6859.37,-6,-6,7007.69,-9.09495e-13,7007.69,1,-7.43615e-15,7007.69,6,-6,6053.74,-3225.39,6859.37,1,-28.0484,6859.37,6,6,7007.69,-1.84741e-13,7007.69,1,-1.51047e-15,7007.69,-6,6,6053.74,3225.39,6859.37,1,28.0484,6859.37,-6,-6,7007.69,-9.09495e-13,7007.69,1,-7.43615e-15,7007.69,6,-6,6053.74,-3225.39,6859.37,1,-28.0484,6859.37,6,6,6.10998,6.10998,7007.69,-1.84741e-13,-1.51047e-15,7007.69,7007.69,-1.84741e-13,7007.69,1,-1.51047e-15,7007.69,-6,6,-5.89391,5.89391,6053.74,3225.39,28.0484,6859.37,6053.74,3225.39,6859.37,1,28.0484,6859.37,-6,-6,-6.10998,-6.10998,7007.69,-9.09495e-13,-7.43615e-15,7007.69,7007.69,-9.09495e-13,7007.69,1,-7.43615e-15,7007.69,6,-6,5.89391,-5.89391,6053.74,-3225.39,-28.0484,6859.37,6053.74,-3225.39,6859.37,1,-28.0484,6859.37
0.02,6,6,6771.05,-3.69482e-13,6771.05,1,-3.12651e-15,6771.05,-6,6,5610.7,3480.98,6602.81,1,31.8162,6602.81,-6,-6,6771.05,-1.39266e-12,6771.05,1,-1.17846e-14,6771.05,6,-6,5610.7,-3480.98,6602.81,1,-31.8162,6602.81,7,6,-660.096,-535.951,850.276,0,39.0741,850.276,6,7,-660.096,535.951,850.276,0,-39.0741,850.276,-7,-6,-660.096,535.951,850.276,0,-39.0741,850.276,-6,-7,-660.096,-535.951,850.276,0,39.0741,850.276,6,6,6771.05,-3.69482e-13,6771.05,1,-3.12651e-15,6771.05,-6,6,5610.7,3480.98,6602.81,1,31.8162,6602.81,-6,-6,6771.05,-1.39266e-12,6771.05,1,-1.17846e-14,6771.05,6,-6,5610.7,-3480.98,6602.81,1,-31.8162,6602.81,-6,5,-274.778,-907.508,948.195,0,73.1546,948.195,-5,6,-274.778,-907.508,948.195,0,73.1546,948.195,6,-6,5610.7,-3480.98,6602.81,1,-31.8162,6602.81,6,-7,561.732,-612.5,831.083,0,-47.4756,831.083,-6,6,5610.7,3480.98,6602.81,1,31.8162,6602.81,-6,7,561.732,612.5,831.083,0,47.4756,831.083,6,-5,-274.778,907.508,948.195,0,-73.1546,948.195,5,-6,-274.778,907.508,948.195,0,-73.1546,948.195,6,6,6771.05,-3.69482e-13,6771.05,1,-3.12651e-15,6771.05,-6,6,5610.7,3480.98,6602.81,1,31.8162,6602.81,-6,-6,6771.05,-1.39266e-12,6771.05,1,-1.17846e-14,6771.05,6,-6,5610.7,-3480.98,6602.81,1,-31.8162,6602.81,6,6,6771.05,-3.69482e-13,6771.05,1,-3.12651e-15,6771.05,-6,6,5610.7,3480.98,6602.81,1,31.8162,6602.81,-6,-6,6771.05,-1.39266e-12,6771.05,1,-1.17846e-14,6771.05,6,-6,5610.7,-3480.98,6602.81,1,-31.8162,6602.81,6,6,6.12245,6.12245,6771.05,-3.69482e-13,-3.12651e-15,6771.05,6771.05,-3.69482e-13,6771.05,1,-3.12651e-15,6771.05,-6,6,-5.88235,5.88235,5610.7,3480.98,31.8162,6602.81,5610.7,3480.98,6602.81,1,31.8162,6602.81,-6,-6,-6.12245,-6.12245,6771.05,-1.39266e-12,-1.17846e-14,6771.05,6771.05,-1.39266e-12,6771.05,1,-1.17846e-14,6771.05,6,-6,5.88235,-5.88235,5610.7,-3480.98,-31.8162,6602.81,5610.7,-3480.98,6602.81,1,-31.8162,6602.81
0.022,6,6,6562.74,-1.42109e-14,6562.74,1,-1.24067e-16,6562.74,-6,6,5161.97,3717.23,6361.11,1,35.7584,6361.11,-6,-6,6562.74,-1.36424e-12,6562.74,1,-1.19105e-14,6562.74,6,-6,5161.97,-3717.23,6361.11,1,-35.7584,6361.11,6,7,-725.914,542.926,906.487,0,-36.7936,906.487,7,6,-725.914,-542.926,906.487,0,36.7936,906.487,-6,-7,-725.914,-542.926,906.487,0,36.7936,906.487,-7,-6,-725.914,542.926,906.487,0,-36.7936,906.487,6,6,6562.74,-1.42109e-14,6562.74,1,-1.24067e-16,6562.74,-6,6,5161.97,3717.23,6361.11,1,35.7584,6361.11,-6,-6,6562.74,-1.36424e-12,6562.74,1,-1.19105e-14,6562.74,6,-6,5161.97,-3717.23,6361.11,1,-35.7584,6361.11,-6,5,-276.4,-996.809,1034.42,0,74.5021,1034.42,-5,6,-276.4,-996.809,1034.42,0,74.5021,1034.42,6,-6,5161.97,-3717.23,6361.11,1,-35.7584,6361.11,7,-6,576.747,-685.319,895.712,0,-49.9169,895.712,-6,6,5161.97,3717.23,6361.11,1,35.7584,6361.11,-6,7,576.747,685.319,895.712,0,49.9169,895.712,6,-5,-276.4,996.809,1034.42,0,-74.5021,1034.42,5,-6,-276.4,996.809,1034.42,0,-74.5021,1034.42,6,6,6562.74,-1.42109e-14,6562.74,1,-1.24067e-16,6562.74,-6,6,5161.97,3717.23,6361.11,1,35.7584,6361.11,-6,-6,6562.74,-1.36424e-12,6562.74,1,-1.19105e-14,6562.74,6,-6,5161.97,-3717.23,6361.11,1,-35.7584,6361.11,6,6,6562.74,-1.42109e-14,6562.74,1,-1.24067e-16,6562.74,-6,6,5161.97,3717.23,6361.11,1,35.7584,6361.11,-6,-6,6562.74,-1.36424e-12,6562.74,1,-1.19105e-14,6562.74,6,-6,5161.97,-3717.23,6361.11,1,-35.7584,6361.11,6,6,6.13497,6.13497,6562.74,-1.42109e-14,-1.24067e-16,6562.74,6562.74,-1.42109e-14,6562.74,1,-1.24067e-16,6562.74,-6,6,-5.87084,5.87084,5161.97,3717.23,35.7584,6361.11,5161.97,3717.23,6361.11,1,35.7584,6361.11,-6,-6,-6.13497,-6.13497,6562.74,-1.36424e-12,-1.19105e-14,6562.74,6562.74,-1.36424e-12,6562.74,1,-1.19105e-14,6562.74,6,-6,5.87084,-5.87084,5161.97,-3717.23,-35.7584,6361.11,5161.97,-3717.23,6361.11,1,-35.7584,6361.11
0.024,6,6,6380.47,1.56319e-13,6380.47,1,1.40373e-15,6380.47,-6,6,4723.75,3930.19,6144.93,1,39.7607,6144.93,-6,-6,6380.47,-7.95808e-13,6380.47,1,-7.14625e-15,6380.47,6,-6,4723.75,-3930.19,6144.93,1,-39.7607,6144.93,6,7,-810.885,558.717,984.733,0,-34.5677,984.733,7,6,-810.885,-558.717,984.733,0,34.5677,984.733,-6,-7,-810.885,-558.717,984.733,0,34.5677,984.733,-7,-6,-810.885,558.717,984.733,0,-34.5677,984.733,6,6,6380.47,1.56319e-13,6380.47,1,1.40373e-15,6380.47,-6,6,4723.75,3930.19,6144.93,1,39.7607,6144.93,-6,-6,6380.47,-7.95808e-13,6380.47,1,-7.14625e-15,6380.47,6,-6,4723.75,-3930.19,6144.93,1,-39.7607,6144.93,-6,5,-267.114,-1077.1,1109.72,0,76.0719,1109.72,-5,6,-267.114,-1077.1,1109.72,0,76.0719,1109.72,6,-6,4723.75,-3930.19,6144.93,1,-39.7607,6144.93,7,-6,579.159,-775.593,967.972,0,-53.2502,967.972,-6,6,4723.75,3930.19,6144.93,1,39.7607,6144.93,-6,7,579.159,775.593,967.972,0,53.2502,967.972,6,-5,-267.114,1077.1,1109.72,0,-76.0719,1109.72,5,-6,-267.114,1077.1,1109.72,0,-76.0719,1109.72,6,6,6380.47,1.56319e-13,6380.47,1,1.40373e-15,6380.47,-6,6,4723.75,3930.19,6144.93,1,39.7607,6144.93,-6,-6,6380.47,-7.95808e-13,6380.47,1,-7.14625e-15,6380.47,6,-6,4723.75,-3930.19,6144.93,1,-39.7607,6144.93,6,6,6380.47,1.56319e-13,6380.47,1,1.40373e-15,6380.47,-6,6,4723.75,3930.19,6144.93,1,39.7607,6144.93,-6,-6,6380.47,-7.95808e-13,6380.47,1,-7.14625e-15,6380.47,6,-6,4723.75,-3930.19,6144.93,1,-39.7607,6144.93,6,6,6.14754,6.14754,6380.47,1.56319e-13,1.40373e-15,6380.47,6380.47,1.56319e-13,6380.47,1,1.40373e-15,6380.47,-6,6,-5.85938,5.85938,4723.75,3930.19,39.7607,6144.93,4723.75,3930.19,6144.93,1,39.7607,6144.93,-6,-6,-6.14754,-6.14754,6380.47,-7.95808e-13,-7.14625e-15,6380.47,6380.47,-7.95808e-13,6380.47,1,-7.14625e-15,6380.47,6,-6,5.85938,-5.85938,4723.75,-3930.19,-39.7607,6144.93,4723.75,-3930.19,6144.93,1,-39.7607,6144.93
0.026,6,6,6209.17,8.52651e-14,6209.17,1,7.86793e-16,6209.17,-6,6,4279.76,4126.03,5944.78,1,43.9523,5944.78,-6,-6,6209.17,-1.13687e-12,6209.17,1,-1.04906e-14,6209.17,6,-6,4279.76,-4126.03,5944.78,1,-43.9523,5944.78,6,7,-883.404,534.892,1032.72,0,-31.1945,1032.72,7,6,-883.404,-534.892,1032.72,0,31.1945,1032.72,-7,-6,-883.404,534.892,1032.72,0,-31.1945,1032.72,-6,-7,-883.404,-534.892,1032.72,0,31.1945,1032.72,6,6,6209.17,8.52651e-14,6209.17,1,7.86793e-16,6209.17,-6,6,4279.76,4126.03,5944.78,1,43.9523,5944.78,-6,-6,6209.17,-1.13687e-12,6209.17,1,-1.04906e-14,6209.17,6,-6,4279.76,-4126.03,5944.78,1,-43.9523,5944.78,-6,5,-241.497,-1163.1,1187.9,0,78.2702,1187.9,-5,6,-241.497,-1163.1,1187.9,0,78.2702,1187.9,6,-6,4279.76,-4126.03,5944.78,1,-43.9523,5944.78,7,-6,584.057,-837.39,1020.95,0,-55.1052,1020.95,-6,6,4279.76,4126.03,5944.78,1,43.9523,5944.78,-6,7,584.057,837.39,1020.95,0,55.1052,1020.95,6,-5,-241.497,1163.1,1187.9,0,-78.2702,1187.9,5,-6,-241.497,1163.1,1187.9,0,-78.2702,1187.9,6,6,6209.17,8.52651e-14,6209.17,1,7.86793e-16,6209.17,-6,6,4279.76,4126.03,5944.78,1,43.9523,5944.78,-6,-6,6209.17,-1.13687e-12,6209.17,1,-1.04906e-14,6209.17,6,-6,4279.76,-4126.03,5944.78,1,-43.9523,5944.78,6,6,6209.17,8.52651e-14,6209.17,1,7.86793e-16,6209.17,-6,6,4279.76,4126.03,5944.78,1,43.9523,5944.78,-6,-6,6209.17,-1.13687e-12,6209.17,1,-1.04906e-14,6209.17,6,-6,4279.76,-4126.03,5944.78,1,-43.9523,5944.78,6,6,6.16016,6.16016,6209.17,8.52651e-14,7.86793e-16,6209.17,6209.17,8.52651e-14,6209.17,1,7.86793e-16,6209.17,-6,6,-5.84795,5.84795,4279.76,4126.03,43.9523,5944.78,4279.76,4126.03,5944.78,1,43.9523,5944.78,-6,-6,-6.16016,-6.16016,6209.17,-1.13687e-12,-1.04906e-14,6209.17,6209.17,-1.13687e-12,6209.17,1,-1.04906e-14,6209.17,6,-6,5.84795,-5.84795,4279.76,-4126.03,-43.9523,5944.78,4279.76,-4126.03,5944.78,1,-43.9523,5944.78
0.028,6,6,6045.68,0,6045.68,1,0,6045.68,-6,6,3818.62,4301.16,5751.68,1,48.401,5751.68,-6,-6,6045.68,-7.95808e-13,6045.68,1,-7.54198e-15,6045.68,6,-6,3818.62,-4301.16,5751.68,1,-48.401,5751.68,6,7,-972.651,543.952,1114.42,0,-29.216,1114.42,7,6,-972.651,-543.952,1114.42,0,29.216,1114.42,-6,-7,-972.651,-543.952,1114.42,0,29.216,1114.42,-7,-6,-972.651,543.952,1114.42,0,-29.216,1114.42,6,6,6045.68,0,6045.68,1,0,6045.68,-6,6,3818.62,4301.16,5751.68,1,48.401,5751.68,-6,-6,6045.68,-7.95808e-13,6045.68,1,-7.54198e-15,6045.68,6,-6,3818.62,-4301.16,5751.68,1,-48.401,5751.68,-6,5,-226.688,-1249.49,1269.88,0,79.717,1269.88,-5,6,-226.688,-1249.49,1269.88,0,79.717,1269.88,6,-6,3818.62,-4301.16,5751.68,1,-48.401,5751.68,7,-6,569.738,-910.034,1073.67,0,-57.9509,1073.67,-6,6,3818.62,4301.16,5751.68,1,48.401,5751.68,-6,7,569.738,910.034,1073.67,0,57.9509,1073.67,6,-5,-226.688,1249.49,1269.88,0,-79.717,1269.88,5,-6,-226.688,1249.49,1269.88,0,-79.717,1269.88,6,6,6045.68,0,6045.68,1,0,6045.68,-6,6,3818.62,4301.16,5751.68,1,48.401,5751.68,-6,-6,6045.68,-7.95808e-13,6045.68,1,-7.54198e-15,6045.68,6,-6,3818.62,-4301.16,5751.68,1,-48.401,5751.68,6,6,6045.68,0,6045.68,1,0,6045.68,-6,6,3818.62,4301.16,5751.68,1,48.401,5751.68,-6,-6,6045.68,-7.95808e-13,6045.68,1,-7.54198e-15,6045.68,6,-6,3818.62,-4301.16,5751.68,1,-48.401,5751.68,6,6,6.17284,6.17284,6045.68,0,0,6045.68,6045.68,0,6045.68,1,0,6045.68,-6,6,-5.83658,5.83658,3818.62,4301.16,48.401,5751.68,3818.62,4301.16,5751.68,1,48.401,5751.68,-6,-6,-6.17284,-6.17284,6045.68,-7.95808e-13,-7.54198e-15,6045.68,6045.68,-7.95808e-13,6045.68,1,-7.54198e-15,6045.68,6,-6,5.83658,-5.83658,3818.62,-4301.16,-48.401,5751.68,3818.62,-4301.16,5751.68,1,-48.401,5751.68
0.03,6,6,5926.74,-4.26326e-14,5926.74,1,-4.12143e-16,5926.74,-6,6,3369.44,4445.65,5578.25,1,52.8409,5578.25,-6,-6,5926.74,-6.82121e-13,5926.74,1,-6.59429e-15,5926.74,6,-6,3369.44,-4445.65,5578.25,1,-52.8409,5578.25,6,7,-1057.83,499.576,1169.86,0,-25.2797,1169.86,7,6,-1057.83,-499.576,1169.86,0,25.2797,1169.86,-6,-7,-1057.83,-499.576,1169.86,0,25.2797,1169.86,-7,-6,-1057.83,499.576,1169.86,0,-25.2797,1169.86,6,6,5926.74,-4.26326e-14,5926.74,1,-4.12143e-16,5926.74,-6,6,3369.44,4445.65,5578.25,1,52.8409,5578.25,-6,-6,5926.74,-6.82121e-13,5926.74,1,-6.59429e-15,5926.74,6,-6,3369.44,-4445.65,5578.25,1,-52.8409,5578.25,-5,6,-209.28,-1343.56,1359.76,0,81.1464,1359.76,-6,5,-209.28,-1343.56,1359.76,0,81.1464,1359.76,6,-6,3369.44,-4445.65,5578.25,1,-52.8409,5578.25,7,-6,529.976,-1007.2,1138.12,0,-62.2472,1138.12,-6,6,3369.44,4445.65,5578.25,1,52.8409,5578.25,-6,7,529.976,1007.2,1138.12,0,62.2472,1138.12,6,-5,-209.28,1343.56,1359.76,0,-81.1464,1359.76,5,-6,-209.28,1343.56,1359.76,0,-81.1464,1359.76,6,6,5926.74,-4.26326e-14,5926.74,1,-4.12143e-16,5926.74,-6,6,3369.44,4445.65,5578.25,1,52.8409,5578.25,-6,-6,5926.74,-6.82121e-13,5926.74,1,-6.59429e-15,5926.74,6,-6,3369.44,-4445.65,5578.25,1,-52.8409,5578.25,6,6,5926.74,-4.26326e-14,5926.74,1,-4.12143e-16,5926.74,-6,6,3369.44,4445.65,5578.25,1,52.8409,5578.25,-6,-6,5926.74,-6.82121e-13,5926.74,1,-6.59429e-15,5926.74,6,-6,3369.44,-4445.65,5578.25,1,-52.8409,5578.25,6,6,6.18557,6.18557,5926.74,-4.26326e-14,-4.12143e-16,5926.74,5926.74,-4.26326e-14,5926.74,1,-4.12143e-16,5926.74,-6,6,-5.82524,5.82524,3369.44,4445.65,52.8409,5578.25,3369.44,4445.65,5578.25,1,52.8409,5578.25,-6,-6,-6.18557,-6.18557,5926.74,-6.82121e-13,-6.59429e-15,5926.74,5926.74,-6.82121e-13,5926.74,1,-6.59429e-15,5926.74,6,-6,5.82524,-5.82524,3369.44,-4445.65,-52.8409,5578.25,3369.44,-4445.65,5578.25,1,-52.8409,5578.25
0.032,6,6,5831.97,2.13163e-13,5831.97,1,2.0942e-15,5831.97,-6,6,2899.76,4562.67,5406.16,1,57.5624,5406.16,-6,-6,5831.97,-1.19371e-12,5831.97,1,-1.17275e-14,5831.97,6,-6,2899.76,-4562.67,5406.16,1,-57.5624,5406.16,6,7,-1082.61,480.059,1184.28,0,-23.9138,1184.28,7,6,-1082.61,-480.059,1184.28,0,23.9138,1184.28,-6,-7,-1082.61,-480.059,1184.28,0,23.9138,1184.28,-7,-6,-1082.61,480.059,1184.28,0,-23.9138,1184.28,6,6,5831.97,2.13163e-13,5831.97,1,2.0942e-15,5831.97,-6,6,2899.76,4562.67,5406.16,1,57.5624,5406.16,-6,-6,5831.97,-1.19371e-12,5831.97,1,-1.17275e-14,5831.97,6,-6,2899.76,-4562.67,5406.16,1,-57.5624,5406.16,-5,6,-143.353,-1445.08,1452.18,0,84.3348,1452.18,-6,5,-143.353,-1445.08,1452.18,0,84.3348,1452.18,6,-6,2899.76,-4562.67,5406.16,1,-57.5624,5406.16,6,-7,546.87,-1070.76,1202.33,0,-62.9452,1202.33,-6,6,2899.76,4562.67,5406.16,1,57.5624,5406.16,-7,6,546.87,1070.76,1202.33,0,62.9452,1202.33,6,-5,-143.353,1445.08,1452.18,0,-84.3348,1452.18,5,-6,-143.353,1445.08,1452.18,0,-84.3348,1452.18,6,6,5831.97,2.13163e-13,5831.97,1,2.0942e-15,5831.97,-6,6,2899.76,4562.67,5406.16,1,57.5624,5406.16,-6,-6,5831.97,-1.19371e-12,5831.97,1,-1.17275e-14,5831.97,6,-6,2899.76,-4562.67,5406.16,1,-57.5624,5406.16,6,6,5831.97,2.13163e-13,5831.97,1,2.0942e-15,5831.97,-6,6,2899.76,4562.67,5406.16,1,57.5624,5406.16,-6,-6,5831.97,-1.19371e-12,5831.97,1,-1.17275e-14,5831.97,6,-6,2899.76,-4562.67,5406.16,1,-57.5624,5406.16,6,6,6.19835,6.19835,5831.97,2.13163e-13,2.0942e-15,5831.97,5831.97,2.13163e-13,5831.97,1,2.0942e-15,5831.97,-6,6,-5.81395,5.81395,2899.76,4562.67,57.5624,5406.16,2899.76,4562.67,5406.16,1,57.5624,5406.16,-6,-6,-6.19835,-6.19835,5831.97,-1.19371e-12,-1.17275e-14,5831.97,5831.97,-1.19371e-12,5831.97,1,-1.17275e-14,5831.97,6,-6,5.81395,-5.81395,2899.76,-4562.67,-57.5624,5406.16,2899.76,-4562.67,5406.16,1,-57.5624,5406.16
0.034,6,6,5711.71,5.68434e-14,5711.71,1,5.70213e-16,5711.71,-6,6,2455.09,4703.76,5305.92,1,62.438,5305.92,-6,-6,5711.71,-7.38964e-13,5711.71,1,-7.41277e-15,5711.71,6,-6,2455.09,-4703.76,5305.92,1,-62.438,5305.92,6,7,-1202.02,463.841,1288.41,0,-21.1008,1288.41,7,6,-1202.02,-463.841,1288.41,0,21.1008,1288.41,-7,-6,-1202.02,463.841,1288.41,0,-21.1008,1288.41,-6,-7,-1202.02,-463.841,1288.41,0,21.1008,1288.41,6,6,5711.71,5.68434e-14,5711.71,1,5.70213e-16,5711.71,-6,6,2455.09,4703.76,5305.92,1,62.438,5305.92,-6,-6,5711.71,-7.38964e-13,5711.71,1,-7.41277e-15,5711.71,6,-6,2455.09,-4703.76,5305.92,1,-62.438,5305.92,-5,6,-129.284,-1507.29,1512.83,0,85.0976,1512.83,-6,5,-129.284,-1507.29,1512.83,0,85.0976,1512.83,6,-6,2455.09,-4703.76,5305.92,1,-62.438,5305.92,7,-6,507.001,-1142.88,1250.29,0,-66.0771,1250.29,-6,6,2455.09,4703.76,5305.92,1,62.438,5305.92,-6,7,507.001,1142.88,1250.29,0,66.0771,1250.29,5,-6,-129.284,1507.29,1512.83,0,-85.0976,1512.83,6,-5,-129.284,1507.29,1512.83,0,-85.0976,1512.83,6,6,5711.71,5.68434e-14,5711.71,1,5.70213e-16,5711.71,-6,6,2455.09,4703.76,5305.92,1,62.438,5305.92,-6,-6,5711.71,-7.38964e-13,5711.71,1,-7.41277e-15,5711.71,6,-6,2455.09,-4703.76,5305.92,1,-62.438,5305.92,6,6,5711.71,5.68434e-14,5711.71,1,5.70213e-16,5711.71,-6,6,2455.09,4703.76,5305.92,1,62.438,5305.92,-6,-6,5711.71,-7.38964e-13,5711.71,1,-7.41277e-15,5711.71,6,-6,2455.09,-4703.76,5305.92,1,-62.438,5305.92,6,6,6.21118,6.21118,5711.71,5.68434e-14,5.70213e-16,5711.71,5711.71,5.68434e-14,5711.71,1,5.70213e-16,5711.71,-6,6,-5.80271,5.80271,2455.09,4703.76,62.438,5305.92,2455.09,4703.76,5305.92,1,62.438,5305.92,-6,-6,-6.21118,-6.21118,5711.71,-7.38964e-13,-7.41277e-15,5711.71,5711.71,-7.38964e-13,5711.71,1,-7.41277e-15,5711.71,6,-6,5.80271,-5.80271,2455.09,-4703.76,-62.438,5305.92,2455.09,-4703.76,5305.92,1,-62.438,5305.92
0.036,6,6,5628.33,1.98952e-13,5628.33,1,2.02531e-15,5628.33,-6,6,2002.95,4791.29,5193.1,1,67.3131,5193.1,-6,-6,5628.33,-6.25278e-13,5628.33,1,-6.36526e-15,5628.33,6,-6,2002.95,-4791.29,5193.1,1,-67.3131,5193.1,6,7,-1273.36,426.47,1342.88,0,-18.5166,1342.88,7,6,-1273.36,-426.47,1342.88,0,18.5166,1342.88,-7,-6,-1273.36,426.47,1342.88,0,-18.5166,1342.88,-6,-7,-1273.36,-426.47,1342.88,0,18.5166,1342.88,6,6,5628.33,1.98952e-13,5628.33,1,2.02531e-15,5628.33,-6,6,2002.95,4791.29,5193.1,1,67.3131,5193.1,-6,-6,5628.33,-6.25278e-13,5628.33,1,-6.36526e-15,5628.33,6,-6,2002.95,-4791.29,5193.1,1,-67.3131,5193.1,-5,6,-83.9092,-1605.62,1607.81,0,87.0085,1607.81,-6,5,-83.9092,-1605.62,1607.81,0,87.0085,1607.81,6,-6,2002.95,-4791.29,5193.1,1,-67.3131,5193.1,7,-6,469.235,-1218.07,1305.33,0,-68.9319,1305.33,-6,6,2002.95,4791.29,5193.1,1,67.3131,5193.1,-6,7,469.235,1218.07,1305.33,0,68.9319,1305.33,6,-5,-83.9092,1605.62,1607.81,0,-87.0085,1607.81,5,-6,-83.9092,1605.62,1607.81,0,-87.0085,1607.81,6,6,5628.33,1.98952e-13,5628.33,1,2.02531e-15,5628.33,-6,6,2002.95,4791.29,5193.1,1,67.3131,5193.1,-6,-6,5628.33,-6.25278e-13,5628.33,1,-6.36526e-15,5628.33,6,-6,2002.95,-4791.29,5193.1,1,-67.3131,5193.1,6,6,5628.33,1.98952e-13,5628.33,1,2.02531e-15,5628.33,-6,6,2002.95,4791.29,5193.1,1,67.3131,5193.1,-6,-6,5628.33,-6.25278e-13,5628.33,1,-6.36526e-15,5628.33,6,-6,2002.95,-4791.29,5193.1,1,-67.3131,5193.1,6,6,6.22407,6.22407,5628.33,1.98952e-13,2.02531e-15,5628.33,5628.33,1.98952e-13,5628.33,1,2.02531e-15,5628.33,-6,6,-5.79151,5.79151,2002.95,4791.29,67.3131,5193.1,2002.95,4791.29,5193.1,1,67.3131,5193.1,-6,-6,-6.22407,-6.22407,5628.33,-6.25278e-13,-6.36526e-15,5628.33,5628.33,-6.25278e-13,5628.33,1,-6.36526e-15,5628.33,6,-6,5.79151,-5.79151,2002.95,-4791.29,-67.3131,5193.1,2002.95,-4791.29,5193.1,1,-67.3131,5193.1
0.038,6,6,5575.72,2.41585e-13,5575.72,1,2.48251e-15,5575.72,-6,6,1547.49,4885.32,5124.56,1,72.4238,5124.56,-6,-6,5575.72,-9.09495e-13,5575.72,1,-9.34591e-15,5575.72,6,-6,1547.49,-4885.32,5124.56,1,-72.4238,5124.56,7,6,-1359.47,-384.941,1412.92,0,15.8097,1412.92,6,7,-1359.47,384.941,1412.92,0,-15.8097,1412.92,-7,-6,-1359.47,384.941,1412.92,0,-15.8097,1412.92,-6,-7,-1359.47,-384.941,1412.92,0,15.8097,1412.92,6,6,5575.72,2.41585e-13,5575.72,1,2.48251e-15,5575.72,5,6,1652.02,-86.8781,1654.3,0,-3.01036,1654.3,-6,-6,5575.72,-9.09495e-13,5575.72,1,-9.34591e-15,5575.72,-5,-6,1652.02,86.8781,1654.3,0,3.01036,1654.3,-5,6,-34.2646,-1676.21,1676.56,0,88.8289,1676.56,-6,5,-34.2646,-1676.21,1676.56,0,88.8289,1676.56,6,-6,1547.49,-4885.32,5124.56,1,-72.4238,5124.56,6,-7,425.79,-1307.62,1375.2,0,-71.9636,1375.2,-6,6,1547.49,4885.32,5124.56,1,72.4238,5124.56,-6,7,425.79,1307.62,1375.2,0,71.9636,1375.2,5,-6,-34.2646,1676.21,1676.56,0,-88.8289,1676.56,6,-5,-34.2646,1676.21,1676.56,0,-88.8289,1676.56,6,6,5575.72,2.41585e-13,5575.72,1,2.48251e-15,5575.72,-6,6,1547.49,4885.32,5124.56,1,72.4238,5124.56,-6,-6,5575.72,-9.09495e-13,5575.72,1,-9.34591e-15,5575.72,6,-6,1547.49,-4885.32,5124.56,1,-72.4238,5124.56,6,6,5575.72,2.41585e-13,5575.72,1,2.48251e-15,5575.72,-6,6,1547.49,4885.32,5124.56,1,72.4238,5124.56,-6,-6,5575.72,-9.09495e-13,5575.72,1,-9.34591e-15,5575.72,6,-6,1547.49,-4885.32,5124.56,1,-72.4238,5124.56,6,6,6.23701,6.23701,5575.72,2.41585e-13,2.48251e-15,5575.72,5575.72,2.41585e-13,5575.72,1,2.48251e-15,5575.72,-6,6,-5.78035,5.78035,1547.49,4885.32,72.4238,5124.56,1547.49,4885.32,5124.56,1,72.4238,5124.56,-6,-6,-6.23701,-6.23701,5575.72,-9.09495e-13,-9.34591e-15,5575.72,5575.72,-9.09495e-13,5575.72,1,-9.34591e-15,5575.72,6,-6,5.78035,-5.78035,1547.49,-4885.32,-72.4238,5124.56,1547.49,-4885.32,5124.56,1,-72.4238,5124.56
0.04,6,6,5539.74,1.7053e-13,5539.74,1,1.76374e-15,5539.74,-6,6,1095.35,4956.03,5075.63,1,77.5372,5075.63,-6,-6,5539.74,-6.82121e-13,5539.74,1,-7.05497e-15,5539.74,6,-6,1095.35,-4956.03,5075.63,1,-77.5372,5075.63,6,7,-1431.44,329.886,1468.96,0,-12.9777,1468.96,7,6,-1431.44,-329.886,1468.96,0,12.9777,1468.96,-7,-6,-1431.44,329.886,1468.96,0,-12.9777,1468.96,-6,-7,-1431.44,-329.886,1468.96,0,12.9777,1468.96,6,6,5539.74,1.7053e-13,5539.74,1,1.76374e-15,5539.74,5,6,1734.43,-145.577,1740.53,0,-4.79781,1740.53,-6,-6,5539.74,-6.82121e-13,5539.74,1,-7.05497e-15,5539.74,-5,-6,1734.43,145.577,1740.53,0,4.79781,1740.53,-5,6,19.7876,-1770.1,1770.21,0,-89.3595,1770.21,-6,5,19.7876,-1770.1,1770.21,0,-89.3595,1770.21,6,-6,1095.35,-4956.03,5075.63,1,-77.5372,5075.63,7,-6,382.705,-1392.37,1444.01,0,-74.6313,1444.01,-6,6,1095.35,4956.03,5075.63,1,77.5372,5075.63,-6,7,382.705,1392.37,1444.01,0,74.6313,1444.01,6,-5,19.7876,1770.1,1770.21,0,89.3595,1770.21,5,-6,19.7876,1770.1,1770.21,0,89.3595,1770.21,6,6,5539.74,1.7053e-13,5539.74,1,1.76374e-15,5539.74,-6,6,1095.35,4956.03,5075.63,1,77.5372,5075.63,-6,-6,5539.74,-6.82121e-13,5539.74,1,-7.05497e-15,5539.74,6,-6,1095.35,-4956.03,5075.63,1,-77.5372,5075.63,6,6,5539.74,1.7053e-13,5539.74,1,1.76374e-15,5539.74,-6,6,1095.35,4956.03,5075.63,1,77.5372,5075.63,-6,-6,5539.74,-6.82121e-13,5539.74,1,-7.05497e-15,5539.74,6,-6,1095.35,-4956.03,5075.63,1,-77.5372,5075.63,6,6,6.25,6.25,5539.74,1.7053e-13,1.76374e-15,5539.74,5539.74,1.7053e-13,5539.74,1,1.76374e-15,5539.74,-6,6,-5.76923,5.76923,1095.35,4956.03,77.5372,5075.63,1095.35,4956.03,5075.63,1,77.5372,5075.63,-6,-6,-6.25,-6.25,5539.74,-6.82121e-13,-7.05497e-15,5539.74,5539.74,-6.82121e-13,5539.74,1,-7.05497e-15,5539.74,6,-6,5.76923,-5.76923,1095.35,-4956.03,-77.5372,5075.63,1095.35,-4956.03,5075.63,1,-77.5372,5075.63
0.042,6,6,5505.24,-1.13687e-13,5505.24,1,-1.1832e-15,5505.24,-6,6,636.043,4996.19,5036.52,1,82.745,5036.52,-6,-6,5505.24,-7.95808e-13,5505.24,1,-8.28237e-15,5505.24,6,-6,636.043,-4996.19,5036.52,1,-82.745,5036.52,7,6,-1527.48,-274.415,1551.93,0,10.1847,1551.93,6,7,-1527.48,274.415,1551.93,0,-10.1847,1551.93,-7,-6,-1527.48,274.415,1551.93,0,-10.1847,1551.93,-6,-7,-1527.48,-274.415,1551.93,0,10.1847,1551.93,6,6,5505.24,-1.13687e-13,5505.24,1,-1.1832e-15,5505.24,5,6,1805.53,-213.637,1818.13,0,-6.74806,1818.13,-6,-6,5505.24,-7.95808e-13,5505.24,1,-8.28237e-15,5505.24,-5,-6,1805.53,213.637,1818.13,0,6.74806,1818.13,-5,6,81.1591,-1835.24,1837.04,0,-87.4679,1837.04,-6,5,81.1591,-1835.24,1837.04,0,-87.4679,1837.04,6,-6,636.043,-4996.19,5036.52,1,-82.745,5036.52,7,-6,328.692,-1479.19,1515.27,0,-77.4719,1515.27,-6,6,636.043,4996.19,5036.52,1,82.745,5036.52,-6,7,328.692,1479.19,1515.27,0,77.4719,1515.27,6,-5,81.1591,1835.24,1837.04,0,87.4679,1837.04,5,-6,81.1591,1835.24,1837.04,0,87.4679,1837.04,6,6,5505.24,-1.13687e-13,5505.24,1,-1.1832e-15,5505.24,-6,6,636.043,4996.19,5036.52,1,82.745,5036.52,-6,-6,5505.24,-7.95808e-13,5505.24,1,-8.28237e-15,5505.24,6,-6,636.043,-4996.19,5036.52,1,-82.745,5036.52,6,6,5505.24,-1.13687e-13,5505.24,1,-1.1832e-15,5505.24,-6,6,636.043,4996.19,5036.52,1,82.745,5036.52,-6,-6,5505.24,-7.95808e-13,5505.24,1,-8.28237e-15,5505.24,6,-6,636.043,-4996.19,5036.52,1,-82.745,5036.52,6,6,6.26305,6.26305,5505.24,-1.13687e-13,-1.1832e-15,5505.24,5505.24,-1.13687e-13,5505.24,1,-1.1832e-15,5505.24,-6,6,-5.75816,5.75816,636.043,4996.19,82.745,5036.52,636.043,4996.19,5036.52,1,82.745,5036.52,-6,-6,-6.26305,-6.26305,5505.24,-7.95808e-13,-8.28237e-15,5505.24,5505.24,-7.95808e-13,5505.24,1,-8.28237e-15,5505.24,6,-6,5.75816,-5.75816,636.043,-4996.19,-82.745,5036.52,636.043,-4996.19,5036.52,1,-82.745,5036.52
0.044,6,6,5475.32,0,5475.32,1,0,5475.32,-6,6,207.782,5021,5025.3,1,87.6303,5025.3,-6,-6,5475.32,-7.95808e-13,5475.32,1,-8.32763e-15,5475.32,6,-6,207.782,-5021,5025.3,1,-87.6303,5025.3,6,7,-1609.49,218.274,1624.22,0,-7.72317,1624.22,7,6,-1609.49,-218.274,1624.22,0,7.72317,1624.22,-7,-6,-1609.49,218.274,1624.22,0,-7.72317,1624.22,-6,-7,-1609.49,-218.274,1624.22,0,7.72317,1624.22,6,6,5475.32,0,5475.32,1,0,5475.32,5,6,1870.95,-270.8,1890.45,0,-8.23575,1890.45,6,5,1870.95,270.8,1890.45,0,8.23575,1890.45,-6,-6,5475.32,-7.95808e-13,5475.32,1,-8.32763e-15,5475.32,-5,6,145.603,-1921.66,1927.17,0,-85.667,1927.17,-6,5,145.603,-1921.66,1927.17,0,-85.667,1927.17,6,-6,207.782,-5021,5025.3,1,-87.6303,5025.3,7,-6,270.886,-1553.28,1576.73,0,-80.1074,1576.73,-6,6,207.782,5021,5025.3,1,87.6303,5025.3,-6,7,270.886,1553.28,1576.73,0,80.1074,1576.73,6,-5,145.603,1921.66,1927.17,0,85.667,1927.17,5,-6,145.603,1921.66,1927.17,0,85.667,1927.17,6,6,5475.32,0,5475.32,1,0,5475.32,-6,6,207.782,5021,5025.3,1,87.6303,5025.3,-6,-6,5475.32,-7.95808e-13,5475.32,1,-8.32763e-15,5475.32,6,-6,207.782,-5021,5025.3,1,-87.6303,5025.3,6,6,5475.32,0,5475.32,1,0,5475.32,-6,6,207.782,5021,5025.3,1,87.6303,5025.3,-6,-6,5475.32,-7.95808e-13,5475.32,1,-8.32763e-15,5475.32,6,-6,207.782,-5021,5025.3,1,-87.6303,5025.3,6,6,6.27615,6.27615,5475.32,0,0,5475.32,5475.32,0,5475.32,1,0,5475.32,-6,6,-5.74713,5.74713,207.782,5021,87.6303,5025.3,207.782,5021,5025.3,1,87.6303,5025.3,-6,-6,-6.27615,-6.27615,5475.32,-7.95808e-13,-8.32763e-15,5475.32,5475.32,-7.95808e-13,5475.32,1,-8.32763e-15,5475.32,6,-6,5.74713,-5.74713,207.782,-5021,-87.6303,5025.3,207.782,-5021,5025.3,1,-87.6303,5025.3
0.046,6,6,5394.89,-8.52651e-14,5394.89,1,-9.05547e-16,5394.89,-6,6,-180.981,4994.3,4997.58,1,-87.9247,4997.58,-6,-6,5394.89,-5.68434e-13,5394.89,1,-6.03698e-15,5394.89,6,-6,-180.981,-4994.3,4997.58,1,87.9247,4997.58,6,7,-1730.25,204.887,1742.34,0,-6.75321,1742.34,7,6,-1730.25,-204.887,1742.34,0,6.75321,1742.34,-7,-6,-1730.25,204.887,1742.34,0,-6.75321,1742.34,-6,-7,-1730.25,-204.887,1742.34,0,6.75321,1742.34,6,6,5394.89,-8.52651e-14,5394.89,1,-9.05547e-16,5394.89,5,6,1876.49,-352.579,1909.32,0,-10.6414,1909.32,-6,-6,5394.89,-5.68434e-13,5394.89,1,-6.03698e-15,5394.89,-5,-6,1876.49,352.579,1909.32,0,10.6414,1909.32,-5,6,246.276,-1986.3,2001.51,0,-82.9321,2001.51,-6,5,246.276,-1986.3,2001.51,0,-82.9321,2001.51,6,-6,-180.981,-4994.3,4997.58,1,87.9247,4997.58,7,-6,242.767,-1596.93,1615.27,0,-81.356,1615.27,-6,6,-180.981,4994.3,4997.58,1,-87.9247,4997.58,-7,6,242.767,1596.93,1615.27,0,81.356,1615.27,6,-5,246.276,1986.3,2001.51,0,82.9321,2001.51,5,-6,246.276,1986.3,2001.51,0,82.9321,2001.51,6,6,5394.89,-8.52651e-14,5394.89,1,-9.05547e-16,5394.89,-6,6,-180.981,4994.3,4997.58,1,-87.9247,4997.58,-6,-6,5394.89,-5.68434e-13,5394.89,1,-6.03698e-15,5394.89,6,-6,-180.981,-4994.3,4997.58,1,87.9247,4997.58,6,6,5394.89,-8.52651e-14,5394.89,1,-9.05547e-16,5394.89,-6,6,-180.981,4994.3,4997.58,1,-87.9247,4997.58,-6,-6,5394.89,-5.68434e-13,5394.89,1,-6.03698e-15,5394.89,6,-6,-180.981,-4994.3,4997.58,1,87.9247,4997.58,6,6,6.28931,6.28931,5394.89,-8.52651e-14,-9.05547e-16,5394.89,5394.89,-8.52651e-14,5394.89,1,-9.05547e-16,5394.89,-6,6,-5.73614,5.73614,-180.981,4994.3,-87.9247,4997.58,-180.981,4994.3,4997.58,1,-87.9247,4997.58,-6,-6,-6.28931,-6.28931,5394.89,-5.68434e-13,-6.03698e-15,5394.89,5394.89,-5.68434e-13,5394.89,1,-6.03698e-15,5394.89,6,-6,5.73614,-5.73614,-180.981,-4994.3,87.9247,4997.58,-180.981,-4994.3,4997.58,1,87.9247,4997.58
0.048,6,6,5344.94,-2.98428e-13,5344.94,1,-3.19904e-15,5344.94,-6,6,-518.412,4901.52,4928.86,1,-83.9625,4928.86,-6,-6,5344.94,-6.82121e-13,5344.94,1,-7.31208e-15,5344.94,6,-6,-518.412,-4901.52,4928.86,1,83.9625,4928.86,7,6,-1802.69,-156.49,1809.47,0,4.96134,1809.47,6,7,-1802.69,156.49,1809.47,0,-4.96134,1809.47,-7,-6,-1802.69,156.49,1809.47,0,-4.96134,1809.47,-6,-7,-1802.69,-156.49,1809.47,0,4.96134,1809.47,6,6,5344.94,-2.98428e-13,5344.94,1,-3.19904e-15,5344.94,5,6,1899.97,-415.254,1944.82,0,-12.3286,1944.82,-6,-6,5344.94,-6.82121e-13,5344.94,1,-7.31208e-15,5344.94,-5,-6,1899.97,415.254,1944.82,0,12.3286,1944.82,-5,6,386.965,-2072.96,2108.76,0,-79.4261,2108.76,-6,5,386.965,-2072.96,2108.76,0,-79.4261,2108.76,6,-6,-518.412,-4901.52,4928.86,1,83.9625,4928.86,7,-6,223.824,-1619.14,1634.54,0,-82.1295,1634.54,-6,6,-518.412,4901.52,4928.86,1,-83.9625,4928.86,-6,7,223.824,1619.14,1634.54,0,82.1295,1634.54,5,-6,386.965,2072.96,2108.76,0,79.4261,2108.76,6,-5,386.965,2072.96,2108.76,0,79.4261,2108.76,6,6,5344.94,-2.98428e-13,5344.94,1,-3.19904e-15,5344.94,-6,6,-518.412,4901.52,4928.86,1,-83.9625,4928.86,-6,-6,5344.94,-6.82121e-13,5344.94,1,-7.31208e-15,5344.94,6,-6,-518.412,-4901.52,4928.86,1,83.9625,4928.86,6,6,5344.94,-2.98428e-13,5344.94,1,-3.19904e-15,5344.94,-6,6,-518.412,4901.52,4928.86,1,-83.9625,4928.86,-6,-6,5344.94,-6.82121e-13,5344.94,1,-7.31208e-15,5344.94,6,-6,-518.412,-4901.52,4928.86,1,83.9625,4928.86,6,6,6.30252,6.30252,5344.94,-2.98428e-13,-3.19904e-15,5344.94,5344.94,-2.98428e-13,5344.94,1,-3.19904e-15,5344.94,-6,6,-5.72519,5.72519,-518.412,4901.52,-83.9625,4928.86,-518.412,4901.52,4928.86,1,-83.9625,4928.86,-6,-6,-6.30252,-6.30252,5344.94,-6.82121e-13,-7.31208e-15,5344.94,5344.94,-6.82121e-13,5344.94,1,-7.31208e-15,5344.94,6,-6,5.72519,-5.72519,-518.412,-4901.52,83.9625,4928.86,-518.412,-4901.52,4928.86,1,83.9625,4928.86
0.05,6,6,5226.38,2.55795e-13,5226.38,1,2.80424e-15,5226.38,-6,6,-808.44,4784.93,4852.74,1,-80.4101,4852.74,-6,-6,5226.38,-9.09495e-13,5226.38,1,-9.97062e-15,5226.38,6,-6,-808.44,-4784.93,4852.74,1,80.4101,4852.74,6,7,-1886.45,158.593,1893.11,0,-4.80552,1893.11,7,6,-1886.45,-158.593,1893.11,0,4.80552,1893.11,-7,-6,-1886.45,158.593,1893.11,0,-4.80552,1893.11,-6,-7,-1886.45,-158.593,1893.11,0,4.80552,1893.11,6,6,5226.38,2.55795e-13,5226.38,1,2.80424e-15,5226.38,-6,-6,5226.38,-9.09495e-13,5226.38,1,-9.97062e-15,5226.38,-6,-5,1848.32,-480.059,1909.64,0,-14.5596,1909.64,-5,-6,1848.32,480.059,1909.64,0,14.5596,1909.64,-5,6,556.604,-2133.3,2204.72,0,-75.3769,2204.72,-6,5,556.604,-2133.3,2204.72,0,-75.3769,2204.72,6,-6,-808.44,-4784.93,4852.74,1,80.4101,4852.74,6,-7,203.032,-1593.13,1606.02,0,-82.7372,1606.02,-6,6,-808.44,4784.93,4852.74,1,-80.4101,4852.74,-6,7,203.032,1593.13,1606.02,0,82.7372,1606.02,6,-5,556.604,2133.3,2204.72,0,75.3769,2204.72,5,-6,556.604,2133.3,2204.72,0,75.3769,2204.72,6,6,5226.38,2.55795e-13,5226.38,1,2.80424e-15,5226.38,-6,6,-808.44,4784.93,4852.74,1,-80.4101,4852.74,-6,-6,5226.38,-9.09495e-13,5226.38,1,-9.97062e-15,5226.38,6,-6,-808.44,-4784.93,4852.74,1,80.4101,4852.74,6,6,5226.38,2.55795e-13,5226.38,1,2.80424e-15,5226.38,-6,6,-808.44,4784.93,4852.74,1,-80.4101,4852.74,-6,-6,5226.38,-9.09495e-13,5226.38,1,-9.97062e-15,5226.38,6,-6,-808.44,-4784.93,4852.74,1,80.4101,4852.74,6,6,6.31579,6.31579,5226.38,2.55795e-13,2.80424e-15,5226.38,5226.38,2.55795e-13,5226.38,1,2.80424e-15,5226.38,-6,6,-5.71429,5.71429,-808.44,4784.93,-80.4101,4852.74,-808.44,4784.93,4852.74,1,-80.4101,4852.74,-6,-6,-6.31579,-6.31579,5226.38,-9.09495e-13,-9.97062e-15,5226.38,5226.38,-9.09495e-13,5226.38,1,-9.97062e-15,5226.38,6,-6,5.71429,-5.71429,-808.44,-4784.93,80.4101,4852.74,-808.44,-4784.93,4852.74,1,80.4101,4852.74
0.052,6,6,5115.26,2.84217e-14,5115.26,1,3.1835e-16,5115.26,-6,6,-1097.69,4623.88,4752.38,1,-76.6455,4752.38,-6,-6,5115.26,-9.09495e-13,5115.26,1,-1.01872e-14,5115.26,6,-6,-1097.69,-4623.88,4752.38,1,76.6455,4752.38,6,7,-1966.02,162.966,1972.76,0,-4.73849,1972.76,7,6,-1966.02,-162.966,1972.76,0,4.73849,1972.76,-7,-6,-1966.02,162.966,1972.76,0,-4.73849,1972.76,-6,-7,-1966.02,-162.966,1972.76,0,4.73849,1972.76,6,6,5115.26,2.84217e-14,5115.26,1,3.1835e-16,5115.26,5,6,1807,-543.266,1886.9,0,-16.7331,1886.9,-6,-6,5115.26,-9.09495e-13,5115.26,1,-1.01872e-14,5115.26,-6,-5,1807,-543.266,1886.9,0,-16.7331,1886.9,-5,6,713.762,-2190.16,2303.53,0,-71.9495,2303.53,-6,5,713.762,-2190.16,2303.53,0,-71.9495,2303.53,6,-6,-1097.69,-4623.88,4752.38,1,76.6455,4752.38,7,-6,150.116,-1575.41,1582.55,0,-84.5569,1582.55,-6,6,-1097.69,4623.88,4752.38,1,-76.6455,4752.38,-6,7,150.116,1575.41,1582.55,0,84.5569,1582.55,6,-5,713.762,2190.16,2303.53,0,71.9495,2303.53,5,-6,713.762,2190.16,2303.53,0,71.9495,2303.53,6,6,5115.26,2.84217e-14,5115.26,1,3.1835e-16,5115.26,-6,6,-1097.69,4623.88,4752.38,1,-76.6455,4752.38,-6,-6,5115.26,-9.09495e-13,5115.26,1,-1.01872e-14,5115.26,6,-6,-1097.69,-4623.88,4752.38,1,76.6455,4752.38,6,6,5115.26,2.84217e-14,5115.26,1,3.1835e-16,5115.26,-6,6,-1097.69,4623.88,4752.38,1,-76.6455,4752.38,-6,-6,5115.26,-9.09495e-13,5115.26,1,-1.01872e-14,5115.26,6,-6,-1097.69,-4623.88,4752.38,1,76.6455,4752.38,6,6,6.32911,6.32911,5115.26,2.84217e-14,3.1835e-16,5115.26,5115.26,2.84217e-14,5115.26,1,3.1835e-16,5115.26,-6,6,-5.70342,5.70342,-1097.69,4623.88,-76.6455,4752.38,-1097.69,4623.88,4752.38,1,-76.6455,4752.38,-6,-6,-6.32911,-6.32911,5115.26,-9.09495e-13,-1.01872e-14,5115.26,5115.26,-9.09495e-13,5115.26,1,-1.01872e-14,5115.26,6,-6,5.70342,-5.70342,-1097.69,-4623.88,76.6455,4752.38,-1097.69,-4623.88,4752.38,1,76.6455,4752.38
0.054,6,6,5008.01,-1.13687e-13,5008.01,1,-1.30067e-15,5008.01,-6,6,-1347.42,4447.28,4646.92,1,-73.1445,4646.92,-6,-6,5008.01,-9.09495e-13,5008.01,1,-1.04054e-14,5008.01,6,-6,-1347.42,-4447.28,4646.92,1,73.1445,4646.92,7,6,-2037.82,-167.852,2044.72,0,4.70873,2044.72,6,7,-2037.82,167.852,2044.72,0,-4.70873,2044.72,-7,-6,-2037.82,167.852,2044.72,0,-4.70873,2044.72,-6,-7,-2037.82,-167.852,2044.72,0,4.70873,2044.72,6,6,5008.01,-1.13687e-13,5008.01,1,-1.30067e-15,5008.01,6,5,1758.54,571.979,1849.22,0,18.0175,1849.22,5,6,1758.54,-571.979,1849.22,0,-18.0175,1849.22,-6,-6,5008.01,-9.09495e-13,5008.01,1,-1.04054e-14,5008.01,-5,6,895.67,-2218.97,2392.92,0,-68.019,2392.92,-6,5,895.67,-2218.97,2392.92,0,-68.019,2392.92,6,-6,-1347.42,-4447.28,4646.92,1,73.1445,4646.92,7,-6,130.653,-1522.84,1528.43,0,-85.0963,1528.43,-6,6,-1347.42,4447.28,4646.92,1,-73.1445,4646.92,-6,7,130.653,1522.84,1528.43,0,85.0963,1528.43,6,-5,895.67,2218.97,2392.92,0,68.019,2392.92,5,-6,895.67,2218.97,2392.92,0,68.019,2392.92,6,6,5008.01,-1.13687e-13,5008.01,1,-1.30067e-15,5008.01,-6,6,-1347.42,4447.28,4646.92,1,-73.1445,4646.92,-6,-6,5008.01,-9.09495e-13,5008.01,1,-1.04054e-14,5008.01,6,-6,-1347.42,-4447.28,4646.92,1,73.1445,4646.92,6,6,5008.01,-1.13687e-13,5008.01,1,-1.30067e-15,5008.01,-6,6,-1347.42,4447.28,4646.92,1,-73.1445,4646.92,-6,-6,5008.01,-9.09495e-13,5008.01,1,-1.04054e-14,5008.01,6,-6,-1347.42,-4447.28,4646.92,1,73.1445,4646.92,6,6,6.34249,6.34249,5008.01,-1.13687e-13,-1.30067e-15,5008.01,5008.01,-1.13687e-13,5008.01,1,-1.30067e-15,5008.01,-6,6,-5.6926,5.6926,-1347.42,4447.28,-73.1445,4646.92,-1347.42,4447.28,4646.92,1,-73.1445,4646.92,-6,-6,-6.34249,-6.34249,5008.01,-9.09495e-13,-1.04054e-14,5008.01,5008.01,-9.09495e-13,5008.01,1,-1.04054e-14,5008.01,6,-6,5.6926,-5.6926,-1347.42,-4447.28,73.1445,4646.92,-1347.42,-4447.28,4646.92,1,73.1445,4646.92
0.056,6,6,4857.21,1.56319e-13,4857.21,1,1.84395e-15,4857.21,-6,6,-1582.19,4241.38,4526.88,1,-69.5426,4526.88,-6,-6,4857.21,-3.41061e-13,4857.21,1,-4.02316e-15,4857.21,6,-6,-1582.19,-4241.38,4526.88,1,69.5426,4526.88,6,7,-2106.49,183.044,2114.43,0,-4.96624,2114.43,7,6,-2106.49,-183.044,2114.43,0,4.96624,2114.43,-7,-6,-2106.49,183.044,2114.43,0,-4.96624,2114.43,-6,-7,-2106.49,-183.044,2114.43,0,4.96624,2114.43,6,6,4857.21,1.56319e-13,4857.21,1,1.84395e-15,4857.21,5,6,1669.67,-593.777,1772.11,0,-19.5767,1772.11,6,5,1669.67,593.777,1772.11,0,19.5767,1772.11,-6,-6,4857.21,-3.41061e-13,4857.21,1,-4.02316e-15,4857.21,-5,6,1071.68,-2221.07,2466.1,0,-64.2425,2466.1,-6,5,1071.68,-2221.07,2466.1,0,-64.2425,2466.1,6,-6,-1582.19,-4241.38,4526.88,1,69.5426,4526.88,7,-6,108.031,-1471.09,1475.05,0,-85.8,1475.05,-6,6,-1582.19,4241.38,4526.88,1,-69.5426,4526.88,-7,6,108.031,1471.09,1475.05,0,85.8,1475.05,5,-6,1071.68,2221.07,2466.1,0,64.2425,2466.1,6,-5,1071.68,2221.07,2466.1,0,64.2425,2466.1,6,6,4857.21,1.56319e-13,4857.21,1,1.84395e-15,4857.21,-6,6,-1582.19,4241.38,4526.88,1,-69.5426,4526.88,-6,-6,4857.21,-3.41061e-13,4857.21,1,-4.02316e-15,4857.21,6,-6,-1582.19,-4241.38,4526.88,1,69.5426,4526.88,6,6,4857.21,1.56319e-13,4857.21,1,1.84395e-15,4857.21,-6,6,-1582.19,4241.38,4526.88,1,-69.5426,4526.88,-6,-6,4857.21,-3.41061e-13,4857.21,1,-4.02316e-15,4857.21,6,-6,-1582.19,-4241.38,4526.88,1,69.5426,4526.88,6,6,6.35593,6.35593,4857.21,1.56319e-13,1.84395e-15,4857.21,4857.21,1.56319e-13,4857.21,1,1.84395e-15,4857.21,-6,6,-5.68182,5.68182,-1582.19,4241.38,-69.5426,4526.88,-1582.19,4241.38,4526.88,1,-69.5426,4526.88,-6,-6,-6.35593,-6.35593,4857.21,-3.41061e-13,-4.02316e-15,4857.21,4857.21,-3.41061e-13,4857.21,1,-4.02316e-15,4857.21,6,-6,5.68182,-5.68182,-1582.19,-4241.38,69.5426,4526.88,-1582.19,-4241.38,4526.88,1,69.5426,4526.88
0.058,6,6,4717.21,-7.10543e-14,4717.21,1,-8.63033e-16,4717.21,-6,6,-1767.67,4019.32,4390.86,1,-66.2604,4390.86,-6,-6,4717.21,-6.25278e-13,4717.21,1,-7.59469e-15,4717.21,6,-6,-1767.67,-4019.32,4390.86,1,66.2604,4390.86,7,6,-2164.28,-210.307,2174.47,0,5.55011,2174.47,6,7,-2164.28,210.307,2174.47,0,-5.55011,2174.47,-7,-6,-2164.28,210.307,2174.47,0,-5.55011,2174.47,-6,-7,-2164.28,-210.307,2174.47,0,5.55011,2174.47,6,6,4717.21,-7.10543e-14,4717.21,1,-8.63033e-16,4717.21,7,7,1611.87,4.26326e-14,1611.87,0,1.51542e-15,1611.87,-6,-6,4717.21,-6.25278e-13,4717.21,1,-7.59469e-15,4717.21,-7,-7,1611.87,-2.84217e-13,1611.87,0,-1.01028e-14,1611.87,-5,6,1264.13,-2207.87,2544.15,0,-60.2065,2544.15,-6,5,1264.13,-2207.87,2544.15,0,-60.2065,2544.15,6,-6,-1767.67,-4019.32,4390.86,1,66.2604,4390.86,7,-6,59.1463,-1413.3,1414.54,0,-87.6036,1414.54,-6,6,-1767.67,4019.32,4390.86,1,-66.2604,4390.86,-6,7,59.1463,1413.3,1414.54,0,87.6036,1414.54,5,-6,1264.13,2207.87,2544.15,0,60.2065,2544.15,6,-5,1264.13,2207.87,2544.15,0,60.2065,2544.15,6,6,4717.21,-7.10543e-14,4717.21,1,-8.63033e-16,4717.21,-6,6,-1767.67,4019.32,4390.86,1,-66.2604,4390.86,-6,-6,4717.21,-6.25278e-13,4717.21,1,-7.59469e-15,4717.21,6,-6,-1767.67,-4019.32,4390.86,1,66.2604,4390.86,6,6,4717.21,-7.10543e-14,4717.21,1,-8.63033e-16,4717.21,-6,6,-1767.67,4019.32,4390.86,1,-66.2604,4390.86,-6,-6,4717.21,-6.25278e-13,4717.21,1,-7.59469e-15,4717.21,6,-6,-1767.67,-4019.32,4390.86,1,66.2604,4390.86,6,6,6.36943,6.36943,4717.21,-7.10543e-14,-8.63033e-16,4717.21,4717.21,-7.10543e-14,4717.21,1,-8.63033e-16,4717.21,-6,6,-5.67108,5.67108,-1767.67,4019.32,-66.2604,4390.86,-1767.67,4019.32,4390.86,1,-66.2604,4390.86,-6,-6,-6.36943,-6.36943,4717.21,-6.25278e-13,-7.59469e-15,4717.21,4717.21,-6.25278e-13,4717.21,1,-7.59469e-15,4717.21,6,-6,5.67108,-5.67108,-1767.67,-4019.32,66.2604,4390.86,-1767.67,-4019.32,4390.86,1,66.2604,4390.86
0.06,6,6,4572.69,-2.84217e-14,4572.69,1,-3.56124e-16,4572.69,-6,6,-1944.48,3798.76,4267.5,1,-62.8934,4267.5,-6,-6,4572.69,-4.54747e-13,4572.69,1,-5.69798e-15,4572.69,6,-6,-1944.48,-3798.76,4267.5,1,62.8934,4267.5,6,7,-2213.86,231.678,2225.95,0,-5.97418,2225.95,7,6,-2213.86,-231.678,2225.95,0,5.97418,2225.95,-7,-6,-2213.86,231.678,2225.95,0,-5.97418,2225.95,-6,-7,-2213.86,-231.678,2225.95,0,5.97418,2225.95,6,6,4572.69,-2.84217e-14,4572.69,1,-3.56124e-16,4572.69,7,7,1760.03,-4.26326e-14,1760.03,0,-1.38785e-15,1760.03,-6,-6,4572.69,-4.54747e-13,4572.69,1,-5.69798e-15,4572.69,-7,-7,1760.03,-1.63425e-13,1760.03,0,-5.3201e-15,1760.03,-5,6,1449.65,-2182.64,2620.19,0,-56.4089,2620.19,-6,5,1449.65,-2182.64,2620.19,0,-56.4089,2620.19,6,-6,-1944.48,-3798.76,4267.5,1,62.8934,4267.5,7,-6,17.7451,-1344.45,1344.56,0,-89.2438,1344.56,-6,6,-1944.48,3798.76,4267.5,1,-62.8934,4267.5,-7,6,17.7451,1344.45,1344.56,0,89.2438,1344.56,5,-6,1449.65,2182.64,2620.19,0,56.4089,2620.19,6,-5,1449.65,2182.64,2620.19,0,56.4089,2620.19,6,6,4572.69,-2.84217e-14,4572.69,1,-3.56124e-16,4572.69,-6,6,-1944.48,3798.76,4267.5,1,-62.8934,4267.5,-6,-6,4572.69,-4.54747e-13,4572.69,1,-5.69798e-15,4572.69,6,-6,-1944.48,-3798.76,4267.5,1,62.8934,4267.5,6,6,4572.69,-2.84217e-14,4572.69,1,-3.56124e-16,4572.69,-6,6,-1944.48,3798.76,4267.5,1,-62.8934,4267.5,-6,-6,4572.69,-4.54747e-13,4572.69,1,-5.69798e-15,4572.69,6,-6,-1944.48,-3798.76,4267.5,1,62.8934,4267.5,6,6,6.38298,6.38298,4572.69,-2.84217e-14,-3.56124e-16,4572.69,4572.69,-2.84217e-14,4572.69,1,-3.56124e-16,4572.69,-6,6,-5.66038,5.66038,-1944.48,3798.76,-62.8934,4267.5,-1944.48,3798.76,4267.5,1,-62.8934,4267.5,-6,-6,-6.38298,-6.38298,4572.69,-4.54747e-13,-5.69798e-15,4572.69,4572.69,-4.54747e-13,4572.69,1,-5.69798e-15,4572.69,6,-6,5.66038,-5.66038,-1944.48,-3798.76,62.8934,4267.5,-1944.48,-3798.76,4267.5,1,62.8934,4267.5
0.062,6,6,4401.35,2.98428e-13,4401.35,1,3.88486e-15,4401.35,-6,6,-2068.82,3591.55,4144.79,1,-60.057,4144.79,-6,-6,4401.35,-6.82121e-13,4401.35,1,-8.87969e-15,4401.35,6,-6,-2068.82,-3591.55,4144.79,1,60.057,4144.79,6,7,-2255.43,260.625,2270.44,0,-6.59153,2270.44,7,6,-2255.43,-260.625,2270.44,0,6.59153,2270.44,-7,-6,-2255.43,260.625,2270.44,0,-6.59153,2270.44,-6,-7,-2255.43,-260.625,2270.44,0,6.59153,2270.44,6,6,4401.35,2.98428e-13,4401.35,1,3.88486e-15,4401.35,7,7,1904.09,1.13687e-13,1904.09,0,3.42094e-15,1904.09,-6,-6,4401.35,-6.82121e-13,4401.35,1,-8.87969e-15,4401.35,-7,-7,1904.09,-3.55271e-13,1904.09,0,-1.06904e-14,1904.09,-5,6,1617.6,-2127.74,2672.81,0,-52.7563,2672.81,-6,5,1617.6,-2127.74,2672.81,0,-52.7563,2672.81,6,-6,-2068.82,-3591.55,4144.79,1,60.057,4144.79,6,-7,-32.3696,-1268.69,1269.11,0,88.5385,1269.11,-6,6,-2068.82,3591.55,4144.79,1,-60.057,4144.79,-6,7,-32.3696,1268.69,1269.11,0,-88.5385,1269.11,6,-5,1617.6,2127.74,2672.81,0,52.7563,2672.81,5,-6,1617.6,2127.74,2672.81,0,52.7563,2672.81,6,6,4401.35,2.98428e-13,4401.35,1,3.88486e-15,4401.35,-6,6,-2068.82,3591.55,4144.79,1,-60.057,4144.79,-6,-6,4401.35,-6.82121e-13,4401.35,1,-8.87969e-15,4401.35,6,-6,-2068.82,-3591.55,4144.79,1,60.057,4144.79,6,6,4401.35,2.98428e-13,4401.35,1,3.88486e-15,4401.35,-6,6,-2068.82,3591.55,4144.79,1,-60.057,4144.79,-6,-6,4401.35,-6.82121e-13,4401.35,1,-8.87969e-15,4401.35,6,-6,-2068.82,-3591.55,4144.79,1,60.057,4144.79,6,6,6.39659,6.39659,4401.35,2.98428e-13,3.88486e-15,4401.35,4401.35,2.98428e-13,4401.35,1,3.88486e-15,4401.35,-6,6,-5.64972,5.64972,-2068.82,3591.55,-60.057,4144.79,-2068.82,3591.55,4144.79,1,-60.057,4144.79,-6,-6,-6.39659,-6.39659,4401.35,-6.82121e-13,-8.87969e-15,4401.35,4401.35,-6.82121e-13,4401.35,1,-8.87969e-15,4401.35,6,-6,5.64972,-5.64972,-2068.82,-3591.55,60.057,4144.79,-2068.82,-3591.55,4144.79,1,60.057,4144.79
0.064,6,6,4227.08,4.26326e-14,4227.08,1,5.77861e-16,4227.08,-6,6,-2202.56,3294.52,3962.97,1,-56.2352,3962.97,-6,-6,4227.08,-5.11591e-13,4227.08,1,-6.93434e-15,4227.08,6,-6,-2202.56,-3294.52,3962.97,1,56.2352,3962.97,7,6,-2281.05,-262.686,2296.12,0,6.56925,2296.12,6,7,-2281.05,262.686,2296.12,0,-6.56925,2296.12,-7,-6,-2281.05,262.686,2296.12,0,-6.56925,2296.12,-6,-7,-2281.05,-262.686,2296.12,0,6.56925,2296.12,6,6,4227.08,4.26326e-14,4227.08,1,5.77861e-16,4227.08,7,7,2031.42,-1.84741e-13,2031.42,0,-5.21058e-15,2031.42,-6,-6,4227.08,-5.11591e-13,4227.08,1,-6.93434e-15,4227.08,-7,-7,2031.42,-3.2685e-13,2031.42,0,-9.21872e-15,2031.42,-6,5,1799.26,-2046.94,2725.3,0,-48.6846,2725.3,-5,6,1799.26,-2046.94,2725.3,0,-48.6846,2725.3,6,-6,-2202.56,-3294.52,3962.97,1,56.2352,3962.97,7,-6,-79.6636,-1181.56,1184.24,0,86.1428,1184.24,-6,6,-2202.56,3294.52,3962.97,1,-56.2352,3962.97,-7,6,-79.6636,1181.56,1184.24,0,-86.1428,1184.24,5,-6,1799.26,2046.94,2725.3,0,48.6846,2725.3,6,-5,1799.26,2046.94,2725.3,0,48.6846,2725.3,6,6,4227.08,4.26326e-14,4227.08,1,5.77861e-16,4227.08,-6,6,-2202.56,3294.52,3962.97,1,-56.2352,3962.97,-6,-6,4227.08,-5.11591e-13,4227.08,1,-6.93434e-15,4227.08,6,-6,-2202.56,-3294.52,3962.97,1,56.2352,3962.97,6,6,4227.08,4.26326e-14,4227.08,1,5.77861e-16,4227.08,-6,6,-2202.56,3294.52,3962.97,1,-56.2352,3962.97,-6,-6,4227.08,-5.11591e-13,4227.08,1,-6.93434e-15,4227.08,6,-6,-2202.56,-3294.52,3962.97,1,56.2352,3962.97,6,6,6.41026,6.41026,4227.08,4.26326e-14,5.77861e-16,4227.08,4227.08,4.26326e-14,4227.08,1,5.77861e-16,4227.08,-6,6,-5.6391,5.6391,-2202.56,3294.52,-56.2352,3962.97,-2202.56,3294.52,3962.97,1,-56.2352,3962.97,-6,-6,-6.41026,-6.41026,4227.08,-5.11591e-13,-6.93434e-15,4227.08,4227.08,-5.11591e-13,4227.08,1,-6.93434e-15,4227.08,6,-6,5.6391,-5.6391,-2202.56,-3294.52,56.2352,3962.97,-2202.56,-3294.52,3962.97,1,56.2352,3962.97
0.066,6,6,4067.83,1.42109e-13,4067.83,1,2.00161e-15,4067.83,-6,6,-2302.09,3037.06,3810.95,1,-52.8379,3810.95,-6,-6,4067.83,-6.82121e-13,4067.83,1,-9.60774e-15,4067.83,6,-6,-2302.09,-3037.06,3810.95,1,52.8379,3810.95,6,7,-2308.2,286.935,2325.97,0,-7.08616,2325.97,7,6,-2308.2,-286.935,2325.97,0,7.08616,2325.97,-7,-6,-2308.2,286.935,2325.97,0,-7.08616,2325.97,-6,-7,-2308.2,-286.935,2325.97,0,7.08616,2325.97,6,6,4067.83,1.42109e-13,4067.83,1,2.00161e-15,4067.83,7,7,2173.48,-2.98428e-13,2173.48,0,-7.86694e-15,2173.48,-6,-6,4067.83,-6.82121e-13,4067.83,1,-9.60774e-15,4067.83,-7,-7,2173.48,-2.55795e-13,2173.48,0,-6.74309e-15,2173.48,-5,6,1969.91,-1968.3,2784.73,0,-44.9765,2784.73,-6,5,1969.91,-1968.3,2784.73,0,-44.9765,2784.73,6,-6,-2302.09,-3037.06,3810.95,1,52.8379,3810.95,7,-6,-124.765,-1098.61,1105.67,0,83.5209,1105.67,-6,6,-2302.09,3037.06,3810.95,1,-52.8379,3810.95,-7,6,-124.765,1098.61,1105.67,0,-83.5209,1105.67,5,-6,1969.91,1968.3,2784.73,0,44.9765,2784.73,6,-5,1969.91,1968.3,2784.73,0,44.9765,2784.73,6,6,4067.83,1.42109e-13,4067.83,1,2.00161e-15,4067.83,-6,6,-2302.09,3037.06,3810.95,1,-52.8379,3810.95,-6,-6,4067.83,-6.82121e-13,4067.83,1,-9.60774e-15,4067.83,6,-6,-2302.09,-3037.06,3810.95,1,52.8379,3810.95,6,6,4067.83,1.42109e-13,4067.83,1,2.00161e-15,4067.83,-6,6,-2302.09,3037.06,3810.95,1,-52.8379,3810.95,-6,-6,4067.83,-6.82121e-13,4067.83,1,-9.60774e-15,4067.83,6,-6,-2302.09,-3037.06,3810.95,1,52.8379,3810.95,6,6,6.42398,6.42398,4067.83,1.42109e-13,2.00161e-15,4067.83,4067.83,1.42109e-13,4067.83,1,2.00161e-15,4067.83,-6,6,-5.62852,5.62852,-2302.09,3037.06,-52.8379,3810.95,-2302.09,3037.06,3810.95,1,-52.8379,3810.95,-6,-6,-6.42398,-6.42398,4067.83,-6.82121e-13,-9.60774e-15,4067.83,4067.83,-6.82121e-13,4067.83,1,-9.60774e-15,4067.83,6,-6,5.62852,-5.62852,-2302.09,-3037.06,52.8379,3810.95,-2302.09,-3037.06,3810.95,1,52.8379,3810.95
0.068,6,6,3910.7,1.42109e-13,3910.7,1,2.08203e-15,3910.7,-6,6,-2413.13,2781.03,3682.02,1,-49.0515,3682.02,-6,-6,3910.7,-5.11591e-13,3910.7,1,-7.49532e-15,3910.7,6,-6,-2413.13,-2781.03,3682.02,1,49.0515,3682.02,6,7,-2341.25,287.63,2358.86,0,-7.00387,2358.86,-6,6,-2413.13,2781.03,3682.02,1,-49.0515,3682.02,-7,-6,-2341.25,287.63,2358.86,0,-7.00387,2358.86,6,-6,-2413.13,-2781.03,3682.02,1,49.0515,3682.02,6,6,3910.7,1.42109e-13,3910.7,1,2.08203e-15,3910.7,7,7,2308.31,-1.77636e-13,2308.31,0,-4.40919e-15,2308.31,-6,-6,3910.7,-5.11591e-13,3910.7,1,-7.49532e-15,3910.7,-7,-7,2308.31,-1.91847e-13,2308.31,0,-4.76192e-15,2308.31,-5,6,2137.78,-1867.47,2838.59,0,-41.139,2838.59,-6,5,2137.78,-1867.47,2838.59,0,-41.139,2838.59,6,-6,-2413.13,-2781.03,3682.02,1,49.0515,3682.02,7,-6,-175.507,-1013.04,1028.13,0,80.1712,1028.13,-6,6,-2413.13,2781.03,3682.02,1,-49.0515,3682.02,-7,6,-175.507,1013.04,1028.13,0,-80.1712,1028.13,6,-5,2137.78,1867.47,2838.59,0,41.139,2838.59,5,-6,2137.78,1867.47,2838.59,0,41.139,2838.59,6,6,3910.7,1.42109e-13,3910.7,1,2.08203e-15,3910.7,-6,6,-2413.13,2781.03,3682.02,1,-49.0515,3682.02,-6,-6,3910.7,-5.11591e-13,3910.7,1,-7.49532e-15,3910.7,6,-6,-2413.13,-2781.03,3682.02,1,49.0515,3682.02,6,6,3910.7,1.42109e-13,3910.7,1,2.08203e-15,3910.7,-6,6,-2413.13,2781.03,3682.02,1,-49.0515,3682.02,-6,-6,3910.7,-5.11591e-13,3910.7,1,-7.49532e-15,3910.7,6,-6,-2413.13,-2781.03,3682.02,1,49.0515,3682.02,6,6,6.43777,6.43777,3910.7,1.42109e-13,2.08203e-15,3910.7,3910.7,1.42109e-13,3910.7,1,2.08203e-15,3910.7,-6,6,-5.61798,5.61798,-2413.13,2781.03,-49.0515,3682.02,-2413.13,2781.03,3682.02,1,-49.0515,3682.02,-6,-6,-6.43777,-6.43777,3910.7,-5.11591e-13,-7.49532e-15,3910.7,3910.7,-5.11591e-13,3910.7,1,-7.49532e-15,3910.7,6,-6,5.61798,-5.61798,-2413.13,-2781.03,49.0515,3682.02,-2413.13,-2781.03,3682.02,1,49.0515,3682.02
0.07,6,6,3717.59,5.68434e-14,3717.59,1,8.76076e-16,3717.59,-6,6,-2469.55,2529.87,3535.38,1,-45.6913,3535.38,-6,-6,3717.59,-3.41061e-13,3717.59,1,-5.25645e-15,3717.59,6,-6,-2469.55,-2529.87,3535.38,1,45.6913,3535.38,6,7,-2363.2,286.852,2380.55,0,-6.92086,2380.55,-6,6,-2469.55,2529.87,3535.38,1,-45.6913,3535.38,-7,-6,-2363.2,286.852,2380.55,0,-6.92086,2380.55,6,-6,-2469.55,-2529.87,3535.38,1,45.6913,3535.38,6,6,3717.59,5.68434e-14,3717.59,1,8.76076e-16,3717.59,7,7,2446.24,-1.42109e-13,2446.24,0,-3.32846e-15,2446.24,-6,-6,3717.59,-3.41061e-13,3717.59,1,-5.25645e-15,3717.59,-7,-7,2446.24,-2.73559e-13,2446.24,0,-6.40729e-15,2446.24,-5,6,2267.65,-1751.86,2865.53,0,-37.6876,2865.53,-6,5,2267.65,-1751.86,2865.53,0,-37.6876,2865.53,6,-6,-2469.55,-2529.87,3535.38,1,45.6913,3535.38,7,-6,-223.373,-913.564,940.476,0,76.2603,940.476,-6,6,-2469.55,2529.87,3535.38,1,-45.6913,3535.38,-7,6,-223.373,913.564,940.476,0,-76.2603,940.476,5,-6,2267.65,1751.86,2865.53,0,37.6876,2865.53,6,-5,2267.65,1751.86,2865.53,0,37.6876,2865.53,6,6,3717.59,5.68434e-14,3717.59,1,8.76076e-16,3717.59,-6,6,-2469.55,2529.87,3535.38,1,-45.6913,3535.38,-6,-6,3717.59,-3.41061e-13,3717.59,1,-5.25645e-15,3717.59,6,-6,-2469.55,-2529.87,3535.38,1,45.6913,3535.38,6,6,3717.59,5.68434e-14,3717.59,1,8.76076e-16,3717.59,-6,6,-2469.55,2529.87,3535.38,1,-45.6913,3535.38,-6,-6,3717.59,-3.41061e-13,3717.59,1,-5.25645e-15,3717.59,6,-6,-2469.55,-2529.87,3535.38,1,45.6913,3535.38,6,6,6.45161,6.45161,3717.59,5.68434e-14,8.76076e-16,3717.59,3717.59,5.68434e-14,3717.59,1,8.76076e-16,3717.59,-6,6,-5.60748,5.60748,-2469.55,2529.87,-45.6913,3535.38,-2469.55,2529.87,3535.38,1,-45.6913,3535.38,-6,-6,-6.45161,-6.45161,3717.59,-3.41061e-13,-5.25645e-15,3717.59,3717.59,-3.41061e-13,3717.59,1,-5.25645e-15,3717.59,6,-6,5.60748,-5.60748,-2469.55,-2529.87,45.6913,3535.38,-2469.55,-2529.87,3535.38,1,45.6913,3535.38
0.072,6,6,3531.93,5.68434e-14,3531.93,1,9.22128e-16,3531.93,-6,6,-2513.01,2243.39,3368.68,1,-41.7556,3368.68,-6,-6,3531.93,-6.25278e-13,3531.93,1,-1.01434e-14,3531.93,6,-6,-2513.01,-2243.39,3368.68,1,41.7556,3368.68,6,7,-2364.7,296.379,2383.2,0,-7.14389,2383.2,7,6,-2364.7,-296.379,2383.2,0,7.14389,2383.2,-6,6,-2513.01,2243.39,3368.68,1,-41.7556,3368.68,6,-6,-2513.01,-2243.39,3368.68,1,41.7556,3368.68,6,6,3531.93,5.68434e-14,3531.93,1,9.22128e-16,3531.93,7,7,2571.4,-2.70006e-13,2571.4,0,-6.01626e-15,2571.4,-6,-6,3531.93,-6.25278e-13,3531.93,1,-1.01434e-14,3531.93,-7,-7,2571.4,-2.77112e-13,2571.4,0,-6.17458e-15,2571.4,-5,6,2369.1,-1620.06,2870.05,0,-34.3654,2870.05,-6,5,2369.1,-1620.06,2870.05,0,-34.3654,2870.05,6,-6,-2513.01,-2243.39,3368.68,1,41.7556,3368.68,7,-6,-272.386,-818.808,862.926,0,71.5997,862.926,-6,6,-2513.01,2243.39,3368.68,1,-41.7556,3368.68,-6,7,-272.386,818.808,862.926,0,-71.5997,862.926,6,-5,2369.1,1620.06,2870.05,0,34.3654,2870.05,5,-6,2369.1,1620.06,2870.05,0,34.3654,2870.05,6,6,3531.93,5.68434e-14,3531.93,1,9.22128e-16,3531.93,-6,6,-2513.01,2243.39,3368.68,1,-41.7556,3368.68,-6,-6,3531.93,-6.25278e-13,3531.93,1,-1.01434e-14,3531.93,6,-6,-2513.01,-2243.39,3368.68,1,41.7556,3368.68,6,6,3531.93,5.68434e-14,3531.93,1,9.22128e-16,3531.93,-6,6,-2513.01,2243.39,3368.68,1,-41.7556,3368.68,-6,-6,3531.93,-6.25278e-13,3531.93,1,-1.01434e-14,3531.93,6,-6,-2513.01,-2243.39,3368.68,1,41.7556,3368.68,6,6,6.46552,6.46552,3531.93,5.68434e-14,9.22128e-16,3531.93,3531.93,5.68434e-14,3531.93,1,9.22128e-16,3531.93,-6,6,-5.59701,5.59701,-2513.01,2243.39,-41.7556,3368.68,-2513.01,2243.39,3368.68,1,-41.7556,3368.68,-6,-6,-6.46552,-6.46552,3531.93,-6.25278e-13,-1.01434e-14,3531.93,3531.93,-6.25278e-13,3531.93,1,-1.01434e-14,3531.93,6,-6,5.59701,-5.59701,-2513.01,-2243.39,41.7556,3368.68,-2513.01,-2243.39,3368.68,1,41.7556,3368.68
0.074,6,6,3360.15,-1.49214e-13,3360.15,1,-2.54433e-15,3360.15,-6,6,-2532.57,1975.63,3212.01,1,-37.9574,3212.01,-6,-6,3360.15,-4.26326e-13,3360.15,1,-7.2695e-15,3360.15,6,-6,-2532.57,-1975.63,3212.01,1,37.9574,3212.01,6,7,-2383.24,290.665,2400.9,0,-6.95356,2400.9,7,6,-2383.24,-290.665,2400.9,0,6.95356,2400.9,-6,6,-2532.57,1975.63,3212.01,1,-37.9574,3212.01,6,-6,-2532.57,-1975.63,3212.01,1,37.9574,3212.01,6,6,3360.15,-1.49214e-13,3360.15,1,-2.54433e-15,3360.15,7,7,2742.18,2.84217e-14,2742.18,0,5.9385e-16,2742.18,-6,-6,3360.15,-4.26326e-13,3360.15,1,-7.2695e-15,3360.15,-7,-7,2742.18,-3.44613e-13,2742.18,0,-7.20043e-15,2742.18,-5,6,2502.1,-1484.17,2909.16,0,-30.6751,2909.16,-6,5,2502.1,-1484.17,2909.16,0,-30.6751,2909.16,6,-6,-2532.57,-1975.63,3212.01,1,37.9574,3212.01,7,-6,-329.214,-740.238,810.145,0,66.0234,810.145,-6,6,-2532.57,1975.63,3212.01,1,-37.9574,3212.01,-6,7,-329.214,740.238,810.145,0,-66.0234,810.145,5,-6,2502.1,1484.17,2909.16,0,30.6751,2909.16,6,-5,2502.1,1484.17,2909.16,0,30.6751,2909.16,6,6,3360.15,-1.49214e-13,3360.15,1,-2.54433e-15,3360.15,-6,6,-2532.57,1975.63,3212.01,1,-37.9574,3212.01,-6,-6,3360.15,-4.26326e-13,3360.15,1,-7.2695e-15,3360.15,6,-6,-2532.57,-1975.63,3212.01,1,37.9574,3212.01,6,6,3360.15,-1.49214e-13,3360.15,1,-2.54433e-15,3360.15,-6,6,-2532.57,1975.63,3212.01,1,-37.9574,3212.01,-6,-6,3360.15,-4.26326e-13,3360.15,1,-7.2695e-15,3360.15,6,-6,-2532.57,-1975.63,3212.01,1,37.9574,3212.01,6,6,6.47948,6.47948,3360.15,-1.49214e-13,-2.54433e-15,3360.15,3360.15,-1.49214e-13,3360.15,1,-2.54433e-15,3360.15,-6,6,-5.58659,5.58659,-2532.57,1975.63,-37.9574,3212.01,-2532.57,1975.63,3212.01,1,-37.9574,3212.01,-6,-6,-6.47948,-6.47948,3360.15,-4.26326e-13,-7.2695e-15,3360.15,3360.15,-4.26326e-13,3360.15,1,-7.2695e-15,3360.15,6,-6,5.58659,-5.58659,-2532.57,-1975.63,37.9574,3212.01,-2532.57,-1975.63,3212.01,1,37.9574,3212.01
0.076,6,6,3191.59,3.83693e-13,3191.59,1,6.88809e-15,3191.59,-6,6,-2578.56,1706.67,3092.2,1,-33.4994,3092.2,-6,-6,3191.59,-6.25278e-13,3191.59,1,-1.1225e-14,3191.59,6,-6,-2578.56,-1706.67,3092.2,1,33.4994,3092.2,6,7,-2389.59,278.545,2405.77,0,-6.64872,2405.77,7,6,-2389.59,-278.545,2405.77,0,6.64872,2405.77,-6,6,-2578.56,1706.67,3092.2,1,-33.4994,3092.2,6,-6,-2578.56,-1706.67,3092.2,1,33.4994,3092.2,6,6,3191.59,3.83693e-13,3191.59,1,6.88809e-15,3191.59,7,7,2877.55,1.42109e-14,2877.55,0,2.82956e-16,2877.55,-6,-6,3191.59,-6.25278e-13,3191.59,1,-1.1225e-14,3191.59,-7,-7,2877.55,-5.25802e-13,2877.55,0,-1.04694e-14,2877.55,-5,6,2612.23,-1334.27,2933.26,0,-27.0569,2933.26,-6,5,2612.23,-1334.27,2933.26,0,-27.0569,2933.26,6,-6,-2578.56,-1706.67,3092.2,1,33.4994,3092.2,7,-6,-378.031,-660.529,761.056,0,60.2168,761.056,-6,6,-2578.56,1706.67,3092.2,1,-33.4994,3092.2,-6,7,-378.031,660.529,761.056,0,-60.2168,761.056,5,-6,2612.23,1334.27,2933.26,0,27.0569,2933.26,6,-5,2612.23,1334.27,2933.26,0,27.0569,2933.26,6,6,3191.59,3.83693e-13,3191.59,1,6.88809e-15,3191.59,-6,6,-2578.56,1706.67,3092.2,1,-33.4994,3092.2,-6,-6,3191.59,-6.25278e-13,3191.59,1,-1.1225e-14,3191.59,6,-6,-2578.56,-1706.67,3092.2,1,33.4994,3092.2,6,6,3191.59,3.83693e-13,3191.59,1,6.88809e-15,3191.59,-6,6,-2578.56,1706.67,3092.2,1,-33.4994,3092.2,-6,-6,3191.59,-6.25278e-13,3191.59,1,-1.1225e-14,3191.59,6,-6,-2578.56,-1706.67,3092.2,1,33.4994,3092.2,6,6,6.49351,6.49351,3191.59,3.83693e-13,6.88809e-15,3191.59,3191.59,3.83693e-13,3191.59,1,6.88809e-15,3191.59,-6,6,-5.57621,5.57621,-2578.56,1706.67,-33.4994,3092.2,-2578.56,1706.67,3092.2,1,-33.4994,3092.2,-6,-6,-6.49351,-6.49351,3191.59,-6.25278e-13,-1.1225e-14,3191.59,3191.59,-6.25278e-13,3191.59,1,-1.1225e-14,3191.59,6,-6,5.57621,-5.57621,-2578.56,-1706.67,33.4994,3092.2,-2578.56,-1706.67,3092.2,1,33.4994,3092.2
0.078,6,6,3031.85,-1.91847e-13,3031.85,1,-3.62551e-15,3031.85,-6,6,-2574.72,1439.43,2949.77,0,-29.2079,2949.77,-6,-6,3031.85,-2.84217e-13,3031.85,1,-5.37113e-15,3031.85,6,-6,-2574.72,-1439.43,2949.77,0,29.2079,2949.77,6,7,-2396.67,265.403,2411.32,0,-6.31909,2411.32,7,6,-2396.67,-265.403,2411.32,0,6.31909,2411.32,-6,6,-2574.72,1439.43,2949.77,0,-29.2079,2949.77,6,-6,-2574.72,-1439.43,2949.77,0,29.2079,2949.77,6,6,3031.85,-1.91847e-13,3031.85,1,-3.62551e-15,3031.85,7,7,3030.93,-2.13163e-13,3030.93,0,-4.02956e-15,3030.93,-6,-6,3031.85,-2.84217e-13,3031.85,1,-5.37113e-15,3031.85,-7,-7,3030.93,-5.43565e-13,3030.93,0,-1.02754e-14,3030.93,-6,5,2719.4,-1193.08,2969.61,0,-23.6884,2969.61,-5,6,2719.4,-1193.08,2969.61,0,-23.6884,2969.61,6,-6,-2574.72,-1439.43,2949.77,0,29.2079,2949.77,7,-6,-424.285,-569.863,710.466,0,53.3309,710.466,-6,6,-2574.72,1439.43,2949.77,0,-29.2079,2949.77,-7,6,-424.285,569.863,710.466,0,-53.3309,710.466,6,-5,2719.4,1193.08,2969.61,0,23.6884,2969.61,5,-6,2719.4,1193.08,2969.61,0,23.6884,2969.61,6,6,3031.85,-1.91847e-13,3031.85,1,-3.62551e-15,3031.85,7,7,3030.93,-2.13163e-13,3030.93,0,-4.02956e-15,3030.93,-6,-6,3031.85,-2.84217e-13,3031.85,1,-5.37113e-15,3031.85,-7,-7,3030.93,-5.43565e-13,3030.93,0,-1.02754e-14,3030.93,7,7,3030.93,-2.13163e-13,3030.93,0,-4.02956e-15,3030.93,6,6,3031.85,-1.91847e-13,3031.85,1,-3.62551e-15,3031.85,-7,-7,3030.93,-5.43565e-13,3030.93,0,-1.02754e-14,3030.93,-6,-6,3031.85,-2.84217e-13,3031.85,1,-5.37113e-15,3031.85,7,7,6.50759,6.50759,3031.85,-1.91847e-13,-3.62551e-15,3031.85,3030.93,-2.13163e-13,3030.93,0,-4.02956e-15,3030.93,-6,6,-5.56586,5.56586,-2574.72,1439.43,-29.2079,2949.77,-2574.72,1439.43,2949.77,0,-29.2079,2949.77,-7,-7,-6.50759,-6.50759,3031.85,-2.84217e-13,-5.37113e-15,3031.85,3030.93,-5.43565e-13,3030.93,0,-1.02754e-14,3030.93,6,-6,5.56586,-5.56586,-2574.72,-1439.43,29.2079,2949.77,-2574.72,-1439.43,2949.77,0,29.2079,2949.77
0.08,6,6,2857.85,2.4869e-13,2857.85,0,4.98587e-15,2857.85,-6,6,-2584.11,1190.27,2845.06,0,-24.7313,2845.06,-6,-6,2857.85,-3.97904e-13,2857.85,0,-7.97739e-15,2857.85,6,-6,-2584.11,-1190.27,2845.06,0,24.7313,2845.06,6,7,-2401.55,231.054,2412.64,0,-5.49553,2412.64,7,6,-2401.55,-231.054,2412.64,0,5.49553,2412.64,-6,6,-2584.11,1190.27,2845.06,0,-24.7313,2845.06,6,-6,-2584.11,-1190.27,2845.06,0,24.7313,2845.06,7,7,3183.33,-5.68434e-14,3183.33,1,-1.02311e-15,3183.33,6,6,2857.85,2.4869e-13,2857.85,0,4.98587e-15,2857.85,-7,-7,3183.33,-5.96856e-13,3183.33,1,-1.07426e-14,3183.33,-6,-6,2857.85,-3.97904e-13,2857.85,0,-7.97739e-15,2857.85,-5,6,2790.01,-1043.41,2978.73,0,-20.5048,2978.73,-6,5,2790.01,-1043.41,2978.73,1,-20.5048,2978.73,6,-6,-2584.11,-1190.27,2845.06,0,24.7313,2845.06,6,-7,-470.788,-480.551,672.733,0,45.588,672.733,-6,6,-2584.11,1190.27,2845.06,0,-24.7313,2845.06,-7,6,-470.788,480.551,672.733,0,-45.588,672.733,5,-6,2790.01,1043.41,2978.73,1,20.5048,2978.73,6,-5,2790.01,1043.41,2978.73,0,20.5048,2978.73,7,7,3183.33,-5.68434e-14,3183.33,1,-1.02311e-15,3183.33,-5,6,2790.01,-1043.41,2978.73,0,-20.5048,2978.73,-6,5,2790.01,-1043.41,2978.73,1,-20.5048,2978.73,-7,-7,3183.33,-5.96856e-13,3183.33,1,-1.07426e-14,3183.33,7,7,3183.33,-5.68434e-14,3183.33,1,-1.02311e-15,3183.33,-6,5,2790.01,-1043.41,2978.73,1,-20.5048,2978.73,-7,-7,3183.33,-5.96856e-13,3183.33,1,-1.07426e-14,3183.33,5,-6,2790.01,1043.41,2978.73,1,20.5048,2978.73,7,7,6.52174,6.52174,2857.85,2.4869e-13,4.98587e-15,2857.85,3183.33,-5.68434e-14,3183.33,1,-1.02311e-15,3183.33,-6,6,-5.55556,5.55556,-2584.11,1190.27,-24.7313,2845.06,-2584.11,1190.27,2845.06,0,-24.7313,2845.06,-7,-7,-6.52174,-6.52174,2857.85,-3.97904e-13,-7.97739e-15,2857.85,3183.33,-5.96856e-13,3183.33,1,-1.07426e-14,3183.33,6,-6,5.55556,-5.55556,-2584.11,-1190.27,24.7313,2845.06,-2584.11,-1190.27,2845.06,0,24.7313,2845.06
0.082,6,6,2691.43,1.27898e-13,2691.43,0,2.72272e-15,2691.43,-6,6,-2562.15,932.707,2726.64,0,-20.0032,2726.64,-6,-6,2691.43,-5.25802e-13,2691.43,0,-1.11934e-14,2691.43,6,-6,-2562.15,-932.707,2726.64,0,20.0032,2726.64,6,7,-2404.41,198.243,2412.57,0,-4.71336,2412.57,7,6,-2404.41,-198.243,2412.57,0,4.71336,2412.57,-6,6,-2562.15,932.707,2726.64,0,-20.0032,2726.64,6,-6,-2562.15,-932.707,2726.64,0,20.0032,2726.64,7,7,3329.42,-2.41585e-13,3329.42,1,-4.15741e-15,3329.42,-5,6,2846.88,-889.47,2982.59,0,-17.3508,2982.59,-6,5,2846.88,-889.47,2982.59,1,-17.3508,2982.59,-7,-7,3329.42,-5.22249e-13,3329.42,1,-8.98734e-15,3329.42,-5,6,2846.88,-889.47,2982.59,0,-17.3508,2982.59,-6,5,2846.88,-889.47,2982.59,1,-17.3508,2982.59,6,-6,-2562.15,-932.707,2726.64,0,20.0032,2726.64,6,-7,-518.368,-395.211,651.842,0,37.3224,651.842,-6,6,-2562.15,932.707,2726.64,0,-20.0032,2726.64,-6,7,-518.368,395.211,651.842,0,-37.3224,651.842,5,-6,2846.88,889.47,2982.59,0,17.3508,2982.59,6,-5,2846.88,889.47,2982.59,0,17.3508,2982.59,7,7,3329.42,-2.41585e-13,3329.42,1,-4.15741e-15,3329.42,-5,6,2846.88,-889.47,2982.59,0,-17.3508,2982.59,-6,5,2846.88,-889.47,2982.59,1,-17.3508,2982.59,-7,-7,3329.42,-5.22249e-13,3329.42,1,-8.98734e-15,3329.42,7,7,3329.42,-2.41585e-13,3329.42,1,-4.15741e-15,3329.42,-5,6,2846.88,-889.47,2982.59,0,-17.3508,2982.59,-6,5,2846.88,-889.47,2982.59,1,-17.3508,2982.59,-7,-7,3329.42,-5.22249e-13,3329.42,1,-8.98734e-15,3329.42,7,7,6.53595,6.53595,2691.43,1.27898e-13,2.72272e-15,2691.43,3329.42,-2.41585e-13,3329.42,1,-4.15741e-15,3329.42,-6,6,-5.54529,5.54529,-2562.15,932.707,-20.0032,2726.64,-2562.15,932.707,2726.64,0,-20.0032,2726.64,-7,-7,-6.53595,-6.53595,2691.43,-5.25802e-13,-1.11934e-14,2691.43,3329.42,-5.22249e-13,3329.42,1,-8.98734e-15,3329.42,6,-6,5.54529,-5.54529,-2562.15,-932.707,20.0032,2726.64,-2562.15,-932.707,2726.64,0,20.0032,2726.64
0.084,6,6,2512.82,-7.10543e-14,2512.82,0,-1.62014e-15,2512.82,-6,6,-2536.35,686.699,2627.66,0,-15.1493,2627.66,-6,-6,2512.82,-3.12639e-13,2512.82,0,-7.12859e-15,2512.82,6,-6,-2536.35,-686.699,2627.66,0,15.1493,2627.66,6,7,-2394.75,160.9,2400.14,0,-3.84385,2400.14,7,6,-2394.75,-160.9,2400.14,0,3.84385,2400.14,-6,6,-2536.35,686.699,2627.66,0,-15.1493,2627.66,6,-6,-2536.35,-686.699,2627.66,0,15.1493,2627.66,7,7,3477.04,-3.05533e-13,3477.04,1,-5.03467e-15,3477.04,-5,6,2899.39,-722.581,2988.07,0,-13.9941,2988.07,-6,5,2899.39,-722.581,2988.07,1,-13.9941,2988.07,-7,-7,3477.04,-4.1922e-13,3477.04,1,-6.90804e-15,3477.04,-5,6,2899.39,-722.581,2988.07,0,-13.9941,2988.07,-6,5,2899.39,-722.581,2988.07,1,-13.9941,2988.07,6,-6,-2536.35,-686.699,2627.66,0,15.1493,2627.66,7,-6,-548.934,-311.415,631.116,0,29.5666,631.116,-6,6,-2536.35,686.699,2627.66,0,-15.1493,2627.66,-7,6,-548.934,311.415,631.116,0,-29.5666,631.116,5,-6,2899.39,722.581,2988.07,0,13.9941,2988.07,6,-5,2899.39,722.581,2988.07,0,13.9941,2988.07,7,7,3477.04,-3.05533e-13,3477.04,1,-5.03467e-15,3477.04,-5,6,2899.39,-722.581,2988.07,0,-13.9941,2988.07,-6,5,2899.39,-722.581,2988.07,1,-13.9941,2988.07,-7,-7,3477.04,-4.1922e-13,3477.04,1,-6.90804e-15,3477.04,7,7,3477.04,-3.05533e-13,3477.04,1,-5.03467e-15,3477.04,-5,6,2899.39,-722.581,2988.07,0,-13.9941,2988.07,-6,5,2899.39,-722.581,2988.07,1,-13.9941,2988.07,-7,-7,3477.04,-4.1922e-13,3477.04,1,-6.90804e-15,3477.04,7,7,6.55022,6.55022,2512.82,-7.10543e-14,-1.62014e-15,2512.82,3477.04,-3.05533e-13,3477.04,1,-5.03467e-15,3477.04,-6,6,-5.53506,5.53506,-2536.35,686.699,-15.1493,2627.66,-2536.35,686.699,2627.66,0,-15.1493,2627.66,-7,-7,-6.55022,-6.55022,2512.82,-3.12639e-13,-7.12859e-15,2512.82,3477.04,-4.1922e-13,3477.04,1,-6.90804e-15,3477.04,6,-6,5.53506,-5.53506,-2536.35,-686.699,15.1493,2627.66,-2536.35,-686.699,2627.66,0,15.1493,2627.66
0.086,6,6,2354.53,-1.1724e-13,2354.53,0,-2.85295e-15,2354.53,-6,6,-2522.57,464.949,2565.06,0,-10.4433,2565.06,-6,-6,2354.53,-2.70006e-13,2354.53,0,-6.57042e-15,2354.53,6,-6,-2522.57,-464.949,2565.06,0,10.4433,2565.06,7,6,-2381.03,-128.155,2384.48,0,3.08088,2384.48,-6,6,-2522.57,464.949,2565.06,0,-10.4433,2565.06,-7,-6,-2381.03,128.155,2384.48,0,-3.08088,2384.48,6,-6,-2522.57,-464.949,2565.06,0,10.4433,2565.06,7,7,3617.12,-2.27374e-13,3617.12,1,-3.60164e-15,3617.12,-5,6,2926.38,-547.537,2977.17,0,-10.5977,2977.17,-7,-7,3617.12,-5.54223e-13,3617.12,1,-8.77899e-15,3617.12,5,-6,2926.38,547.537,2977.17,0,10.5977,2977.17,-5,6,2926.38,-547.537,2977.17,0,-10.5977,2977.17,-6,5,2926.38,-547.537,2977.17,1,-10.5977,2977.17,6,-6,-2522.57,-464.949,2565.06,0,10.4433,2565.06,7,-7,-96.5619,-260.209,277.548,0,69.6404,277.548,-6,6,-2522.57,464.949,2565.06,0,-10.4433,2565.06,-7,7,-96.5619,260.209,277.548,0,-69.6404,277.548,5,-6,2926.38,547.537,2977.17,0,10.5977,2977.17,6,-5,2926.38,547.537,2977.17,0,10.5977,2977.17,7,7,3617.12,-2.27374e-13,3617.12,1,-3.60164e-15,3617.12,-5,6,2926.38,-547.537,2977.17,0,-10.5977,2977.17,-6,5,2926.38,-547.537,2977.17,1,-10.5977,2977.17,-7,-7,3617.12,-5.54223e-13,3617.12,1,-8.77899e-15,3617.12,7,7,3617.12,-2.27374e-13,3617.12,1,-3.60164e-15,3617.12,-5,6,2926.38,-547.537,2977.17,0,-10.5977,2977.17,-6,5,2926.38,-547.537,2977.17,1,-10.5977,2977.17,-7,-7,3617.12,-5.54223e-13,3617.12,1,-8.77899e-15,3617.12,7,7,6.56455,6.56455,2354.53,-1.1724e-13,-2.85295e-15,2354.53,3617.12,-2.27374e-13,3617.12,1,-3.60164e-15,3617.12,-6,6,-5.52486,5.52486,-2522.57,464.949,-10.4433,2565.06,-2522.57,464.949,2565.06,0,-10.4433,2565.06,-7,-7,-6.56455,-6.56455,2354.53,-2.70006e-13,-6.57042e-15,2354.53,3617.12,-5.54223e-13,3617.12,1,-8.77899e-15,3617.12,6,-6,5.52486,-5.52486,-2522.57,-464.949,10.4433,2565.06,-2522.57,-464.949,2565.06,0,10.4433,2565.06
0.088,6,6,2204.68,-7.4607e-14,2204.68,0,-1.9389e-15,2204.68,-6,6,-2448.27,218.649,2458.02,0,-5.1034,2458.02,-6,-6,2204.68,-1.84741e-13,2204.68,0,-4.8011e-15,2204.68,6,-6,-2448.27,-218.649,2458.02,0,5.1034,2458.02,-5,5,-2460.65,37.7063,2460.94,0,-0.877914,2460.94,-6,6,-2448.27,218.649,2458.02,0,-5.1034,2458.02,5,-5,-2460.65,-37.7063,2460.94,0,0.877914,2460.94,6,-6,-2448.27,-218.649,2458.02,0,5.1034,2458.02,7,7,3794.69,-2.70006e-13,3794.69,1,-4.07681e-15,3794.69,-5,6,2960.39,-353.869,2981.47,0,-6.81649,2981.47,-7,-7,3794.69,-6.96332e-13,3794.69,1,-1.05139e-14,3794.69,5,-6,2960.39,353.869,2981.47,0,6.81649,2981.47,-5,6,2960.39,-353.869,2981.47,0,-6.81649,2981.47,-6,5,2960.39,-353.869,2981.47,1,-6.81649,2981.47,7,-7,-145.675,-223.248,266.572,0,56.8745,266.572,6,-6,-2448.27,-218.649,2458.02,0,5.1034,2458.02,-7,7,-145.675,223.248,266.572,0,-56.8745,266.572,-6,6,-2448.27,218.649,2458.02,0,-5.1034,2458.02,5,-6,2960.39,353.869,2981.47,0,6.81649,2981.47,6,-5,2960.39,353.869,2981.47,0,6.81649,2981.47,7,7,3794.69,-2.70006e-13,3794.69,1,-4.07681e-15,3794.69,-5,6,2960.39,-353.869,2981.47,0,-6.81649,2981.47,-7,-7,3794.69,-6.96332e-13,3794.69,1,-1.05139e-14,3794.69,5,-6,2960.39,353.869,2981.47,0,6.81649,2981.47,7,7,3794.69,-2.70006e-13,3794.69,1,-4.07681e-15,3794.69,-5,6,2960.39,-353.869,2981.47,0,-6.81649,2981.47,-6,5,2960.39,-353.869,2981.47,1,-6.81649,2981.47,-7,-7,3794.69,-6.96332e-13,3794.69,1,-1.05139e-14,3794.69,7,7,6.57895,6.57895,2204.68,-7.4607e-14,-1.9389e-15,2204.68,3794.69,-2.70006e-13,3794.69,1,-4.07681e-15,3794.69,-6,6,-5.51471,5.51471,-2448.27,218.649,-5.1034,2458.02,-2448.27,218.649,2458.02,0,-5.1034,2458.02,-7,-7,-6.57895,-6.57895,2204.68,-1.84741e-13,-4.8011e-15,2204.68,3794.69,-6.96332e-13,3794.69,1,-1.05139e-14,3794.69,6,-6,5.51471,-5.51471,-2448.27,-218.649,5.1034,2458.02,-2448.27,-218.649,2458.02,0,5.1034,2458.02
0.09,6,6,2072.61,-5.59552e-14,2072.61,0,-1.54684e-15,2072.61,-6,6,-2368.26,53.8065,2368.87,0,-1.30153,2368.87,-6,-6,2072.61,-2.70006e-13,2072.61,0,-7.46411e-15,2072.61,6,-6,-2368.26,-53.8065,2368.87,0,1.30153,2368.87,-5,5,-2535.92,-131.135,2539.31,0,2.96019,2539.31,-6,6,-2368.26,53.8065,2368.87,0,-1.30153,2368.87,5,-5,-2535.92,131.135,2539.31,0,-2.96019,2539.31,6,-6,-2368.26,-53.8065,2368.87,0,1.30153,2368.87,7,7,3942.33,-2.13163e-13,3942.33,1,-3.098e-15,3942.33,-5,6,2989.46,-167.306,2994.14,0,-3.20323,2994.14,-7,-7,3942.33,-4.76064e-13,3942.33,1,-6.91886e-15,3942.33,5,-6,2989.46,167.306,2994.14,0,3.20323,2994.14,7,4,-771.944,-230.824,805.716,0,16.6475,805.716,-4,-7,-771.944,-230.824,805.716,0,16.6475,805.716,8,-8,-253.127,-207.689,327.426,0,39.3686,327.426,7,-7,-163.192,-189.961,250.433,0,49.3347,250.433,4,7,-771.944,230.824,805.716,0,-16.6475,805.716,-8,8,-253.127,207.689,327.426,0,-39.3686,327.426,-7,7,-163.192,189.961,250.433,0,-49.3347,250.433,-7,-4,-771.944,230.824,805.716,0,-16.6475,805.716,7,7,3942.33,-2.13163e-13,3942.33,1,-3.098e-15,3942.33,-6,5,2989.46,-167.306,2994.14,1,-3.20323,2994.14,-7,-7,3942.33,-4.76064e-13,3942.33,1,-6.91886e-15,3942.33,6,-5,2989.46,167.306,2994.14,0,3.20323,2994.14,7,7,3942.33,-2.13163e-13,3942.33,1,-3.098e-15,3942.33,-5,6,2989.46,-167.306,2994.14,0,-3.20323,2994.14,-6,5,2989.46,-167.306,2994.14,1,-3.20323,2994.14,-7,-7,3942.33,-4.76064e-13,3942.33,1,-6.91886e-15,3942.33,7,7,6.59341,6.59341,2072.61,-5.59552e-14,-1.54684e-15,2072.61,3942.33,-2.13163e-13,3942.33,1,-3.098e-15,3942.33,-6,6,-5.50459,5.50459,-2368.26,53.8065,-1.30153,2368.87,-2368.26,53.8065,2368.87,0,-1.30153,2368.87,-7,-7,-6.59341,-6.59341,2072.61,-2.70006e-13,-7.46411e-15,2072.61,3942.33,-4.76064e-13,3942.33,1,-6.91886e-15,3942.33,6,-6,5.50459,-5.50459,-2368.26,-53.8065,1.30153,2368.87,-2368.26,-53.8065,2368.87,0,1.30153,2368.87
0.092,6,6,1956.98,2.34479e-13,1956.98,0,6.865e-15,1956.98,-6,6,-2265.47,-120.229,2268.66,0,3.03783,2268.66,-6,-6,1956.98,-5.11591e-13,1956.98,0,-1.49782e-14,1956.98,6,-6,-2265.47,120.229,2268.66,0,-3.03783,2268.66,6,7,-2299.86,64.1846,2300.76,0,-1.5986,2300.76,-5,5,-2609.9,-261.063,2622.92,0,5.71219,2622.92,-7,-6,-2299.86,64.1846,2300.76,0,-1.5986,2300.76,5,-5,-2609.9,261.063,2622.92,0,-5.71219,2622.92,7,7,4095.96,-1.42109e-13,4095.96,1,-1.98787e-15,4095.96,-5,6,3010.71,24.0082,3010.8,0,0.456882,3010.8,-6,5,3010.71,24.0082,3010.8,1,0.456882,3010.8,-7,-7,4095.96,-5.40012e-13,4095.96,1,-7.55389e-15,4095.96,7,4,-789.06,-271.773,834.552,0,19.0051,834.552,-5,5,-2609.9,-261.063,2622.92,0,5.71219,2622.92,-4,-7,-789.06,-271.773,834.552,0,19.0051,834.552,8,-8,-235.93,-200.508,309.623,0,40.3599,309.623,4,7,-789.06,271.773,834.552,0,-19.0051,834.552,-8,8,-235.93,200.508,309.623,0,-40.3599,309.623,-7,-4,-789.06,271.773,834.552,0,-19.0051,834.552,5,-5,-2609.9,261.063,2622.92,0,-5.71219,2622.92,7,7,4095.96,-1.42109e-13,4095.96,1,-1.98787e-15,4095.96,-5,6,3010.71,24.0082,3010.8,0,0.456882,3010.8,-6,5,3010.71,24.0082,3010.8,1,0.456882,3010.8,-7,-7,4095.96,-5.40012e-13,4095.96,1,-7.55389e-15,4095.96,7,7,4095.96,-1.42109e-13,4095.96,1,-1.98787e-15,4095.96,-5,6,3010.71,24.0082,3010.8,0,0.456882,3010.8,-6,5,3010.71,24.0082,3010.8,1,0.456882,3010.8,-7,-7,4095.96,-5.40012e-13,4095.96,1,-7.55389e-15,4095.96,7,7,6.60793,6.60793,1956.98,2.34479e-13,6.865e-15,1956.98,4095.96,-1.42109e-13,4095.96,1,-1.98787e-15,4095.96,-5,5,-5.49451,5.49451,-2265.47,-120.229,3.03783,2268.66,-2609.9,-261.063,2622.92,0,5.71219,2622.92,-7,-7,-6.60793,-6.60793,1956.98,-5.11591e-13,-1.49782e-14,1956.98,4095.96,-5.40012e-13,4095.96,1,-7.55389e-15,4095.96,5,-5,5.49451,-5.49451,-2265.47,120.229,-3.03783,2268.66,-2609.9,261.063,2622.92,0,-5.71219,2622.92
0.094,6,6,1856.81,-1.95399e-14,1856.81,0,-6.02946e-16,1856.81,-6,6,-2156.49,-277.171,2174.23,0,7.32401,2174.23,-6,-6,1856.81,-3.19744e-13,1856.81,0,-9.86639e-15,1856.81,6,-6,-2156.49,277.171,2174.23,0,-7.32401,2174.23,6,7,-2288.63,53.0878,2289.25,0,-1.32881,2289.25,7,6,-2288.63,-53.0878,2289.25,0,1.32881,2289.25,-5,5,-2739.41,-439.596,2774.45,0,9.1166,2774.45,5,-5,-2739.41,439.596,2774.45,0,-9.1166,2774.45,7,7,4236.75,0,4236.75,1,0,4236.75,-5,6,3021.12,203.202,3027.94,0,3.84795,3027.94,-6,5,3021.12,203.202,3027.94,1,3.84795,3027.94,-7,-7,4236.75,-8.3844e-13,4236.75,1,-1.13387e-14,4236.75,7,4,-797.647,-306.547,854.524,0,21.0225,854.524,-5,5,-2739.41,-439.596,2774.45,0,9.1166,2774.45,-6,6,-2156.49,-277.171,2174.23,0,7.32401,2174.23,-4,-7,-797.647,-306.547,854.524,0,21.0225,854.524,4,7,-797.647,306.547,854.524,0,-21.0225,854.524,-7,-4,-797.647,306.547,854.524,0,-21.0225,854.524,5,-5,-2739.41,439.596,2774.45,0,-9.1166,2774.45,6,-6,-2156.49,277.171,2174.23,0,-7.32401,2174.23,7,7,4236.75,0,4236.75,1,0,4236.75,-5,6,3021.12,203.202,3027.94,0,3.84795,3027.94,-6,5,3021.12,203.202,3027.94,1,3.84795,3027.94,-7,-7,4236.75,-8.3844e-13,4236.75,1,-1.13387e-14,4236.75,7,7,4236.75,0,4236.75,1,0,4236.75,-6,5,3021.12,203.202,3027.94,1,3.84795,3027.94,-7,-7,4236.75,-8.3844e-13,4236.75,1,-1.13387e-14,4236.75,5,-6,3021.12,-203.202,3027.94,1,-3.84795,3027.94,7,7,6.62252,6.62252,1856.81,-1.95399e-14,-6.02946e-16,1856.81,4236.75,0,4236.75,1,0,4236.75,-5,5,-5.48446,5.48446,-2156.49,-277.171,7.32401,2174.23,-2739.41,-439.596,2774.45,0,9.1166,2774.45,-7,-7,-6.62252,-6.62252,1856.81,-3.19744e-13,-9.86639e-15,1856.81,4236.75,-8.3844e-13,4236.75,1,-1.13387e-14,4236.75,5,-5,5.48446,-5.48446,-2156.49,277.171,-7.32401,2174.23,-2739.41,439.596,2774.45,0,-9.1166,2774.45
0.096,6,6,1725.58,2.30926e-13,1725.58,0,7.66764e-15,1725.58,-6,6,-2049.6,-410.708,2090.34,0,11.3311,2090.34,-6,-6,1725.58,-4.61853e-13,1725.58,0,-1.53353e-14,1725.58,6,-6,-2049.6,410.708,2090.34,0,-11.3311,2090.34,6,7,-2245.05,44.7223,2245.49,0,-1.1412,2245.49,7,6,-2245.05,-44.7223,2245.49,0,1.1412,2245.49,-5,5,-2792.3,-619.678,2860.23,0,12.5125,2860.23,5,-5,-2792.3,619.678,2860.23,0,-12.5125,2860.23,7,7,4402,-9.32587e-14,4402,1,-1.21384e-15,4402,-5,6,3014.02,379.745,3037.85,0,7.18101,3037.85,-7,-7,4402,-6.96332e-13,4402,1,-9.06335e-15,4402,5,-6,3014.02,-379.745,3037.85,0,-7.18101,3037.85,-5,5,-2792.3,-619.678,2860.23,0,12.5125,2860.23,-6,6,-2049.6,-410.708,2090.34,0,11.3311,2090.34,6,-5,3014.02,-379.745,3037.85,0,-7.18101,3037.85,5,-6,3014.02,-379.745,3037.85,0,-7.18101,3037.85,-6,5,3014.02,379.745,3037.85,1,7.18101,3037.85,-5,6,3014.02,379.745,3037.85,0,7.18101,3037.85,5,-5,-2792.3,619.678,2860.23,0,-12.5125,2860.23,6,-6,-2049.6,410.708,2090.34,0,-11.3311,2090.34,7,7,4402,-9.32587e-14,4402,1,-1.21384e-15,4402,-5,6,3014.02,379.745,3037.85,0,7.18101,3037.85,-7,-7,4402,-6.96332e-13,4402,1,-9.06335e-15,4402,5,-6,3014.02,-379.745,3037.85,0,-7.18101,3037.85,7,7,4402,-9.32587e-14,4402,1,-1.21384e-15,4402,-5,6,3014.02,379.745,3037.85,0,7.18101,3037.85,-6,5,3014.02,379.745,3037.85,1,7.18101,3037.85,-7,-7,4402,-6.96332e-13,4402,1,-9.06335e-15,4402,7,7,6.63717,6.63717,1725.58,2.30926e-13,7.66764e-15,1725.58,4402,-9.32587e-14,4402,1,-1.21384e-15,4402,-5,5,-5.47445,5.47445,-2049.6,-410.708,11.3311,2090.34,-2792.3,-619.678,2860.23,0,12.5125,2860.23,-7,-7,-6.63717,-6.63717,1725.58,-4.61853e-13,-1.53353e-14,1725.58,4402,-6.96332e-13,4402,1,-9.06335e-15,4402,5,-5,5.47445,-5.47445,-2049.6,410.708,-11.3311,2090.34,-2792.3,619.678,2860.23,0,-12.5125,2860.23
0.098,6,6,1604.69,2.84217e-14,1604.69,0,1.0148e-15,1604.69,-6,6,-1933.45,-517.431,2001.49,0,14.9824,2001.49,-6,-6,1604.69,-4.54747e-13,1604.69,0,-1.62368e-14,1604.69,6,-6,-1933.45,517.431,2001.49,0,-14.9824,2001.49,6,7,-2203.84,55.0374,2204.52,0,-1.43058,2204.52,7,6,-2203.84,-55.0374,2204.52,0,1.43058,2204.52,-5,5,-2835.68,-813.37,2950.02,0,16.0047,2950.02,5,-5,-2835.68,813.37,2950.02,0,-16.0047,2950.02,7,7,4547.43,-1.58984e-13,4547.43,1,-2.00313e-15,4547.43,-5,6,2965.92,534.558,3013.7,0,10.2169,3013.7,-6,5,2965.92,534.558,3013.7,1,10.2169,3013.7,-7,-7,4547.43,-5.11591e-13,4547.43,1,-6.44584e-15,4547.43,-5,5,-2835.68,-813.37,2950.02,0,16.0047,2950.02,-6,6,-1933.45,-517.431,2001.49,0,14.9824,2001.49,6,-5,2965.92,-534.558,3013.7,0,-10.2169,3013.7,5,-6,2965.92,-534.558,3013.7,0,-10.2169,3013.7,-6,5,2965.92,534.558,3013.7,1,10.2169,3013.7,-5,6,2965.92,534.558,3013.7,0,10.2169,3013.7,5,-5,-2835.68,813.37,2950.02,0,-16.0047,2950.02,6,-6,-1933.45,517.431,2001.49,0,-14.9824,2001.49,7,7,4547.43,-1.58984e-13,4547.43,1,-2.00313e-15,4547.43,-5,6,2965.92,534.558,3013.7,0,10.2169,3013.7,-6,5,2965.92,534.558,3013.7,1,10.2169,3013.7,-7,-7,4547.43,-5.11591e-13,4547.43,1,-6.44584e-15,4547.43,7,7,4547.43,-1.58984e-13,4547.43,1,-2.00313e-15,4547.43,-5,6,2965.92,534.558,3013.7,0,10.2169,3013.7,-6,5,2965.92,534.558,3013.7,1,10.2169,3013.7,-7,-7,4547.43,-5.11591e-13,4547.43,1,-6.44584e-15,4547.43,7,7,6.65188,6.65188,1604.69,2.84217e-14,1.0148e-15,1604.69,4547.43,-1.58984e-13,4547.43,1,-2.00313e-15,4547.43,-5,5,-5.46448,5.46448,-1933.45,-517.431,14.9824,2001.49,-2835.68,-813.37,2950.02,0,16.0047,2950.02,-7,-7,-6.65188,-6.65188,1604.69,-4.54747e-13,-1.62368e-14,1604.69,4547.43,-5.11591e-13,4547.43,1,-6.44584e-15,4547.43,5,-5,5.46448,-5.46448,-1933.45,517.431,-14.9824,2001.49,-2835.68,813.37,2950.02,0,-16.0047,2950.02
0.1,6,6,1494.43,1.42109e-13,1494.43,0,5.44839e-15,1494.43,-6,6,-1802.87,-593.673,1898.1,0,18.2264,1898.1,-6,-6,1494.43,-2.84217e-13,1494.43,0,-1.08968e-14,1494.43,6,-6,-1802.87,593.673,1898.1,0,-18.2264,1898.1,7,6,-2145.85,-58.7586,2146.66,0,1.5685,2146.66,6,7,-2145.85,58.7586,2146.66,0,-1.5685,2146.66,-5,5,-2870.64,-1028.21,3049.23,1,19.7067,3049.23,5,-5,-2870.64,1028.21,3049.23,1,-19.7067,3049.23,7,7,4649.67,-2.77112e-13,4649.67,1,-3.41472e-15,4649.67,-5,6,2925.91,717.472,3012.59,0,13.7779,3012.59,-7,-7,4649.67,-7.95808e-13,4649.67,1,-9.80639e-15,4649.67,5,-6,2925.91,-717.472,3012.59,0,-13.7779,3012.59,-5,5,-2870.64,-1028.21,3049.23,1,19.7067,3049.23,-6,6,-1802.87,-593.673,1898.1,0,18.2264,1898.1,6,-5,2925.91,-717.472,3012.59,0,-13.7779,3012.59,5,-6,2925.91,-717.472,3012.59,0,-13.7779,3012.59,-6,5,2925.91,717.472,3012.59,0,13.7779,3012.59,-5,6,2925.91,717.472,3012.59,0,13.7779,3012.59,5,-5,-2870.64,1028.21,3049.23,1,-19.7067,3049.23,6,-6,-1802.87,593.673,1898.1,0,-18.2264,1898.1,7,7,4649.67,-2.77112e-13,4649.67,1,-3.41472e-15,4649.67,-5,5,-2870.64,-1028.21,3049.23,1,19.7067,3049.23,-7,-7,4649.67,-7.95808e-13,4649.67,1,-9.80639e-15,4649.67,5,-5,-2870.64,1028.21,3049.23,1,-19.7067,3049.23,7,7,4649.67,-2.77112e-13,4649.67,1,-3.41472e-15,4649.67,-5,5,-2870.64,-1028.21,3049.23,1,19.7067,3049.23,-7,-7,4649.67,-7.95808e-13,4649.67,1,-9.80639e-15,4649.67,5,-5,-2870.64,1028.21,3049.23,1,-19.7067,3049.23,7,7,6.66667,6.66667,1494.43,1.42109e-13,5.44839e-15,1494.43,4649.67,-2.77112e-13,4649.67,1,-3.41472e-15,4649.67,-5,5,-5.45455,5.45455,-1802.87,-593.673,18.2264,1898.1,-2870.64,-1028.21,3049.23,1,19.7067,3049.23,-7,-7,-6.66667,-6.66667,1494.43,-2.84217e-13,-1.08968e-14,1494.43,4649.67,-7.95808e-13,4649.67,1,-9.80639e-15,4649.67,5,-5,5.45455,-5.45455,-1802.87,593.673,-18.2264,1898.1,-2870.64,1028.21,3049.23,1,-19.7067,3049.23
0.102,6,6,1393.62,7.10543e-15,1393.62,0,2.92124e-16,1393.62,-6,6,-1660.6,-683.732,1795.85,0,22.3788,1795.85,-6,-6,1393.62,-3.97904e-13,1393.62,0,-1.63589e-14,1393.62,6,-6,-1660.6,683.732,1795.85,0,-22.3788,1795.85,6,7,-2087.9,60.6284,2088.78,0,-1.66328,2088.78,-5,5,-2898.77,-1242.59,3153.87,1,23.2029,3153.87,-7,-6,-2087.9,60.6284,2088.78,0,-1.66328,2088.78,5,-5,-2898.77,1242.59,3153.87,1,-23.2029,3153.87,7,7,4745.62,-2.84217e-13,4745.62,1,-3.43147e-15,4745.62,-5,6,2862.15,890.9,2997.6,0,17.2898,2997.6,-7,-7,4745.62,-7.53175e-13,4745.62,1,-9.09339e-15,4745.62,6,-5,2862.15,-890.9,2997.6,0,-17.2898,2997.6,-5,5,-2898.77,-1242.59,3153.87,1,23.2029,3153.87,-6,6,-1660.6,-683.732,1795.85,0,22.3788,1795.85,6,-5,2862.15,-890.9,2997.6,0,-17.2898,2997.6,5,-6,2862.15,-890.9,2997.6,0,-17.2898,2997.6,-5,6,2862.15,890.9,2997.6,0,17.2898,2997.6,-6,5,2862.15,890.9,2997.6,0,17.2898,2997.6,5,-5,-2898.77,1242.59,3153.87,1,-23.2029,3153.87,6,-6,-1660.6,683.732,1795.85,0,-22.3788,1795.85,7,7,4745.62,-2.84217e-13,4745.62,1,-3.43147e-15,4745.62,-5,5,-2898.77,-1242.59,3153.87,1,23.2029,3153.87,-7,-7,4745.62,-7.53175e-13,4745.62,1,-9.09339e-15,4745.62,5,-5,-2898.77,1242.59,3153.87,1,-23.2029,3153.87,7,7,4745.62,-2.84217e-13,4745.62,1,-3.43147e-15,4745.62,-5,5,-2898.77,-1242.59,3153.87,1,23.2029,3153.87,-7,-7,4745.62,-7.53175e-13,4745.62,1,-9.09339e-15,4745.62,5,-5,-2898.77,1242.59,3153.87,1,-23.2029,3153.87,7,7,6.68151,6.68151,1393.62,7.10543e-15,2.92124e-16,1393.62,4745.62,-2.84217e-13,4745.62,1,-3.43147e-15,4745.62,-5,5,-5.44465,5.44465,-1660.6,-683.732,22.3788,1795.85,-2898.77,-1242.59,3153.87,1,23.2029,3153.87,-7,-7,-6.68151,-6.68151,1393.62,-3.97904e-13,-1.63589e-14,1393.62,4745.62,-7.53175e-13,4745.62,1,-9.09339e-15,4745.62,5,-5,5.44465,-5.44465,-1660.6,683.732,-22.3788,1795.85,-2898.77,1242.59,3153.87,1,-23.2029,3153.87
0.104,6,6,1300.73,-1.77636e-14,1300.73,0,-7.82467e-16,1300.73,-6,6,-1507.19,-751.652,1684.22,0,26.5059,1684.22,-6,-6,1300.73,-2.27374e-13,1300.73,0,-1.00156e-14,1300.73,6,-6,-1507.19,751.652,1684.22,0,-26.5059,1684.22,-5,5,-2892.23,-1473.76,3246.07,1,27.0015,3246.07,-7,-6,-2028.57,70.1374,2029.78,0,-1.9802,2029.78,-6,-7,-2028.57,-70.1374,2029.78,0,1.9802,2029.78,5,-5,-2892.23,1473.76,3246.07,1,-27.0015,3246.07,7,7,4879.79,-4.15668e-13,4879.79,1,-4.88054e-15,4879.79,-5,6,2793.48,1049.34,2984.06,0,20.5882,2984.06,-6,5,2793.48,1049.34,2984.06,0,20.5882,2984.06,-7,-7,4879.79,-7.81597e-13,4879.79,1,-9.17708e-15,4879.79,-5,5,-2892.23,-1473.76,3246.07,1,27.0015,3246.07,-6,6,-1507.19,-751.652,1684.22,0,26.5059,1684.22,5,-6,2793.48,-1049.34,2984.06,0,-20.5882,2984.06,6,-5,2793.48,-1049.34,2984.06,0,-20.5882,2984.06,-5,6,2793.48,1049.34,2984.06,0,20.5882,2984.06,-6,5,2793.48,1049.34,2984.06,0,20.5882,2984.06,5,-5,-2892.23,1473.76,3246.07,1,-27.0015,3246.07,6,-6,-1507.19,751.652,1684.22,0,-26.5059,1684.22,7,7,4879.79,-4.15668e-13,4879.79,1,-4.88054e-15,4879.79,-5,5,-2892.23,-1473.76,3246.07,1,27.0015,3246.07,-7,-7,4879.79,-7.81597e-13,4879.79,1,-9.17708e-15,4879.79,5,-5,-2892.23,1473.76,3246.07,1,-27.0015,3246.07,7,7,4879.79,-4.15668e-13,4879.79,1,-4.88054e-15,4879.79,-5,5,-2892.23,-1473.76,3246.07,1,27.0015,3246.07,-7,-7,4879.79,-7.81597e-13,4879.79,1,-9.17708e-15,4879.79,5,-5,-2892.23,1473.76,3246.07,1,-27.0015,3246.07,7,7,6.69643,6.69643,1300.73,-1.77636e-14,-7.82467e-16,1300.73,4879.79,-4.15668e-13,4879.79,1,-4.88054e-15,4879.79,-5,5,-5.43478,5.43478,-1507.19,-751.652,26.5059,1684.22,-2892.23,-1473.76,3246.07,1,27.0015,3246.07,-7,-7,-6.69643,-6.69643,1300.73,-2.27374e-13,-1.00156e-14,1300.73,4879.79,-7.81597e-13,4879.79,1,-9.17708e-15,4879.79,5,-5,5.43478,-5.43478,-1507.19,751.652,-26.5059,1684.22,-2892.23,1473.76,3246.07,1,-27.0015,3246.07
0.106,6,6,1191.93,-7.10543e-14,1191.93,0,-3.41556e-15,1191.93,-6,6,-1400.18,-824.483,1624.89,0,30.4914,1624.89,-6,-6,1191.93,-2.84217e-13,1191.93,0,-1.36623e-14,1191.93,6,-6,-1400.18,824.483,1624.89,0,-30.4914,1624.89,7,6,-1969.9,-74.2689,1971.3,0,2.15914,1971.3,6,7,-1969.9,74.2689,1971.3,0,-2.15914,1971.3,-5,5,-2887.32,-1694.81,3347.98,1,30.4122,3347.98,5,-5,-2887.32,1694.81,3347.98,1,-30.4122,3347.98,7,7,4984.09,-2.38032e-13,4984.09,1,-2.73635e-15,4984.09,-5,6,2708.91,1208.21,2966.14,0,24.0375,2966.14,-6,5,2708.91,1208.21,2966.14,0,24.0375,2966.14,-7,-7,4984.09,-5.82645e-13,4984.09,1,-6.69793e-15,4984.09,-5,5,-2887.32,-1694.81,3347.98,1,30.4122,3347.98,-6,6,-1400.18,-824.483,1624.89,0,30.4914,1624.89,6,-5,2708.91,-1208.21,2966.14,0,-24.0375,2966.14,5,-6,2708.91,-1208.21,2966.14,0,-24.0375,2966.14,-5,6,2708.91,1208.21,2966.14,0,24.0375,2966.14,-6,5,2708.91,1208.21,2966.14,0,24.0375,2966.14,5,-5,-2887.32,1694.81,3347.98,1,-30.4122,3347.98,6,-6,-1400.18,824.483,1624.89,0,-30.4914,1624.89,7,7,4984.09,-2.38032e-13,4984.09,1,-2.73635e-15,4984.09,-5,5,-2887.32,-1694.81,3347.98,1,30.4122,3347.98,-7,-7,4984.09,-5.82645e-13,4984.09,1,-6.69793e-15,4984.09,5,-5,-2887.32,1694.81,3347.98,1,-30.4122,3347.98,7,7,4984.09,-2.38032e-13,4984.09,1,-2.73635e-15,4984.09,-5,5,-2887.32,-1694.81,3347.98,1,30.4122,3347.98,-7,-7,4984.09,-5.82645e-13,4984.09,1,-6.69793e-15,4984.09,5,-5,-2887.32,1694.81,3347.98,1,-30.4122,3347.98,7,7,6.71141,6.71141,1191.93,-7.10543e-14,-3.41556e-15,1191.93,4984.09,-2.38032e-13,4984.09,1,-2.73635e-15,4984.09,-5,5,-5.42495,5.42495,-1400.18,-824.483,30.4914,1624.89,-2887.32,-1694.81,3347.98,1,30.4122,3347.98,-7,-7,-6.71141,-6.71141,1191.93,-2.84217e-13,-1.36623e-14,1191.93,4984.09,-5.82645e-13,4984.09,1,-6.69793e-15,4984.09,5,-5,5.42495,-5.42495,-1400.18,824.483,-30.4914,1624.89,-2887.32,1694.81,3347.98,1,-30.4122,3347.98
0.108,6,6,1092.69,9.23706e-14,1092.69,0,4.84351e-15,1092.69,-6,6,-1243.91,-861.447,1513.08,0,34.7038,1513.08,-6,-6,1092.69,-2.55795e-13,1092.69,0,-1.34128e-14,1092.69,6,-6,-1243.91,861.447,1513.08,0,-34.7038,1513.08,6,7,-1882.85,91.7954,1885.08,0,-2.79116,1885.08,-5,5,-2836.45,-1933.35,3432.68,1,34.2788,3432.68,-7,-6,-1882.85,91.7954,1885.08,0,-2.79116,1885.08,5,-5,-2836.45,1933.35,3432.68,1,-34.2788,3432.68,7,7,5114.23,-1.45661e-13,5114.23,1,-1.63187e-15,5114.23,-6,5,2621.14,1354.89,2950.61,0,27.3349,2950.61,-5,6,2621.14,1354.89,2950.61,0,27.3349,2950.61,-7,-7,5114.23,-8.10019e-13,5114.23,1,-9.07481e-15,5114.23,-5,5,-2836.45,-1933.35,3432.68,1,34.2788,3432.68,-6,6,-1243.91,-861.447,1513.08,0,34.7038,1513.08,6,-5,2621.14,-1354.89,2950.61,0,-27.3349,2950.61,5,-6,2621.14,-1354.89,2950.61,0,-27.3349,2950.61,-5,6,2621.14,1354.89,2950.61,0,27.3349,2950.61,-6,5,2621.14,1354.89,2950.61,0,27.3349,2950.61,5,-5,-2836.45,1933.35,3432.68,1,-34.2788,3432.68,6,-6,-1243.91,861.447,1513.08,0,-34.7038,1513.08,7,7,5114.23,-1.45661e-13,5114.23,1,-1.63187e-15,5114.23,-5,5,-2836.45,-1933.35,3432.68,1,34.2788,3432.68,-7,-7,5114.23,-8.10019e-13,5114.23,1,-9.07481e-15,5114.23,5,-5,-2836.45,1933.35,3432.68,1,-34.2788,3432.68,7,7,5114.23,-1.45661e-13,5114.23,1,-1.63187e-15,5114.23,-5,5,-2836.45,-1933.35,3432.68,1,34.2788,3432.68,-7,-7,5114.23,-8.10019e-13,5114.23,1,-9.07481e-15,5114.23,5,-5,-2836.45,1933.35,3432.68,1,-34.2788,3432.68,7,7,6.72646,6.72646,1092.69,9.23706e-14,4.84351e-15,1092.69,5114.23,-1.45661e-13,5114.23,1,-1.63187e-15,5114.23,-5,5,-5.41516,5.41516,-1243.91,-861.447,34.7038,1513.08,-2836.45,-1933.35,3432.68,1,34.2788,3432.68,-7,-7,-6.72646,-6.72646,1092.69,-2.55795e-13,-1.34128e-14,1092.69,5114.23,-8.10019e-13,5114.23,1,-9.07481e-15,5114.23,5,-5,5.41516,-5.41516,-1243.91,861.447,-34.7038,1513.08,-2836.45,1933.35,3432.68,1,-34.2788,3432.68
0.11,6,6,975.956,1.49214e-13,975.956,0,8.75996e-15,975.956,-6,6,-1153.97,-904.59,1466.26,0,38.0928,1466.26,-6,-6,975.956,-3.12639e-13,975.956,0,-1.83542e-14,975.956,6,-6,-1153.97,904.59,1466.26,0,-38.0928,1466.26,6,7,-1831.74,125.097,1836,0,-3.9069,1836,7,6,-1831.74,-125.097,1836,0,3.9069,1836,-5,5,-2749.12,-2170.98,3502.97,1,38.2982,3502.97,5,-5,-2749.12,2170.98,3502.97,1,-38.2982,3502.97,7,7,5200.18,-2.94875e-13,5200.18,1,-3.24895e-15,5200.18,-5,6,2505.66,1468.96,2904.5,0,30.3812,2904.5,-6,5,2505.66,1468.96,2904.5,0,30.3812,2904.5,-7,-7,5200.18,-8.2423e-13,5200.18,1,-9.0814e-15,5200.18,-5,5,-2749.12,-2170.98,3502.97,1,38.2982,3502.97,-6,6,-1153.97,-904.59,1466.26,0,38.0928,1466.26,6,-5,2505.66,-1468.96,2904.5,0,-30.3812,2904.5,5,-6,2505.66,-1468.96,2904.5,0,-30.3812,2904.5,-6,5,2505.66,1468.96,2904.5,0,30.3812,2904.5,-5,6,2505.66,1468.96,2904.5,0,30.3812,2904.5,5,-5,-2749.12,2170.98,3502.97,1,-38.2982,3502.97,6,-6,-1153.97,904.59,1466.26,0,-38.0928,1466.26,7,7,5200.18,-2.94875e-13,5200.18,1,-3.24895e-15,5200.18,-5,5,-2749.12,-2170.98,3502.97,1,38.2982,3502.97,-7,-7,5200.18,-8.2423e-13,5200.18,1,-9.0814e-15,5200.18,5,-5,-2749.12,2170.98,3502.97,1,-38.2982,3502.97,7,7,5200.18,-2.94875e-13,5200.18,1,-3.24895e-15,5200.18,-5,5,-2749.12,-2170.98,3502.97,1,38.2982,3502.97,-7,-7,5200.18,-8.2423e-13,5200.18,1,-9.0814e-15,5200.18,5,-5,-2749.12,2170.98,3502.97,1,-38.2982,3502.97,7,7,6.74157,6.74157,975.956,1.49214e-13,8.75996e-15,975.956,5200.18,-2.94875e-13,5200.18,1,-3.24895e-15,5200.18,-5,5,-5.40541,5.40541,-1153.97,-904.59,38.0928,1466.26,-2749.12,-2170.98,3502.97,1,38.2982,3502.97,-7,-7,-6.74157,-6.74157,975.956,-3.12639e-13,-1.83542e-14,975.956,5200.18,-8.2423e-13,5200.18,1,-9.0814e-15,5200.18,5,-5,5.40541,-5.40541,-1153.97,904.59,-38.0928,1466.26,-2749.12,2170.98,3502.97,1,-38.2982,3502.97
0.112,6,6,888.387,-1.7053e-13,888.387,0,-1.09982e-14,888.387,-6,6,-1005.71,-919.064,1362.4,0,42.4224,1362.4,-6,-6,888.387,-1.42109e-13,888.387,0,-9.16518e-15,888.387,6,-6,-1005.71,919.064,1362.4,0,-42.4224,1362.4,7,6,-1756.53,-140.756,1762.16,0,4.5815,1762.16,-5,5,-2705.61,-2417.34,3628.2,1,41.7793,3628.2,-7,-6,-1756.53,140.756,1762.16,0,-4.5815,1762.16,5,-5,-2705.61,2417.34,3628.2,1,-41.7793,3628.2,7,7,5290.1,-1.63425e-13,5290.1,1,-1.77001e-15,5290.1,-5,6,2398.57,1598.88,2882.64,0,33.6873,2882.64,-7,-7,5290.1,-1.22213e-12,5290.1,1,-1.32366e-14,5290.1,5,-6,2398.57,-1598.88,2882.64,0,-33.6873,2882.64,-5,5,-2705.61,-2417.34,3628.2,1,41.7793,3628.2,-6,6,-1005.71,-919.064,1362.4,0,42.4224,1362.4,5,-6,2398.57,-1598.88,2882.64,0,-33.6873,2882.64,6,-5,2398.57,-1598.88,2882.64,0,-33.6873,2882.64,-5,6,2398.57,1598.88,2882.64,0,33.6873,2882.64,-6,5,2398.57,1598.88,2882.64,0,33.6873,2882.64,5,-5,-2705.61,2417.34,3628.2,1,-41.7793,3628.2,6,-6,-1005.71,919.064,1362.4,0,-42.4224,1362.4,7,7,5290.1,-1.63425e-13,5290.1,1,-1.77001e-15,5290.1,-5,5,-2705.61,-2417.34,3628.2,1,41.7793,3628.2,-7,-7,5290.1,-1.22213e-12,5290.1,1,-1.32366e-14,5290.1,5,-5,-2705.61,2417.34,3628.2,1,-41.7793,3628.2,7,7,5290.1,-1.63425e-13,5290.1,1,-1.77001e-15,5290.1,-5,5,-2705.61,-2417.34,3628.2,1,41.7793,3628.2,-7,-7,5290.1,-1.22213e-12,5290.1,1,-1.32366e-14,5290.1,5,-5,-2705.61,2417.34,3628.2,1,-41.7793,3628.2,7,7,6.75676,6.75676,888.387,-1.7053e-13,-1.09982e-14,888.387,5290.1,-1.63425e-13,5290.1,1,-1.77001e-15,5290.1,-5,5,-5.39568,5.39568,-1005.71,-919.064,42.4224,1362.4,-2705.61,-2417.34,3628.2,1,41.7793,3628.2,-7,-7,-6.75676,-6.75676,888.387,-1.42109e-13,-9.16518e-15,888.387,5290.1,-1.22213e-12,5290.1,1,-1.32366e-14,5290.1,5,-5,5.39568,-5.39568,-1005.71,919.064,-42.4224,1362.4,-2705.61,2417.34,3628.2,1,-41.7793,3628.2
0.114,6,6,804.004,9.9476e-14,804.004,0,7.08896e-15,804.004,-6,6,-873.948,-942.275,1285.17,0,47.1545,1285.17,-6,-6,804.004,-1.7053e-13,804.004,0,-1.21525e-14,804.004,6,-6,-873.948,942.275,1285.17,0,-47.1545,1285.17,7,6,-1687.49,-145.442,1693.74,0,4.92606,1693.74,-5,5,-2622.09,-2653.05,3730.16,1,45.3363,3730.16,-7,-6,-1687.49,145.442,1693.74,0,-4.92606,1693.74,5,-5,-2622.09,2653.05,3730.16,1,-45.3363,3730.16,7,7,5386.43,-2.80664e-13,5386.43,1,-2.98544e-15,5386.43,-5,6,2268.05,1720.41,2846.73,0,37.1818,2846.73,-7,-7,5386.43,-7.67386e-13,5386.43,1,-8.16273e-15,5386.43,6,-5,2268.05,-1720.41,2846.73,0,-37.1818,2846.73,-5,5,-2622.09,-2653.05,3730.16,1,45.3363,3730.16,-6,6,-873.948,-942.275,1285.17,0,47.1545,1285.17,5,-6,2268.05,-1720.41,2846.73,0,-37.1818,2846.73,6,-5,2268.05,-1720.41,2846.73,0,-37.1818,2846.73,-5,6,2268.05,1720.41,2846.73,0,37.1818,2846.73,-6,5,2268.05,1720.41,2846.73,0,37.1818,2846.73,5,-5,-2622.09,2653.05,3730.16,1,-45.3363,3730.16,6,-6,-873.948,942.275,1285.17,0,-47.1545,1285.17,7,7,5386.43,-2.80664e-13,5386.43,1,-2.98544e-15,5386.43,-5,5,-2622.09,-2653.05,3730.16,1,45.3363,3730.16,-7,-7,5386.43,-7.67386e-13,5386.43,1,-8.16273e-15,5386.43,5,-5,-2622.09,2653.05,3730.16,1,-45.3363,3730.16,7,7,5386.43,-2.80664e-13,5386.43,1,-2.98544e-15,5386.43,-5,5,-2622.09,-2653.05,3730.16,1,45.3363,3730.16,-7,-7,5386.43,-7.67386e-13,5386.43,1,-8.16273e-15,5386.43,5,-5,-2622.09,2653.05,3730.16,1,-45.3363,3730.16,7,7,6.77201,6.77201,804.004,9.9476e-14,7.08896e-15,804.004,5386.43,-2.80664e-13,5386.43,1,-2.98544e-15,5386.43,-5,5,-5.386,5.386,-873.948,-942.275,47.1545,1285.17,-2622.09,-2653.05,3730.16,1,45.3363,3730.16,-7,-7,-6.77201,-6.77201,804.004,-1.7053e-13,-1.21525e-14,804.004,5386.43,-7.67386e-13,5386.43,1,-8.16273e-15,5386.43,5,-5,5.386,-5.386,-873.948,942.275,-47.1545,1285.17,-2622.09,2653.05,3730.16,1,-45.3363,3730.16
0.116,6,6,725.801,0,725.801,0,0,725.801,-6,6,-739.858,-948.759,1203.13,0,52.0523,1203.13,-6,-6,725.801,-2.55795e-13,725.801,0,-2.01929e-14,725.801,6,-6,-739.858,948.759,1203.13,0,-52.0523,1203.13,6,7,-1612.93,160.178,1620.87,0,-5.67135,1620.87,7,6,-1612.93,-160.178,1620.87,0,5.67135,1620.87,-5,5,-2530.36,-2902.53,3850.63,1,48.9189,3850.63,5,-5,-2530.36,2902.53,3850.63,1,-48.9189,3850.63,7,7,5499.62,-4.76064e-13,5499.62,1,-4.9597e-15,5499.62,-6,5,2158.44,1820.41,2823.61,0,40.144,2823.61,-5,6,2158.44,1820.41,2823.61,0,40.144,2823.61,-7,-7,5499.62,-9.45022e-13,5499.62,1,-9.84537e-15,5499.62,-5,5,-2530.36,-2902.53,3850.63,1,48.9189,3850.63,-6,6,-739.858,-948.759,1203.13,0,52.0523,1203.13,6,-5,2158.44,-1820.41,2823.61,0,-40.144,2823.61,5,-6,2158.44,-1820.41,2823.61,0,-40.144,2823.61,-5,6,2158.44,1820.41,2823.61,0,40.144,2823.61,-6,5,2158.44,1820.41,2823.61,0,40.144,2823.61,5,-5,-2530.36,2902.53,3850.63,1,-48.9189,3850.63,6,-6,-739.858,948.759,1203.13,0,-52.0523,1203.13,7,7,5499.62,-4.76064e-13,5499.62,1,-4.9597e-15,5499.62,-5,5,-2530.36,-2902.53,3850.63,1,48.9189,3850.63,-7,-7,5499.62,-9.45022e-13,5499.62,1,-9.84537e-15,5499.62,5,-5,-2530.36,2902.53,3850.63,1,-48.9189,3850.63,7,7,5499.62,-4.76064e-13,5499.62,1,-4.9597e-15,5499.62,-5,5,-2530.36,-2902.53,3850.63,1,48.9189,3850.63,-7,-7,5499.62,-9.45022e-13,5499.62,1,-9.84537e-15,5499.62,5,-5,-2530.36,2902.53,3850.63,1,-48.9189,3850.63,7,7,6.78733,6.78733,725.801,0,0,725.801,5499.62,-4.76064e-13,5499.62,1,-4.9597e-15,5499.62,-5,5,-5.37634,5.37634,-739.858,-948.759,52.0523,1203.13,-2530.36,-2902.53,3850.63,1,48.9189,3850.63,-7,-7,-6.78733,-6.78733,725.801,-2.55795e-13,-2.01929e-14,725.801,5499.62,-9.45022e-13,5499.62,1,-9.84537e-15,5499.62,5,-5,5.37634,-5.37634,-739.858,948.759,-52.0523,1203.13,-2530.36,2902.53,3850.63,1,-48.9189,3850.63
0.118,6,6,638.788,9.9476e-14,638.788,0,8.92246e-15,638.788,-6,6,-631.396,-954.985,1144.84,0,56.529,1144.84,-6,-6,638.788,-3.69482e-13,638.788,0,-3.31406e-14,638.788,6,-6,-631.396,954.985,1144.84,0,-56.529,1144.84,7,6,-1542.74,-154.576,1550.46,0,5.72169,1550.46,-5,5,-2435.17,-3139.3,3973.07,1,52.1991,3973.07,-7,-6,-1542.74,154.576,1550.46,0,-5.72169,1550.46,5,-5,-2435.17,3139.3,3973.07,1,-52.1991,3973.07,7,7,5596.55,-3.58824e-13,5596.55,1,-3.67353e-15,5596.55,-5,6,2032.43,1907.3,2787.22,0,43.1808,2787.22,-6,5,2032.43,1907.3,2787.22,0,43.1808,2787.22,-7,-7,5596.55,-8.3844e-13,5596.55,1,-8.5837e-15,5596.55,-5,5,-2435.17,-3139.3,3973.07,1,52.1991,3973.07,-6,6,-631.396,-954.985,1144.84,0,56.529,1144.84,6,-5,2032.43,-1907.3,2787.22,0,-43.1808,2787.22,5,-6,2032.43,-1907.3,2787.22,0,-43.1808,2787.22,-5,6,2032.43,1907.3,2787.22,0,43.1808,2787.22,-6,5,2032.43,1907.3,2787.22,0,43.1808,2787.22,5,-5,-2435.17,3139.3,3973.07,1,-52.1991,3973.07,6,-6,-631.396,954.985,1144.84,0,-56.529,1144.84,7,7,5596.55,-3.58824e-13,5596.55,1,-3.67353e-15,5596.55,-5,5,-2435.17,-3139.3,3973.07,1,52.1991,3973.07,-7,-7,5596.55,-8.3844e-13,5596.55,1,-8.5837e-15,5596.55,5,-5,-2435.17,3139.3,3973.07,1,-52.1991,3973.07,7,7,5596.55,-3.58824e-13,5596.55,1,-3.67353e-15,5596.55,-5,5,-2435.17,-3139.3,3973.07,1,52.1991,3973.07,-7,-7,5596.55,-8.3844e-13,5596.55,1,-8.5837e-15,5596.55,5,-5,-2435.17,3139.3,3973.07,1,-52.1991,3973.07,7,7,6.80272,6.80272,638.788,9.9476e-14,8.92246e-15,638.788,5596.55,-3.58824e-13,5596.55,1,-3.67353e-15,5596.55,-5,5,-5.36673,5.36673,-631.396,-954.985,56.529,1144.84,-2435.17,-3139.3,3973.07,1,52.1991,3973.07,-7,-7,-6.80272,-6.80272,638.788,-3.69482e-13,-3.31406e-14,638.788,5596.55,-8.3844e-13,5596.55,1,-8.5837e-15,5596.55,5,-5,5.36673,-5.36673,-631.396,954.985,-56.529,1144.84,-2435.17,3139.3,3973.07,1,-52.1991,3973.07
0.12,6,6,558.056,-7.10543e-15,558.056,0,-7.29516e-16,558.056,-6,6,-517.625,-957.546,1088.5,0,61.6055,1088.5,-6,-6,558.056,-1.13687e-13,558.056,0,-1.16723e-14,558.056,6,-6,-517.625,957.546,1088.5,0,-61.6055,1088.5,6,7,-1454.94,166.131,1464.39,0,-6.51408,1464.39,7,6,-1454.94,-166.131,1464.39,0,6.51408,1464.39,-5,5,-2335.92,-3368.02,4098.79,1,55.2564,4098.79,5,-5,-2335.92,3368.02,4098.79,1,-55.2564,4098.79,7,7,5682.7,-3.90799e-13,5682.7,1,-3.94022e-15,5682.7,-5,6,1897.16,1975.12,2738.67,0,46.1534,2738.67,-6,5,1897.16,1975.12,2738.67,0,46.1534,2738.67,-7,-7,5682.7,-1.03029e-12,5682.7,1,-1.03879e-14,5682.7,-5,5,-2335.92,-3368.02,4098.79,1,55.2564,4098.79,-6,6,-517.625,-957.546,1088.5,0,61.6055,1088.5,6,-5,1897.16,-1975.12,2738.67,0,-46.1534,2738.67,5,-6,1897.16,-1975.12,2738.67,0,-46.1534,2738.67,-6,5,1897.16,1975.12,2738.67,0,46.1534,2738.67,-5,6,1897.16,1975.12,2738.67,0,46.1534,2738.67,5,-5,-2335.92,3368.02,4098.79,1,-55.2564,4098.79,6,-6,-517.625,957.546,1088.5,0,-61.6055,1088.5,7,7,5682.7,-3.90799e-13,5682.7,1,-3.94022e-15,5682.7,-5,5,-2335.92,-3368.02,4098.79,1,55.2564,4098.79,-7,-7,5682.7,-1.03029e-12,5682.7,1,-1.03879e-14,5682.7,5,-5,-2335.92,3368.02,4098.79,1,-55.2564,4098.79,7,7,5682.7,-3.90799e-13,5682.7,1,-3.94022e-15,5682.7,-5,5,-2335.92,-3368.02,4098.79,1,55.2564,4098.79,-7,-7,5682.7,-1.03029e-12,5682.7,1,-1.03879e-14,5682.7,5,-5,-2335.92,3368.02,4098.79,1,-55.2564,4098.79,7,7,6.81818,6.81818,558.056,-7.10543e-15,-7.29516e-16,558.056,5682.7,-3.90799e-13,5682.7,1,-3.94022e-15,5682.7,-5,5,-5.35714,5.35714,-517.625,-957.546,61.6055,1088.5,-2335.92,-3368.02,4098.79,1,55.2564,4098.79,-7,-7,-6.81818,-6.81818,558.056,-1.13687e-13,-1.16723e-14,558.056,5682.7,-1.03029e-12,5682.7,1,-1.03879e-14,5682.7,5,-5,5.35714,-5.35714,-517.625,957.546,-61.6055,1088.5,-2335.92,3368.02,4098.79,1,-55.2564,4098.79
0.122,6,6,457.999,5.68434e-14,457.999,0,7.11113e-15,457.999,-6,6,-486.662,-943.622,1061.73,0,62.7181,1061.73,-6,-6,457.999,-1.7053e-13,457.999,0,-2.13334e-14,457.999,6,-6,-486.662,943.622,1061.73,0,-62.7181,1061.73,-5,5,-2224.37,-3561.18,4198.79,1,58.0105,4198.79,-7,-6,-1366.34,174.835,1377.48,0,-7.29187,1377.48,-6,-7,-1366.34,-174.835,1377.48,0,7.29187,1377.48,5,-5,-2224.37,3561.18,4198.79,1,-58.0105,4198.79,7,7,5780,-4.90274e-13,5780,1,-4.85997e-15,5780,-5,6,1766.89,2027.1,2689.06,0,48.9235,2689.06,-7,-7,5780,-7.95808e-13,5780,1,-7.88865e-15,5780,5,-6,1766.89,-2027.1,2689.06,0,-48.9235,2689.06,-5,5,-2224.37,-3561.18,4198.79,1,58.0105,4198.79,-6,6,-486.662,-943.622,1061.73,0,62.7181,1061.73,6,-5,1766.89,-2027.1,2689.06,0,-48.9235,2689.06,5,-6,1766.89,-2027.1,2689.06,0,-48.9235,2689.06,-5,6,1766.89,2027.1,2689.06,0,48.9235,2689.06,-6,5,1766.89,2027.1,2689.06,0,48.9235,2689.06,5,-5,-2224.37,3561.18,4198.79,1,-58.0105,4198.79,6,-6,-486.662,943.622,1061.73,0,-62.7181,1061.73,7,7,5780,-4.90274e-13,5780,1,-4.85997e-15,5780,-5,5,-2224.37,-3561.18,4198.79,1,58.0105,4198.79,-7,-7,5780,-7.95808e-13,5780,1,-7.88865e-15,5780,5,-5,-2224.37,3561.18,4198.79,1,-58.0105,4198.79,7,7,5780,-4.90274e-13,5780,1,-4.85997e-15,5780,-5,5,-2224.37,-3561.18,4198.79,1,58.0105,4198.79,-7,-7,5780,-7.95808e-13,5780,1,-7.88865e-15,5780,5,-5,-2224.37,3561.18,4198.79,1,-58.0105,4198.79,7,7,6.83371,6.83371,457.999,5.68434e-14,7.11113e-15,457.999,5780,-4.90274e-13,5780,1,-4.85997e-15,5780,-5,5,-5.34759,5.34759,-486.662,-943.622,62.7181,1061.73,-2224.37,-3561.18,4198.79,1,58.0105,4198.79,-7,-7,-6.83371,-6.83371,457.999,-1.7053e-13,-2.13334e-14,457.999,5780,-7.95808e-13,5780,1,-7.88865e-15,5780,5,-5,5.34759,-5.34759,-486.662,943.622,-62.7181,1061.73,-2224.37,3561.18,4198.79,1,-58.0105,4198.79
0.124,6,6,401.212,9.9476e-14,401.212,0,1.42059e-14,401.212,-6,6,-240.012,-818.19,852.667,0,73.6512,852.667,-6,-6,401.212,-1.98952e-13,401.212,0,-2.84117e-14,401.212,6,-6,-240.012,818.19,852.667,0,-73.6512,852.667,6,7,-1190.94,196.89,1207.1,0,-9.38743,1207.1,-5,5,-2021.17,-3779.42,4285.92,1,61.8629,4285.92,-7,-6,-1190.94,196.89,1207.1,0,-9.38743,1207.1,5,-5,-2021.17,3779.42,4285.92,1,-61.8629,4285.92,7,7,5835.96,-3.69482e-13,5835.96,1,-3.62747e-15,5835.96,-5,6,1601.09,2061.33,2610.09,0,52.1626,2610.09,-7,-7,5835.96,-8.81073e-13,5835.96,1,-8.65012e-15,5835.96,5,-6,1601.09,-2061.33,2610.09,0,-52.1626,2610.09,-5,5,-2021.17,-3779.42,4285.92,1,61.8629,4285.92,-4,5,-363.103,-913.404,982.93,0,68.3208,982.93,6,-5,1601.09,-2061.33,2610.09,0,-52.1626,2610.09,5,-6,1601.09,-2061.33,2610.09,0,-52.1626,2610.09,-5,6,1601.09,2061.33,2610.09,0,52.1626,2610.09,-6,5,1601.09,2061.33,2610.09,0,52.1626,2610.09,5,-5,-2021.17,3779.42,4285.92,1,-61.8629,4285.92,4,-5,-363.103,913.404,982.93,0,-68.3208,982.93,7,7,5835.96,-3.69482e-13,5835.96,1,-3.62747e-15,5835.96,-5,5,-2021.17,-3779.42,4285.92,1,61.8629,4285.92,-7,-7,5835.96,-8.81073e-13,5835.96,1,-8.65012e-15,5835.96,5,-5,-2021.17,3779.42,4285.92,1,-61.8629,4285.92,7,7,5835.96,-3.69482e-13,5835.96,1,-3.62747e-15,5835.96,-5,5,-2021.17,-3779.42,4285.92,1,61.8629,4285.92,-7,-7,5835.96,-8.81073e-13,5835.96,1,-8.65012e-15,5835.96,5,-5,-2021.17,3779.42,4285.92,1,-61.8629,4285.92,7,7,6.84932,6.84932,401.212,9.9476e-14,1.42059e-14,401.212,5835.96,-3.69482e-13,5835.96,1,-3.62747e-15,5835.96,-5,5,-5.33808,5.33808,-240.012,-818.19,73.6512,852.667,-2021.17,-3779.42,4285.92,1,61.8629,4285.92,-7,-7,-6.84932,-6.84932,401.212,-1.98952e-13,-2.84117e-14,401.212,5835.96,-8.81073e-13,5835.96,1,-8.65012e-15,5835.96,5,-5,5.33808,-5.33808,-240.012,818.19,-73.6512,852.667,-2021.17,3779.42,4285.92,1,-61.8629,4285.92
0.126,6,6,313.936,0,313.936,0,0,313.936,-6,6,-161.899,-858.691,873.82,0,79.3227,873.82,-6,-6,313.936,-1.42109e-13,313.936,0,-2.59359e-14,313.936,6,-6,-161.899,858.691,873.82,0,-79.3227,873.82,7,6,-1116.89,-181.894,1131.6,0,9.24988,1131.6,-5,5,-1875.96,-3972.02,4392.74,1,64.7189,4392.74,-7,-6,-1116.89,181.894,1131.6,0,-9.24988,1131.6,5,-5,-1875.96,3972.02,4392.74,1,-64.7189,4392.74,7,7,5946.22,-4.47642e-13,5946.22,1,-4.31333e-15,5946.22,-5,6,1470.32,2102.22,2565.38,0,55.0306,2565.38,-6,5,1470.32,2102.22,2565.38,0,55.0306,2565.38,-7,-7,5946.22,-8.45546e-13,5946.22,1,-8.1474e-15,5946.22,-5,5,-1875.96,-3972.02,4392.74,1,64.7189,4392.74,-4,5,-346.795,-923.001,986.001,0,69.4076,986.001,6,-5,1470.32,-2102.22,2565.38,0,-55.0306,2565.38,5,-6,1470.32,-2102.22,2565.38,0,-55.0306,2565.38,-5,6,1470.32,2102.22,2565.38,0,55.0306,2565.38,-6,5,1470.32,2102.22,2565.38,0,55.0306,2565.38,5,-5,-1875.96,3972.02,4392.74,1,-64.7189,4392.74,4,-5,-346.795,923.001,986.001,0,-69.4076,986.001,7,7,5946.22,-4.47642e-13,5946.22,1,-4.31333e-15,5946.22,-5,5,-1875.96,-3972.02,4392.74,1,64.7189,4392.74,-7,-7,5946.22,-8.45546e-13,5946.22,1,-8.1474e-15,5946.22,5,-5,-1875.96,3972.02,4392.74,1,-64.7189,4392.74,7,7,5946.22,-4.47642e-13,5946.22,1,-4.31333e-15,5946.22,-5,5,-1875.96,-3972.02,4392.74,1,64.7189,4392.74,-7,-7,5946.22,-8.45546e-13,5946.22,1,-8.1474e-15,5946.22,5,-5,-1875.96,3972.02,4392.74,1,-64.7189,4392.74,7,7,6.86499,6.86499,313.936,0,0,313.936,5946.22,-4.47642e-13,5946.22,1,-4.31333e-15,5946.22,-5,5,-5.3286,5.3286,-161.899,-858.691,79.3227,873.82,-1875.96,-3972.02,4392.74,1,64.7189,4392.74,-7,-7,-6.86499,-6.86499,313.936,-1.42109e-13,-2.59359e-14,313.936,5946.22,-8.45546e-13,5946.22,1,-8.1474e-15,5946.22,5,-5,5.3286,-5.3286,-161.899,858.691,-79.3227,873.82,-1875.96,3972.02,4392.74,1,-64.7189,4392.74
0.128,6,6,238.14,-8.52651e-14,238.14,0,-2.05145e-14,238.14,-6,6,-39.4728,-858.954,859.861,0,87.3689,859.861,-6,-6,238.14,-5.68434e-14,238.14,0,-1.36763e-14,238.14,6,-6,-39.4728,858.954,859.861,0,-87.3689,859.861,7,6,-1035.73,-177.889,1050.89,0,9.74564,1050.89,-5,5,-1694.86,-4159.96,4491.97,1,67.8329,4491.97,-7,-6,-1035.73,177.889,1050.89,0,-9.74564,1050.89,5,-5,-1694.86,4159.96,4491.97,1,-67.8329,4491.97,7,7,5999.66,-2.91323e-13,5999.66,1,-2.78208e-15,5999.66,-5,6,1307.47,2104.01,2477.17,0,58.1424,2477.17,-7,-7,5999.66,-9.30811e-13,5999.66,1,-8.8891e-15,5999.66,5,-6,1307.47,-2104.01,2477.17,0,-58.1424,2477.17,-5,5,-1694.86,-4159.96,4491.97,1,67.8329,4491.97,-4,5,-297.285,-942.569,988.34,0,72.4948,988.34,6,-5,1307.47,-2104.01,2477.17,0,-58.1424,2477.17,5,-6,1307.47,-2104.01,2477.17,0,-58.1424,2477.17,-5,6,1307.47,2104.01,2477.17,0,58.1424,2477.17,-6,5,1307.47,2104.01,2477.17,0,58.1424,2477.17,5,-5,-1694.86,4159.96,4491.97,1,-67.8329,4491.97,4,-5,-297.285,942.569,988.34,0,-72.4948,988.34,7,7,5999.66,-2.91323e-13,5999.66,1,-2.78208e-15,5999.66,-5,5,-1694.86,-4159.96,4491.97,1,67.8329,4491.97,-7,-7,5999.66,-9.30811e-13,5999.66,1,-8.8891e-15,5999.66,5,-5,-1694.86,4159.96,4491.97,1,-67.8329,4491.97,7,7,5999.66,-2.91323e-13,5999.66,1,-2.78208e-15,5999.66,-5,5,-1694.86,-4159.96,4491.97,1,67.8329,4491.97,-7,-7,5999.66,-9.30811e-13,5999.66,1,-8.8891e-15,5999.66,5,-5,-1694.86,4159.96,4491.97,1,-67.8329,4491.97,7,7,6.88073,6.88073,238.14,-8.52651e-14,-2.05145e-14,238.14,5999.66,-2.91323e-13,5999.66,1,-2.78208e-15,5999.66,-5,5,-5.31915,5.31915,-39.4728,-858.954,87.3689,859.861,-1694.86,-4159.96,4491.97,1,67.8329,4491.97,-7,-7,-6.88073,-6.88073,238.14,-5.68434e-14,-1.36763e-14,238.14,5999.66,-9.30811e-13,5999.66,1,-8.8891e-15,5999.66,5,-5,5.31915,-5.31915,-39.4728,858.954,-87.3689,859.861,-1694.86,4159.96,4491.97,1,-67.8329,4491.97
0.13,6,6,174.384,-4.26326e-14,174.384,0,-1.40074e-14,174.384,-6,6,41.933,-830.644,831.702,0,-87.11,831.702,-6,-6,174.384,-8.52651e-14,174.384,0,-2.80147e-14,174.384,6,-6,41.933,830.644,831.702,0,87.11,831.702,6,7,-932.196,190.222,951.406,0,-11.5333,951.406,-5,5,-1486.8,-4355.48,4602.25,1,71.152,4602.25,-7,-6,-932.196,190.222,951.406,0,-11.5333,951.406,5,-5,-1486.8,4355.48,4602.25,1,-71.152,4602.25,7,7,6081.3,-5.11591e-13,6081.3,1,-4.82002e-15,6081.3,-5,6,1163.81,2112.19,2411.6,0,61.1454,2411.6,-6,5,1163.81,2112.19,2411.6,0,61.1454,2411.6,-7,-7,6081.3,-1.07292e-12,6081.3,1,-1.01086e-14,6081.3,-5,5,-1486.8,-4355.48,4602.25,1,71.152,4602.25,-4,5,-275.028,-942.295,981.611,0,73.729,981.611,6,-5,1163.81,-2112.19,2411.6,0,-61.1454,2411.6,5,-6,1163.81,-2112.19,2411.6,0,-61.1454,2411.6,-5,6,1163.81,2112.19,2411.6,0,61.1454,2411.6,-6,5,1163.81,2112.19,2411.6,0,61.1454,2411.6,5,-5,-1486.8,4355.48,4602.25,1,-71.152,4602.25,4,-5,-275.028,942.295,981.611,0,-73.729,981.611,7,7,6081.3,-5.11591e-13,6081.3,1,-4.82002e-15,6081.3,-5,5,-1486.8,-4355.48,4602.25,1,71.152,4602.25,-7,-7,6081.3,-1.07292e-12,6081.3,1,-1.01086e-14,6081.3,5,-5,-1486.8,4355.48,4602.25,1,-71.152,4602.25,7,7,6081.3,-5.11591e-13,6081.3,1,-4.82002e-15,6081.3,-5,5,-1486.8,-4355.48,4602.25,1,71.152,4602.25,-7,-7,6081.3,-1.07292e-12,6081.3,1,-1.01086e-14,6081.3,5,-5,-1486.8,4355.48,4602.25,1,-71.152,4602.25,7,7,6.89655,6.89655,174.384,-4.26326e-14,-1.40074e-14,174.384,6081.3,-5.11591e-13,6081.3,1,-4.82002e-15,6081.3,-5,5,-5.30973,5.30973,41.933,-830.644,-87.11,831.702,-1486.8,-4355.48,4602.25,1,71.152,4602.25,-7,-7,-6.89655,-6.89655,174.384,-8.52651e-14,-2.80147e-14,174.384,6081.3,-1.07292e-12,6081.3,1,-1.01086e-14,6081.3,5,-5,5.30973,-5.30973,41.933,830.644,87.11,831.702,-1486.8,4355.48,4602.25,1,-71.152,4602.25
0.132,6,6,128.079,4.26326e-14,128.079,0,1.90716e-14,128.079,-6,6,104.263,-798.799,805.574,0,-82.5635,805.574,-6,-6,128.079,-1.13687e-13,128.079,0,-5.08577e-14,128.079,6,-6,104.263,798.799,805.574,0,82.5635,805.574,7,6,-828.902,-195.155,851.565,0,13.2483,851.565,-5,5,-1304.03,-4507.62,4692.45,1,73.8651,4692.45,-7,-6,-828.902,195.155,851.565,0,-13.2483,851.565,5,-5,-1304.03,4507.62,4692.45,1,-73.8651,4692.45,7,7,6143.3,-6.25278e-13,6143.3,1,-5.83168e-15,6143.3,-5,6,978.92,2131.54,2345.58,0,65.3329,2345.58,-7,-7,6143.3,-1.0516e-12,6143.3,1,-9.80783e-15,6143.3,5,-6,978.92,-2131.54,2345.58,0,-65.3329,2345.58,-5,5,-1304.03,-4507.62,4692.45,1,73.8651,4692.45,6,-5,978.92,-2131.54,2345.58,0,-65.3329,2345.58,5,-6,978.92,-2131.54,2345.58,0,-65.3329,2345.58,9,-5,177.402,-971.87,987.929,0,-79.6553,987.929,-5,6,978.92,2131.54,2345.58,0,65.3329,2345.58,-6,5,978.92,2131.54,2345.58,0,65.3329,2345.58,-9,5,177.402,971.87,987.929,0,79.6553,987.929,5,-5,-1304.03,4507.62,4692.45,1,-73.8651,4692.45,7,7,6143.3,-6.25278e-13,6143.3,1,-5.83168e-15,6143.3,-5,5,-1304.03,-4507.62,4692.45,1,73.8651,4692.45,-7,-7,6143.3,-1.0516e-12,6143.3,1,-9.80783e-15,6143.3,5,-5,-1304.03,4507.62,4692.45,1,-73.8651,4692.45,7,7,6143.3,-6.25278e-13,6143.3,1,-5.83168e-15,6143.3,-5,5,-1304.03,-4507.62,4692.45,1,73.8651,4692.45,-7,-7,6143.3,-1.0516e-12,6143.3,1,-9.80783e-15,6143.3,5,-5,-1304.03,4507.62,4692.45,1,-73.8651,4692.45,7,7,6.91244,6.91244,128.079,4.26326e-14,1.90716e-14,128.079,6143.3,-6.25278e-13,6143.3,1,-5.83168e-15,6143.3,-5,5,-5.30035,5.30035,104.263,-798.799,-82.5635,805.574,-1304.03,-4507.62,4692.45,1,73.8651,4692.45,-7,-7,-6.91244,-6.91244,128.079,-1.13687e-13,-5.08577e-14,128.079,6143.3,-1.0516e-12,6143.3,1,-9.80783e-15,6143.3,5,-5,5.30035,-5.30035,104.263,798.799,82.5635,805.574,-1304.03,4507.62,4692.45,1,-73.8651,4692.45
0.134,6,6,109.602,4.26326e-14,109.602,0,2.22867e-14,109.602,-6,6,165.322,-744.491,762.626,0,-77.4801,762.626,-6,-6,109.602,-1.42109e-13,109.602,0,-7.4289e-14,109.602,6,-6,165.322,744.491,762.626,0,77.4801,762.626,6,7,-731.682,196.115,757.509,0,-15.0045,757.509,-5,5,-1080.94,-4663.35,4786.99,1,76.9496,4786.99,-7,-6,-731.682,196.115,757.509,0,-15.0045,757.509,5,-5,-1080.94,4663.35,4786.99,1,-76.9496,4786.99,7,7,6184.75,-2.13163e-13,6184.75,1,-1.97475e-15,6184.75,-5,6,826.562,2148.42,2301.94,0,68.9568,2301.94,-6,5,826.562,2148.42,2301.94,0,68.9568,2301.94,-7,-7,6184.75,-1.1191e-12,6184.75,1,-1.03674e-14,6184.75,-5,5,-1080.94,-4663.35,4786.99,1,76.9496,4786.99,5,-6,826.562,-2148.42,2301.94,0,-68.9568,2301.94,6,-5,826.562,-2148.42,2301.94,0,-68.9568,2301.94,9,-5,175.269,-993.654,1008.99,0,-79.9966,1008.99,-5,6,826.562,2148.42,2301.94,0,68.9568,2301.94,-6,5,826.562,2148.42,2301.94,0,68.9568,2301.94,-9,5,175.269,993.654,1008.99,0,79.9966,1008.99,5,-5,-1080.94,4663.35,4786.99,1,-76.9496,4786.99,7,7,6184.75,-2.13163e-13,6184.75,1,-1.97475e-15,6184.75,-5,5,-1080.94,-4663.35,4786.99,1,76.9496,4786.99,-7,-7,6184.75,-1.1191e-12,6184.75,1,-1.03674e-14,6184.75,5,-5,-1080.94,4663.35,4786.99,1,-76.9496,4786.99,7,7,6184.75,-2.13163e-13,6184.75,1,-1.97475e-15,6184.75,-5,5,-1080.94,-4663.35,4786.99,1,76.9496,4786.99,-7,-7,6184.75,-1.1191e-12,6184.75,1,-1.03674e-14,6184.75,5,-5,-1080.94,4663.35,4786.99,1,-76.9496,4786.99,7,7,6.92841,6.92841,109.602,4.26326e-14,2.22867e-14,109.602,6184.75,-2.13163e-13,6184.75,1,-1.97475e-15,6184.75,-5,5,-5.29101,5.29101,165.322,-744.491,-77.4801,762.626,-1080.94,-4663.35,4786.99,1,76.9496,4786.99,-7,-7,-6.92841,-6.92841,109.602,-1.42109e-13,-7.4289e-14,109.602,6184.75,-1.1191e-12,6184.75,1,-1.03674e-14,6184.75,5,-5,5.29101,-5.29101,165.322,744.491,77.4801,762.626,-1080.94,4663.35,4786.99,1,-76.9496,4786.99
0.136,6,6,78.4179,4.26326e-14,78.4179,0,3.11493e-14,78.4179,-6,6,214.803,-666.079,699.858,0,-72.1261,699.858,-6,-6,78.4179,-1.13687e-13,78.4179,0,-8.30649e-14,78.4179,6,-6,214.803,666.079,699.858,0,72.1261,699.858,7,6,-630.795,-181.211,656.308,0,16.028,656.308,6,7,-630.795,181.211,656.308,0,-16.028,656.308,-5,5,-880.591,-4757.4,4838.21,1,79.5133,4838.21,5,-5,-880.591,4757.4,4838.21,1,-79.5133,4838.21,7,7,6201.65,-3.41061e-13,6201.65,1,-3.15099e-15,6201.65,-5,6,683.488,2142.8,2249.17,0,72.3089,2249.17,-6,5,683.488,2142.8,2249.17,0,72.3089,2249.17,-7,-7,6201.65,-1.17595e-12,6201.65,1,-1.08643e-14,6201.65,-5,5,-880.591,-4757.4,4838.21,1,79.5133,4838.21,6,-5,683.488,-2142.8,2249.17,0,-72.3089,2249.17,5,-6,683.488,-2142.8,2249.17,0,-72.3089,2249.17,9,-5,189.8,-994.194,1012.15,0,-79.1918,1012.15,-5,6,683.488,2142.8,2249.17,0,72.3089,2249.17,-6,5,683.488,2142.8,2249.17,0,72.3089,2249.17,-9,5,189.8,994.194,1012.15,0,79.1918,1012.15,5,-5,-880.591,4757.4,4838.21,1,-79.5133,4838.21,7,7,6201.65,-3.41061e-13,6201.65,1,-3.15099e-15,6201.65,-5,5,-880.591,-4757.4,4838.21,1,79.5133,4838.21,-7,-7,6201.65,-1.17595e-12,6201.65,1,-1.08643e-14,6201.65,5,-5,-880.591,4757.4,4838.21,1,-79.5133,4838.21,7,7,6201.65,-3.41061e-13,6201.65,1,-3.15099e-15,6201.65,-5,5,-880.591,-4757.4,4838.21,1,79.5133,4838.21,-7,-7,6201.65,-1.17595e-12,6201.65,1,-1.08643e-14,6201.65,5,-5,-880.591,4757.4,4838.21,1,-79.5133,4838.21,7,7,6.94444,6.94444,78.4179,4.26326e-14,3.11493e-14,78.4179,6201.65,-3.41061e-13,6201.65,1,-3.15099e-15,6201.65,-5,5,-5.28169,5.28169,214.803,-666.079,-72.1261,699.858,-880.591,-4757.4,4838.21,1,79.5133,4838.21,-7,-7,-6.94444,-6.94444,78.4179,-1.13687e-13,-8.30649e-14,78.4179,6201.65,-1.17595e-12,6201.65,1,-1.08643e-14,6201.65,5,-5,5.28169,-5.28169,214.803,666.079,72.1261,699.858,-880.591,4757.4,4838.21,1,-79.5133,4838.21
0.138,6,6,32.2697,5.68434e-14,32.2697,0,1.00927e-13,32.2697,-6,6,237.296,-616.496,660.588,0,-68.9478,660.588,-6,-6,32.2697,0,32.2697,0,0,32.2697,6,-6,237.296,616.496,660.588,0,68.9478,660.588,7,3,-570.267,21.483,570.672,0,-2.15741,570.672,-5,5,-592.539,-4898.29,4934,1,83.1025,4934,-7,-3,-570.267,-21.483,570.672,0,2.15741,570.672,5,-5,-592.539,4898.29,4934,1,-83.1025,4934,7,7,6230.21,-2.27374e-13,6230.21,1,-2.09103e-15,6230.21,-5,6,522.484,2141.13,2203.95,0,76.2865,2203.95,-6,5,522.484,2141.13,2203.95,0,76.2865,2203.95,-7,-7,6230.21,-1.03118e-12,6230.21,1,-9.48315e-15,6230.21,-5,5,-592.539,-4898.29,4934,1,83.1025,4934,5,-6,522.484,-2141.13,2203.95,0,-76.2865,2203.95,6,-5,522.484,-2141.13,2203.95,0,-76.2865,2203.95,9,-5,192.907,-1004.22,1022.58,0,-79.1261,1022.58,-5,6,522.484,2141.13,2203.95,0,76.2865,2203.95,-6,5,522.484,2141.13,2203.95,0,76.2865,2203.95,-9,5,192.907,1004.22,1022.58,0,79.1261,1022.58,5,-5,-592.539,4898.29,4934,1,-83.1025,4934,7,7,6230.21,-2.27374e-13,6230.21,1,-2.09103e-15,6230.21,-5,5,-592.539,-4898.29,4934,1,83.1025,4934,-7,-7,6230.21,-1.03118e-12,6230.21,1,-9.48315e-15,6230.21,5,-5,-592.539,4898.29,4934,1,-83.1025,4934,7,7,6230.21,-2.27374e-13,6230.21,1,-2.09103e-15,6230.21,-5,5,-592.539,-4898.29,4934,1,83.1025,4934,-7,-7,6230.21,-1.03118e-12,6230.21,1,-9.48315e-15,6230.21,5,-5,-592.539,4898.29,4934,1,-83.1025,4934,7,7,6.96056,6.96056,32.2697,5.68434e-14,1.00927e-13,32.2697,6230.21,-2.27374e-13,6230.21,1,-2.09103e-15,6230.21,-5,5,-5.27241,5.27241,237.296,-616.496,-68.9478,660.588,-592.539,-4898.29,4934,1,83.1025,4934,-7,-7,-6.96056,-6.96056,32.2697,0,0,32.2697,6230.21,-1.03118e-12,6230.21,1,-9.48315e-15,6230.21,5,-5,5.27241,-5.27241,237.296,616.496,68.9478,660.588,-592.539,4898.29,4934,1,-83.1025,4934
0.14,6,6,45.3373,8.52651e-14,45.3373,0,1.07755e-13,45.3373,-6,6,288.595,-544.47,616.226,0,-62.0743,616.226,-6,-6,45.3373,-8.52651e-14,45.3373,0,-1.07755e-13,45.3373,6,-6,288.595,544.47,616.226,0,62.0743,616.226,7,3,-572.189,-11.2249,572.299,0,1.12385,572.299,3,7,-572.189,11.2249,572.299,0,-1.12385,572.299,-7,-3,-572.189,11.2249,572.299,0,-1.12385,572.299,-3,-7,-572.189,-11.2249,572.299,0,1.12385,572.299,7,7,6250.42,-3.76588e-13,6250.42,1,-3.45207e-15,6250.42,6,3,521.207,237.175,572.633,0,24.4679,572.633,-7,-7,6250.42,-1.1493e-12,6250.42,1,-1.05353e-14,6250.42,-3,-6,521.207,237.175,572.633,0,24.4679,572.633,-5,5,-331.001,-5004.76,5015.69,1,86.2161,5015.69,6,-5,378.751,-2124.28,2157.78,0,-79.8906,2157.78,5,-6,378.751,-2124.28,2157.78,0,-79.8906,2157.78,9,-5,194.292,-1014.28,1032.72,0,-79.1559,1032.72,-5,6,378.751,2124.28,2157.78,0,79.8906,2157.78,-6,5,378.751,2124.28,2157.78,0,79.8906,2157.78,-9,5,194.292,1014.28,1032.72,0,79.1559,1032.72,5,-5,-331.001,5004.76,5015.69,1,-86.2161,5015.69,7,7,6250.42,-3.76588e-13,6250.42,1,-3.45207e-15,6250.42,-5,5,-331.001,-5004.76,5015.69,1,86.2161,5015.69,-7,-7,6250.42,-1.1493e-12,6250.42,1,-1.05353e-14,6250.42,5,-5,-331.001,5004.76,5015.69,1,-86.2161,5015.69,7,7,6250.42,-3.76588e-13,6250.42,1,-3.45207e-15,6250.42,-5,5,-331.001,-5004.76,5015.69,1,86.2161,5015.69,-7,-7,6250.42,-1.1493e-12,6250.42,1,-1.05353e-14,6250.42,5,-5,-331.001,5004.76,5015.69,1,-86.2161,5015.69,7,7,6.97674,6.97674,45.3373,8.52651e-14,1.07755e-13,45.3373,6250.42,-3.76588e-13,6250.42,1,-3.45207e-15,6250.42,-5,5,-5.26316,5.26316,288.595,-544.47,-62.0743,616.226,-331.001,-5004.76,5015.69,1,86.2161,5015.69,-7,-7,-6.97674,-6.97674,45.3373,-8.52651e-14,-1.07755e-13,45.3373,6250.42,-1.1493e-12,6250.42,1,-1.05353e-14,6250.42,5,-5,5.26316,-5.26316,288.595,544.47,62.0743,616.226,-331.001,5004.76,5015.69,1,-86.2161,5015.69
0.142,6,6,21.6022,7.10543e-14,21.6022,0,1.88458e-13,21.6022,-6,6,308.256,-468.739,561.015,0,-56.6699,561.015,-6,-6,21.6022,-2.27374e-13,21.6022,0,-6.03065e-13,21.6022,6,-6,308.256,468.739,561.015,0,56.6699,561.015,7,3,-562.115,-37.4931,563.364,0,3.81598,563.364,3,7,-562.115,37.4931,563.364,0,-3.81598,563.364,-7,-3,-562.115,37.4931,563.364,0,-3.81598,563.364,-3,-7,-562.115,-37.4931,563.364,0,3.81598,563.364,7,7,6280.15,-4.1922e-13,6280.15,1,-3.82468e-15,6280.15,6,3,527.191,293.56,603.414,0,29.1107,603.414,3,6,527.191,-293.56,603.414,0,-29.1107,603.414,-7,-7,6280.15,-8.70415e-13,6280.15,1,-7.94107e-15,6280.15,-5,5,-68.2524,-5080.83,5081.29,1,89.2304,5081.29,6,-5,239.245,-2093.77,2107.39,0,-83.4814,2107.39,5,-6,239.245,-2093.77,2107.39,0,-83.4814,2107.39,9,-5,206.289,-1016.29,1037.02,0,-78.5259,1037.02,-5,6,239.245,2093.77,2107.39,0,83.4814,2107.39,-6,5,239.245,2093.77,2107.39,0,83.4814,2107.39,-5,9,206.289,1016.29,1037.02,0,78.5259,1037.02,5,-5,-68.2524,5080.83,5081.29,1,-89.2304,5081.29,7,7,6280.15,-4.1922e-13,6280.15,1,-3.82468e-15,6280.15,-5,5,-68.2524,-5080.83,5081.29,1,89.2304,5081.29,-7,-7,6280.15,-8.70415e-13,6280.15,1,-7.94107e-15,6280.15,5,-5,-68.2524,5080.83,5081.29,1,-89.2304,5081.29,7,7,6280.15,-4.1922e-13,6280.15,1,-3.82468e-15,6280.15,-5,5,-68.2524,-5080.83,5081.29,1,89.2304,5081.29,-7,-7,6280.15,-8.70415e-13,6280.15,1,-7.94107e-15,6280.15,5,-5,-68.2524,5080.83,5081.29,1,-89.2304,5081.29,7,7,6.99301,6.99301,21.6022,7.10543e-14,1.88458e-13,21.6022,6280.15,-4.1922e-13,6280.15,1,-3.82468e-15,6280.15,-5,5,-5.25394,5.25394,308.256,-468.739,-56.6699,561.015,-68.2524,-5080.83,5081.29,1,89.2304,5081.29,-7,-7,-6.99301,-6.99301,21.6022,-2.27374e-13,-6.03065e-13,21.6022,6280.15,-8.70415e-13,6280.15,1,-7.94107e-15,6280.15,5,-5,5.25394,-5.25394,308.256,468.739,56.6699,561.015,-68.2524,5080.83,5081.29,1,-89.2304,5081.29
0.144,6,6,7.72813,1.13687e-13,7.72813,0,8.42865e-13,7.72813,-6,6,348.587,-403.89,533.517,0,-49.2034,533.517,-6,-6,7.72813,-1.13687e-13,7.72813,0,-8.42865e-13,7.72813,6,-6,348.587,403.89,533.517,0,49.2034,533.517,3,7,-537.351,72.9628,542.282,0,-7.73247,542.282,7,3,-537.351,-72.9628,542.282,0,7.73247,542.282,-7,-3,-537.351,72.9628,542.282,0,-7.73247,542.282,-3,-7,-537.351,-72.9628,542.282,0,7.73247,542.282,7,7,6264.38,-1.7053e-13,6264.38,1,-1.55972e-15,6264.38,3,6,519.451,-339.056,620.313,0,-33.1333,620.313,-7,-7,6264.38,-1.28964e-12,6264.38,1,-1.17954e-14,6264.38,-3,-6,519.451,339.056,620.313,0,33.1333,620.313,-5,5,205.269,-5132.16,5136.26,1,-87.7096,5136.26,5,-6,113.377,-2045.61,2048.75,0,-86.8277,2048.75,6,-5,113.377,-2045.61,2048.75,0,-86.8277,2048.75,9,-5,189.939,-992.607,1010.62,0,-79.1672,1010.62,-5,6,113.377,2045.61,2048.75,0,86.8277,2048.75,-6,5,113.377,2045.61,2048.75,0,86.8277,2048.75,-5,9,189.939,992.607,1010.62,0,79.1672,1010.62,5,-5,205.269,5132.16,5136.26,1,87.7096,5136.26,7,7,6264.38,-1.7053e-13,6264.38,1,-1.55972e-15,6264.38,-5,5,205.269,-5132.16,5136.26,1,-87.7096,5136.26,-7,-7,6264.38,-1.28964e-12,6264.38,1,-1.17954e-14,6264.38,5,-5,205.269,5132.16,5136.26,1,87.7096,5136.26,7,7,6264.38,-1.7053e-13,6264.38,1,-1.55972e-15,6264.38,-5,5,205.269,-5132.16,5136.26,1,-87.7096,5136.26,-7,-7,6264.38,-1.28964e-12,6264.38,1,-1.17954e-14,6264.38,5,-5,205.269,5132.16,5136.26,1,87.7096,5136.26,7,7,7.00935,7.00935,7.72813,1.13687e-13,8.42865e-13,7.72813,6264.38,-1.7053e-13,6264.38,1,-1.55972e-15,6264.38,-5,5,-5.24476,5.24476,348.587,-403.89,-49.2034,533.517,205.269,-5132.16,5136.26,1,-87.7096,5136.26,-7,-7,-7.00935,-7.00935,7.72813,-1.13687e-13,-8.42865e-13,7.72813,6264.38,-1.28964e-12,6264.38,1,-1.17954e-14,6264.38,5,-5,5.24476,-5.24476,348.587,403.89,49.2034,533.517,205.269,5132.16,5136.26,1,87.7096,5136.26
0.146,6,6,-4.95593,4.26326e-14,4.95593,0,-4.92878e-13,4.95593,-6,6,345.888,-345.169,488.651,0,-44.9404,488.651,-6,-6,-4.95593,0,4.95593,0,-0,4.95593,6,-6,345.888,345.169,488.651,0,44.9404,488.651,3,7,-520.357,127.846,535.832,0,-13.8035,535.832,7,3,-520.357,-127.846,535.832,0,13.8035,535.832,-7,-3,-520.357,127.846,535.832,0,-13.8035,535.832,-3,-7,-520.357,-127.846,535.832,0,13.8035,535.832,7,7,6224.55,-1.42109e-14,6224.55,1,-1.30808e-16,6224.55,-5,5,505.924,-5149.97,5174.76,1,-84.3894,5174.76,-7,-7,6224.55,-1.07647e-12,6224.55,1,-9.90872e-15,6224.55,5,-5,505.924,5149.97,5174.76,1,84.3894,5174.76,-5,5,505.924,-5149.97,5174.76,1,-84.3894,5174.76,6,-5,-14.1397,-1988.11,1988.16,0,89.5925,1988.16,5,-6,-14.1397,-1988.11,1988.16,0,89.5925,1988.16,9,-5,205.809,-944.601,966.762,0,-77.7085,966.762,-5,6,-14.1397,1988.11,1988.16,0,-89.5925,1988.16,-6,5,-14.1397,1988.11,1988.16,0,-89.5925,1988.16,-9,5,205.809,944.601,966.762,0,77.7085,966.762,5,-5,505.924,5149.97,5174.76,1,84.3894,5174.76,7,7,6224.55,-1.42109e-14,6224.55,1,-1.30808e-16,6224.55,-5,5,505.924,-5149.97,5174.76,1,-84.3894,5174.76,-7,-7,6224.55,-1.07647e-12,6224.55,1,-9.90872e-15,6224.55,5,-5,505.924,5149.97,5174.76,1,84.3894,5174.76,7,7,6224.55,-1.42109e-14,6224.55,1,-1.30808e-16,6224.55,-5,5,505.924,-5149.97,5174.76,1,-84.3894,5174.76,-7,-7,6224.55,-1.07647e-12,6224.55,1,-9.90872e-15,6224.55,5,-5,505.924,5149.97,5174.76,1,84.3894,5174.76,7,7,7.02576,7.02576,-4.95593,4.26326e-14,-4.92878e-13,4.95593,6224.55,-1.42109e-14,6224.55,1,-1.30808e-16,6224.55,-5,5,-5.2356,5.2356,345.888,-345.169,-44.9404,488.651,505.924,-5149.97,5174.76,1,-84.3894,5174.76,-7,-7,-7.02576,-7.02576,-4.95593,0,-0,4.95593,6224.55,-1.07647e-12,6224.55,1,-9.90872e-15,6224.55,5,-5,5.2356,-5.2356,345.888,345.169,44.9404,488.651,505.924,5149.97,5174.76,1,84.3894,5174.76
0.148,6,6,2.97661,7.81597e-14,2.97661,0,1.50447e-12,2.97661,-6,6,360.037,-278.797,455.362,0,-37.7527,455.362,-6,-6,2.97661,-1.42109e-13,2.97661,0,-2.7354e-12,2.97661,6,-6,360.037,278.797,455.362,0,37.7527,455.362,7,8,-490.424,39.7323,492.031,0,-4.63177,492.031,8,7,-490.424,-39.7323,492.031,0,4.63177,492.031,-7,-8,-490.424,-39.7323,492.031,0,4.63177,492.031,-8,-7,-490.424,39.7323,492.031,0,-4.63177,492.031,7,7,6182.64,-3.62377e-13,6182.64,1,-3.35822e-15,6182.64,-5,5,803.499,-5151.12,5213.41,1,-81.1342,5213.41,-7,-7,6182.64,-1.09779e-12,6182.64,1,-1.01734e-14,6182.64,5,-5,803.499,5151.12,5213.41,1,81.1342,5213.41,-5,5,803.499,-5151.12,5213.41,1,-81.1342,5213.41,5,-6,-116.979,-1948.83,1952.34,0,86.5649,1952.34,6,-5,-116.979,-1948.83,1952.34,0,86.5649,1952.34,9,-5,204.231,-901.777,924.615,0,-77.2392,924.615,-5,6,-116.979,1948.83,1952.34,0,-86.5649,1952.34,-6,5,-116.979,1948.83,1952.34,0,-86.5649,1952.34,-9,5,204.231,901.777,924.615,0,77.2392,924.615,5,-5,803.499,5151.12,5213.41,1,81.1342,5213.41,7,7,6182.64,-3.62377e-13,6182.64,1,-3.35822e-15,6182.64,-5,5,803.499,-5151.12,5213.41,1,-81.1342,5213.41,-7,-7,6182.64,-1.09779e-12,6182.64,1,-1.01734e-14,6182.64,5,-5,803.499,5151.12,5213.41,1,81.1342,5213.41,7,7,6182.64,-3.62377e-13,6182.64,1,-3.35822e-15,6182.64,-5,5,803.499,-5151.12,5213.41,1,-81.1342,5213.41,-7,-7,6182.64,-1.09779e-12,6182.64,1,-1.01734e-14,6182.64,5,-5,803.499,5151.12,5213.41,1,81.1342,5213.41,7,7,7.04225,7.04225,2.97661,7.81597e-14,1.50447e-12,2.97661,6182.64,-3.62377e-13,6182.64,1,-3.35822e-15,6182.64,-5,5,-5.22648,5.22648,360.037,-278.797,-37.7527,455.362,803.499,-5151.12,5213.41,1,-81.1342,5213.41,-7,-7,-7.04225,-7.04225,2.97661,-1.42109e-13,-2.7354e-12,2.97661,6182.64,-1.09779e-12,6182.64,1,-1.01734e-14,6182.64,5,-5,5.22648,-5.22648,360.037,278.797,37.7527,455.362,803.499,5151.12,5213.41,1,81.1342,5213.41
0.15,6,6,0.99777,9.23706e-14,0.99777,0,5.30427e-12,0.99777,-6,6,377.371,-216.344,434.986,0,-29.8253,434.986,-6,-6,0.99777,-5.68434e-14,0.99777,0,-3.26417e-12,0.99777,6,-6,377.371,216.344,434.986,0,29.8253,434.986,8,7,-588.225,-44.8379,589.932,0,4.35898,589.932,7,8,-588.225,44.8379,589.932,0,-4.35898,589.932,-7,-8,-588.225,-44.8379,589.932,0,4.35898,589.932,-8,-7,-588.225,44.8379,589.932,0,-4.35898,589.932,7,7,6139.43,-6.39488e-14,6139.43,1,-5.96798e-16,6139.43,-5,5,1123.14,-5150.81,5271.84,1,-77.6991,5271.84,-7,-7,6139.43,-1.19371e-12,6139.43,1,-1.11402e-14,6139.43,5,-5,1123.14,5150.81,5271.84,1,77.6991,5271.84,-5,5,1123.14,-5150.81,5271.84,1,-77.6991,5271.84,6,-5,-227.024,-1885.34,1898.96,0,83.1338,1898.96,5,-6,-227.024,-1885.34,1898.96,0,83.1338,1898.96,5,-9,197.368,-856.857,879.294,0,-77.0288,879.294,-5,6,-227.024,1885.34,1898.96,0,-83.1338,1898.96,-6,5,-227.024,1885.34,1898.96,0,-83.1338,1898.96,-5,9,197.368,856.857,879.294,0,77.0288,879.294,5,-5,1123.14,5150.81,5271.84,1,77.6991,5271.84,7,7,6139.43,-6.39488e-14,6139.43,1,-5.96798e-16,6139.43,-5,5,1123.14,-5150.81,5271.84,1,-77.6991,5271.84,-7,-7,6139.43,-1.19371e-12,6139.43,1,-1.11402e-14,6139.43,5,-5,1123.14,5150.81,5271.84,1,77.6991,5271.84,7,7,6139.43,-6.39488e-14,6139.43,1,-5.96798e-16,6139.43,-5,5,1123.14,-5150.81,5271.84,1,-77.6991,5271.84,-7,-7,6139.43,-1.19371e-12,6139.43,1,-1.11402e-14,6139.43,5,-5,1123.14,5150.81,5271.84,1,77.6991,5271.84,7,7,7.05882,7.05882,0.99777,9.23706e-14,5.30427e-12,0.99777,6139.43,-6.39488e-14,6139.43,1,-5.96798e-16,6139.43,-5,5,-5.21739,5.21739,377.371,-216.344,-29.8253,434.986,1123.14,-5150.81,5271.84,1,-77.6991,5271.84,-7,-7,-7.05882,-7.05882,0.99777,-5.68434e-14,-3.26417e-12,0.99777,6139.43,-1.19371e-12,6139.43,1,-1.11402e-14,6139.43,5,-5,5.21739,-5.21739,377.371,216.344,29.8253,434.986,1123.14,5150.81,5271.84,1,77.6991,5271.84
0.152,6,6,4.16195,4.26326e-14,4.16195,0,5.86904e-13,4.16195,-6,6,368.002,-157.714,400.374,0,-23.1984,400.374,-6,-6,4.16195,-8.52651e-14,4.16195,0,-1.17381e-12,4.16195,6,-6,368.002,157.714,400.374,0,23.1984,400.374,7,8,-687.404,45.9996,688.941,0,-3.82841,688.941,8,7,-687.404,-45.9996,688.941,0,3.82841,688.941,-7,-8,-687.404,-45.9996,688.941,0,3.82841,688.941,-8,-7,-687.404,45.9996,688.941,0,-3.82841,688.941,7,7,6083.93,-2.13163e-14,6083.93,1,-2.00747e-16,6083.93,-5,5,1438.17,-5136.83,5334.35,1,-74.3592,5334.35,-7,-7,6083.93,-8.02913e-13,6083.93,1,-7.56148e-15,6083.93,5,-5,1438.17,5136.83,5334.35,1,74.3592,5334.35,-5,5,1438.17,-5136.83,5334.35,1,-74.3592,5334.35,5,-6,-300.069,-1816.17,1840.79,0,80.6183,1840.79,6,-5,-300.069,-1816.17,1840.79,0,80.6183,1840.79,5,-9,184.394,-823.14,843.541,0,-77.3735,843.541,-5,6,-300.069,1816.17,1840.79,0,-80.6183,1840.79,-6,5,-300.069,1816.17,1840.79,0,-80.6183,1840.79,-9,5,184.394,823.14,843.541,0,77.3735,843.541,5,-5,1438.17,5136.83,5334.35,1,74.3592,5334.35,7,7,6083.93,-2.13163e-14,6083.93,1,-2.00747e-16,6083.93,-5,5,1438.17,-5136.83,5334.35,1,-74.3592,5334.35,-7,-7,6083.93,-8.02913e-13,6083.93,1,-7.56148e-15,6083.93,5,-5,1438.17,5136.83,5334.35,1,74.3592,5334.35,7,7,6083.93,-2.13163e-14,6083.93,1,-2.00747e-16,6083.93,-5,5,1438.17,-5136.83,5334.35,1,-74.3592,5334.35,-7,-7,6083.93,-8.02913e-13,6083.93,1,-7.56148e-15,6083.93,5,-5,1438.17,5136.83,5334.35,1,74.3592,5334.35,7,7,7.07547,7.07547,4.16195,4.26326e-14,5.86904e-13,4.16195,6083.93,-2.13163e-14,6083.93,1,-2.00747e-16,6083.93,-5,5,-5.20833,5.20833,368.002,-157.714,-23.1984,400.374,1438.17,-5136.83,5334.35,1,-74.3592,5334.35,-7,-7,-7.07547,-7.07547,4.16195,-8.52651e-14,-1.17381e-12,4.16195,6083.93,-8.02913e-13,6083.93,1,-7.56148e-15,6083.93,5,-5,5.20833,-5.20833,368.002,157.714,23.1984,400.374,1438.17,5136.83,5334.35,1,74.3592,5334.35
0.154,6,6,-2.56631,1.42109e-14,2.56631,0,-3.17274e-13,2.56631,-6,6,373.838,-96.2169,386.021,0,-14.4333,386.021,-6,-6,-2.56631,0,2.56631,0,-0,2.56631,6,-6,373.838,96.2169,386.021,0,14.4333,386.021,8,7,-791.102,-33.6435,791.817,0,2.43517,791.817,7,8,-791.102,33.6435,791.817,0,-2.43517,791.817,-7,-8,-791.102,-33.6435,791.817,0,2.43517,791.817,-8,-7,-791.102,33.6435,791.817,0,-2.43517,791.817,7,7,6062.13,-1.77636e-13,6062.13,1,-1.67891e-15,6062.13,-5,5,1767.7,-5108.46,5405.66,1,-70.9127,5405.66,-7,-7,6062.13,-1.0516e-12,6062.13,1,-9.93915e-15,6062.13,5,-5,1767.7,5108.46,5405.66,1,70.9127,5405.66,-5,5,1767.7,-5108.46,5405.66,1,-70.9127,5405.66,6,-5,-406.684,-1748.78,1795.44,0,76.9084,1795.44,5,-6,-406.684,-1748.78,1795.44,0,76.9084,1795.44,5,-9,171.681,-780.663,799.318,0,-77.5972,799.318,-5,6,-406.684,1748.78,1795.44,0,-76.9084,1795.44,-6,5,-406.684,1748.78,1795.44,0,-76.9084,1795.44,-5,9,171.681,780.663,799.318,0,77.5972,799.318,5,-5,1767.7,5108.46,5405.66,1,70.9127,5405.66,7,7,6062.13,-1.77636e-13,6062.13,1,-1.67891e-15,6062.13,-5,5,1767.7,-5108.46,5405.66,1,-70.9127,5405.66,-7,-7,6062.13,-1.0516e-12,6062.13,1,-9.93915e-15,6062.13,5,-5,1767.7,5108.46,5405.66,1,70.9127,5405.66,7,7,6062.13,-1.77636e-13,6062.13,1,-1.67891e-15,6062.13,-5,5,1767.7,-5108.46,5405.66,1,-70.9127,5405.66,-7,-7,6062.13,-1.0516e-12,6062.13,1,-9.93915e-15,6062.13,5,-5,1767.7,5108.46,5405.66,1,70.9127,5405.66,7,7,7.0922,7.0922,-2.56631,1.42109e-14,-3.17274e-13,2.56631,6062.13,-1.77636e-13,6062.13,1,-1.67891e-15,6062.13,-5,5,-5.19931,5.19931,373.838,-96.2169,-14.4333,386.021,1767.7,-5108.46,5405.66,1,-70.9127,5405.66,-7,-7,-7.0922,-7.0922,-2.56631,0,-0,2.56631,6062.13,-1.0516e-12,6062.13,1,-9.93915e-15,6062.13,5,-5,5.19931,-5.19931,373.838,96.2169,14.4333,386.021,1767.7,5108.46,5405.66,1,70.9127,5405.66
0.156,6,6,12.2604,9.23706e-14,12.2604,0,4.31669e-13,12.2604,-6,6,367.9,-49.2355,371.18,0,-7.62251,371.18,-6,-6,12.2604,2.84217e-14,12.2604,0,1.32821e-13,12.2604,6,-6,367.9,49.2355,371.18,0,7.62251,371.18,7,8,-888.043,19.2034,888.25,0,-1.23879,888.25,8,7,-888.043,-19.2034,888.25,0,1.23879,888.25,-7,-8,-888.043,-19.2034,888.25,0,1.23879,888.25,-8,-7,-888.043,19.2034,888.25,0,-1.23879,888.25,7,7,6028.13,-2.70006e-13,6028.13,1,-2.56634e-15,6028.13,-5,5,2083.38,-5087.81,5497.84,1,-67.7316,5497.84,-7,-7,6028.13,-1.16529e-12,6028.13,1,-1.10758e-14,6028.13,5,-5,2083.38,5087.81,5497.84,1,67.7316,5497.84,-5,5,2083.38,-5087.81,5497.84,1,-67.7316,5497.84,5,-6,-485.438,-1672.2,1741.24,0,73.812,1741.24,6,-5,-485.438,-1672.2,1741.24,0,73.812,1741.24,5,-7,-392.112,-761.369,856.408,0,62.7511,856.408,-5,6,-485.438,1672.2,1741.24,0,-73.812,1741.24,-6,5,-485.438,1672.2,1741.24,0,-73.812,1741.24,-5,7,-392.112,761.369,856.408,0,-62.7511,856.408,5,-5,2083.38,5087.81,5497.84,1,67.7316,5497.84,7,7,6028.13,-2.70006e-13,6028.13,1,-2.56634e-15,6028.13,-5,5,2083.38,-5087.81,5497.84,1,-67.7316,5497.84,-7,-7,6028.13,-1.16529e-12,6028.13,1,-1.10758e-14,6028.13,5,-5,2083.38,5087.81,5497.84,1,67.7316,5497.84,7,7,6028.13,-2.70006e-13,6028.13,1,-2.56634e-15,6028.13,-5,5,2083.38,-5087.81,5497.84,1,-67.7316,5497.84,-7,-7,6028.13,-1.16529e-12,6028.13,1,-1.10758e-14,6028.13,5,-5,2083.38,5087.81,5497.84,1,67.7316,5497.84,7,7,7.109,7.109,12.2604,9.23706e-14,4.31669e-13,12.2604,6028.13,-2.70006e-13,6028.13,1,-2.56634e-15,6028.13,-5,5,-5.19031,5.19031,367.9,-49.2355,-7.62251,371.18,2083.38,-5087.81,5497.84,1,-67.7316,5497.84,-7,-7,-7.109,-7.109,12.2604,2.84217e-14,1.32821e-13,12.2604,6028.13,-1.16529e-12,6028.13,1,-1.10758e-14,6028.13,5,-5,5.19031,-5.19031,367.9,49.2355,7.62251,371.18,2083.38,5087.81,5497.84,1,67.7316,5497.84
0.158,6,6,20.5523,4.9738e-14,20.5523,0,1.3866e-13,20.5523,-6,6,389.836,-16.1415,390.171,0,-2.37102,390.171,-6,-6,20.5523,-8.52651e-14,20.5523,0,-2.37703e-13,20.5523,6,-6,389.836,16.1415,390.171,0,2.37102,390.171,8,7,-989.917,-7.00239,989.942,0,0.405287,989.942,7,8,-989.917,7.00239,989.942,0,-0.405287,989.942,-7,-8,-989.917,-7.00239,989.942,0,0.405287,989.942,-8,-7,-989.917,7.00239,989.942,0,-0.405287,989.942,7,7,5970.82,-8.52651e-14,5970.82,1,-8.18201e-16,5970.82,-5,5,2368.04,-5030.67,5560.15,1,-64.7927,5560.15,-7,-7,5970.82,-1.0516e-12,5970.82,1,-1.00911e-14,5970.82,5,-5,2368.04,5030.67,5560.15,1,64.7927,5560.15,-5,5,2368.04,-5030.67,5560.15,1,-64.7927,5560.15,5,-6,-550.302,-1592.41,1684.81,0,70.9359,1684.81,6,-5,-550.302,-1592.41,1684.81,0,70.9359,1684.81,7,-5,-430.099,-717.776,836.772,0,59.0695,836.772,-5,6,-550.302,1592.41,1684.81,0,-70.9359,1684.81,-6,5,-550.302,1592.41,1684.81,0,-70.9359,1684.81,-7,5,-430.099,717.776,836.772,0,-59.0695,836.772,5,-5,2368.04,5030.67,5560.15,1,64.7927,5560.15,7,7,5970.82,-8.52651e-14,5970.82,1,-8.18201e-16,5970.82,-5,5,2368.04,-5030.67,5560.15,1,-64.7927,5560.15,-7,-7,5970.82,-1.0516e-12,5970.82,1,-1.00911e-14,5970.82,5,-5,2368.04,5030.67,5560.15,1,64.7927,5560.15,7,7,5970.82,-8.52651e-14,5970.82,1,-8.18201e-16,5970.82,-5,5,2368.04,-5030.67,5560.15,1,-64.7927,5560.15,-7,-7,5970.82,-1.0516e-12,5970.82,1,-1.00911e-14,5970.82,5,-5,2368.04,5030.67,5560.15,1,64.7927,5560.15,7,7,7.12589,7.12589,20.5523,4.9738e-14,1.3866e-13,20.5523,5970.82,-8.52651e-14,5970.82,1,-8.18201e-16,5970.82,-5,5,-5.18135,5.18135,389.836,-16.1415,-2.37102,390.171,2368.04,-5030.67,5560.15,1,-64.7927,5560.15,-7,-7,-7.12589,-7.12589,20.5523,-8.52651e-14,-2.37703e-13,20.5523,5970.82,-1.0516e-12,5970.82,1,-1.00911e-14,5970.82,5,-5,5.18135,-5.18135,389.836,16.1415,2.37102,390.171,2368.04,5030.67,5560.15,1,64.7927,5560.15
0.16,6,6,14.4207,2.13163e-14,14.4207,0,8.46928e-14,14.4207,-6,6,351.366,42.8015,353.963,0,6.94524,353.963,-6,-6,14.4207,-2.84217e-14,14.4207,0,-1.12924e-13,14.4207,6,-6,351.366,-42.8015,353.963,0,-6.94524,353.963,7,8,-1091.33,-2.91541,1091.34,0,0.153061,1091.34,8,7,-1091.33,2.91541,1091.34,0,-0.153061,1091.34,-8,-7,-1091.33,-2.91541,1091.34,0,0.153061,1091.34,-7,-8,-1091.33,2.91541,1091.34,0,-0.153061,1091.34,7,7,5887.14,-4.61853e-13,5887.14,1,-4.49492e-15,5887.14,-5,5,2635.08,-4935.3,5594.71,1,-61.9012,5594.71,-7,-7,5887.14,-9.66338e-13,5887.14,1,-9.40475e-15,5887.14,5,-5,2635.08,4935.3,5594.71,1,61.9012,5594.71,-5,5,2635.08,-4935.3,5594.71,1,-61.9012,5594.71,6,-5,-606.857,-1521.06,1637.65,0,68.2494,1637.65,5,-6,-606.857,-1521.06,1637.65,0,68.2494,1637.65,7,-5,-450.776,-685.334,820.294,0,56.6653,820.294,-5,6,-606.857,1521.06,1637.65,0,-68.2494,1637.65,-6,5,-606.857,1521.06,1637.65,0,-68.2494,1637.65,-7,5,-450.776,685.334,820.294,0,-56.6653,820.294,5,-5,2635.08,4935.3,5594.71,1,61.9012,5594.71,7,7,5887.14,-4.61853e-13,5887.14,1,-4.49492e-15,5887.14,-5,5,2635.08,-4935.3,5594.71,1,-61.9012,5594.71,-7,-7,5887.14,-9.66338e-13,5887.14,1,-9.40475e-15,5887.14,5,-5,2635.08,4935.3,5594.71,1,61.9012,5594.71,7,7,5887.14,-4.61853e-13,5887.14,1,-4.49492e-15,5887.14,-5,5,2635.08,-4935.3,5594.71,1,-61.9012,5594.71,-7,-7,5887.14,-9.66338e-13,5887.14,1,-9.40475e-15,5887.14,5,-5,2635.08,4935.3,5594.71,1,61.9012,5594.71,7,7,7.14286,7.14286,14.4207,2.13163e-14,8.46928e-14,14.4207,5887.14,-4.61853e-13,5887.14,1,-4.49492e-15,5887.14,-5,5,-5.17241,5.17241,351.366,42.8015,6.94524,353.963,2635.08,-4935.3,5594.71,1,-61.9012,5594.71,-7,-7,-7.14286,-7.14286,14.4207,-2.84217e-14,-1.12924e-13,14.4207,5887.14,-9.66338e-13,5887.14,1,-9.40475e-15,5887.14,5,-5,5.17241,-5.17241,351.366,-42.8015,-6.94524,353.963,2635.08,4935.3,5594.71,1,61.9012,5594.71
0.162,6,6,37.3669,7.81597e-14,37.3669,0,1.19845e-13,37.3669,-6,6,348.368,76.1758,356.6,0,12.3344,356.6,-6,-6,37.3669,-1.42109e-14,37.3669,0,-2.17899e-14,37.3669,6,-6,348.368,-76.1758,356.6,0,-12.3344,356.6,8,7,-1182.86,9.82856,1182.9,0,-0.476069,1182.9,7,8,-1182.86,-9.82856,1182.9,0,0.476069,1182.9,-8,-7,-1182.86,-9.82856,1182.9,0,0.476069,1182.9,-7,-8,-1182.86,9.82856,1182.9,0,-0.476069,1182.9,7,7,5787.95,-3.83693e-13,5787.95,1,-3.79824e-15,5787.95,-5,5,2894.3,-4834.3,5634.49,1,-59.091,5634.49,-7,-7,5787.95,-1.16529e-12,5787.95,1,-1.15354e-14,5787.95,5,-5,2894.3,4834.3,5634.49,1,59.091,5634.49,3,6,192.094,-639.779,667.995,0,-73.2876,667.995,-5,5,2894.3,-4834.3,5634.49,1,-59.091,5634.49,5,-6,-642.951,-1435.59,1572.99,0,65.8741,1572.99,6,-5,-642.951,-1435.59,1572.99,0,65.8741,1572.99,6,3,192.094,639.779,667.995,0,73.2876,667.995,-5,6,-642.951,1435.59,1572.99,0,-65.8741,1572.99,-6,5,-642.951,1435.59,1572.99,0,-65.8741,1572.99,5,-5,2894.3,4834.3,5634.49,1,59.091,5634.49,7,7,5787.95,-3.83693e-13,5787.95,1,-3.79824e-15,5787.95,-5,5,2894.3,-4834.3,5634.49,1,-59.091,5634.49,-7,-7,5787.95,-1.16529e-12,5787.95,1,-1.15354e-14,5787.95,5,-5,2894.3,4834.3,5634.49,1,59.091,5634.49,7,7,5787.95,-3.83693e-13,5787.95,1,-3.79824e-15,5787.95,-5,5,2894.3,-4834.3,5634.49,1,-59.091,5634.49,-7,-7,5787.95,-1.16529e-12,5787.95,1,-1.15354e-14,5787.95,5,-5,2894.3,4834.3,5634.49,1,59.091,5634.49,7,7,7.1599,7.1599,37.3669,7.81597e-14,1.19845e-13,37.3669,5787.95,-3.83693e-13,5787.95,1,-3.79824e-15,5787.95,-5,5,-5.16351,5.16351,348.368,76.1758,12.3344,356.6,2894.3,-4834.3,5634.49,1,-59.091,5634.49,-7,-7,-7.1599,-7.1599,37.3669,-1.42109e-14,-2.17899e-14,37.3669,5787.95,-1.16529e-12,5787.95,1,-1.15354e-14,5787.95,5,-5,5.16351,-5.16351,348.368,-76.1758,-12.3344,356.6,2894.3,4834.3,5634.49,1,59.091,5634.49
0.164,6,6,53.1132,-2.13163e-14,53.1132,0,-2.29949e-14,53.1132,-6,6,339.875,136.072,366.102,0,21.8192,366.102,-6,-6,53.1132,2.84217e-14,53.1132,0,3.06599e-14,53.1132,6,-6,339.875,-136.072,366.102,0,-21.8192,366.102,8,7,-1283.05,5.69706,1283.06,0,-0.254407,1283.06,7,8,-1283.05,-5.69706,1283.06,0,0.254407,1283.06,-8,-7,-1283.05,-5.69706,1283.06,0,0.254407,1283.06,-7,-8,-1283.05,5.69706,1283.06,0,-0.254407,1283.06,7,7,5692.97,-1.7053e-13,5692.97,1,-1.71627e-15,5692.97,-5,5,3162.16,-4686.46,5653.51,1,-55.9908,5653.51,-7,-7,5692.97,-1.02318e-12,5692.97,1,-1.02976e-14,5692.97,5,-5,3162.16,4686.46,5653.51,1,55.9908,5653.51,-5,5,3162.16,-4686.46,5653.51,1,-55.9908,5653.51,-6,-3,145.448,-623.775,640.508,0,-76.8746,640.508,5,-6,-664.091,-1356.25,1510.11,0,63.9111,1510.11,6,-5,-664.091,-1356.25,1510.11,0,63.9111,1510.11,6,3,145.448,623.775,640.508,0,76.8746,640.508,-5,6,-664.091,1356.25,1510.11,0,-63.9111,1510.11,-6,5,-664.091,1356.25,1510.11,0,-63.9111,1510.11,5,-5,3162.16,4686.46,5653.51,1,55.9908,5653.51,7,7,5692.97,-1.7053e-13,5692.97,1,-1.71627e-15,5692.97,-5,5,3162.16,-4686.46,5653.51,1,-55.9908,5653.51,-7,-7,5692.97,-1.02318e-12,5692.97,1,-1.02976e-14,5692.97,5,-5,3162.16,4686.46,5653.51,1,55.9908,5653.51,7,7,5692.97,-1.7053e-13,5692.97,1,-1.71627e-15,5692.97,-5,5,3162.16,-4686.46,5653.51,1,-55.9908,5653.51,-7,-7,5692.97,-1.02318e-12,5692.97,1,-1.02976e-14,5692.97,5,-5,3162.16,4686.46,5653.51,1,55.9908,5653.51,7,7,7.17703,7.17703,53.1132,-2.13163e-14,-2.29949e-14,53.1132,5692.97,-1.7053e-13,5692.97,1,-1.71627e-15,5692.97,-5,5,-5.15464,5.15464,339.875,136.072,21.8192,366.102,3162.16,-4686.46,5653.51,1,-55.9908,5653.51,-7,-7,-7.17703,-7.17703,53.1132,2.84217e-14,3.06599e-14,53.1132,5692.97,-1.02318e-12,5692.97,1,-1.02976e-14,5692.97,5,-5,5.15464,-5.15464,339.875,-136.072,-21.8192,366.102,3162.16,4686.46,5653.51,1,55.9908,5653.51
0.166,6,6,46.18,6.75016e-14,46.18,0,8.37496e-14,46.18,-6,6,329.263,170.813,370.933,0,27.419,370.933,-6,-6,46.18,0,46.18,0,0,46.18,6,-6,329.263,-170.813,370.933,0,-27.419,370.933,8,7,-1350.64,-6.22049,1350.65,0,0.263879,1350.65,7,8,-1350.64,6.22049,1350.65,0,-0.263879,1350.65,-8,-7,-1350.64,6.22049,1350.65,0,-0.263879,1350.65,-7,-8,-1350.64,-6.22049,1350.65,0,0.263879,1350.65,7,7,5577.07,-3.12639e-13,5577.07,1,-3.21188e-15,5577.07,-5,5,3414.83,-4535.51,5677.32,1,-53.0236,5677.32,-7,-7,5577.07,-8.81073e-13,5577.07,1,-9.05166e-15,5577.07,5,-5,3414.83,4535.51,5677.32,1,53.0236,5677.32,3,6,128.48,-589.336,603.179,0,-77.7015,603.179,-5,5,3414.83,-4535.51,5677.32,1,-53.0236,5677.32,5,-6,-707.003,-1278.27,1460.76,0,61.0533,1460.76,6,-5,-707.003,-1278.27,1460.76,0,61.0533,1460.76,6,3,128.48,589.336,603.179,0,77.7015,603.179,-5,6,-707.003,1278.27,1460.76,0,-61.0533,1460.76,-6,5,-707.003,1278.27,1460.76,0,-61.0533,1460.76,5,-5,3414.83,4535.51,5677.32,1,53.0236,5677.32,7,7,5577.07,-3.12639e-13,5577.07,1,-3.21188e-15,5577.07,-5,5,3414.83,-4535.51,5677.32,1,-53.0236,5677.32,-7,-7,5577.07,-8.81073e-13,5577.07,1,-9.05166e-15,5577.07,5,-5,3414.83,4535.51,5677.32,1,53.0236,5677.32,7,7,5577.07,-3.12639e-13,5577.07,1,-3.21188e-15,5577.07,-5,5,3414.83,-4535.51,5677.32,1,-53.0236,5677.32,-7,-7,5577.07,-8.81073e-13,5577.07,1,-9.05166e-15,5577.07,5,-5,3414.83,4535.51,5677.32,1,53.0236,5677.32,7,7,7.19424,7.19424,46.18,6.75016e-14,8.37496e-14,46.18,5577.07,-3.12639e-13,5577.07,1,-3.21188e-15,5577.07,-5,5,-5.1458,5.1458,329.263,170.813,27.419,370.933,3414.83,-4535.51,5677.32,1,-53.0236,5677.32,-7,-7,-7.19424,-7.19424,46.18,0,0,46.18,5577.07,-8.81073e-13,5577.07,1,-9.05166e-15,5577.07,5,-5,5.1458,-5.1458,329.263,-170.813,-27.419,370.933,3414.83,4535.51,5677.32,1,53.0236,5677.32
0.168,6,6,75.0806,7.81597e-14,75.0806,0,5.96455e-14,75.0806,-6,6,327.014,219.541,393.874,0,33.8755,393.874,-6,-6,75.0806,-2.13163e-14,75.0806,0,-1.6267e-14,75.0806,6,-6,327.014,-219.541,393.874,0,-33.8755,393.874,7,8,-1443.93,-3.85339,1443.94,0,0.152904,1443.94,8,7,-1443.93,3.85339,1443.94,0,-0.152904,1443.94,-7,-8,-1443.93,3.85339,1443.94,0,-0.152904,1443.94,-8,-7,-1443.93,-3.85339,1443.94,0,0.152904,1443.94,7,7,5501.43,-2.23821e-13,5501.43,1,-2.33103e-15,5501.43,-5,5,3640.75,-4373.35,5690.45,1,-50.2231,5690.45,-7,-7,5501.43,-1.03739e-12,5501.43,1,-1.08041e-14,5501.43,5,-5,3640.75,4373.35,5690.45,1,50.2231,5690.45,-5,5,3640.75,-4373.35,5690.45,1,-50.2231,5690.45,-6,-3,72.3022,-604.167,608.478,0,-83.1757,608.478,6,-5,-680.959,-1165.29,1349.67,0,59.6993,1349.67,5,-6,-680.959,-1165.29,1349.67,0,59.6993,1349.67,6,3,72.3022,604.167,608.478,0,83.1757,608.478,-5,6,-680.959,1165.29,1349.67,0,-59.6993,1349.67,-6,5,-680.959,1165.29,1349.67,0,-59.6993,1349.67,5,-5,3640.75,4373.35,5690.45,1,50.2231,5690.45,7,7,5501.43,-2.23821e-13,5501.43,1,-2.33103e-15,5501.43,-5,5,3640.75,-4373.35,5690.45,1,-50.2231,5690.45,-7,-7,5501.43,-1.03739e-12,5501.43,1,-1.08041e-14,5501.43,5,-5,3640.75,4373.35,5690.45,1,50.2231,5690.45,7,7,5501.43,-2.23821e-13,5501.43,1,-2.33103e-15,5501.43,-5,5,3640.75,-4373.35,5690.45,1,-50.2231,5690.45,-7,-7,5501.43,-1.03739e-12,5501.43,1,-1.08041e-14,5501.43,5,-5,3640.75,4373.35,5690.45,1,50.2231,5690.45,7,7,7.21154,7.21154,75.0806,7.81597e-14,5.96455e-14,75.0806,5501.43,-2.23821e-13,5501.43,1,-2.33103e-15,5501.43,-5,5,-5.13699,5.13699,327.014,219.541,33.8755,393.874,3640.75,-4373.35,5690.45,1,-50.2231,5690.45,-7,-7,-7.21154,-7.21154,75.0806,-2.13163e-14,-1.6267e-14,75.0806,5501.43,-1.03739e-12,5501.43,1,-1.08041e-14,5501.43,5,-5,5.13699,-5.13699,327.014,-219.541,-33.8755,393.874,3640.75,4373.35,5690.45,1,50.2231,5690.45
0.17,6,6,83.1626,8.88178e-14,83.1626,0,6.1192e-14,83.1626,-6,6,309.14,258.574,403.024,0,39.9101,403.024,-6,-6,83.1626,-4.26326e-14,83.1626,0,-2.93722e-14,83.1626,6,-6,309.14,-258.574,403.024,0,-39.9101,403.024,8,7,-1527.43,30.391,1527.73,0,-1.13986,1527.73,7,8,-1527.43,-30.391,1527.73,0,1.13986,1527.73,-8,-7,-1527.43,-30.391,1527.73,0,1.13986,1527.73,-7,-8,-1527.43,30.391,1527.73,0,-1.13986,1527.73,7,7,5359.62,-7.10543e-15,5359.62,1,-7.5959e-17,5359.62,-5,5,3958.7,-4161.01,5743.28,1,-46.4273,5743.28,-7,-7,5359.62,-8.10019e-13,5359.62,1,-8.65932e-15,5359.62,5,-5,3958.7,4161.01,5743.28,1,46.4273,5743.28,3,6,9.98152,-564.497,564.585,0,-88.987,564.585,-5,5,3958.7,-4161.01,5743.28,1,-46.4273,5743.28,5,-6,-699.208,-1061.98,1271.49,0,56.6391,1271.49,6,-5,-699.208,-1061.98,1271.49,0,56.6391,1271.49,-5,6,-699.208,1061.98,1271.49,0,-56.6391,1271.49,-6,5,-699.208,1061.98,1271.49,0,-56.6391,1271.49,-3,-6,9.98152,564.497,564.585,0,88.987,564.585,5,-5,3958.7,4161.01,5743.28,1,46.4273,5743.28,7,7,5359.62,-7.10543e-15,5359.62,1,-7.5959e-17,5359.62,-5,5,3958.7,-4161.01,5743.28,1,-46.4273,5743.28,-7,-7,5359.62,-8.10019e-13,5359.62,1,-8.65932e-15,5359.62,5,-5,3958.7,4161.01,5743.28,1,46.4273,5743.28,7,7,5359.62,-7.10543e-15,5359.62,1,-7.5959e-17,5359.62,-5,5,3958.7,-4161.01,5743.28,1,-46.4273,5743.28,-7,-7,5359.62,-8.10019e-13,5359.62,1,-8.65932e-15,5359.62,5,-5,3958.7,4161.01,5743.28,1,46.4273,5743.28,7,7,7.22892,7.22892,83.1626,8.88178e-14,6.1192e-14,83.1626,5359.62,-7.10543e-15,5359.62,1,-7.5959e-17,5359.62,-5,5,-5.12821,5.12821,309.14,258.574,39.9101,403.024,3958.7,-4161.01,5743.28,1,-46.4273,5743.28,-7,-7,-7.22892,-7.22892,83.1626,-4.26326e-14,-2.93722e-14,83.1626,5359.62,-8.10019e-13,5359.62,1,-8.65932e-15,5359.62,5,-5,5.12821,-5.12821,309.14,-258.574,-39.9101,403.024,3958.7,4161.01,5743.28,1,46.4273,5743.28
0.172,6,6,89.399,1.06581e-14,89.399,0,6.8308e-15,89.399,-6,6,305.672,289.891,421.274,0,43.4821,421.274,-6,-6,89.399,-2.84217e-14,89.399,0,-1.82155e-14,89.399,6,-6,305.672,-289.891,421.274,0,-43.4821,421.274,7,8,-1600,-57.1112,1601.01,0,2.04428,1601.01,8,7,-1600,57.1112,1601.01,0,-2.04428,1601.01,-8,-7,-1600,-57.1112,1601.01,0,2.04428,1601.01,-7,-8,-1600,57.1112,1601.01,0,-2.04428,1601.01,7,7,5259.13,-2.34479e-13,5259.13,1,-2.55454e-15,5259.13,-5,5,4224.45,-3953.32,5785.73,1,-43.1011,5785.73,-7,-7,5259.13,-9.23706e-13,5259.13,1,-1.00633e-14,5259.13,5,-5,4224.45,3953.32,5785.73,1,43.1011,5785.73,-5,5,4224.45,-3953.32,5785.73,1,-43.1011,5785.73,-6,-3,-6.45895,-522.322,522.362,0,89.2915,522.362,5,-6,-680.807,-941.04,1161.49,0,54.1157,1161.49,6,-5,-680.807,-941.04,1161.49,0,54.1157,1161.49,6,3,-6.45895,522.322,522.362,0,-89.2915,522.362,-5,6,-680.807,941.04,1161.49,0,-54.1157,1161.49,-6,5,-680.807,941.04,1161.49,0,-54.1157,1161.49,5,-5,4224.45,3953.32,5785.73,1,43.1011,5785.73,7,7,5259.13,-2.34479e-13,5259.13,1,-2.55454e-15,5259.13,-5,5,4224.45,-3953.32,5785.73,1,-43.1011,5785.73,-7,-7,5259.13,-9.23706e-13,5259.13,1,-1.00633e-14,5259.13,5,-5,4224.45,3953.32,5785.73,1,43.1011,5785.73,7,7,5259.13,-2.34479e-13,5259.13,1,-2.55454e-15,5259.13,-5,5,4224.45,-3953.32,5785.73,1,-43.1011,5785.73,-7,-7,5259.13,-9.23706e-13,5259.13,1,-1.00633e-14,5259.13,5,-5,4224.45,3953.32,5785.73,1,43.1011,5785.73,7,7,7.24638,7.24638,89.399,1.06581e-14,6.8308e-15,89.399,5259.13,-2.34479e-13,5259.13,1,-2.55454e-15,5259.13,-5,5,-5.11945,5.11945,305.672,289.891,43.4821,421.274,4224.45,-3953.32,5785.73,1,-43.1011,5785.73,-7,-7,-7.24638,-7.24638,89.399,-2.84217e-14,-1.82155e-14,89.399,5259.13,-9.23706e-13,5259.13,1,-1.00633e-14,5259.13,5,-5,5.11945,-5.11945,305.672,-289.891,-43.4821,421.274,4224.45,3953.32,5785.73,1,43.1011,5785.73
0.174,6,6,131.567,1.01252e-13,131.567,0,4.40942e-14,131.567,-6,6,307.789,313.9,439.622,0,45.5631,439.622,-6,-6,131.567,-7.81597e-14,131.567,0,-3.40376e-14,131.567,6,-6,307.789,-313.9,439.622,0,-45.5631,439.622,8,7,-1684.78,79.2329,1686.65,0,-2.69255,1686.65,7,8,-1684.78,-79.2329,1686.65,0,2.69255,1686.65,-7,-8,-1684.78,79.2329,1686.65,0,-2.69255,1686.65,-8,-7,-1684.78,-79.2329,1686.65,0,2.69255,1686.65,7,7,5146.57,-6.39488e-14,5146.57,1,-7.11931e-16,5146.57,-5,5,4448.72,-3771.58,5832.32,1,-40.2909,5832.32,-7,-7,5146.57,-1.10845e-12,5146.57,1,-1.23401e-14,5146.57,5,-5,4448.72,3771.58,5832.32,1,40.2909,5832.32,3,6,-70.9346,-542.541,547.159,0,82.5511,547.159,-5,5,4448.72,-3771.58,5832.32,1,-40.2909,5832.32,5,-6,-692.931,-850.13,1096.76,0,50.8169,1096.76,6,-5,-692.931,-850.13,1096.76,0,50.8169,1096.76,6,3,-70.9346,542.541,547.159,0,-82.5511,547.159,-5,6,-692.931,850.13,1096.76,0,-50.8169,1096.76,-6,5,-692.931,850.13,1096.76,0,-50.8169,1096.76,5,-5,4448.72,3771.58,5832.32,1,40.2909,5832.32,7,7,5146.57,-6.39488e-14,5146.57,1,-7.11931e-16,5146.57,-5,5,4448.72,-3771.58,5832.32,1,-40.2909,5832.32,-7,-7,5146.57,-1.10845e-12,5146.57,1,-1.23401e-14,5146.57,5,-5,4448.72,3771.58,5832.32,1,40.2909,5832.32,7,7,5146.57,-6.39488e-14,5146.57,1,-7.11931e-16,5146.57,-5,5,4448.72,-3771.58,5832.32,1,-40.2909,5832.32,-7,-7,5146.57,-1.10845e-12,5146.57,1,-1.23401e-14,5146.57,5,-5,4448.72,3771.58,5832.32,1,40.2909,5832.32,7,7,7.26392,7.26392,131.567,1.01252e-13,4.40942e-14,131.567,5146.57,-6.39488e-14,5146.57,1,-7.11931e-16,5146.57,-5,5,-5.11073,5.11073,307.789,313.9,45.5631,439.622,4448.72,-3771.58,5832.32,1,-40.2909,5832.32,-7,-7,-7.26392,-7.26392,131.567,-7.81597e-14,-3.40376e-14,131.567,5146.57,-1.10845e-12,5146.57,1,-1.23401e-14,5146.57,5,-5,5.11073,-5.11073,307.789,-313.9,-45.5631,439.622,4448.72,3771.58,5832.32,1,40.2909,5832.32
0.176,6,6,123.949,-2.66454e-14,123.949,0,-1.23169e-14,123.949,-6,6,267.228,315.512,413.472,0,49.7365,413.472,-6,-6,123.949,-6.39488e-14,123.949,0,-2.95606e-14,123.949,6,-6,267.228,-315.512,413.472,0,-49.7365,413.472,7,8,-1749.26,-109.698,1752.7,0,3.58837,1752.7,8,7,-1749.26,109.698,1752.7,0,-3.58837,1752.7,-8,-7,-1749.26,-109.698,1752.7,0,3.58837,1752.7,-7,-8,-1749.26,109.698,1752.7,0,-3.58837,1752.7,7,7,5044.59,-2.91323e-13,5044.59,1,-3.3088e-15,5044.59,-5,5,4672.56,-3533.69,5858.31,1,-37.0989,5858.31,-7,-7,5044.59,-8.81073e-13,5044.59,1,-1.00071e-14,5044.59,5,-5,4672.56,3533.69,5858.31,1,37.0989,5858.31,-5,5,4672.56,-3533.69,5858.31,1,-37.0989,5858.31,-6,-3,-93.4394,-521.787,530.088,0,79.8473,530.088,5,-6,-710.084,-756.273,1037.39,0,46.8042,1037.39,6,-5,-710.084,-756.273,1037.39,0,46.8042,1037.39,6,3,-93.4394,521.787,530.088,0,-79.8473,530.088,-5,6,-710.084,756.273,1037.39,0,-46.8042,1037.39,-6,5,-710.084,756.273,1037.39,0,-46.8042,1037.39,5,-5,4672.56,3533.69,5858.31,1,37.0989,5858.31,7,7,5044.59,-2.91323e-13,5044.59,1,-3.3088e-15,5044.59,-5,5,4672.56,-3533.69,5858.31,1,-37.0989,5858.31,-7,-7,5044.59,-8.81073e-13,5044.59,1,-1.00071e-14,5044.59,5,-5,4672.56,3533.69,5858.31,1,37.0989,5858.31,7,7,5044.59,-2.91323e-13,5044.59,1,-3.3088e-15,5044.59,-5,5,4672.56,-3533.69,5858.31,1,-37.0989,5858.31,-7,-7,5044.59,-8.81073e-13,5044.59,1,-1.00071e-14,5044.59,5,-5,4672.56,3533.69,5858.31,1,37.0989,5858.31,7,7,7.28155,7.28155,123.949,-2.66454e-14,-1.23169e-14,123.949,5044.59,-2.91323e-13,5044.59,1,-3.3088e-15,5044.59,-5,5,-5.10204,5.10204,267.228,315.512,49.7365,413.472,4672.56,-3533.69,5858.31,1,-37.0989,5858.31,-7,-7,-7.28155,-7.28155,123.949,-6.39488e-14,-2.95606e-14,123.949,5044.59,-8.81073e-13,5044.59,1,-1.00071e-14,5044.59,5,-5,5.10204,-5.10204,267.228,-315.512,-49.7365,413.472,4672.56,3533.69,5858.31,1,37.0989,5858.31
0.178,6,6,113.278,4.9738e-14,113.278,0,2.51573e-14,113.278,-6,6,234.816,317.456,394.863,0,53.5104,394.863,-6,-6,113.278,-1.42109e-14,113.278,0,-7.1878e-15,113.278,6,-6,234.816,-317.456,394.863,0,-53.5104,394.863,8,7,-1805.51,130.961,1810.25,0,-4.14865,1810.25,7,8,-1805.51,-130.961,1810.25,0,4.14865,1810.25,-8,-7,-1805.51,-130.961,1810.25,0,4.14865,1810.25,-7,-8,-1805.51,130.961,1810.25,0,-4.14865,1810.25,7,7,4925.04,-1.84741e-13,4925.04,1,-2.1492e-15,4925.04,-5,5,4861.12,-3297.92,5874.24,1,-34.1541,5874.24,-7,-7,4925.04,-7.95808e-13,4925.04,1,-9.25808e-15,4925.04,5,-5,4861.12,3297.92,5874.24,1,34.1541,5874.24,3,6,-87.6809,-484.275,492.148,0,79.7374,492.148,-5,5,4861.12,-3297.92,5874.24,1,-34.1541,5874.24,5,-6,-728.741,-659.496,982.853,0,42.1445,982.853,6,-5,-728.741,-659.496,982.853,0,42.1445,982.853,6,3,-87.6809,484.275,492.148,0,-79.7374,492.148,-5,6,-728.741,659.496,982.853,0,-42.1445,982.853,-6,5,-728.741,659.496,982.853,0,-42.1445,982.853,5,-5,4861.12,3297.92,5874.24,1,34.1541,5874.24,7,7,4925.04,-1.84741e-13,4925.04,1,-2.1492e-15,4925.04,-5,5,4861.12,-3297.92,5874.24,1,-34.1541,5874.24,-7,-7,4925.04,-7.95808e-13,4925.04,1,-9.25808e-15,4925.04,5,-5,4861.12,3297.92,5874.24,1,34.1541,5874.24,7,7,4925.04,-1.84741e-13,4925.04,1,-2.1492e-15,4925.04,-5,5,4861.12,-3297.92,5874.24,1,-34.1541,5874.24,-7,-7,4925.04,-7.95808e-13,4925.04,1,-9.25808e-15,4925.04,5,-5,4861.12,3297.92,5874.24,1,34.1541,5874.24,7,7,7.29927,7.29927,113.278,4.9738e-14,2.51573e-14,113.278,4925.04,-1.84741e-13,4925.04,1,-2.1492e-15,4925.04,-5,5,-5.09338,5.09338,234.816,317.456,53.5104,394.863,4861.12,-3297.92,5874.24,1,-34.1541,5874.24,-7,-7,-7.29927,-7.29927,113.278,-1.42109e-14,-7.1878e-15,113.278,4925.04,-7.95808e-13,4925.04,1,-9.25808e-15,4925.04,5,-5,5.09338,-5.09338,234.816,-317.456,-53.5104,394.863,4861.12,3297.92,5874.24,1,34.1541,5874.24
0.18,6,6,126.155,7.10543e-14,126.155,0,3.22707e-14,126.155,-6,6,222.505,318.501,388.524,0,55.0618,388.524,-6,-6,126.155,-6.39488e-14,126.155,0,-2.90436e-14,126.155,6,-6,222.505,-318.501,388.524,0,-55.0618,388.524,7,8,-1875.82,-137.635,1880.86,0,4.19647,1880.86,8,7,-1875.82,137.635,1880.86,0,-4.19647,1880.86,-8,-7,-1875.82,-137.635,1880.86,0,4.19647,1880.86,-7,-8,-1875.82,137.635,1880.86,0,-4.19647,1880.86,7,7,4784.6,-1.91847e-13,4784.6,1,-2.29737e-15,4784.6,-5,5,5032.37,-3039.11,5878.85,1,-31.1283,5878.85,-7,-7,4784.6,-6.82121e-13,4784.6,1,-8.16842e-15,4784.6,5,-5,5032.37,3039.11,5878.85,1,31.1283,5878.85,-5,5,5032.37,-3039.11,5878.85,1,-31.1283,5878.85,-6,-3,-101.042,-437.986,449.49,0,77.0093,449.49,5,-6,-718.679,-574.679,920.193,0,38.647,920.193,6,-5,-718.679,-574.679,920.193,0,38.647,920.193,6,3,-101.042,437.986,449.49,0,-77.0093,449.49,-5,6,-718.679,574.679,920.193,0,-38.647,920.193,-6,5,-718.679,574.679,920.193,0,-38.647,920.193,5,-5,5032.37,3039.11,5878.85,1,31.1283,5878.85,7,7,4784.6,-1.91847e-13,4784.6,1,-2.29737e-15,4784.6,-5,5,5032.37,-3039.11,5878.85,1,-31.1283,5878.85,-7,-7,4784.6,-6.82121e-13,4784.6,1,-8.16842e-15,4784.6,5,-5,5032.37,3039.11,5878.85,1,31.1283,5878.85,7,7,4784.6,-1.91847e-13,4784.6,1,-2.29737e-15,4784.6,-5,5,5032.37,-3039.11,5878.85,1,-31.1283,5878.85,-7,-7,4784.6,-6.82121e-13,4784.6,1,-8.16842e-15,4784.6,5,-5,5032.37,3039.11,5878.85,1,31.1283,5878.85,7,7,7.31707,7.31707,126.155,7.10543e-14,3.22707e-14,126.155,4784.6,-1.91847e-13,4784.6,1,-2.29737e-15,4784.6,-5,5,-5.08475,5.08475,222.505,318.501,55.0618,388.524,5032.37,-3039.11,5878.85,1,-31.1283,5878.85,-7,-7,-7.31707,-7.31707,126.155,-6.39488e-14,-2.90436e-14,126.155,4784.6,-6.82121e-13,4784.6,1,-8.16842e-15,4784.6,5,-5,5.08475,-5.08475,222.505,-318.501,-55.0618,388.524,5032.37,3039.11,5878.85,1,31.1283,5878.85
0.182,6,6,134.454,5.32907e-14,134.454,0,2.27091e-14,134.454,-6,6,171.824,324.271,366.981,0,62.0819,366.981,-6,-6,134.454,-5.68434e-14,134.454,0,-2.4223e-14,134.454,6,-6,171.824,-324.271,366.981,0,-62.0819,366.981,7,8,-1910.53,-158.837,1917.13,0,4.75249,1917.13,8,7,-1910.53,158.837,1917.13,0,-4.75249,1917.13,-8,-7,-1910.53,-158.837,1917.13,0,4.75249,1917.13,-7,-8,-1910.53,158.837,1917.13,0,-4.75249,1917.13,7,7,4651.72,-1.66978e-13,4651.72,1,-2.05668e-15,4651.72,-5,5,5182.52,-2779.02,5880.6,1,-28.2015,5880.6,-7,-7,4651.72,-6.6791e-13,4651.72,1,-8.22673e-15,4651.72,5,-5,5182.52,2779.02,5880.6,1,28.2015,5880.6,-5,5,5182.52,-2779.02,5880.6,1,-28.2015,5880.6,-6,-3,-82.8444,-373.057,382.145,0,77.4796,382.145,5,-6,-725.219,-500.816,881.34,0,34.6279,881.34,6,-5,-725.219,-500.816,881.34,0,34.6279,881.34,6,3,-82.8444,373.057,382.145,0,-77.4796,382.145,-5,6,-725.219,500.816,881.34,0,-34.6279,881.34,-6,5,-725.219,500.816,881.34,0,-34.6279,881.34,5,-5,5182.52,2779.02,5880.6,1,28.2015,5880.6,7,7,4651.72,-1.66978e-13,4651.72,1,-2.05668e-15,4651.72,-5,5,5182.52,-2779.02,5880.6,1,-28.2015,5880.6,-7,-7,4651.72,-6.6791e-13,4651.72,1,-8.22673e-15,4651.72,5,-5,5182.52,2779.02,5880.6,1,28.2015,5880.6,7,7,4651.72,-1.66978e-13,4651.72,1,-2.05668e-15,4651.72,-5,5,5182.52,-2779.02,5880.6,1,-28.2015,5880.6,-7,-7,4651.72,-6.6791e-13,4651.72,1,-8.22673e-15,4651.72,5,-5,5182.52,2779.02,5880.6,1,28.2015,5880.6,7,7,7.33496,7.33496,134.454,5.32907e-14,2.27091e-14,134.454,4651.72,-1.66978e-13,4651.72,1,-2.05668e-15,4651.72,-5,5,-5.07614,5.07614,171.824,324.271,62.0819,366.981,5182.52,-2779.02,5880.6,1,-28.2015,5880.6,-7,-7,-7.33496,-7.33496,134.454,-5.68434e-14,-2.4223e-14,134.454,4651.72,-6.6791e-13,4651.72,1,-8.22673e-15,4651.72,5,-5,5.07614,-5.07614,171.824,-324.271,-62.0819,366.981,5182.52,2779.02,5880.6,1,28.2015,5880.6
0.184,6,6,136.902,-3.55271e-15,136.902,0,-1.48688e-15,136.902,-6,6,121.955,307.466,330.769,0,68.3644,330.769,-6,-6,136.902,-3.90799e-14,136.902,0,-1.63556e-14,136.902,6,-6,121.955,-307.466,330.769,0,-68.3644,330.769,7,8,-1956.68,-172.933,1964.3,0,5.05074,1964.3,8,7,-1956.68,172.933,1964.3,0,-5.05074,1964.3,-8,-7,-1956.68,-172.933,1964.3,0,5.05074,1964.3,-7,-8,-1956.68,172.933,1964.3,0,-5.05074,1964.3,7,7,4537.05,-1.35003e-13,4537.05,1,-1.70488e-15,4537.05,-5,5,5346.9,-2507.88,5905.83,1,-25.1282,5905.83,-7,-7,4537.05,-8.10019e-13,4537.05,1,-1.02293e-14,4537.05,5,-5,5346.9,2507.88,5905.83,1,25.1282,5905.83,3,6,-91.5572,-328.35,340.876,0,74.4194,340.876,-5,5,5346.9,-2507.88,5905.83,1,-25.1282,5905.83,6,-5,-699.984,-426.541,819.704,0,31.3564,819.704,5,-6,-699.984,-426.541,819.704,0,31.3564,819.704,6,3,-91.5572,328.35,340.876,0,-74.4194,340.876,-5,6,-699.984,426.541,819.704,0,-31.3564,819.704,-6,5,-699.984,426.541,819.704,0,-31.3564,819.704,5,-5,5346.9,2507.88,5905.83,1,25.1282,5905.83,7,7,4537.05,-1.35003e-13,4537.05,1,-1.70488e-15,4537.05,-5,5,5346.9,-2507.88,5905.83,1,-25.1282,5905.83,-7,-7,4537.05,-8.10019e-13,4537.05,1,-1.02293e-14,4537.05,5,-5,5346.9,2507.88,5905.83,1,25.1282,5905.83,7,7,4537.05,-1.35003e-13,4537.05,1,-1.70488e-15,4537.05,-5,5,5346.9,-2507.88,5905.83,1,-25.1282,5905.83,-7,-7,4537.05,-8.10019e-13,4537.05,1,-1.02293e-14,4537.05,5,-5,5346.9,2507.88,5905.83,1,25.1282,5905.83,7,7,7.35294,7.35294,136.902,-3.55271e-15,-1.48688e-15,136.902,4537.05,-1.35003e-13,4537.05,1,-1.70488e-15,4537.05,-5,5,-5.06757,5.06757,121.955,307.466,68.3644,330.769,5346.9,-2507.88,5905.83,1,-25.1282,5905.83,-7,-7,-7.35294,-7.35294,136.902,-3.90799e-14,-1.63556e-14,136.902,4537.05,-8.10019e-13,4537.05,1,-1.02293e-14,4537.05,5,-5,5.06757,-5.06757,121.955,-307.466,-68.3644,330.769,5346.9,2507.88,5905.83,1,25.1282,5905.83
0.186,6,6,148.796,8.52651e-14,148.796,0,3.28324e-14,148.796,-6,6,90.5754,302.916,316.168,0,73.3527,316.168,-6,-6,148.796,-5.32907e-15,148.796,0,-2.05202e-15,148.796,6,-6,90.5754,-302.916,316.168,0,-73.3527,316.168,7,8,-1995.45,-186.191,2004.11,0,5.33073,2004.11,8,7,-1995.45,186.191,2004.11,0,-5.33073,2004.11,-8,-7,-1995.45,-186.191,2004.11,0,5.33073,2004.11,-7,-8,-1995.45,186.191,2004.11,0,-5.33073,2004.11,7,7,4390.37,-2.70006e-13,4390.37,1,-3.52367e-15,4390.37,-5,5,5475.79,-2223.66,5910.07,1,-22.1016,5910.07,-7,-7,4390.37,-8.52651e-13,4390.37,1,-1.11274e-14,4390.37,5,-5,5475.79,2223.66,5910.07,1,22.1016,5910.07,-5,5,5475.79,-2223.66,5910.07,1,-22.1016,5910.07,6,-5,-675.89,-355.517,763.688,0,27.7443,763.688,5,-6,-675.89,-355.517,763.688,0,27.7443,763.688,6,-6,90.5754,-302.916,316.168,0,-73.3527,316.168,-5,6,-675.89,355.517,763.688,0,-27.7443,763.688,-6,5,-675.89,355.517,763.688,0,-27.7443,763.688,-6,6,90.5754,302.916,316.168,0,73.3527,316.168,5,-5,5475.79,2223.66,5910.07,1,22.1016,5910.07,7,7,4390.37,-2.70006e-13,4390.37,1,-3.52367e-15,4390.37,-5,5,5475.79,-2223.66,5910.07,1,-22.1016,5910.07,-7,-7,4390.37,-8.52651e-13,4390.37,1,-1.11274e-14,4390.37,5,-5,5475.79,2223.66,5910.07,1,22.1016,5910.07,7,7,4390.37,-2.70006e-13,4390.37,1,-3.52367e-15,4390.37,-5,5,5475.79,-2223.66,5910.07,1,-22.1016,5910.07,-7,-7,4390.37,-8.52651e-13,4390.37,1,-1.11274e-14,4390.37,5,-5,5475.79,2223.66,5910.07,1,22.1016,5910.07,7,7,7.37101,7.37101,148.796,8.52651e-14,3.28324e-14,148.796,4390.37,-2.70006e-13,4390.37,1,-3.52367e-15,4390.37,-5,5,-5.05902,5.05902,90.5754,302.916,73.3527,316.168,5475.79,-2223.66,5910.07,1,-22.1016,5910.07,-7,-7,-7.37101,-7.37101,148.796,-5.32907e-15,-2.05202e-15,148.796,4390.37,-8.52651e-13,4390.37,1,-1.11274e-14,4390.37,5,-5,5.05902,-5.05902,90.5754,-302.916,-73.3527,316.168,5475.79,2223.66,5910.07,1,22.1016,5910.07
0.188,6,6,159.477,-8.52651e-14,159.477,0,-3.06335e-14,159.477,-6,6,52.2179,305.328,309.761,0,80.295,309.761,-6,-6,159.477,7.81597e-14,159.477,0,2.80807e-14,159.477,6,-6,52.2179,-305.328,309.761,0,-80.295,309.761,7,8,-2034.01,-187.351,2042.62,0,5.26262,2042.62,8,7,-2034.01,187.351,2042.62,0,-5.26262,2042.62,-8,-7,-2034.01,-187.351,2042.62,0,5.26262,2042.62,-7,-8,-2034.01,187.351,2042.62,0,-5.26262,2042.62,7,7,4249.62,-1.24345e-13,4249.62,1,-1.67649e-15,4249.62,-5,5,5593.64,-1943.85,5921.77,1,-19.1629,5921.77,-7,-7,4249.62,-7.24754e-13,4249.62,1,-9.77154e-15,4249.62,5,-5,5593.64,1943.85,5921.77,1,19.1629,5921.77,-5,5,5593.64,-1943.85,5921.77,1,-19.1629,5921.77,6,-6,52.2179,-305.328,309.761,0,-80.295,309.761,5,-6,-647.591,-292.42,710.552,0,24.3016,710.552,6,-5,-647.591,-292.42,710.552,0,24.3016,710.552,-6,6,52.2179,305.328,309.761,0,80.295,309.761,-5,6,-647.591,292.42,710.552,0,-24.3016,710.552,-6,5,-647.591,292.42,710.552,0,-24.3016,710.552,5,-5,5593.64,1943.85,5921.77,1,19.1629,5921.77,7,7,4249.62,-1.24345e-13,4249.62,1,-1.67649e-15,4249.62,-5,5,5593.64,-1943.85,5921.77,1,-19.1629,5921.77,-7,-7,4249.62,-7.24754e-13,4249.62,1,-9.77154e-15,4249.62,5,-5,5593.64,1943.85,5921.77,1,19.1629,5921.77,7,7,4249.62,-1.24345e-13,4249.62,1,-1.67649e-15,4249.62,-5,5,5593.64,-1943.85,5921.77,1,-19.1629,5921.77,-7,-7,4249.62,-7.24754e-13,4249.62,1,-9.77154e-15,4249.62,5,-5,5593.64,1943.85,5921.77,1,19.1629,5921.77,7,7,7.38916,7.38916,159.477,-8.52651e-14,-3.06335e-14,159.477,4249.62,-1.24345e-13,4249.62,1,-1.67649e-15,4249.62,-5,5,-5.05051,5.05051,52.2179,305.328,80.295,309.761,5593.64,-1943.85,5921.77,1,-19.1629,5921.77,-7,-7,-7.38916,-7.38916,159.477,7.81597e-14,2.80807e-14,159.477,4249.62,-7.24754e-13,4249.62,1,-9.77154e-15,4249.62,5,-5,5.05051,-5.05051,52.2179,-305.328,-80.295,309.761,5593.64,1943.85,5921.77,1,19.1629,5921.77
0.19,6,6,177.621,-1.77636e-14,177.621,0,-5.73007e-15,177.621,-6,6,36.3671,307.816,309.957,0,83.262,309.957,-6,-6,177.621,4.61853e-14,177.621,0,1.48982e-14,177.621,6,-6,36.3671,-307.816,309.957,0,-83.262,309.957,7,8,-2066.05,-199.509,2075.66,0,5.51568,2075.66,8,7,-2066.05,199.509,2075.66,0,-5.51568,2075.66,-8,-7,-2066.05,-199.509,2075.66,0,5.51568,2075.66,-7,-8,-2066.05,199.509,2075.66,0,-5.51568,2075.66,7,7,4118.89,2.30926e-14,4118.89,1,3.2123e-16,4118.89,-5,5,5683.82,-1688.07,5929.2,1,-16.5412,5929.2,-7,-7,4118.89,-6.82121e-13,4118.89,1,-9.48864e-15,4118.89,5,-5,5683.82,1688.07,5929.2,1,16.5412,5929.2,7,6,1140.06,-246.044,1166.31,0,-12.1786,1166.31,-5,5,5683.82,-1688.07,5929.2,1,-16.5412,5929.2,-6,-7,1140.06,-246.044,1166.31,0,-12.1786,1166.31,6,-6,36.3671,-307.816,309.957,0,-83.262,309.957,6,7,1140.06,246.044,1166.31,0,12.1786,1166.31,-6,6,36.3671,307.816,309.957,0,83.262,309.957,-7,-6,1140.06,246.044,1166.31,0,12.1786,1166.31,5,-5,5683.82,1688.07,5929.2,1,16.5412,5929.2,7,7,4118.89,2.30926e-14,4118.89,1,3.2123e-16,4118.89,-5,5,5683.82,-1688.07,5929.2,1,-16.5412,5929.2,-7,-7,4118.89,-6.82121e-13,4118.89,1,-9.48864e-15,4118.89,5,-5,5683.82,1688.07,5929.2,1,16.5412,5929.2,7,7,4118.89,2.30926e-14,4118.89,1,3.2123e-16,4118.89,-5,5,5683.82,-1688.07,5929.2,1,-16.5412,5929.2,-7,-7,4118.89,-6.82121e-13,4118.89,1,-9.48864e-15,4118.89,5,-5,5683.82,1688.07,5929.2,1,16.5412,5929.2,7,7,7.40741,7.40741,177.621,-1.77636e-14,-5.73007e-15,177.621,4118.89,2.30926e-14,4118.89,1,3.2123e-16,4118.89,-5,5,-5.04202,5.04202,36.3671,307.816,83.262,309.957,5683.82,-1688.07,5929.2,1,-16.5412,5929.2,-7,-7,-7.40741,-7.40741,177.621,4.61853e-14,1.48982e-14,177.621,4118.89,-6.82121e-13,4118.89,1,-9.48864e-15,4118.89,5,-5,5.04202,-5.04202,36.3671,-307.816,-83.262,309.957,5683.82,1688.07,5929.2,1,16.5412,5929.2
0.192,6,6,178.968,-4.9738e-14,178.968,0,-1.59234e-14,178.968,-6,6,7.64589,299.2,299.298,0,88.5362,299.298,-6,-6,178.968,1.42109e-14,178.968,0,4.54953e-15,178.968,6,-6,7.64589,-299.2,299.298,0,-88.5362,299.298,8,7,-2082.69,225.809,2094.89,0,-6.18795,2094.89,7,8,-2082.69,-225.809,2094.89,0,6.18795,2094.89,-8,-7,-2082.69,-225.809,2094.89,0,6.18795,2094.89,-7,-8,-2082.69,225.809,2094.89,0,-6.18795,2094.89,7,7,3954.3,-6.39488e-14,3954.3,1,-9.26586e-16,3954.3,-5,5,5753.1,-1331.83,5905.25,1,-13.0343,5905.25,-7,-7,3954.3,-6.18172e-13,3954.3,1,-8.957e-15,3954.3,5,-5,5753.1,1331.83,5905.25,1,13.0343,5905.25,2,6,511.383,-247.402,568.085,0,-25.8173,568.085,-5,5,5753.1,-1331.83,5905.25,1,-13.0343,5905.25,-4,4,-82.5078,-260.795,273.536,0,72.4442,273.536,6,-6,7.64589,-299.2,299.298,0,-88.5362,299.298,-6,6,7.64589,299.2,299.298,0,88.5362,299.298,-2,-6,511.383,247.402,568.085,0,25.8173,568.085,5,-5,5753.1,1331.83,5905.25,1,13.0343,5905.25,4,-4,-82.5078,260.795,273.536,0,-72.4442,273.536,7,7,3954.3,-6.39488e-14,3954.3,1,-9.26586e-16,3954.3,-5,5,5753.1,-1331.83,5905.25,1,-13.0343,5905.25,-7,-7,3954.3,-6.18172e-13,3954.3,1,-8.957e-15,3954.3,5,-5,5753.1,1331.83,5905.25,1,13.0343,5905.25,7,7,3954.3,-6.39488e-14,3954.3,1,-9.26586e-16,3954.3,-5,5,5753.1,-1331.83,5905.25,1,-13.0343,5905.25,-7,-7,3954.3,-6.18172e-13,3954.3,1,-8.957e-15,3954.3,5,-5,5753.1,1331.83,5905.25,1,13.0343,5905.25,7,7,7.42574,7.42574,178.968,-4.9738e-14,-1.59234e-14,178.968,3954.3,-6.39488e-14,3954.3,1,-9.26586e-16,3954.3,-5,5,-5.03356,5.03356,7.64589,299.2,88.5362,299.298,5753.1,-1331.83,5905.25,1,-13.0343,5905.25,-7,-7,-7.42574,-7.42574,178.968,1.42109e-14,4.54953e-15,178.968,3954.3,-6.18172e-13,3954.3,1,-8.957e-15,3954.3,5,-5,5.03356,-5.03356,7.64589,-299.2,-88.5362,299.298,5753.1,1331.83,5905.25,1,13.0343,5905.25
0.194,6,6,188.729,-1.77636e-14,188.729,0,-5.3928e-15,188.729,-6,6,-16.4613,299.536,299.988,0,-86.8544,299.988,-6,-6,188.729,4.9738e-14,188.729,0,1.50998e-14,188.729,6,-6,-16.4613,-299.536,299.988,0,86.8544,299.988,7,8,-2105.37,-221.886,2117.03,0,6.01623,2117.03,8,7,-2105.37,221.886,2117.03,0,-6.01623,2117.03,-8,-7,-2105.37,-221.886,2117.03,0,6.01623,2117.03,-7,-8,-2105.37,221.886,2117.03,0,-6.01623,2117.03,7,7,3841.35,-1.19016e-13,3841.35,1,-1.77518e-15,3841.35,-5,5,5845.64,-1051.17,5939.4,1,-10.1941,5939.4,-7,-7,3841.35,-5.8975e-13,3841.35,1,-8.79644e-15,3841.35,5,-5,5845.64,1051.17,5939.4,1,10.1941,5939.4,2,6,530.782,-277.418,598.908,0,-27.5942,598.908,-5,5,5845.64,-1051.17,5939.4,1,-10.1941,5939.4,-6,-2,530.782,-277.418,598.908,0,-27.5942,598.908,6,-6,-16.4613,-299.536,299.988,0,86.8544,299.988,6,2,530.782,277.418,598.908,0,27.5942,598.908,-6,6,-16.4613,299.536,299.988,0,-86.8544,299.988,-2,-6,530.782,277.418,598.908,0,27.5942,598.908,5,-5,5845.64,1051.17,5939.4,1,10.1941,5939.4,7,7,3841.35,-1.19016e-13,3841.35,1,-1.77518e-15,3841.35,-5,5,5845.64,-1051.17,5939.4,1,-10.1941,5939.4,-7,-7,3841.35,-5.8975e-13,3841.35,1,-8.79644e-15,3841.35,5,-5,5845.64,1051.17,5939.4,1,10.1941,5939.4,7,7,3841.35,-1.19016e-13,3841.35,1,-1.77518e-15,3841.35,-5,5,5845.64,-1051.17,5939.4,1,-10.1941,5939.4,-7,-7,3841.35,-5.8975e-13,3841.35,1,-8.79644e-15,3841.35,5,-5,5845.64,1051.17,5939.4,1,10.1941,5939.4,7,7,7.44417,7.44417,188.729,-1.77636e-14,-5.3928e-15,188.729,3841.35,-1.19016e-13,3841.35,1,-1.77518e-15,3841.35,-5,5,-5.02513,5.02513,-16.4613,299.536,-86.8544,299.988,5845.64,-1051.17,5939.4,1,-10.1941,5939.4,-7,-7,-7.44417,-7.44417,188.729,4.9738e-14,1.50998e-14,188.729,3841.35,-5.8975e-13,3841.35,1,-8.79644e-15,3841.35,5,-5,5.02513,-5.02513,-16.4613,-299.536,86.8544,299.988,5845.64,1051.17,5939.4,1,10.1941,5939.4
0.196,6,6,194.217,1.42109e-14,194.217,0,4.19233e-15,194.217,-6,6,-20.5641,297.024,297.735,0,-86.0395,297.735,-6,-6,194.217,-1.04805e-13,194.217,0,-3.09184e-14,194.217,6,-6,-20.5641,-297.024,297.735,0,86.0395,297.735,8,7,-2100.96,215.41,2111.97,0,-5.85403,2111.97,7,8,-2100.96,-215.41,2111.97,0,5.85403,2111.97,-8,-7,-2100.96,-215.41,2111.97,0,5.85403,2111.97,-7,-8,-2100.96,215.41,2111.97,0,-5.85403,2111.97,7,7,3656.15,1.42109e-14,3656.15,1,2.22699e-16,3656.15,-5,5,5832.53,-731.919,5878.28,1,-7.1526,5878.28,-7,-7,3656.15,-6.6791e-13,3656.15,1,-1.04669e-14,3656.15,5,-5,5832.53,731.919,5878.28,1,7.1526,5878.28,2,6,524.647,-314.113,611.491,0,-30.9095,611.491,-5,5,5832.53,-731.919,5878.28,1,-7.1526,5878.28,-6,-2,524.647,-314.113,611.491,0,-30.9095,611.491,6,-6,-20.5641,-297.024,297.735,0,86.0395,297.735,6,2,524.647,314.113,611.491,0,30.9095,611.491,-6,6,-20.5641,297.024,297.735,0,-86.0395,297.735,-2,-6,524.647,314.113,611.491,0,30.9095,611.491,5,-5,5832.53,731.919,5878.28,1,7.1526,5878.28,7,7,3656.15,1.42109e-14,3656.15,1,2.22699e-16,3656.15,-5,5,5832.53,-731.919,5878.28,1,-7.1526,5878.28,-7,-7,3656.15,-6.6791e-13,3656.15,1,-1.04669e-14,3656.15,5,-5,5832.53,731.919,5878.28,1,7.1526,5878.28,7,7,3656.15,1.42109e-14,3656.15,1,2.22699e-16,3656.15,-5,5,5832.53,-731.919,5878.28,1,-7.1526,5878.28,-7,-7,3656.15,-6.6791e-13,3656.15,1,-1.04669e-14,3656.15,5,-5,5832.53,731.919,5878.28,1,7.1526,5878.28,7,7,7.46269,7.46269,194.217,1.42109e-14,4.19233e-15,194.217,3656.15,1.42109e-14,3656.15,1,2.22699e-16,3656.15,-5,5,-5.01672,5.01672,-20.5641,297.024,-86.0395,297.735,5832.53,-731.919,5878.28,1,-7.1526,5878.28,-7,-7,-7.46269,-7.46269,194.217,-1.04805e-13,-3.09184e-14,194.217,3656.15,-6.6791e-13,3656.15,1,-1.04669e-14,3656.15,5,-5,5.01672,-5.01672,-20.5641,-297.024,86.0395,297.735,5832.53,731.919,5878.28,1,7.1526,5878.28
0.198,6,6,206.232,1.42109e-14,206.232,0,3.94808e-15,206.232,-6,6,-55.8796,263.39,269.252,0,-78.022,269.252,-6,-6,206.232,-3.81917e-14,206.232,0,-1.06105e-14,206.232,6,-6,-55.8796,-263.39,269.252,0,78.022,269.252,7,8,-2105.19,-218.384,2116.48,0,5.92245,2116.48,8,7,-2105.19,218.384,2116.48,0,-5.92245,2116.48,-8,-7,-2105.19,-218.384,2116.48,0,5.92245,2116.48,-7,-8,-2105.19,218.384,2116.48,0,-5.92245,2116.48,7,7,3511.28,-1.7053e-13,3511.28,1,-2.78265e-15,3511.28,-5,5,5832.51,-428.536,5848.23,1,-4.20219,5848.23,-7,-7,3511.28,-5.40012e-13,3511.28,1,-8.81173e-15,3511.28,5,-5,5832.51,428.536,5848.23,1,4.20219,5848.23,2,6,523.544,-365.162,638.311,0,-34.8951,638.311,-5,5,5832.51,-428.536,5848.23,1,-4.20219,5848.23,-4,4,-56.5821,-300.438,305.72,0,79.3343,305.72,-6,-2,523.544,-365.162,638.311,0,-34.8951,638.311,6,2,523.544,365.162,638.311,0,34.8951,638.311,-2,-6,523.544,365.162,638.311,0,34.8951,638.311,5,-5,5832.51,428.536,5848.23,1,4.20219,5848.23,4,-4,-56.5821,300.438,305.72,0,-79.3343,305.72,7,7,3511.28,-1.7053e-13,3511.28,1,-2.78265e-15,3511.28,-5,5,5832.51,-428.536,5848.23,1,-4.20219,5848.23,-7,-7,3511.28,-5.40012e-13,3511.28,1,-8.81173e-15,3511.28,5,-5,5832.51,428.536,5848.23,1,4.20219,5848.23,7,7,3511.28,-1.7053e-13,3511.28,1,-2.78265e-15,3511.28,-5,5,5832.51,-428.536,5848.23,1,-4.20219,5848.23,-7,-7,3511.28,-5.40012e-13,3511.28,1,-8.81173e-15,3511.28,5,-5,5832.51,428.536,5848.23,1,4.20219,5848.23,7,7,7.4813,7.4813,206.232,1.42109e-14,3.94808e-15,206.232,3511.28,-1.7053e-13,3511.28,1,-2.78265e-15,3511.28,-5,5,-5.00835,5.00835,-55.8796,263.39,-78.022,269.252,5832.51,-428.536,5848.23,1,-4.20219,5848.23,-7,-7,-7.4813,-7.4813,206.232,-3.81917e-14,-1.06105e-14,206.232,3511.28,-5.40012e-13,3511.28,1,-8.81173e-15,3511.28,5,-5,5.00835,-5.00835,-55.8796,-263.39,78.022,269.252,5832.51,428.536,5848.23,1,4.20219,5848.23
0.2,6,6,220.942,9.23706e-14,220.942,0,2.3954e-14,220.942,-6,6,-80.1564,252.342,264.767,0,-72.3775,264.767,-6,-6,220.942,-6.75016e-14,220.942,0,-1.75048e-14,220.942,6,-6,-80.1564,-252.342,264.767,0,72.3775,264.767,7,8,-2115.17,-210.706,2125.64,0,5.68882,2125.64,8,7,-2115.17,210.706,2125.64,0,-5.68882,2125.64,-8,-7,-2115.17,-210.706,2125.64,0,5.68882,2125.64,-7,-8,-2115.17,210.706,2125.64,0,-5.68882,2125.64,7,7,3355.98,-1.1724e-13,3355.98,1,-2.0016e-15,3355.98,-5,5,5829.66,-125.465,5831.01,1,-1.23292,5831.01,-7,-7,3355.98,-7.58504e-13,3355.98,1,-1.29498e-14,3355.98,5,-5,5829.66,125.465,5831.01,1,1.23292,5831.01,2,6,510.876,-409.37,654.659,0,-38.7055,654.659,7,5,563.218,-291.196,634.043,0,-27.3399,634.043,-4,4,-49.4547,-319.247,323.055,0,81.1943,323.055,-6,-2,510.876,-409.37,654.659,0,-38.7055,654.659,6,2,510.876,409.37,654.659,0,38.7055,654.659,-2,-6,510.876,409.37,654.659,0,38.7055,654.659,-7,-5,563.218,291.196,634.043,0,27.3399,634.043,4,-4,-49.4547,319.247,323.055,0,-81.1943,323.055,7,7,3355.98,-1.1724e-13,3355.98,1,-2.0016e-15,3355.98,-5,5,5829.66,-125.465,5831.01,1,-1.23292,5831.01,-7,-7,3355.98,-7.58504e-13,3355.98,1,-1.29498e-14,3355.98,5,-5,5829.66,125.465,5831.01,1,1.23292,5831.01,7,7,3355.98,-1.1724e-13,3355.98,1,-2.0016e-15,3355.98,-5,5,5829.66,-125.465,5831.01,1,-1.23292,5831.01,-7,-7,3355.98,-7.58504e-13,3355.98,1,-1.29498e-14,3355.98,5,-5,5829.66,125.465,5831.01,1,1.23292,5831.01,8,8,7.5,7.5,220.942,9.23706e-14,2.3954e-14,220.942,3168.67,-2.02505e-13,3168.67,0,-3.66168e-15,3168.67,-5,5,-5,5,-80.1564,252.342,-72.3775,264.767,5829.66,-125.465,5831.01,1,-1.23292,5831.01,-8,-8,-7.5,-7.5,220.942,-6.75016e-14,-1.75048e-14,220.942,3168.67,-5.47118e-13,3168.67,0,-9.89296e-15,3168.67,5,-5,5,-5,-80.1564,-252.342,72.3775,264.767,5829.66,125.465,5831.01,1,1.23292,5831.01
0.202,6,6,238.293,-2.13163e-14,238.293,0,-5.12534e-15,238.293,-6,6,-103.454,248.035,268.745,0,-67.3592,268.745,-6,-6,238.293,1.77636e-15,238.293,0,4.27112e-16,238.293,6,-6,-103.454,-248.035,268.745,0,67.3592,268.745,7,8,-2105.23,-211.516,2115.83,0,5.73735,2115.83,8,7,-2105.23,211.516,2115.83,0,-5.73735,2115.83,-8,-7,-2105.23,-211.516,2115.83,0,5.73735,2115.83,-7,-8,-2105.23,211.516,2115.83,0,-5.73735,2115.83,8,8,3303.68,-4.67182e-13,3303.68,1,-8.10235e-15,3303.68,-5,5,5791.84,200.787,5795.32,1,1.98549,5795.32,-8,-8,3303.68,-3.41061e-13,3303.68,1,-5.91502e-15,3303.68,5,-5,5791.84,-200.787,5795.32,1,-1.98549,5795.32,2,6,496.744,-443.009,665.591,0,-41.7274,665.591,7,5,557.623,-300.036,633.218,0,-28.283,633.218,-4,4,-14.7621,-310.618,310.968,0,87.2791,310.968,-6,-2,496.744,-443.009,665.591,0,-41.7274,665.591,6,2,496.744,443.009,665.591,0,41.7274,665.591,-2,-6,496.744,443.009,665.591,0,41.7274,665.591,-7,-5,557.623,300.036,633.218,0,28.283,633.218,4,-4,-14.7621,310.618,310.968,0,-87.2791,310.968,8,8,3303.68,-4.67182e-13,3303.68,1,-8.10235e-15,3303.68,-5,5,5791.84,200.787,5795.32,1,1.98549,5795.32,-8,-8,3303.68,-3.41061e-13,3303.68,1,-5.91502e-15,3303.68,5,-5,5791.84,-200.787,5795.32,1,-1.98549,5795.32,8,8,3303.68,-4.67182e-13,3303.68,1,-8.10235e-15,3303.68,-5,5,5791.84,200.787,5795.32,1,1.98549,5795.32,-8,-8,3303.68,-3.41061e-13,3303.68,1,-5.91502e-15,3303.68,5,-5,5791.84,-200.787,5795.32,1,-1.98549,5795.32,8,8,7.5188,7.5188,238.293,-2.13163e-14,-5.12534e-15,238.293,3303.68,-4.67182e-13,3303.68,1,-8.10235e-15,3303.68,-5,5,-4.99168,4.99168,-103.454,248.035,-67.3592,268.745,5791.84,200.787,5795.32,1,1.98549,5795.32,-8,-8,-7.5188,-7.5188,238.293,1.77636e-15,4.27112e-16,238.293,3303.68,-3.41061e-13,3303.68,1,-5.91502e-15,3303.68,5,-5,4.99168,-4.99168,-103.454,-248.035,67.3592,268.745,5791.84,-200.787,5795.32,1,-1.98549,5795.32
0.204,6,6,242.5,5.68434e-14,242.5,0,1.34305e-14,242.5,-6,6,-113.053,230.886,257.078,0,-63.9115,257.078,-6,-6,242.5,-7.99361e-14,242.5,0,-1.88866e-14,242.5,6,-6,-113.053,-230.886,257.078,0,63.9115,257.078,7,8,-2098.23,-210.342,2108.75,0,5.72461,2108.75,8,7,-2098.23,210.342,2108.75,0,-5.72461,2108.75,-8,-7,-2098.23,-210.342,2108.75,0,5.72461,2108.75,-7,-8,-2098.23,210.342,2108.75,0,-5.72461,2108.75,8,8,3448.03,-1.24345e-13,3448.03,1,-2.06624e-15,3448.03,-5,5,5762.59,488.715,5783.28,1,4.84755,5783.28,-8,-8,3448.03,-7.14095e-13,3448.03,1,-1.18661e-14,3448.03,5,-5,5762.59,-488.715,5783.28,1,-4.84755,5783.28,2,6,473.06,-485.71,678.012,0,-45.7559,678.012,-4,4,-5.82337,-327.838,327.89,0,88.9824,327.89,-6,-2,473.06,-485.71,678.012,0,-45.7559,678.012,5,-5,5762.59,-488.715,5783.28,1,-4.84755,5783.28,6,2,473.06,485.71,678.012,0,45.7559,678.012,-5,5,5762.59,488.715,5783.28,1,4.84755,5783.28,-2,-6,473.06,485.71,678.012,0,45.7559,678.012,4,-4,-5.82337,327.838,327.89,0,-88.9824,327.89,8,8,3448.03,-1.24345e-13,3448.03,1,-2.06624e-15,3448.03,-5,5,5762.59,488.715,5783.28,1,4.84755,5783.28,-8,-8,3448.03,-7.14095e-13,3448.03,1,-1.18661e-14,3448.03,5,-5,5762.59,-488.715,5783.28,1,-4.84755,5783.28,8,8,3448.03,-1.24345e-13,3448.03,1,-2.06624e-15,3448.03,-5,5,5762.59,488.715,5783.28,1,4.84755,5783.28,-8,-8,3448.03,-7.14095e-13,3448.03,1,-1.18661e-14,3448.03,5,-5,5762.59,-488.715,5783.28,1,-4.84755,5783.28,8,8,7.53769,7.53769,242.5,5.68434e-14,1.34305e-14,242.5,3448.03,-1.24345e-13,3448.03,1,-2.06624e-15,3448.03,-5,5,-4.98339,4.98339,-113.053,230.886,-63.9115,257.078,5762.59,488.715,5783.28,1,4.84755,5783.28,-8,-8,-7.53769,-7.53769,242.5,-7.99361e-14,-1.88866e-14,242.5,3448.03,-7.14095e-13,3448.03,1,-1.18661e-14,3448.03,5,-5,4.98339,-4.98339,-113.053,-230.886,63.9115,257.078,5762.59,-488.715,5783.28,1,-4.84755,5783.28
0.206,6,6,265.152,-2.13163e-14,265.152,0,-4.60617e-15,265.152,-6,6,-132.023,237.846,272.031,0,-60.9664,272.031,-6,-6,265.152,2.13163e-14,265.152,0,4.60617e-15,265.152,6,-6,-132.023,-237.846,272.031,0,60.9664,272.031,7,8,-2093.91,-236.063,2107.17,0,6.43224,2107.17,8,7,-2093.91,236.063,2107.17,0,-6.43224,2107.17,-8,-7,-2093.91,-236.063,2107.17,0,6.43224,2107.17,-7,-8,-2093.91,236.063,2107.17,0,-6.43224,2107.17,8,8,3612.78,-2.91323e-13,3612.78,1,-4.62014e-15,3612.78,-5,5,5705.28,809.436,5762.41,1,8.07495,5762.41,-8,-8,3612.78,-5.40012e-13,3612.78,1,-8.56417e-15,3612.78,5,-5,5705.28,-809.436,5762.41,1,-8.07495,5762.41,2,6,431.692,-496.359,657.822,0,-48.9859,657.822,-6,-2,431.692,-496.359,657.822,0,-48.9859,657.822,-2,-7,-156.399,-374.96,406.271,0,67.3586,406.271,5,-5,5705.28,-809.436,5762.41,1,-8.07495,5762.41,6,2,431.692,496.359,657.822,0,48.9859,657.822,2,7,-156.399,374.96,406.271,0,-67.3586,406.271,-5,5,5705.28,809.436,5762.41,1,8.07495,5762.41,-2,-6,431.692,496.359,657.822,0,48.9859,657.822,8,8,3612.78,-2.91323e-13,3612.78,1,-4.62014e-15,3612.78,-5,5,5705.28,809.436,5762.41,1,8.07495,5762.41,-8,-8,3612.78,-5.40012e-13,3612.78,1,-8.56417e-15,3612.78,5,-5,5705.28,-809.436,5762.41,1,-8.07495,5762.41,8,8,3612.78,-2.91323e-13,3612.78,1,-4.62014e-15,3612.78,-5,5,5705.28,809.436,5762.41,1,8.07495,5762.41,-8,-8,3612.78,-5.40012e-13,3612.78,1,-8.56417e-15,3612.78,5,-5,5705.28,-809.436,5762.41,1,-8.07495,5762.41,8,8,7.55668,7.55668,265.152,-2.13163e-14,-4.60617e-15,265.152,3612.78,-2.91323e-13,3612.78,1,-4.62014e-15,3612.78,-5,5,-4.97512,4.97512,-132.023,237.846,-60.9664,272.031,5705.28,809.436,5762.41,1,8.07495,5762.41,-8,-8,-7.55668,-7.55668,265.152,2.13163e-14,4.60617e-15,265.152,3612.78,-5.40012e-13,3612.78,1,-8.56417e-15,3612.78,5,-5,4.97512,-4.97512,-132.023,-237.846,60.9664,272.031,5705.28,-809.436,5762.41,1,-8.07495,5762.41
0.208,6,6,308.414,-4.26326e-14,308.414,0,-7.9201e-15,308.414,-6,6,-95.4925,265.163,281.834,0,-70.1947,281.834,-6,-6,308.414,1.24345e-14,308.414,0,2.31003e-15,308.414,6,-6,-95.4925,-265.163,281.834,0,70.1947,281.834,7,8,-2071.1,-232.729,2084.14,0,6.41141,2084.14,8,7,-2071.1,232.729,2084.14,0,-6.41141,2084.14,-8,-7,-2071.1,-232.729,2084.14,0,6.41141,2084.14,-7,-8,-2071.1,232.729,2084.14,0,-6.41141,2084.14,8,8,3738.08,-3.41061e-13,3738.08,1,-5.22764e-15,3738.08,-5,5,5636.96,1103.4,5743.93,1,11.0753,5743.93,-8,-8,3738.08,-5.11591e-13,3738.08,1,-7.84146e-15,3738.08,5,-5,5636.96,-1103.4,5743.93,1,-11.0753,5743.93,2,6,403.375,-561.435,691.318,0,-54.3038,691.318,-6,-2,403.375,-561.435,691.318,0,-54.3038,691.318,-2,-7,-121.086,-406.309,423.968,0,73.4052,423.968,5,-5,5636.96,-1103.4,5743.93,1,-11.0753,5743.93,6,2,403.375,561.435,691.318,0,54.3038,691.318,2,7,-121.086,406.309,423.968,0,-73.4052,423.968,-5,5,5636.96,1103.4,5743.93,1,11.0753,5743.93,-2,-6,403.375,561.435,691.318,0,54.3038,691.318,8,8,3738.08,-3.41061e-13,3738.08,1,-5.22764e-15,3738.08,-5,5,5636.96,1103.4,5743.93,1,11.0753,5743.93,-8,-8,3738.08,-5.11591e-13,3738.08,1,-7.84146e-15,3738.08,5,-5,5636.96,-1103.4,5743.93,1,-11.0753,5743.93,8,8,3738.08,-3.41061e-13,3738.08,1,-5.22764e-15,3738.08,-5,5,5636.96,1103.4,5743.93,1,11.0753,5743.93,-8,-8,3738.08,-5.11591e-13,3738.08,1,-7.84146e-15,3738.08,5,-5,5636.96,-1103.4,5743.93,1,-11.0753,5743.93,8,8,7.57576,7.57576,308.414,-4.26326e-14,-7.9201e-15,308.414,3738.08,-3.41061e-13,3738.08,1,-5.22764e-15,3738.08,-5,5,-4.96689,4.96689,-95.4925,265.163,-70.1947,281.834,5636.96,1103.4,5743.93,1,11.0753,5743.93,-8,-8,-7.57576,-7.57576,308.414,1.24345e-14,2.31003e-15,308.414,3738.08,-5.11591e-13,3738.08,1,-7.84146e-15,3738.08,5,-5,4.96689,-4.96689,-95.4925,-265.163,70.1947,281.834,5636.96,-1103.4,5743.93,1,-11.0753,5743.93
0.21,6,6,319.464,-6.39488e-14,319.464,0,-1.14692e-14,319.464,-6,6,-140.297,252.347,288.726,0,-60.9273,288.726,-6,-6,319.464,5.68434e-14,319.464,0,1.01949e-14,319.464,6,-6,-140.297,-252.347,288.726,0,60.9273,288.726,8,7,-2043.11,233.316,2056.39,0,-6.51474,2056.39,7,8,-2043.11,-233.316,2056.39,0,6.51474,2056.39,-8,-7,-2043.11,-233.316,2056.39,0,6.51474,2056.39,-7,-8,-2043.11,233.316,2056.39,0,-6.51474,2056.39,8,8,3891.84,-2.80664e-13,3891.84,1,-4.13195e-15,3891.84,-5,5,5575.78,1380.29,5744.08,1,13.9041,5744.08,-8,-8,3891.84,-7.38964e-13,3891.84,1,-1.08791e-14,3891.84,5,-5,5575.78,-1380.29,5744.08,1,-13.9041,5744.08,2,6,374.104,-604.648,711.023,0,-58.2543,711.023,-6,-2,374.104,-604.648,711.023,0,-58.2543,711.023,-2,-7,-90.1088,-453.416,462.283,0,78.7599,462.283,5,-5,5575.78,-1380.29,5744.08,1,-13.9041,5744.08,6,2,374.104,604.648,711.023,0,58.2543,711.023,2,7,-90.1088,453.416,462.283,0,-78.7599,462.283,-5,5,5575.78,1380.29,5744.08,1,13.9041,5744.08,-2,-6,374.104,604.648,711.023,0,58.2543,711.023,8,8,3891.84,-2.80664e-13,3891.84,1,-4.13195e-15,3891.84,-5,5,5575.78,1380.29,5744.08,1,13.9041,5744.08,-8,-8,3891.84,-7.38964e-13,3891.84,1,-1.08791e-14,3891.84,5,-5,5575.78,-1380.29,5744.08,1,-13.9041,5744.08,8,8,3891.84,-2.80664e-13,3891.84,1,-4.13195e-15,3891.84,-5,5,5575.78,1380.29,5744.08,1,13.9041,5744.08,-8,-8,3891.84,-7.38964e-13,3891.84,1,-1.08791e-14,3891.84,5,-5,5575.78,-1380.29,5744.08,1,-13.9041,5744.08,8,8,7.59494,7.59494,319.464,-6.39488e-14,-1.14692e-14,319.464,3891.84,-2.80664e-13,3891.84,1,-4.13195e-15,3891.84,-5,5,-4.95868,4.95868,-140.297,252.347,-60.9273,288.726,5575.78,1380.29,5744.08,1,13.9041,5744.08,-8,-8,-7.59494,-7.59494,319.464,5.68434e-14,1.01949e-14,319.464,3891.84,-7.38964e-13,3891.84,1,-1.08791e-14,3891.84,5,-5,4.95868,-4.95868,-140.297,-252.347,60.9273,288.726,5575.78,-1380.29,5744.08,1,-13.9041,5744.08
0.212,6,6,359.412,8.52651e-14,359.412,0,1.35926e-14,359.412,-6,6,-181.677,222.381,287.158,0,-50.7524,287.158,-6,-6,359.412,-6.75016e-14,359.412,0,-1.07608e-14,359.412,6,-6,-181.677,-222.381,287.158,0,50.7524,287.158,7,8,-2044.84,-231.387,2057.89,0,6.45593,2057.89,8,7,-2044.84,231.387,2057.89,0,-6.45593,2057.89,-8,-7,-2044.84,-231.387,2057.89,0,6.45593,2057.89,-7,-8,-2044.84,231.387,2057.89,0,-6.45593,2057.89,8,8,4059.3,-3.41061e-13,4059.3,1,-4.81397e-15,4059.3,-5,5,5543.33,1627.82,5777.4,1,16.3651,5777.4,-8,-8,4059.3,-6.18172e-13,4059.3,1,-8.72532e-15,4059.3,5,-5,5543.33,-1627.82,5777.4,1,-16.3651,5777.4,2,6,343.491,-630.868,718.318,0,-61.4329,718.318,-6,-2,343.491,-630.868,718.318,0,-61.4329,718.318,-2,-7,-95.9254,-480.941,490.414,0,78.7202,490.414,5,-5,5543.33,-1627.82,5777.4,1,-16.3651,5777.4,6,2,343.491,630.868,718.318,0,61.4329,718.318,2,7,-95.9254,480.941,490.414,0,-78.7202,490.414,-5,5,5543.33,1627.82,5777.4,1,16.3651,5777.4,-2,-6,343.491,630.868,718.318,0,61.4329,718.318,8,8,4059.3,-3.41061e-13,4059.3,1,-4.81397e-15,4059.3,-5,5,5543.33,1627.82,5777.4,1,16.3651,5777.4,-8,-8,4059.3,-6.18172e-13,4059.3,1,-8.72532e-15,4059.3,5,-5,5543.33,-1627.82,5777.4,1,-16.3651,5777.4,8,8,4059.3,-3.41061e-13,4059.3,1,-4.81397e-15,4059.3,-5,5,5543.33,1627.82,5777.4,1,16.3651,5777.4,-8,-8,4059.3,-6.18172e-13,4059.3,1,-8.72532e-15,4059.3,5,-5,5543.33,-1627.82,5777.4,1,-16.3651,5777.4,8,8,7.61421,7.61421,359.412,8.52651e-14,1.35926e-14,359.412,4059.3,-3.41061e-13,4059.3,1,-4.81397e-15,4059.3,-5,5,-4.9505,4.9505,-181.677,222.381,-50.7524,287.158,5543.33,1627.82,5777.4,1,16.3651,5777.4,-8,-8,-7.61421,-7.61421,359.412,-6.75016e-14,-1.07608e-14,359.412,4059.3,-6.18172e-13,4059.3,1,-8.72532e-15,4059.3,5,-5,4.9505,-4.9505,-181.677,-222.381,50.7524,287.158,5543.33,-1627.82,5777.4,1,-16.3651,5777.4
0.214,6,6,345.603,-3.55271e-14,345.603,0,-5.88987e-15,345.603,-6,6,-183.34,214.175,281.93,0,-49.4356,281.93,-6,-6,345.603,7.10543e-15,345.603,0,1.17797e-15,345.603,6,-6,-183.34,-214.175,281.93,0,49.4356,281.93,7,8,-1975.34,-225.753,1988.2,0,6.5198,1988.2,8,7,-1975.34,225.753,1988.2,0,-6.5198,1988.2,-8,-7,-1975.34,-225.753,1988.2,0,6.5198,1988.2,-7,-8,-1975.34,225.753,1988.2,0,-6.5198,1988.2,8,8,4167.64,-2.20268e-13,4167.64,1,-3.0282e-15,4167.64,-5,5,5341.67,1912.71,5673.79,1,19.7011,5673.79,-8,-8,4167.64,-6.75016e-13,4167.64,1,-9.27996e-15,4167.64,5,-5,5341.67,-1912.71,5673.79,1,-19.7011,5673.79,2,6,311.647,-625.225,698.591,0,-63.5058,698.591,-6,-2,311.647,-625.225,698.591,0,-63.5058,698.591,-2,-7,-19.2418,-494.401,494.775,0,87.7712,494.775,5,-5,5341.67,-1912.71,5673.79,1,-19.7011,5673.79,6,2,311.647,625.225,698.591,0,63.5058,698.591,2,7,-19.2418,494.401,494.775,0,-87.7712,494.775,-5,5,5341.67,1912.71,5673.79,1,19.7011,5673.79,-2,-6,311.647,625.225,698.591,0,63.5058,698.591,8,8,4167.64,-2.20268e-13,4167.64,1,-3.0282e-15,4167.64,-5,5,5341.67,1912.71,5673.79,1,19.7011,5673.79,-8,-8,4167.64,-6.75016e-13,4167.64,1,-9.27996e-15,4167.64,5,-5,5341.67,-1912.71,5673.79,1,-19.7011,5673.79,8,8,4167.64,-2.20268e-13,4167.64,1,-3.0282e-15,4167.64,-5,5,5341.67,1912.71,5673.79,1,19.7011,5673.79,-8,-8,4167.64,-6.75016e-13,4167.64,1,-9.27996e-15,4167.64,5,-5,5341.67,-1912.71,5673.79,1,-19.7011,5673.79,8,8,7.63359,7.63359,345.603,-3.55271e-14,-5.88987e-15,345.603,4167.64,-2.20268e-13,4167.64,1,-3.0282e-15,4167.64,-5,5,-4.94234,4.94234,-183.34,214.175,-49.4356,281.93,5341.67,1912.71,5673.79,1,19.7011,5673.79,-8,-8,-7.63359,-7.63359,345.603,7.10543e-15,1.17797e-15,345.603,4167.64,-6.75016e-13,4167.64,1,-9.27996e-15,4167.64,5,-5,4.94234,-4.94234,-183.34,-214.175,49.4356,281.93,5341.67,-1912.71,5673.79,1,-19.7011,5673.79
0.216,6,6,363.21,5.68434e-14,363.21,0,8.96695e-15,363.21,-6,6,-193.813,215.78,290.043,0,-48.0699,290.043,-6,-6,363.21,-1.10134e-13,363.21,0,-1.73735e-14,363.21,6,-6,-193.813,-215.78,290.043,0,48.0699,290.043,7,8,-1935.51,-198.423,1945.65,0,5.85337,1945.65,8,7,-1935.51,198.423,1945.65,0,-5.85337,1945.65,-7,-8,-1935.51,198.423,1945.65,0,-5.85337,1945.65,-8,-7,-1935.51,-198.423,1945.65,0,5.85337,1945.65,8,8,4271.67,-2.06057e-13,4271.67,1,-2.76384e-15,4271.67,-5,5,5213.94,2147.23,5638.77,1,22.3831,5638.77,-8,-8,4271.67,-4.9738e-13,4271.67,1,-6.67134e-15,4271.67,5,-5,5213.94,-2147.23,5638.77,1,-22.3831,5638.77,2,6,272.244,-650.597,705.261,0,-67.293,705.261,-6,-2,272.244,-650.597,705.261,0,-67.293,705.261,-2,-7,34.7834,-521.493,522.652,0,-86.184,522.652,5,-5,5213.94,-2147.23,5638.77,1,-22.3831,5638.77,6,2,272.244,650.597,705.261,0,67.293,705.261,2,7,34.7834,521.493,522.652,0,86.184,522.652,-5,5,5213.94,2147.23,5638.77,1,22.3831,5638.77,-2,-6,272.244,650.597,705.261,0,67.293,705.261,8,8,4271.67,-2.06057e-13,4271.67,1,-2.76384e-15,4271.67,-5,5,5213.94,2147.23,5638.77,1,22.3831,5638.77,-8,-8,4271.67,-4.9738e-13,4271.67,1,-6.67134e-15,4271.67,5,-5,5213.94,-2147.23,5638.77,1,-22.3831,5638.77,8,8,4271.67,-2.06057e-13,4271.67,1,-2.76384e-15,4271.67,-5,5,5213.94,2147.23,5638.77,1,22.3831,5638.77,-8,-8,4271.67,-4.9738e-13,4271.67,1,-6.67134e-15,4271.67,5,-5,5213.94,-2147.23,5638.77,1,-22.3831,5638.77,8,8,7.65306,7.65306,363.21,5.68434e-14,8.96695e-15,363.21,4271.67,-2.06057e-13,4271.67,1,-2.76384e-15,4271.67,-5,5,-4.93421,4.93421,-193.813,215.78,-48.0699,290.043,5213.94,2147.23,5638.77,1,22.3831,5638.77,-8,-8,-7.65306,-7.65306,363.21,-1.10134e-13,-1.73735e-14,363.21,4271.67,-4.9738e-13,4271.67,1,-6.67134e-15,4271.67,5,-5,4.93421,-4.93421,-193.813,-215.78,48.0699,290.043,5213.94,-2147.23,5638.77,1,-22.3831,5638.77
0.218,6,6,371.23,7.81597e-14,371.23,0,1.20632e-14,371.23,-6,6,-205.566,209.693,293.647,0,-45.5694,293.647,-6,-6,371.23,2.84217e-14,371.23,0,4.38661e-15,371.23,6,-6,-205.566,-209.693,293.647,0,45.5694,293.647,7,8,-1879.68,-192.974,1889.56,0,5.86164,1889.56,8,7,-1879.68,192.974,1889.56,0,-5.86164,1889.56,-8,-7,-1879.68,-192.974,1889.56,0,5.86164,1889.56,-7,-8,-1879.68,192.974,1889.56,0,-5.86164,1889.56,8,8,4408.51,-3.76588e-13,4408.51,1,-4.89438e-15,4408.51,-5,5,5047.53,2391.38,5585.36,1,25.3503,5585.36,-8,-8,4408.51,-7.60281e-13,4408.51,1,-9.8811e-15,4408.51,5,-5,5047.53,-2391.38,5585.36,1,-25.3503,5585.36,2,6,227.81,-630.792,670.668,0,-70.1429,670.668,-5,4,-719.81,-616.857,947.966,0,40.5956,947.966,-6,-2,227.81,-630.792,670.668,0,-70.1429,670.668,5,-5,5047.53,-2391.38,5585.36,1,-25.3503,5585.36,6,2,227.81,630.792,670.668,0,70.1429,670.668,-5,5,5047.53,2391.38,5585.36,1,25.3503,5585.36,-2,-6,227.81,630.792,670.668,0,70.1429,670.668,5,-4,-719.81,616.857,947.966,0,-40.5956,947.966,8,8,4408.51,-3.76588e-13,4408.51,1,-4.89438e-15,4408.51,-5,5,5047.53,2391.38,5585.36,1,25.3503,5585.36,-8,-8,4408.51,-7.60281e-13,4408.51,1,-9.8811e-15,4408.51,5,-5,5047.53,-2391.38,5585.36,1,-25.3503,5585.36,8,8,4408.51,-3.76588e-13,4408.51,1,-4.89438e-15,4408.51,-5,5,5047.53,2391.38,5585.36,1,25.3503,5585.36,-8,-8,4408.51,-7.60281e-13,4408.51,1,-9.8811e-15,4408.51,5,-5,5047.53,-2391.38,5585.36,1,-25.3503,5585.36,8,8,7.67263,7.67263,371.23,7.81597e-14,1.20632e-14,371.23,4408.51,-3.76588e-13,4408.51,1,-4.89438e-15,4408.51,-5,5,-4.92611,4.92611,-205.566,209.693,-45.5694,293.647,5047.53,2391.38,5585.36,1,25.3503,5585.36,-8,-8,-7.67263,-7.67263,371.23,2.84217e-14,4.38661e-15,371.23,4408.51,-7.60281e-13,4408.51,1,-9.8811e-15,4408.51,5,-5,4.92611,-4.92611,-205.566,-209.693,45.5694,293.647,5047.53,-2391.38,5585.36,1,-25.3503,5585.36
0.22,6,6,369.637,2.84217e-14,369.637,0,4.40552e-15,369.637,-6,6,-199.957,194.149,278.705,0,-44.1557,278.705,-6,-6,369.637,-4.61853e-14,369.637,0,-7.15896e-15,369.637,6,-6,-199.957,-194.149,278.705,0,44.1557,278.705,8,7,-1825.93,174.888,1834.28,0,-5.47112,1834.28,7,8,-1825.93,-174.888,1834.28,0,5.47112,1834.28,-8,-7,-1825.93,-174.888,1834.28,0,5.47112,1834.28,-7,-8,-1825.93,174.888,1834.28,0,-5.47112,1834.28,8,8,4523.26,-2.55795e-13,4523.26,1,-3.24014e-15,4523.26,-5,5,4884.22,2581.59,5524.52,1,27.859,5524.52,-8,-8,4523.26,-7.38964e-13,4523.26,1,-9.36041e-15,4523.26,5,-5,4884.22,-2581.59,5524.52,1,-27.859,5524.52,2,6,177.529,-623.468,648.251,0,-74.106,648.251,-5,4,-759.802,-663.569,1008.77,0,41.1322,1008.77,-4,5,-759.802,-663.569,1008.77,0,41.1322,1008.77,5,-5,4884.22,-2581.59,5524.52,1,-27.859,5524.52,-5,5,4884.22,2581.59,5524.52,1,27.859,5524.52,-2,-6,177.529,623.468,648.251,0,74.106,648.251,5,-4,-759.802,663.569,1008.77,0,-41.1322,1008.77,4,-5,-759.802,663.569,1008.77,0,-41.1322,1008.77,8,8,4523.26,-2.55795e-13,4523.26,1,-3.24014e-15,4523.26,-5,5,4884.22,2581.59,5524.52,1,27.859,5524.52,-8,-8,4523.26,-7.38964e-13,4523.26,1,-9.36041e-15,4523.26,5,-5,4884.22,-2581.59,5524.52,1,-27.859,5524.52,8,8,4523.26,-2.55795e-13,4523.26,1,-3.24014e-15,4523.26,-5,5,4884.22,2581.59,5524.52,1,27.859,5524.52,-8,-8,4523.26,-7.38964e-13,4523.26,1,-9.36041e-15,4523.26,5,-5,4884.22,-2581.59,5524.52,1,-27.859,5524.52,8,8,7.69231,7.69231,369.637,2.84217e-14,4.40552e-15,369.637,4523.26,-2.55795e-13,4523.26,1,-3.24014e-15,4523.26,-5,5,-4.91803,4.91803,-199.957,194.149,-44.1557,278.705,4884.22,2581.59,5524.52,1,27.859,5524.52,-8,-8,-7.69231,-7.69231,369.637,-4.61853e-14,-7.15896e-15,369.637,4523.26,-7.38964e-13,4523.26,1,-9.36041e-15,4523.26,5,-5,4.91803,-4.91803,-199.957,-194.149,44.1557,278.705,4884.22,-2581.59,5524.52,1,-27.859,5524.52
0.222,6,6,355.731,-1.42109e-14,355.731,0,-2.28887e-15,355.731,-6,6,-182.309,167.379,247.492,0,-42.5552,247.492,-6,-6,355.731,-2.13163e-14,355.731,0,-3.43331e-15,355.731,6,-6,-182.309,-167.379,247.492,0,42.5552,247.492,8,7,-1755.77,143.505,1761.62,0,-4.67259,1761.62,7,8,-1755.77,-143.505,1761.62,0,4.67259,1761.62,-8,-7,-1755.77,-143.505,1761.62,0,4.67259,1761.62,-7,-8,-1755.77,143.505,1761.62,0,-4.67259,1761.62,8,8,4640.31,-2.70006e-13,4640.31,1,-3.33387e-15,4640.31,-5,5,4671.25,2836.75,5465.14,1,31.2694,5465.14,-8,-8,4640.31,-5.47118e-13,4640.31,1,-6.75548e-15,4640.31,5,-5,4671.25,-2836.75,5465.14,1,-31.2694,5465.14,2,6,134.656,-592.232,607.347,0,-77.1904,607.347,-5,4,-781.349,-800.362,1118.52,0,45.6887,1118.52,-4,5,-781.349,-800.362,1118.52,0,45.6887,1118.52,5,-5,4671.25,-2836.75,5465.14,1,-31.2694,5465.14,-5,5,4671.25,2836.75,5465.14,1,31.2694,5465.14,-2,-6,134.656,592.232,607.347,0,77.1904,607.347,5,-4,-781.349,800.362,1118.52,0,-45.6887,1118.52,4,-5,-781.349,800.362,1118.52,0,-45.6887,1118.52,8,8,4640.31,-2.70006e-13,4640.31,1,-3.33387e-15,4640.31,-5,5,4671.25,2836.75,5465.14,1,31.2694,5465.14,-8,-8,4640.31,-5.47118e-13,4640.31,1,-6.75548e-15,4640.31,5,-5,4671.25,-2836.75,5465.14,1,-31.2694,5465.14,8,8,4640.31,-2.70006e-13,4640.31,1,-3.33387e-15,4640.31,-5,5,4671.25,2836.75,5465.14,1,31.2694,5465.14,-8,-8,4640.31,-5.47118e-13,4640.31,1,-6.75548e-15,4640.31,5,-5,4671.25,-2836.75,5465.14,1,-31.2694,5465.14,8,8,7.71208,7.71208,355.731,-1.42109e-14,-2.28887e-15,355.731,4640.31,-2.70006e-13,4640.31,1,-3.33387e-15,4640.31,-5,5,-4.90998,4.90998,-182.309,167.379,-42.5552,247.492,4671.25,2836.75,5465.14,1,31.2694,5465.14,-8,-8,-7.71208,-7.71208,355.731,-2.13163e-14,-3.43331e-15,355.731,4640.31,-5.47118e-13,4640.31,1,-6.75548e-15,4640.31,5,-5,4.90998,-4.90998,-182.309,-167.379,42.5552,247.492,4671.25,-2836.75,5465.14,1,-31.2694,5465.14
0.224,6,6,359.534,-1.06581e-13,359.534,0,-1.6985e-14,359.534,-6,6,-174.795,145.622,227.506,0,-39.7977,227.506,-6,-6,359.534,9.9476e-14,359.534,0,1.58526e-14,359.534,6,-6,-174.795,-145.622,227.506,0,39.7977,227.506,8,7,-1706.79,124.653,1711.33,0,-4.17711,1711.33,7,8,-1706.79,-124.653,1711.33,0,4.17711,1711.33,-8,-7,-1706.79,-124.653,1711.33,0,4.17711,1711.33,-7,-8,-1706.79,124.653,1711.33,0,-4.17711,1711.33,8,8,4736.89,-3.2685e-13,4736.89,1,-3.95346e-15,4736.89,-5,5,4446.48,3063.01,5399.37,1,34.5615,5399.37,-8,-8,4736.89,-9.37916e-13,4736.89,1,-1.13447e-14,4736.89,5,-5,4446.48,-3063.01,5399.37,1,-34.5615,5399.37,2,6,69.4609,-570.507,574.72,0,-83.0582,574.72,-4,5,-812.302,-904.742,1215.89,0,48.0816,1215.89,-5,4,-812.302,-904.742,1215.89,0,48.0816,1215.89,5,-5,4446.48,-3063.01,5399.37,1,-34.5615,5399.37,-5,5,4446.48,3063.01,5399.37,1,34.5615,5399.37,-2,-6,69.4609,570.507,574.72,0,83.0582,574.72,5,-4,-812.302,904.742,1215.89,0,-48.0816,1215.89,4,-5,-812.302,904.742,1215.89,0,-48.0816,1215.89,8,8,4736.89,-3.2685e-13,4736.89,1,-3.95346e-15,4736.89,-5,5,4446.48,3063.01,5399.37,1,34.5615,5399.37,-8,-8,4736.89,-9.37916e-13,4736.89,1,-1.13447e-14,4736.89,5,-5,4446.48,-3063.01,5399.37,1,-34.5615,5399.37,8,8,4736.89,-3.2685e-13,4736.89,1,-3.95346e-15,4736.89,-5,5,4446.48,3063.01,5399.37,1,34.5615,5399.37,-8,-8,4736.89,-9.37916e-13,4736.89,1,-1.13447e-14,4736.89,5,-5,4446.48,-3063.01,5399.37,1,-34.5615,5399.37,8,8,7.73196,7.73196,359.534,-1.06581e-13,-1.6985e-14,359.534,4736.89,-3.2685e-13,4736.89,1,-3.95346e-15,4736.89,-5,5,-4.90196,4.90196,-174.795,145.622,-39.7977,227.506,4446.48,3063.01,5399.37,1,34.5615,5399.37,-8,-8,-7.73196,-7.73196,359.534,9.9476e-14,1.58526e-14,359.534,4736.89,-9.37916e-13,4736.89,1,-1.13447e-14,4736.89,5,-5,4.90196,-4.90196,-174.795,-145.622,39.7977,227.506,4446.48,-3063.01,5399.37,1,-34.5615,5399.37
0.226,6,6,332.853,1.42109e-14,332.853,0,2.44619e-15,332.853,-6,6,-156.114,128.308,202.075,0,-39.4163,202.075,-6,-6,332.853,-3.90799e-14,332.853,0,-6.72702e-15,332.853,6,-6,-156.114,-128.308,202.075,0,39.4163,202.075,8,7,-1629.78,106.568,1633.26,0,-3.74112,1633.26,7,8,-1629.78,-106.568,1633.26,0,3.74112,1633.26,-8,-7,-1629.78,-106.568,1633.26,0,3.74112,1633.26,-7,-8,-1629.78,106.568,1633.26,0,-3.74112,1633.26,8,8,4836.35,-1.98952e-13,4836.35,1,-2.35697e-15,4836.35,-5,5,4267.09,3265.39,5373.16,1,37.425,5373.16,-8,-8,4836.35,-7.81597e-13,4836.35,1,-9.25951e-15,4836.35,5,-5,4267.09,-3265.39,5373.16,1,-37.425,5373.16,2,6,29.6495,-555.122,555.914,0,-86.9427,555.914,-5,4,-825.725,-1012.23,1306.3,0,50.7942,1306.3,-4,5,-825.725,-1012.23,1306.3,0,50.7942,1306.3,5,-5,4267.09,-3265.39,5373.16,1,-37.425,5373.16,-5,5,4267.09,3265.39,5373.16,1,37.425,5373.16,-2,-6,29.6495,555.122,555.914,0,86.9427,555.914,5,-4,-825.725,1012.23,1306.3,0,-50.7942,1306.3,4,-5,-825.725,1012.23,1306.3,0,-50.7942,1306.3,8,8,4836.35,-1.98952e-13,4836.35,1,-2.35697e-15,4836.35,-5,5,4267.09,3265.39,5373.16,1,37.425,5373.16,-8,-8,4836.35,-7.81597e-13,4836.35,1,-9.25951e-15,4836.35,5,-5,4267.09,-3265.39,5373.16,1,-37.425,5373.16,8,8,4836.35,-1.98952e-13,4836.35,1,-2.35697e-15,4836.35,-5,5,4267.09,3265.39,5373.16,1,37.425,5373.16,-8,-8,4836.35,-7.81597e-13,4836.35,1,-9.25951e-15,4836.35,5,-5,4267.09,-3265.39,5373.16,1,-37.425,5373.16,8,8,7.75194,7.75194,332.853,1.42109e-14,2.44619e-15,332.853,4836.35,-1.98952e-13,4836.35,1,-2.35697e-15,4836.35,-5,5,-4.89396,4.89396,-156.114,128.308,-39.4163,202.075,4267.09,3265.39,5373.16,1,37.425,5373.16,-8,-8,-7.75194,-7.75194,332.853,-3.90799e-14,-6.72702e-15,332.853,4836.35,-7.81597e-13,4836.35,1,-9.25951e-15,4836.35,5,-5,4.89396,-4.89396,-156.114,-128.308,39.4163,202.075,4267.09,-3265.39,5373.16,1,-37.425,5373.16
0.228,6,6,319.199,-4.9738e-14,319.199,0,-8.9279e-15,319.199,-6,6,-155.434,108.648,189.643,0,-34.9535,189.643,-6,-6,319.199,-7.10543e-15,319.199,0,-1.27541e-15,319.199,6,-6,-155.434,-108.648,189.643,0,34.9535,189.643,8,7,-1580.06,98.3226,1583.11,0,-3.56076,1583.11,7,8,-1580.06,-98.3226,1583.11,0,3.56076,1583.11,-8,-7,-1580.06,-98.3226,1583.11,0,3.56076,1583.11,-7,-8,-1580.06,98.3226,1583.11,0,-3.56076,1583.11,8,8,4940.03,-4.83169e-13,4940.03,1,-5.60392e-15,4940.03,-5,5,4031.69,3480.3,5326.07,1,40.8019,5326.07,-8,-8,4940.03,-8.34888e-13,4940.03,1,-9.68324e-15,4940.03,5,-5,4031.69,-3480.3,5326.07,1,-40.8019,5326.07,-4,5,-849.345,-1116.28,1402.66,0,52.7335,1402.66,-5,4,-849.345,-1116.28,1402.66,0,52.7335,1402.66,5,-5,4031.69,-3480.3,5326.07,1,-40.8019,5326.07,4,-11,-104.859,-551.289,561.173,0,79.2306,561.173,-5,5,4031.69,3480.3,5326.07,1,40.8019,5326.07,-11,4,-104.859,551.289,561.173,0,-79.2306,561.173,5,-4,-849.345,1116.28,1402.66,0,-52.7335,1402.66,4,-5,-849.345,1116.28,1402.66,0,-52.7335,1402.66,8,8,4940.03,-4.83169e-13,4940.03,1,-5.60392e-15,4940.03,-5,5,4031.69,3480.3,5326.07,1,40.8019,5326.07,-8,-8,4940.03,-8.34888e-13,4940.03,1,-9.68324e-15,4940.03,5,-5,4031.69,-3480.3,5326.07,1,-40.8019,5326.07,8,8,4940.03,-4.83169e-13,4940.03,1,-5.60392e-15,4940.03,-5,5,4031.69,3480.3,5326.07,1,40.8019,5326.07,-8,-8,4940.03,-8.34888e-13,4940.03,1,-9.68324e-15,4940.03,5,-5,4031.69,-3480.3,5326.07,1,-40.8019,5326.07,8,8,7.77202,7.77202,319.199,-4.9738e-14,-8.9279e-15,319.199,4940.03,-4.83169e-13,4940.03,1,-5.60392e-15,4940.03,-5,5,-4.88599,4.88599,-155.434,108.648,-34.9535,189.643,4031.69,3480.3,5326.07,1,40.8019,5326.07,-8,-8,-7.77202,-7.77202,319.199,-7.10543e-15,-1.27541e-15,319.199,4940.03,-8.34888e-13,4940.03,1,-9.68324e-15,4940.03,5,-5,4.88599,-4.88599,-155.434,-108.648,34.9535,189.643,4031.69,-3480.3,5326.07,1,-40.8019,5326.07
0.23,6,6,335.18,-3.19744e-14,335.18,0,-5.46572e-15,335.18,-6,6,-154.138,72.7918,170.461,0,-25.2791,170.461,-6,-6,335.18,1.77636e-14,335.18,0,3.03651e-15,335.18,6,-6,-154.138,-72.7918,170.461,0,25.2791,170.461,8,7,-1521.33,88.9826,1523.93,0,-3.34743,1523.93,7,8,-1521.33,-88.9826,1523.93,0,3.34743,1523.93,-8,-7,-1521.33,-88.9826,1523.93,0,3.34743,1523.93,-7,-8,-1521.33,88.9826,1523.93,0,-3.34743,1523.93,8,8,5036.76,-1.13687e-13,5036.76,1,-1.29325e-15,5036.76,-5,5,3819.89,3678.13,5302.85,1,43.9169,5302.85,-8,-8,5036.76,-9.98313e-13,5036.76,1,-1.13563e-14,5036.76,5,-5,3819.89,-3678.13,5302.85,1,-43.9169,5302.85,-4,5,-860.352,-1210.04,1484.72,0,54.5867,1484.72,-5,4,-860.352,-1210.04,1484.72,0,54.5867,1484.72,5,-5,3819.89,-3678.13,5302.85,1,-43.9169,5302.85,11,-4,-92.6724,-538.618,546.532,0,80.2375,546.532,-5,5,3819.89,3678.13,5302.85,1,43.9169,5302.85,-11,4,-92.6724,538.618,546.532,0,-80.2375,546.532,5,-4,-860.352,1210.04,1484.72,0,-54.5867,1484.72,4,-5,-860.352,1210.04,1484.72,0,-54.5867,1484.72,8,8,5036.76,-1.13687e-13,5036.76,1,-1.29325e-15,5036.76,-5,5,3819.89,3678.13,5302.85,1,43.9169,5302.85,-8,-8,5036.76,-9.98313e-13,5036.76,1,-1.13563e-14,5036.76,5,-5,3819.89,-3678.13,5302.85,1,-43.9169,5302.85,8,8,5036.76,-1.13687e-13,5036.76,1,-1.29325e-15,5036.76,-5,5,3819.89,3678.13,5302.85,1,43.9169,5302.85,-8,-8,5036.76,-9.98313e-13,5036.76,1,-1.13563e-14,5036.76,5,-5,3819.89,-3678.13,5302.85,1,-43.9169,5302.85,8,8,7.79221,7.79221,335.18,-3.19744e-14,-5.46572e-15,335.18,5036.76,-1.13687e-13,5036.76,1,-1.29325e-15,5036.76,-5,5,-4.87805,4.87805,-154.138,72.7918,-25.2791,170.461,3819.89,3678.13,5302.85,1,43.9169,5302.85,-8,-8,-7.79221,-7.79221,335.18,1.77636e-14,3.03651e-15,335.18,5036.76,-9.98313e-13,5036.76,1,-1.13563e-14,5036.76,5,-5,4.87805,-4.87805,-154.138,-72.7918,25.2791,170.461,3819.89,-3678.13,5302.85,1,-43.9169,5302.85
0.232,6,6,309.309,-4.9738e-14,309.309,0,-9.21336e-15,309.309,-6,6,-150.702,68.151,165.395,0,-24.3337,165.395,-6,-6,309.309,-5.86198e-14,309.309,0,-1.08586e-14,309.309,6,-6,-150.702,-68.151,165.395,0,24.3337,165.395,8,7,-1455.02,92.8885,1457.99,0,-3.6528,1457.99,7,8,-1455.02,-92.8885,1457.99,0,3.6528,1457.99,-8,-7,-1455.02,-92.8885,1457.99,0,3.6528,1457.99,-7,-8,-1455.02,92.8885,1457.99,0,-3.6528,1457.99,8,8,5141.54,-5.11591e-13,5141.54,1,-5.70101e-15,5141.54,-5,5,3596.84,3870.66,5283.87,1,47.0999,5283.87,-8,-8,5141.54,-8.84626e-13,5141.54,1,-9.858e-15,5141.54,5,-5,3596.84,-3870.66,5283.87,1,-47.0999,5283.87,-5,4,-874.522,-1303.7,1569.84,0,56.1462,1569.84,-4,5,-874.522,-1303.7,1569.84,0,56.1462,1569.84,-3,5,-634.897,-538.718,832.653,0,40.315,832.653,5,-5,3596.84,-3870.66,5283.87,1,-47.0999,5283.87,-5,5,3596.84,3870.66,5283.87,1,47.0999,5283.87,5,-4,-874.522,1303.7,1569.84,0,-56.1462,1569.84,4,-5,-874.522,1303.7,1569.84,0,-56.1462,1569.84,5,-3,-634.897,538.718,832.653,0,-40.315,832.653,8,8,5141.54,-5.11591e-13,5141.54,1,-5.70101e-15,5141.54,-5,5,3596.84,3870.66,5283.87,1,47.0999,5283.87,-8,-8,5141.54,-8.84626e-13,5141.54,1,-9.858e-15,5141.54,5,-5,3596.84,-3870.66,5283.87,1,-47.0999,5283.87,8,8,5141.54,-5.11591e-13,5141.54,1,-5.70101e-15,5141.54,-5,5,3596.84,3870.66,5283.87,1,47.0999,5283.87,-8,-8,5141.54,-8.84626e-13,5141.54,1,-9.858e-15,5141.54,5,-5,3596.84,-3870.66,5283.87,1,-47.0999,5283.87,8,8,7.8125,7.8125,309.309,-4.9738e-14,-9.21336e-15,309.309,5141.54,-5.11591e-13,5141.54,1,-5.70101e-15,5141.54,-5,5,-4.87013,4.87013,-150.702,68.151,-24.3337,165.395,3596.84,3870.66,5283.87,1,47.0999,5283.87,-8,-8,-7.8125,-7.8125,309.309,-5.86198e-14,-1.08586e-14,309.309,5141.54,-8.84626e-13,5141.54,1,-9.858e-15,5141.54,5,-5,4.87013,-4.87013,-150.702,-68.151,24.3337,165.395,3596.84,-3870.66,5283.87,1,-47.0999,5283.87
0.234,6,6,297.824,6.03961e-14,297.824,0,1.16191e-14,297.824,-6,6,-138.67,50.048,147.425,0,-19.8453,147.425,-6,-6,297.824,-4.88498e-14,297.824,0,-9.39779e-15,297.824,6,-6,-138.67,-50.048,147.425,0,19.8453,147.425,8,7,-1394.2,80.9708,1396.55,0,-3.32382,1396.55,7,8,-1394.2,-80.9708,1396.55,0,3.32382,1396.55,-8,-7,-1394.2,-80.9708,1396.55,0,3.32382,1396.55,-7,-8,-1394.2,80.9708,1396.55,0,-3.32382,1396.55,8,8,5240.24,-2.13163e-13,5240.24,1,-2.33068e-15,5240.24,-5,5,3384.43,4031.48,5263.76,1,49.9865,5263.76,-8,-8,5240.24,-7.88702e-13,5240.24,1,-8.62352e-15,5240.24,5,-5,3384.43,-4031.48,5263.76,1,-49.9865,5263.76,-4,5,-879.509,-1392.85,1647.29,0,57.7298,1647.29,-5,4,-879.509,-1392.85,1647.29,0,57.7298,1647.29,-3,5,-634.914,-582.613,861.715,0,42.5403,861.715,5,-5,3384.43,-4031.48,5263.76,1,-49.9865,5263.76,-5,5,3384.43,4031.48,5263.76,1,49.9865,5263.76,5,-4,-879.509,1392.85,1647.29,0,-57.7298,1647.29,4,-5,-879.509,1392.85,1647.29,0,-57.7298,1647.29,3,-5,-634.914,582.613,861.715,0,-42.5403,861.715,8,8,5240.24,-2.13163e-13,5240.24,1,-2.33068e-15,5240.24,-5,5,3384.43,4031.48,5263.76,1,49.9865,5263.76,-8,-8,5240.24,-7.88702e-13,5240.24,1,-8.62352e-15,5240.24,5,-5,3384.43,-4031.48,5263.76,1,-49.9865,5263.76,8,8,5240.24,-2.13163e-13,5240.24,1,-2.33068e-15,5240.24,-5,5,3384.43,4031.48,5263.76,1,49.9865,5263.76,-8,-8,5240.24,-7.88702e-13,5240.24,1,-8.62352e-15,5240.24,5,-5,3384.43,-4031.48,5263.76,1,-49.9865,5263.76,8,8,7.8329,7.8329,297.824,6.03961e-14,1.16191e-14,297.824,5240.24,-2.13163e-13,5240.24,1,-2.33068e-15,5240.24,-5,5,-4.86224,4.86224,-138.67,50.048,-19.8453,147.425,3384.43,4031.48,5263.76,1,49.9865,5263.76,-8,-8,-7.8329,-7.8329,297.824,-4.88498e-14,-9.39779e-15,297.824,5240.24,-7.88702e-13,5240.24,1,-8.62352e-15,5240.24,5,-5,4.86224,-4.86224,-138.67,-50.048,19.8453,147.425,3384.43,-4031.48,5263.76,1,-49.9865,5263.76
0.236,6,6,289.531,-1.03029e-13,289.531,0,-2.03885e-14,289.531,-6,6,-122.882,47.9373,131.901,0,-21.3112,131.901,-6,-6,289.531,1.42109e-14,289.531,0,2.81221e-15,289.531,6,-6,-122.882,-47.9373,131.901,0,21.3112,131.901,7,8,-1285.65,-70.9181,1287.6,0,3.15731,1287.6,8,7,-1285.65,70.9181,1287.6,0,-3.15731,1287.6,-8,-7,-1285.65,-70.9181,1287.6,0,3.15731,1287.6,-7,-8,-1285.65,70.9181,1287.6,0,-3.15731,1287.6,8,8,5345.19,-3.83693e-13,5345.19,1,-4.11285e-15,5345.19,-5,5,3185.47,4167.65,5245.62,1,52.6081,5245.62,-8,-8,5345.19,-1.10845e-12,5345.19,1,-1.18816e-14,5345.19,5,-5,3185.47,-4167.65,5245.62,1,-52.6081,5245.62,-4,5,-868.974,-1480.87,1717,0,59.5956,1717,-5,4,-868.974,-1480.87,1717,0,59.5956,1717,-3,5,-618.366,-651.715,898.392,0,46.5041,898.392,5,-5,3185.47,-4167.65,5245.62,1,-52.6081,5245.62,-5,5,3185.47,4167.65,5245.62,1,52.6081,5245.62,4,-5,-868.974,1480.87,1717,0,-59.5956,1717,5,-4,-868.974,1480.87,1717,0,-59.5956,1717,5,-3,-618.366,651.715,898.392,0,-46.5041,898.392,8,8,5345.19,-3.83693e-13,5345.19,1,-4.11285e-15,5345.19,-5,5,3185.47,4167.65,5245.62,1,52.6081,5245.62,-8,-8,5345.19,-1.10845e-12,5345.19,1,-1.18816e-14,5345.19,5,-5,3185.47,-4167.65,5245.62,1,-52.6081,5245.62,8,8,5345.19,-3.83693e-13,5345.19,1,-4.11285e-15,5345.19,-5,5,3185.47,4167.65,5245.62,1,52.6081,5245.62,-8,-8,5345.19,-1.10845e-12,5345.19,1,-1.18816e-14,5345.19,5,-5,3185.47,-4167.65,5245.62,1,-52.6081,5245.62,8,8,7.8534,7.8534,289.531,-1.03029e-13,-2.03885e-14,289.531,5345.19,-3.83693e-13,5345.19,1,-4.11285e-15,5345.19,-5,5,-4.85437,4.85437,-122.882,47.9373,-21.3112,131.901,3185.47,4167.65,5245.62,1,52.6081,5245.62,-8,-8,-7.8534,-7.8534,289.531,1.42109e-14,2.81221e-15,289.531,5345.19,-1.10845e-12,5345.19,1,-1.18816e-14,5345.19,5,-5,4.85437,-4.85437,-122.882,-47.9373,21.3112,131.901,3185.47,-4167.65,5245.62,1,-52.6081,5245.62
0.238,6,6,284.488,-9.9476e-14,284.488,0,-2.00344e-14,284.488,-6,6,-118.238,39.6946,124.723,0,-18.5578,124.723,-6,-6,284.488,-5.68434e-14,284.488,0,-1.14482e-14,284.488,6,-6,-118.238,-39.6946,124.723,0,18.5578,124.723,7,8,-1210.79,-59.3066,1212.24,0,2.80421,1212.24,8,7,-1210.79,59.3066,1212.24,0,-2.80421,1212.24,-7,-8,-1210.79,59.3066,1212.24,0,-2.80421,1212.24,-8,-7,-1210.79,-59.3066,1212.24,0,2.80421,1212.24,8,8,5400.77,-3.12639e-13,5400.77,1,-3.31673e-15,5400.77,-5,5,2984.27,4266.79,5206.85,1,55.0304,5206.85,-8,-8,5400.77,-9.62785e-13,5400.77,1,-1.0214e-14,5400.77,5,-5,2984.27,-4266.79,5206.85,1,-55.0304,5206.85,-5,4,-851.879,-1553.83,1772.03,0,61.2664,1772.03,-4,5,-851.879,-1553.83,1772.03,0,61.2664,1772.03,-3,5,-619.292,-673.467,914.921,0,47.3997,914.921,5,-5,2984.27,-4266.79,5206.85,1,-55.0304,5206.85,-5,5,2984.27,4266.79,5206.85,1,55.0304,5206.85,5,-4,-851.879,1553.83,1772.03,0,-61.2664,1772.03,4,-5,-851.879,1553.83,1772.03,0,-61.2664,1772.03,3,-5,-619.292,673.467,914.921,0,-47.3997,914.921,8,8,5400.77,-3.12639e-13,5400.77,1,-3.31673e-15,5400.77,-5,5,2984.27,4266.79,5206.85,1,55.0304,5206.85,-8,-8,5400.77,-9.62785e-13,5400.77,1,-1.0214e-14,5400.77,5,-5,2984.27,-4266.79,5206.85,1,-55.0304,5206.85,8,8,5400.77,-3.12639e-13,5400.77,1,-3.31673e-15,5400.77,-5,5,2984.27,4266.79,5206.85,1,55.0304,5206.85,-8,-8,5400.77,-9.62785e-13,5400.77,1,-1.0214e-14,5400.77,5,-5,2984.27,-4266.79,5206.85,1,-55.0304,5206.85,8,8,7.87402,7.87402,284.488,-9.9476e-14,-2.00344e-14,284.488,5400.77,-3.12639e-13,5400.77,1,-3.31673e-15,5400.77,-5,5,-4.84653,4.84653,-118.238,39.6946,-18.5578,124.723,2984.27,4266.79,5206.85,1,55.0304,5206.85,-8,-8,-7.87402,-7.87402,284.488,-5.68434e-14,-1.14482e-14,284.488,5400.77,-9.62785e-13,5400.77,1,-1.0214e-14,5400.77,5,-5,4.84653,-4.84653,-118.238,-39.6946,18.5578,124.723,2984.27,-4266.79,5206.85,1,-55.0304,5206.85
0.24,6,6,271.127,-1.24345e-13,271.127,0,-2.62771e-14,271.127,-6,6,-102.592,4.13523,102.675,0,-2.30821,102.675,-6,-6,271.127,4.08562e-14,271.127,0,8.63392e-15,271.127,6,-6,-102.592,-4.13523,102.675,0,2.30821,102.675,7,8,-1100.66,-36.7503,1101.28,0,1.91235,1101.28,8,7,-1100.66,36.7503,1101.28,0,-1.91235,1101.28,-8,-7,-1100.66,-36.7503,1101.28,0,1.91235,1101.28,-7,-8,-1100.66,36.7503,1101.28,0,-1.91235,1101.28,8,8,5446.58,-5.68434e-14,5446.58,1,-5.9797e-16,5446.58,-5,5,2775.26,4357.51,5166.23,1,57.5073,5166.23,-8,-8,5446.58,-1.0516e-12,5446.58,1,-1.10624e-14,5446.58,5,-5,2775.26,-4357.51,5166.23,1,-57.5073,5166.23,-5,4,-829.567,-1633.16,1831.77,0,63.0716,1831.77,-4,5,-829.567,-1633.16,1831.77,0,63.0716,1831.77,-3,5,-604.681,-727.238,945.787,0,50.2573,945.787,5,-5,2775.26,-4357.51,5166.23,1,-57.5073,5166.23,-5,5,2775.26,4357.51,5166.23,1,57.5073,5166.23,5,-4,-829.567,1633.16,1831.77,0,-63.0716,1831.77,4,-5,-829.567,1633.16,1831.77,0,-63.0716,1831.77,3,-5,-604.681,727.238,945.787,0,-50.2573,945.787,8,8,5446.58,-5.68434e-14,5446.58,1,-5.9797e-16,5446.58,-5,5,2775.26,4357.51,5166.23,1,57.5073,5166.23,-8,-8,5446.58,-1.0516e-12,5446.58,1,-1.10624e-14,5446.58,5,-5,2775.26,-4357.51,5166.23,1,-57.5073,5166.23,8,8,5446.58,-5.68434e-14,5446.58,1,-5.9797e-16,5446.58,-5,5,2775.26,4357.51,5166.23,1,57.5073,5166.23,-8,-8,5446.58,-1.0516e-12,5446.58,1,-1.10624e-14,5446.58,5,-5,2775.26,-4357.51,5166.23,1,-57.5073,5166.23,8,8,7.89474,7.89474,271.127,-1.24345e-13,-2.62771e-14,271.127,5446.58,-5.68434e-14,5446.58,1,-5.9797e-16,5446.58,-5,5,-4.83871,4.83871,-102.592,4.13523,-2.30821,102.675,2775.26,4357.51,5166.23,1,57.5073,5166.23,-8,-8,-7.89474,-7.89474,271.127,4.08562e-14,8.63392e-15,271.127,5446.58,-1.0516e-12,5446.58,1,-1.10624e-14,5446.58,5,-5,4.83871,-4.83871,-102.592,-4.13523,2.30821,102.675,2775.26,-4357.51,5166.23,1,-57.5073,5166.23
0.242,6,6,254.663,-7.10543e-14,254.663,0,-1.59863e-14,254.663,-6,6,-101.197,-11.3149,101.827,0,6.37977,101.827,-6,-6,254.663,5.15143e-14,254.663,0,1.159e-14,254.663,6,-6,-101.197,11.3149,101.827,0,-6.37977,101.827,8,7,-997.854,10.7011,997.911,0,-0.614424,997.911,7,8,-997.854,-10.7011,997.911,0,0.614424,997.911,-8,-7,-997.854,-10.7011,997.911,0,0.614424,997.911,-7,-8,-997.854,10.7011,997.911,0,-0.614424,997.911,8,8,5484.45,-1.7053e-13,5484.45,1,-1.78152e-15,5484.45,-5,5,2560.08,4410.36,5099.54,1,59.8662,5099.54,-8,-8,5484.45,-7.67386e-13,5484.45,1,-8.01684e-15,5484.45,5,-5,2560.08,-4410.36,5099.54,1,-59.8662,5099.54,-4,5,-783.1,-1705.79,1876.96,0,65.3409,1876.96,-5,4,-783.1,-1705.79,1876.96,0,65.3409,1876.96,-3,5,-603.845,-766.728,975.961,0,51.7774,975.961,5,-5,2560.08,-4410.36,5099.54,1,-59.8662,5099.54,-5,5,2560.08,4410.36,5099.54,1,59.8662,5099.54,5,-4,-783.1,1705.79,1876.96,0,-65.3409,1876.96,4,-5,-783.1,1705.79,1876.96,0,-65.3409,1876.96,5,-3,-603.845,766.728,975.961,0,-51.7774,975.961,8,8,5484.45,-1.7053e-13,5484.45,1,-1.78152e-15,5484.45,-5,5,2560.08,4410.36,5099.54,1,59.8662,5099.54,-8,-8,5484.45,-7.67386e-13,5484.45,1,-8.01684e-15,5484.45,5,-5,2560.08,-4410.36,5099.54,1,-59.8662,5099.54,8,8,5484.45,-1.7053e-13,5484.45,1,-1.78152e-15,5484.45,-5,5,2560.08,4410.36,5099.54,1,59.8662,5099.54,-8,-8,5484.45,-7.67386e-13,5484.45,1,-8.01684e-15,5484.45,5,-5,2560.08,-4410.36,5099.54,1,-59.8662,5099.54,8,8,7.91557,7.91557,254.663,-7.10543e-14,-1.59863e-14,254.663,5484.45,-1.7053e-13,5484.45,1,-1.78152e-15,5484.45,-5,5,-4.83092,4.83092,-101.197,-11.3149,6.37977,101.827,2560.08,4410.36,5099.54,1,59.8662,5099.54,-8,-8,-7.91557,-7.91557,254.663,5.15143e-14,1.159e-14,254.663,5484.45,-7.67386e-13,5484.45,1,-8.01684e-15,5484.45,5,-5,4.83092,-4.83092,-101.197,11.3149,-6.37977,101.827,2560.08,-4410.36,5099.54,1,-59.8662,5099.54
0.244,6,6,264.53,-2.13163e-14,264.53,0,-4.617e-15,264.53,-6,6,-129.639,-0.76195,129.642,0,0.33675,129.642,-6,-6,264.53,1.06581e-13,264.53,0,2.3085e-14,264.53,6,-6,-129.639,0.76195,129.642,0,-0.33675,129.642,8,7,-896.696,-14.2288,896.809,0,0.909097,896.809,7,8,-896.696,14.2288,896.809,0,-0.909097,896.809,-8,-7,-896.696,14.2288,896.809,0,-0.909097,896.809,-7,-8,-896.696,-14.2288,896.809,0,0.909097,896.809,8,8,5487.12,-3.97904e-13,5487.12,1,-4.15486e-15,5487.12,-5,5,2346.28,4455.06,5035.13,1,62.2262,5035.13,-8,-8,5487.12,-8.98837e-13,5487.12,1,-9.38553e-15,5487.12,5,-5,2346.28,-4455.06,5035.13,1,-62.2262,5035.13,-4,5,-738.804,-1791.75,1938.09,0,67.5919,1938.09,-5,4,-738.804,-1791.75,1938.09,0,67.5919,1938.09,-3,5,-574.974,-793.455,979.881,0,54.0712,979.881,5,-5,2346.28,-4455.06,5035.13,1,-62.2262,5035.13,-5,5,2346.28,4455.06,5035.13,1,62.2262,5035.13,5,-4,-738.804,1791.75,1938.09,0,-67.5919,1938.09,4,-5,-738.804,1791.75,1938.09,0,-67.5919,1938.09,3,-5,-574.974,793.455,979.881,0,-54.0712,979.881,8,8,5487.12,-3.97904e-13,5487.12,1,-4.15486e-15,5487.12,-5,5,2346.28,4455.06,5035.13,1,62.2262,5035.13,-8,-8,5487.12,-8.98837e-13,5487.12,1,-9.38553e-15,5487.12,5,-5,2346.28,-4455.06,5035.13,1,-62.2262,5035.13,8,8,5487.12,-3.97904e-13,5487.12,1,-4.15486e-15,5487.12,-5,5,2346.28,4455.06,5035.13,1,62.2262,5035.13,-8,-8,5487.12,-8.98837e-13,5487.12,1,-9.38553e-15,5487.12,5,-5,2346.28,-4455.06,5035.13,1,-62.2262,5035.13,8,8,7.93651,7.93651,264.53,-2.13163e-14,-4.617e-15,264.53,5487.12,-3.97904e-13,5487.12,1,-4.15486e-15,5487.12,-5,5,-4.82315,4.82315,-129.639,-0.76195,0.33675,129.642,2346.28,4455.06,5035.13,1,62.2262,5035.13,-8,-8,-7.93651,-7.93651,264.53,1.06581e-13,2.3085e-14,264.53,5487.12,-8.98837e-13,5487.12,1,-9.38553e-15,5487.12,5,-5,4.82315,-4.82315,-129.639,0.76195,-0.33675,129.642,2346.28,-4455.06,5035.13,1,-62.2262,5035.13
0.246,6,6,251.595,-6.75016e-14,251.595,0,-1.53722e-14,251.595,-6,6,-125.534,-14.1722,126.331,0,6.44117,126.331,-6,-6,251.595,9.59233e-14,251.595,0,2.18447e-14,251.595,6,-6,-125.534,14.1722,126.331,0,-6.44117,126.331,7,8,-783.364,48.095,784.839,0,-3.51329,784.839,8,7,-783.364,-48.095,784.839,0,3.51329,784.839,-7,-8,-783.364,-48.095,784.839,0,3.51329,784.839,-8,-7,-783.364,48.095,784.839,0,-3.51329,784.839,8,8,5497.71,-1.91847e-13,5497.71,1,-1.99938e-15,5497.71,-5,5,2117,4437.23,4916.37,1,64.4942,4916.37,-8,-8,5497.71,-8.91731e-13,5497.71,1,-9.2934e-15,5497.71,5,-5,2117,-4437.23,4916.37,1,-64.4942,4916.37,-5,4,-677.124,-1861.24,1980.59,0,70.0085,1980.59,-4,5,-677.124,-1861.24,1980.59,0,70.0085,1980.59,-3,5,-549.43,-832.039,997.077,0,56.5615,997.077,5,-5,2117,-4437.23,4916.37,1,-64.4942,4916.37,-5,5,2117,4437.23,4916.37,1,64.4942,4916.37,5,-4,-677.124,1861.24,1980.59,0,-70.0085,1980.59,4,-5,-677.124,1861.24,1980.59,0,-70.0085,1980.59,3,-5,-549.43,832.039,997.077,0,-56.5615,997.077,8,8,5497.71,-1.91847e-13,5497.71,1,-1.99938e-15,5497.71,-5,5,2117,4437.23,4916.37,1,64.4942,4916.37,-8,-8,5497.71,-8.91731e-13,5497.71,1,-9.2934e-15,5497.71,5,-5,2117,-4437.23,4916.37,1,-64.4942,4916.37,8,8,5497.71,-1.91847e-13,5497.71,1,-1.99938e-15,5497.71,-5,5,2117,4437.23,4916.37,1,64.4942,4916.37,-8,-8,5497.71,-8.91731e-13,5497.71,1,-9.2934e-15,5497.71,5,-5,2117,-4437.23,4916.37,1,-64.4942,4916.37,8,8,7.95756,7.95756,251.595,-6.75016e-14,-1.53722e-14,251.595,5497.71,-1.91847e-13,5497.71,1,-1.99938e-15,5497.71,-5,5,-4.81541,4.81541,-125.534,-14.1722,6.44117,126.331,2117,4437.23,4916.37,1,64.4942,4916.37,-8,-8,-7.95756,-7.95756,251.595,9.59233e-14,2.18447e-14,251.595,5497.71,-8.91731e-13,5497.71,1,-9.2934e-15,5497.71,5,-5,4.81541,-4.81541,-125.534,14.1722,-6.44117,126.331,2117,-4437.23,4916.37,1,-64.4942,4916.37
0.248,6,6,238.375,-1.77636e-14,238.375,0,-4.26964e-15,238.375,-6,6,-121.894,-14.0518,122.702,0,6.57596,122.702,-6,-6,238.375,-4.61853e-14,238.375,0,-1.11011e-14,238.375,6,-6,-121.894,14.0518,122.702,0,-6.57596,122.702,8,7,-679.253,-68.2026,682.669,0,5.73375,682.669,7,8,-679.253,68.2026,682.669,0,-5.73375,682.669,-8,-7,-679.253,68.2026,682.669,0,-5.73375,682.669,-7,-8,-679.253,-68.2026,682.669,0,5.73375,682.669,8,8,5508.47,-5.68434e-14,5508.47,1,-5.91251e-16,5508.47,-5,5,1911.04,4434.92,4829.14,1,66.6885,4829.14,-8,-8,5508.47,-9.80549e-13,5508.47,1,-1.01991e-14,5508.47,5,-5,1911.04,-4434.92,4829.14,1,-66.6885,4829.14,-5,4,-580.797,-1939.7,2024.78,0,73.3309,2024.78,-4,5,-580.797,-1939.7,2024.78,0,73.3309,2024.78,-5,3,-539.926,-869.66,1023.63,0,58.166,1023.63,5,-5,1911.04,-4434.92,4829.14,1,-66.6885,4829.14,-5,5,1911.04,4434.92,4829.14,1,66.6885,4829.14,5,-4,-580.797,1939.7,2024.78,0,-73.3309,2024.78,4,-5,-580.797,1939.7,2024.78,0,-73.3309,2024.78,3,-5,-539.926,869.66,1023.63,0,-58.166,1023.63,8,8,5508.47,-5.68434e-14,5508.47,1,-5.91251e-16,5508.47,-5,5,1911.04,4434.92,4829.14,1,66.6885,4829.14,-8,-8,5508.47,-9.80549e-13,5508.47,1,-1.01991e-14,5508.47,5,-5,1911.04,-4434.92,4829.14,1,-66.6885,4829.14,8,8,5508.47,-5.68434e-14,5508.47,1,-5.91251e-16,5508.47,-5,5,1911.04,4434.92,4829.14,1,66.6885,4829.14,-8,-8,5508.47,-9.80549e-13,5508.47,1,-1.01991e-14,5508.47,5,-5,1911.04,-4434.92,4829.14,1,-66.6885,4829.14,8,8,7.97872,7.97872,238.375,-1.77636e-14,-4.26964e-15,238.375,5508.47,-5.68434e-14,5508.47,1,-5.91251e-16,5508.47,-5,5,-4.80769,4.80769,-121.894,-14.0518,6.57596,122.702,1911.04,4434.92,4829.14,1,66.6885,4829.14,-8,-8,-7.97872,-7.97872,238.375,-4.61853e-14,-1.11011e-14,238.375,5508.47,-9.80549e-13,5508.47,1,-1.01991e-14,5508.47,5,-5,4.80769,-4.80769,-121.894,14.0518,-6.57596,122.702,1911.04,-4434.92,4829.14,1,-66.6885,4829.14
0.25,6,6,232.301,-2.84217e-14,232.301,0,-7.01005e-15,232.301,-6,6,-124.02,-17.6314,125.267,0,8.09131,125.267,-6,-6,232.301,-3.55271e-15,232.301,0,-8.76256e-16,232.301,6,-6,-124.02,17.6314,125.267,0,-8.09131,125.267,8,9,-586.28,37.8744,587.502,0,-3.69624,587.502,9,8,-586.28,-37.8744,587.502,0,3.69624,587.502,-8,-9,-586.28,-37.8744,587.502,0,3.69624,587.502,-9,-8,-586.28,37.8744,587.502,0,-3.69624,587.502,8,8,5522.4,-4.05009e-13,5522.4,1,-4.20203e-15,5522.4,-5,5,1716.59,4370.73,4695.74,1,68.5577,4695.74,-8,-8,5522.4,-7.88702e-13,5522.4,1,-8.18291e-15,5522.4,5,-5,1716.59,-4370.73,4695.74,1,-68.5577,4695.74,-5,4,-537.343,-2015.87,2086.26,0,75.0745,2086.26,-4,5,-537.343,-2015.87,2086.26,0,75.0745,2086.26,-3,5,-494.967,-908.761,1034.81,0,61.4246,1034.81,5,-5,1716.59,-4370.73,4695.74,1,-68.5577,4695.74,-5,5,1716.59,4370.73,4695.74,1,68.5577,4695.74,5,-4,-537.343,2015.87,2086.26,0,-75.0745,2086.26,4,-5,-537.343,2015.87,2086.26,0,-75.0745,2086.26,3,-5,-494.967,908.761,1034.81,0,-61.4246,1034.81,8,8,5522.4,-4.05009e-13,5522.4,1,-4.20203e-15,5522.4,-5,5,1716.59,4370.73,4695.74,1,68.5577,4695.74,-8,-8,5522.4,-7.88702e-13,5522.4,1,-8.18291e-15,5522.4,5,-5,1716.59,-4370.73,4695.74,1,-68.5577,4695.74,8,8,5522.4,-4.05009e-13,5522.4,1,-4.20203e-15,5522.4,-5,5,1716.59,4370.73,4695.74,1,68.5577,4695.74,-8,-8,5522.4,-7.88702e-13,5522.4,1,-8.18291e-15,5522.4,5,-5,1716.59,-4370.73,4695.74,1,-68.5577,4695.74,8,8,8,8,232.301,-2.84217e-14,-7.01005e-15,232.301,5522.4,-4.05009e-13,5522.4,1,-4.20203e-15,5522.4,-5,5,-4.8,4.8,-124.02,-17.6314,8.09131,125.267,1716.59,4370.73,4695.74,1,68.5577,4695.74,-8,-8,-8,-8,232.301,-3.55271e-15,-8.76256e-16,232.301,5522.4,-7.88702e-13,5522.4,1,-8.18291e-15,5522.4,5,-5,4.8,-4.8,-124.02,17.6314,-8.09131,125.267,1716.59,-4370.73,4695.74,1,-68.5577,4695.74
0.252,6,6,223.302,-7.10543e-14,223.302,0,-1.82314e-14,223.302,-6,6,-132.539,-32.1233,136.376,0,13.624,136.376,-6,-6,223.302,-1.42109e-14,223.302,0,-3.64628e-15,223.302,6,-6,-132.539,32.1233,136.376,0,-13.624,136.376,8,9,-656.371,51.5661,658.394,0,-4.49207,658.394,9,8,-656.371,-51.5661,658.394,0,4.49207,658.394,-8,-9,-656.371,-51.5661,658.394,0,4.49207,658.394,-9,-8,-656.371,51.5661,658.394,0,-4.49207,658.394,8,8,5486.05,-2.13163e-13,5486.05,1,-2.22625e-15,5486.05,-5,5,1404.35,4388,4607.25,1,72.253,4607.25,-8,-8,5486.05,-9.59233e-13,5486.05,1,-1.00181e-14,5486.05,5,-5,1404.35,-4388,4607.25,1,-72.253,4607.25,-4,5,-441.56,-2084.43,2130.69,0,78.0395,2130.69,-5,4,-441.56,-2084.43,2130.69,0,78.0395,2130.69,-3,5,-464.593,-944.697,1052.76,0,63.8124,1052.76,5,-5,1404.35,-4388,4607.25,1,-72.253,4607.25,-5,5,1404.35,4388,4607.25,1,72.253,4607.25,5,-4,-441.56,2084.43,2130.69,0,-78.0395,2130.69,4,-5,-441.56,2084.43,2130.69,0,-78.0395,2130.69,3,-5,-464.593,944.697,1052.76,0,-63.8124,1052.76,8,8,5486.05,-2.13163e-13,5486.05,1,-2.22625e-15,5486.05,-5,5,1404.35,4388,4607.25,1,72.253,4607.25,-8,-8,5486.05,-9.59233e-13,5486.05,1,-1.00181e-14,5486.05,5,-5,1404.35,-4388,4607.25,1,-72.253,4607.25,8,8,5486.05,-2.13163e-13,5486.05,1,-2.22625e-15,5486.05,-5,5,1404.35,4388,4607.25,1,72.253,4607.25,-8,-8,5486.05,-9.59233e-13,5486.05,1,-1.00181e-14,5486.05,5,-5,1404.35,-4388,4607.25,1,-72.253,4607.25,8,8,8.02139,8.02139,223.302,-7.10543e-14,-1.82314e-14,223.302,5486.05,-2.13163e-13,5486.05,1,-2.22625e-15,5486.05,-5,5,-4.79233,4.79233,-132.539,-32.1233,13.624,136.376,1404.35,4388,4607.25,1,72.253,4607.25,-8,-8,-8.02139,-8.02139,223.302,-1.42109e-14,-3.64628e-15,223.302,5486.05,-9.59233e-13,5486.05,1,-1.00181e-14,5486.05,5,-5,4.79233,-4.79233,-132.539,32.1233,-13.624,136.376,1404.35,-4388,4607.25,1,-72.253,4607.25
0.254,6,6,232.857,2.13163e-14,232.857,0,5.245e-15,232.857,-6,6,-144.166,-20.1987,145.574,0,7.97564,145.574,-6,-6,232.857,2.13163e-14,232.857,0,5.245e-15,232.857,6,-6,-144.166,20.1987,145.574,0,-7.97564,145.574,9,8,-719.987,-23.9009,720.384,0,1.90131,720.384,8,9,-719.987,23.9009,720.384,0,-1.90131,720.384,-8,-9,-719.987,-23.9009,720.384,0,1.90131,720.384,-9,-8,-719.987,23.9009,720.384,0,-1.90131,720.384,8,8,5460.79,-3.48166e-13,5460.79,1,-3.65303e-15,5460.79,-5,5,1102.94,4360.95,4498.26,1,75.8068,4498.26,-8,-8,5460.79,-9.66338e-13,5460.79,1,-1.0139e-14,5460.79,5,-5,1102.94,-4360.95,4498.26,1,-75.8068,4498.26,-5,4,-351.003,-2148.75,2177.23,0,80.7226,2177.23,-4,5,-351.003,-2148.75,2177.23,0,80.7226,2177.23,-3,5,-430.216,-983.363,1073.35,0,66.3709,1073.35,5,-5,1102.94,-4360.95,4498.26,1,-75.8068,4498.26,-5,5,1102.94,4360.95,4498.26,1,75.8068,4498.26,5,-4,-351.003,2148.75,2177.23,0,-80.7226,2177.23,4,-5,-351.003,2148.75,2177.23,0,-80.7226,2177.23,5,-3,-430.216,983.363,1073.35,0,-66.3709,1073.35,8,8,5460.79,-3.48166e-13,5460.79,1,-3.65303e-15,5460.79,-5,5,1102.94,4360.95,4498.26,1,75.8068,4498.26,-8,-8,5460.79,-9.66338e-13,5460.79,1,-1.0139e-14,5460.79,5,-5,1102.94,-4360.95,4498.26,1,-75.8068,4498.26,8,8,5460.79,-3.48166e-13,5460.79,1,-3.65303e-15,5460.79,-5,5,1102.94,4360.95,4498.26,1,75.8068,4498.26,-8,-8,5460.79,-9.66338e-13,5460.79,1,-1.0139e-14,5460.79,5,-5,1102.94,-4360.95,4498.26,1,-75.8068,4498.26,8,8,8.0429,8.0429,232.857,2.13163e-14,5.245e-15,232.857,5460.79,-3.48166e-13,5460.79,1,-3.65303e-15,5460.79,-5,5,-4.78469,4.78469,-144.166,-20.1987,7.97564,145.574,1102.94,4360.95,4498.26,1,75.8068,4498.26,-8,-8,-8.0429,-8.0429,232.857,2.13163e-14,5.245e-15,232.857,5460.79,-9.66338e-13,5460.79,1,-1.0139e-14,5460.79,5,-5,4.78469,-4.78469,-144.166,20.1987,-7.97564,145.574,1102.94,-4360.95,4498.26,1,-75.8068,4498.26
0.256,6,6,209.116,-8.52651e-14,209.116,0,-2.33619e-14,209.116,-6,6,-155.541,-25.4574,157.61,0,9.29518,157.61,-6,-6,209.116,8.52651e-14,209.116,0,2.33619e-14,209.116,6,-6,-155.541,25.4574,157.61,0,-9.29518,157.61,8,9,-800.723,-4.40335,800.735,0,0.315079,800.735,9,8,-800.723,4.40335,800.735,0,-0.315079,800.735,-8,-9,-800.723,4.40335,800.735,0,-0.315079,800.735,-9,-8,-800.723,-4.40335,800.735,0,0.315079,800.735,8,8,5425.24,-3.2685e-13,5425.24,1,-3.45185e-15,5425.24,-5,5,826.16,4330.72,4408.81,1,79.1996,4408.81,-8,-8,5425.24,-1.03739e-12,5425.24,1,-1.09559e-14,5425.24,5,-5,826.16,-4330.72,4408.81,1,-79.1996,4408.81,-4,5,-263.49,-2214.81,2230.43,0,83.2156,2230.43,-5,4,-263.49,-2214.81,2230.43,0,83.2156,2230.43,-3,5,-394.104,-1007.16,1081.53,0,68.6295,1081.53,5,-5,826.16,-4330.72,4408.81,1,-79.1996,4408.81,-5,5,826.16,4330.72,4408.81,1,79.1996,4408.81,5,-4,-263.49,2214.81,2230.43,0,-83.2156,2230.43,4,-5,-263.49,2214.81,2230.43,0,-83.2156,2230.43,3,-5,-394.104,1007.16,1081.53,0,-68.6295,1081.53,8,8,5425.24,-3.2685e-13,5425.24,1,-3.45185e-15,5425.24,-5,5,826.16,4330.72,4408.81,1,79.1996,4408.81,-8,-8,5425.24,-1.03739e-12,5425.24,1,-1.09559e-14,5425.24,5,-5,826.16,-4330.72,4408.81,1,-79.1996,4408.81,8,8,5425.24,-3.2685e-13,5425.24,1,-3.45185e-15,5425.24,-5,5,826.16,4330.72,4408.81,1,79.1996,4408.81,-8,-8,5425.24,-1.03739e-12,5425.24,1,-1.09559e-14,5425.24,5,-5,826.16,-4330.72,4408.81,1,-79.1996,4408.81,8,8,8.06452,8.06452,209.116,-8.52651e-14,-2.33619e-14,209.116,5425.24,-3.2685e-13,5425.24,1,-3.45185e-15,5425.24,-5,5,-4.77707,4.77707,-155.541,-25.4574,9.29518,157.61,826.16,4330.72,4408.81,1,79.1996,4408.81,-8,-8,-8.06452,-8.06452,209.116,8.52651e-14,2.33619e-14,209.116,5425.24,-1.03739e-12,5425.24,1,-1.09559e-14,5425.24,5,-5,4.77707,-4.77707,-155.541,25.4574,-9.29518,157.61,826.16,-4330.72,4408.81,1,-79.1996,4408.81
0.258,6,6,207.938,-7.10543e-14,207.938,0,-1.95785e-14,207.938,-6,6,-140.642,-10.7699,141.054,0,4.37898,141.054,-6,-6,207.938,4.26326e-14,207.938,0,1.17471e-14,207.938,6,-6,-140.642,10.7699,141.054,0,-4.37898,141.054,8,9,-875.039,-44.6107,876.175,0,2.9185,876.175,9,8,-875.039,44.6107,876.175,0,-2.9185,876.175,-8,-9,-875.039,44.6107,876.175,0,-2.9185,876.175,-9,-8,-875.039,-44.6107,876.175,0,2.9185,876.175,8,8,5396.13,-2.77112e-13,5396.13,1,-2.94236e-15,5396.13,1,6,714.163,-400.062,818.584,0,-29.2568,818.584,-8,-8,5396.13,-7.24754e-13,5396.13,1,-7.69539e-15,5396.13,-1,-6,714.163,400.062,818.584,0,29.2568,818.584,-4,5,-161.695,-2280.08,2285.8,0,85.9436,2285.8,-5,4,-161.695,-2280.08,2285.8,0,85.9436,2285.8,-3,5,-353.409,-1051.75,1109.54,0,71.4267,1109.54,5,-5,544.565,-4300.89,4335.23,1,-82.7838,4335.23,-5,5,544.565,4300.89,4335.23,1,82.7838,4335.23,5,-4,-161.695,2280.08,2285.8,0,-85.9436,2285.8,4,-5,-161.695,2280.08,2285.8,0,-85.9436,2285.8,3,-5,-353.409,1051.75,1109.54,0,-71.4267,1109.54,8,8,5396.13,-2.77112e-13,5396.13,1,-2.94236e-15,5396.13,-5,5,544.565,4300.89,4335.23,1,82.7838,4335.23,-8,-8,5396.13,-7.24754e-13,5396.13,1,-7.69539e-15,5396.13,5,-5,544.565,-4300.89,4335.23,1,-82.7838,4335.23,8,8,5396.13,-2.77112e-13,5396.13,1,-2.94236e-15,5396.13,-5,5,544.565,4300.89,4335.23,1,82.7838,4335.23,-8,-8,5396.13,-7.24754e-13,5396.13,1,-7.69539e-15,5396.13,5,-5,544.565,-4300.89,4335.23,1,-82.7838,4335.23,8,8,8.08625,8.08625,207.938,-7.10543e-14,-1.95785e-14,207.938,5396.13,-2.77112e-13,5396.13,1,-2.94236e-15,5396.13,-5,5,-4.76948,4.76948,-140.642,-10.7699,4.37898,141.054,544.565,4300.89,4335.23,1,82.7838,4335.23,-8,-8,-8.08625,-8.08625,207.938,4.26326e-14,1.17471e-14,207.938,5396.13,-7.24754e-13,5396.13,1,-7.69539e-15,5396.13,5,-5,4.76948,-4.76948,-140.642,10.7699,-4.37898,141.054,544.565,-4300.89,4335.23,1,-82.7838,4335.23
0.26,6,6,188.356,-5.68434e-14,188.356,0,-1.72911e-14,188.356,-6,6,-142.199,-0.661504,142.2,0,0.266536,142.2,-6,-6,188.356,9.9476e-14,188.356,0,3.02594e-14,188.356,6,-6,-142.199,0.661504,142.2,0,-0.266536,142.2,8,9,-957.502,-84.4777,961.221,0,5.04199,961.221,9,8,-957.502,84.4777,961.221,0,-5.04199,961.221,-9,-8,-957.502,-84.4777,961.221,0,5.04199,961.221,-8,-9,-957.502,84.4777,961.221,0,-5.04199,961.221,8,8,5361.79,-6.75016e-14,5361.79,1,-7.21317e-16,5361.79,9,9,748.993,-5.68434e-14,748.993,0,-4.34835e-15,748.993,-8,-8,5361.79,-9.9476e-13,5361.79,1,-1.06299e-14,5361.79,-9,-9,748.993,-1.36779e-13,748.993,0,-1.04632e-14,748.993,-5,4,-51.0863,-2339.07,2339.63,0,88.7488,2339.63,-4,5,-51.0863,-2339.07,2339.63,0,88.7488,2339.63,-3,5,-322.455,-1068.64,1116.23,0,73.2091,1116.23,5,-5,296.444,-4255.42,4265.73,1,-86.0151,4265.73,-5,5,296.444,4255.42,4265.73,1,86.0151,4265.73,5,-4,-51.0863,2339.07,2339.63,0,-88.7488,2339.63,4,-5,-51.0863,2339.07,2339.63,0,-88.7488,2339.63,5,-3,-322.455,1068.64,1116.23,0,-73.2091,1116.23,8,8,5361.79,-6.75016e-14,5361.79,1,-7.21317e-16,5361.79,-5,5,296.444,4255.42,4265.73,1,86.0151,4265.73,-8,-8,5361.79,-9.9476e-13,5361.79,1,-1.06299e-14,5361.79,5,-5,296.444,-4255.42,4265.73,1,-86.0151,4265.73,8,8,5361.79,-6.75016e-14,5361.79,1,-7.21317e-16,5361.79,-5,5,296.444,4255.42,4265.73,1,86.0151,4265.73,-8,-8,5361.79,-9.9476e-13,5361.79,1,-1.06299e-14,5361.79,5,-5,296.444,-4255.42,4265.73,1,-86.0151,4265.73,8,8,8.10811,8.10811,188.356,-5.68434e-14,-1.72911e-14,188.356,5361.79,-6.75016e-14,5361.79,1,-7.21317e-16,5361.79,-5,5,-4.7619,4.7619,-142.199,-0.661504,0.266536,142.2,296.444,4255.42,4265.73,1,86.0151,4265.73,-8,-8,-8.10811,-8.10811,188.356,9.9476e-14,3.02594e-14,188.356,5361.79,-9.9476e-13,5361.79,1,-1.06299e-14,5361.79,5,-5,4.7619,-4.7619,-142.199,0.661504,-0.266536,142.2,296.444,-4255.42,4265.73,1,-86.0151,4265.73
0.262,6,6,204.474,-1.42109e-14,204.474,0,-3.98204e-15,204.474,-6,6,-142.76,18.878,144.003,0,-7.53287,144.003,-6,-6,204.474,1.42109e-14,204.474,0,3.98204e-15,204.474,6,-6,-142.76,-18.878,144.003,0,7.53287,144.003,8,9,-1036.85,-131.664,1045.17,0,7.23698,1045.17,9,8,-1036.85,131.664,1045.17,0,-7.23698,1045.17,-9,-8,-1036.85,-131.664,1045.17,0,7.23698,1045.17,-8,-9,-1036.85,131.664,1045.17,0,-7.23698,1045.17,8,8,5325.85,-1.56319e-13,5325.85,1,-1.68169e-15,5325.85,9,9,848.884,1.42109e-14,848.884,0,9.59167e-16,848.884,-8,-8,5325.85,-7.10543e-13,5325.85,1,-7.64405e-15,5325.85,-9,-9,848.884,-1.13243e-13,848.884,0,-7.64337e-15,848.884,-4,5,54.9081,-2393.12,2393.75,0,-88.6856,2393.75,-5,4,54.9081,-2393.12,2393.75,0,-88.6856,2393.75,-3,5,-276.523,-1075.09,1110.08,0,75.5757,1110.08,5,-5,40.9106,-4209.87,4210.07,1,-89.4432,4210.07,-5,5,40.9106,4209.87,4210.07,1,89.4432,4210.07,5,-4,54.9081,2393.12,2393.75,0,88.6856,2393.75,4,-5,54.9081,2393.12,2393.75,0,88.6856,2393.75,5,-3,-276.523,1075.09,1110.08,0,-75.5757,1110.08,8,8,5325.85,-1.56319e-13,5325.85,1,-1.68169e-15,5325.85,-5,5,40.9106,4209.87,4210.07,1,89.4432,4210.07,-8,-8,5325.85,-7.10543e-13,5325.85,1,-7.64405e-15,5325.85,5,-5,40.9106,-4209.87,4210.07,1,-89.4432,4210.07,8,8,5325.85,-1.56319e-13,5325.85,1,-1.68169e-15,5325.85,-5,5,40.9106,4209.87,4210.07,1,89.4432,4210.07,-8,-8,5325.85,-7.10543e-13,5325.85,1,-7.64405e-15,5325.85,5,-5,40.9106,-4209.87,4210.07,1,-89.4432,4210.07,8,8,8.13008,8.13008,204.474,-1.42109e-14,-3.98204e-15,204.474,5325.85,-1.56319e-13,5325.85,1,-1.68169e-15,5325.85,-5,5,-4.75436,4.75436,-142.76,18.878,-7.53287,144.003,40.9106,4209.87,4210.07,1,89.4432,4210.07,-8,-8,-8.13008,-8.13008,204.474,1.42109e-14,3.98204e-15,204.474,5325.85,-7.10543e-13,5325.85,1,-7.64405e-15,5325.85,5,-5,4.75436,-4.75436,-142.76,-18.878,7.53287,144.003,40.9106,-4209.87,4210.07,1,-89.4432,4210.07
0.264,6,6,203.049,-4.26326e-14,203.049,0,-1.20299e-14,203.049,-6,6,-131.175,11.5474,131.682,0,-5.0308,131.682,-6,-6,203.049,8.52651e-14,203.049,0,2.40598e-14,203.049,6,-6,-131.175,-11.5474,131.682,0,5.0308,131.682,8,9,-1113.22,-176.824,1127.18,0,9.02546,1127.18,9,8,-1113.22,176.824,1127.18,0,-9.02546,1127.18,-9,-8,-1113.22,-176.824,1127.18,0,9.02546,1127.18,-8,-9,-1113.22,176.824,1127.18,0,-9.02546,1127.18,8,8,5266.57,-2.34479e-13,5266.57,1,-2.55093e-15,5266.57,9,9,962.93,-1.1724e-13,962.93,0,-6.97593e-15,962.93,-8,-8,5266.57,-5.96856e-13,5266.57,1,-6.49328e-15,5266.57,-9,-9,962.93,-7.54952e-14,962.93,0,-4.49208e-15,962.93,-4,5,167.641,-2441.23,2446.98,0,-86.0716,2446.98,-5,4,167.641,-2441.23,2446.98,0,-86.0716,2446.98,-3,5,-252.74,-1111.28,1139.66,0,77.1871,1139.66,5,-5,-171.537,-4152.25,4155.79,1,87.6343,4155.79,-5,5,-171.537,4152.25,4155.79,1,-87.6343,4155.79,5,-4,167.641,2441.23,2446.98,0,86.0716,2446.98,4,-5,167.641,2441.23,2446.98,0,86.0716,2446.98,3,-5,-252.74,1111.28,1139.66,0,-77.1871,1139.66,8,8,5266.57,-2.34479e-13,5266.57,1,-2.55093e-15,5266.57,-5,5,-171.537,4152.25,4155.79,1,-87.6343,4155.79,-8,-8,5266.57,-5.96856e-13,5266.57,1,-6.49328e-15,5266.57,5,-5,-171.537,-4152.25,4155.79,1,87.6343,4155.79,8,8,5266.57,-2.34479e-13,5266.57,1,-2.55093e-15,5266.57,-5,5,-171.537,4152.25,4155.79,1,-87.6343,4155.79,-8,-8,5266.57,-5.96856e-13,5266.57,1,-6.49328e-15,5266.57,5,-5,-171.537,-4152.25,4155.79,1,87.6343,4155.79,8,8,8.15217,8.15217,203.049,-4.26326e-14,-1.20299e-14,203.049,5266.57,-2.34479e-13,5266.57,1,-2.55093e-15,5266.57,-5,5,-4.74684,4.74684,-131.175,11.5474,-5.0308,131.682,-171.537,4152.25,4155.79,1,-87.6343,4155.79,-8,-8,-8.15217,-8.15217,203.049,8.52651e-14,2.40598e-14,203.049,5266.57,-5.96856e-13,5266.57,1,-6.49328e-15,5266.57,5,-5,4.74684,-4.74684,-131.175,-11.5474,5.0308,131.682,-171.537,-4152.25,4155.79,1,87.6343,4155.79
0.266,6,6,193.409,-1.13687e-13,193.409,0,-3.36787e-14,193.409,-6,6,-105.672,32.1049,110.442,0,-16.8996,110.442,-6,-6,193.409,1.84741e-13,193.409,0,5.47279e-14,193.409,6,-6,-105.672,-32.1049,110.442,0,16.8996,110.442,8,9,-1202.11,-223.97,1222.8,0,10.554,1222.8,9,8,-1202.11,223.97,1222.8,0,-10.554,1222.8,-9,-8,-1202.11,-223.97,1222.8,0,10.554,1222.8,-8,-9,-1202.11,223.97,1222.8,0,-10.554,1222.8,8,8,5191.25,-2.06057e-13,5191.25,1,-2.27426e-15,5191.25,9,9,1092.04,-1.77636e-14,1092.04,0,-9.32001e-16,1092.04,-8,-8,5191.25,-9.80549e-13,5191.25,1,-1.08223e-14,5191.25,-9,-9,1092.04,-2.16271e-13,1092.04,0,-1.13471e-14,1092.04,-4,5,271.761,-2482.55,2497.38,0,-83.7528,2497.38,-5,4,271.761,-2482.55,2497.38,0,-83.7528,2497.38,-3,5,-206.851,-1117.61,1136.59,0,79.5141,1136.59,5,-5,-392.349,-4067.79,4086.67,1,84.4907,4086.67,-5,5,-392.349,4067.79,4086.67,1,-84.4907,4086.67,5,-4,271.761,2482.55,2497.38,0,83.7528,2497.38,4,-5,271.761,2482.55,2497.38,0,83.7528,2497.38,3,-5,-206.851,1117.61,1136.59,0,-79.5141,1136.59,8,8,5191.25,-2.06057e-13,5191.25,1,-2.27426e-15,5191.25,-5,5,-392.349,4067.79,4086.67,1,-84.4907,4086.67,-8,-8,5191.25,-9.80549e-13,5191.25,1,-1.08223e-14,5191.25,5,-5,-392.349,-4067.79,4086.67,1,84.4907,4086.67,8,8,5191.25,-2.06057e-13,5191.25,1,-2.27426e-15,5191.25,-5,5,-392.349,4067.79,4086.67,1,-84.4907,4086.67,-8,-8,5191.25,-9.80549e-13,5191.25,1,-1.08223e-14,5191.25,5,-5,-392.349,-4067.79,4086.67,1,84.4907,4086.67,8,8,8.17439,8.17439,193.409,-1.13687e-13,-3.36787e-14,193.409,5191.25,-2.06057e-13,5191.25,1,-2.27426e-15,5191.25,-5,5,-4.73934,4.73934,-105.672,32.1049,-16.8996,110.442,-392.349,4067.79,4086.67,1,-84.4907,4086.67,-8,-8,-8.17439,-8.17439,193.409,1.84741e-13,5.47279e-14,193.409,5191.25,-9.80549e-13,5191.25,1,-1.08223e-14,5191.25,5,-5,4.73934,-4.73934,-105.672,-32.1049,16.8996,110.442,-392.349,-4067.79,4086.67,1,84.4907,4086.67
0.268,6,6,184.951,0,184.951,0,0,184.951,-6,6,-89.2888,31.8716,94.8065,0,-19.644,94.8065,-6,-6,184.951,1.27898e-13,184.951,0,3.96213e-14,184.951,6,-6,-89.2888,-31.8716,94.8065,0,19.644,94.8065,8,9,-1289.33,-251.126,1313.56,0,11.0216,1313.56,9,8,-1289.33,251.126,1313.56,0,-11.0216,1313.56,-9,-8,-1289.33,-251.126,1313.56,0,11.0216,1313.56,-8,-9,-1289.33,251.126,1313.56,0,-11.0216,1313.56,8,8,5074.75,-4.9738e-14,5074.75,1,-5.6156e-16,5074.75,9,9,1255.21,-1.10134e-13,1255.21,0,-5.02723e-15,1255.21,-8,-8,5074.75,-9.02389e-13,5074.75,1,-1.01883e-14,5074.75,-9,-9,1255.21,-1.1724e-13,1255.21,0,-5.35157e-15,1255.21,-4,5,387.039,-2529.92,2559.35,0,-81.302,2559.35,-5,4,387.039,-2529.92,2559.35,0,-81.302,2559.35,-3,5,-145.277,-1113.9,1123.33,0,82.5693,1123.33,5,-5,-572.492,-3962.42,4003.56,1,81.7788,4003.56,-5,5,-572.492,3962.42,4003.56,1,-81.7788,4003.56,5,-4,387.039,2529.92,2559.35,0,81.302,2559.35,4,-5,387.039,2529.92,2559.35,0,81.302,2559.35,5,-3,-145.277,1113.9,1123.33,0,-82.5693,1123.33,8,8,5074.75,-4.9738e-14,5074.75,1,-5.6156e-16,5074.75,-5,5,-572.492,3962.42,4003.56,1,-81.7788,4003.56,-8,-8,5074.75,-9.02389e-13,5074.75,1,-1.01883e-14,5074.75,5,-5,-572.492,-3962.42,4003.56,1,81.7788,4003.56,8,8,5074.75,-4.9738e-14,5074.75,1,-5.6156e-16,5074.75,-5,5,-572.492,3962.42,4003.56,1,-81.7788,4003.56,-8,-8,5074.75,-9.02389e-13,5074.75,1,-1.01883e-14,5074.75,5,-5,-572.492,-3962.42,4003.56,1,81.7788,4003.56,8,8,8.19672,8.19672,184.951,0,0,184.951,5074.75,-4.9738e-14,5074.75,1,-5.6156e-16,5074.75,-5,5,-4.73186,4.73186,-89.2888,31.8716,-19.644,94.8065,-572.492,3962.42,4003.56,1,-81.7788,4003.56,-8,-8,-8.19672,-8.19672,184.951,1.27898e-13,3.96213e-14,184.951,5074.75,-9.02389e-13,5074.75,1,-1.01883e-14,5074.75,5,-5,4.73186,-4.73186,-89.2888,-31.8716,19.644,94.8065,-572.492,-3962.42,4003.56,1,81.7788,4003.56
0.27,6,6,175.204,0,175.204,0,0,175.204,-6,6,-76.7697,42.0544,87.5337,0,-28.7139,87.5337,-6,-6,175.204,1.98952e-13,175.204,0,6.50619e-14,175.204,6,-6,-76.7697,-42.0544,87.5337,0,28.7139,87.5337,8,9,-1351.52,-288.679,1382,0,12.057,1382,9,8,-1351.52,288.679,1382,0,-12.057,1382,-9,-8,-1351.52,-288.679,1382,0,12.057,1382,-8,-9,-1351.52,288.679,1382,0,-12.057,1382,8,8,4960.59,-1.38556e-13,4960.59,1,-1.60035e-15,4960.59,9,9,1389.93,-9.23706e-14,1389.93,0,-3.80771e-15,1389.93,-8,-8,4960.59,-9.30811e-13,4960.59,1,-1.0751e-14,4960.59,-9,-9,1389.93,-1.42109e-13,1389.93,0,-5.85801e-15,1389.93,-5,4,497.512,-2540.87,2589.12,0,-78.9214,2589.12,-4,5,497.512,-2540.87,2589.12,0,-78.9214,2589.12,-3,5,-108.36,-1128.75,1133.94,0,84.5164,1133.94,5,-5,-753.663,-3869.92,3942.63,1,78.9797,3942.63,-5,5,-753.663,3869.92,3942.63,1,-78.9797,3942.63,5,-4,497.512,2540.87,2589.12,0,78.9214,2589.12,4,-5,497.512,2540.87,2589.12,0,78.9214,2589.12,5,-3,-108.36,1128.75,1133.94,0,-84.5164,1133.94,8,8,4960.59,-1.38556e-13,4960.59,1,-1.60035e-15,4960.59,-5,5,-753.663,3869.92,3942.63,1,-78.9797,3942.63,-8,-8,4960.59,-9.30811e-13,4960.59,1,-1.0751e-14,4960.59,5,-5,-753.663,-3869.92,3942.63,1,78.9797,3942.63,8,8,4960.59,-1.38556e-13,4960.59,1,-1.60035e-15,4960.59,-5,5,-753.663,3869.92,3942.63,1,-78.9797,3942.63,-8,-8,4960.59,-9.30811e-13,4960.59,1,-1.0751e-14,4960.59,5,-5,-753.663,-3869.92,3942.63,1,78.9797,3942.63,8,8,8.21918,8.21918,175.204,0,0,175.204,4960.59,-1.38556e-13,4960.59,1,-1.60035e-15,4960.59,-5,5,-4.72441,4.72441,-76.7697,42.0544,-28.7139,87.5337,-753.663,3869.92,3942.63,1,-78.9797,3942.63,-8,-8,-8.21918,-8.21918,175.204,1.98952e-13,6.50619e-14,175.204,4960.59,-9.30811e-13,4960.59,1,-1.0751e-14,4960.59,5,-5,4.72441,-4.72441,-76.7697,-42.0544,28.7139,87.5337,-753.663,-3869.92,3942.63,1,78.9797,3942.63
0.272,6,6,167.098,-2.84217e-14,167.098,0,-9.74544e-15,167.098,-6,6,-71.9356,-1.92146,71.9613,0,1.53006,71.9613,-6,-6,167.098,9.9476e-14,167.098,0,3.4109e-14,167.098,6,-6,-71.9356,1.92146,71.9613,0,-1.53006,71.9613,8,9,-1432.87,-297.871,1463.5,0,11.7436,1463.5,9,8,-1432.87,297.871,1463.5,0,-11.7436,1463.5,-9,-8,-1432.87,-297.871,1463.5,0,11.7436,1463.5,-8,-9,-1432.87,297.871,1463.5,0,-11.7436,1463.5,8,8,4860.72,-3.83693e-13,4860.72,1,-4.52279e-15,4860.72,9,9,1544.19,-7.10543e-14,1544.19,0,-2.6364e-15,1544.19,-8,-8,4860.72,-5.7554e-13,4860.72,1,-6.78418e-15,4860.72,-9,-9,1544.19,-1.63425e-13,1544.19,0,-6.06372e-15,1544.19,-4,5,628.356,-2558.66,2634.69,0,-76.2024,2634.69,-5,4,628.356,-2558.66,2634.69,0,-76.2024,2634.69,-3,5,-84.1594,-1128.21,1131.35,0,85.7339,1131.35,5,-5,-912.363,-3764.68,3873.66,1,76.3771,3873.66,-5,5,-912.363,3764.68,3873.66,1,-76.3771,3873.66,5,-4,628.356,2558.66,2634.69,0,76.2024,2634.69,4,-5,628.356,2558.66,2634.69,0,76.2024,2634.69,3,-5,-84.1594,1128.21,1131.35,0,-85.7339,1131.35,8,8,4860.72,-3.83693e-13,4860.72,1,-4.52279e-15,4860.72,-5,5,-912.363,3764.68,3873.66,1,-76.3771,3873.66,-8,-8,4860.72,-5.7554e-13,4860.72,1,-6.78418e-15,4860.72,5,-5,-912.363,-3764.68,3873.66,1,76.3771,3873.66,8,8,4860.72,-3.83693e-13,4860.72,1,-4.52279e-15,4860.72,-5,5,-912.363,3764.68,3873.66,1,-76.3771,3873.66,-8,-8,4860.72,-5.7554e-13,4860.72,1,-6.78418e-15,4860.72,5,-5,-912.363,-3764.68,3873.66,1,76.3771,3873.66,8,8,8.24176,8.24176,167.098,-2.84217e-14,-9.74544e-15,167.098,4860.72,-3.83693e-13,4860.72,1,-4.52279e-15,4860.72,-5,5,-4.71698,4.71698,-71.9356,-1.92146,1.53006,71.9613,-912.363,3764.68,3873.66,1,-76.3771,3873.66,-8,-8,-8.24176,-8.24176,167.098,9.9476e-14,3.4109e-14,167.098,4860.72,-5.7554e-13,4860.72,1,-6.78418e-15,4860.72,5,-5,4.71698,-4.71698,-71.9356,1.92146,-1.53006,71.9613,-912.363,-3764.68,3873.66,1,76.3771,3873.66
0.274,6,6,139.751,2.84217e-14,139.751,0,1.16525e-14,139.751,-6,6,-27.7945,40.6418,49.2371,0,-55.6322,49.2371,-6,-6,139.751,1.42109e-13,139.751,0,5.82625e-14,139.751,6,-6,-27.7945,-40.6418,49.2371,0,55.6322,49.2371,8,9,-1492.22,-328.962,1528.05,0,12.4321,1528.05,9,8,-1492.22,328.962,1528.05,0,-12.4321,1528.05,-9,-8,-1492.22,-328.962,1528.05,0,12.4321,1528.05,-8,-9,-1492.22,328.962,1528.05,0,-12.4321,1528.05,8,8,4740.66,-9.59233e-14,4740.66,1,-1.15933e-15,4740.66,9,9,1682.22,-1.13687e-13,1682.22,0,-3.87213e-15,1682.22,-8,-8,4740.66,-1.00187e-12,4740.66,1,-1.21086e-14,4740.66,-9,-9,1682.22,-1.42109e-13,1682.22,0,-4.84017e-15,1682.22,-4,5,743.501,-2559.08,2664.9,0,-73.7996,2664.9,-5,4,743.501,-2559.08,2664.9,0,-73.7996,2664.9,-3,5,-26.3731,-1130.04,1130.35,0,88.6631,1130.35,5,-5,-1085.1,-3644.63,3802.73,1,73.4204,3802.73,-5,5,-1085.1,3644.63,3802.73,1,-73.4204,3802.73,5,-4,743.501,2559.08,2664.9,0,73.7996,2664.9,4,-5,743.501,2559.08,2664.9,0,73.7996,2664.9,3,-5,-26.3731,1130.04,1130.35,0,-88.6631,1130.35,8,8,4740.66,-9.59233e-14,4740.66,1,-1.15933e-15,4740.66,-5,5,-1085.1,3644.63,3802.73,1,-73.4204,3802.73,-8,-8,4740.66,-1.00187e-12,4740.66,1,-1.21086e-14,4740.66,5,-5,-1085.1,-3644.63,3802.73,1,73.4204,3802.73,8,8,4740.66,-9.59233e-14,4740.66,1,-1.15933e-15,4740.66,-5,5,-1085.1,3644.63,3802.73,1,-73.4204,3802.73,-8,-8,4740.66,-1.00187e-12,4740.66,1,-1.21086e-14,4740.66,5,-5,-1085.1,-3644.63,3802.73,1,73.4204,3802.73,8,8,8.26446,8.26446,139.751,2.84217e-14,1.16525e-14,139.751,4740.66,-9.59233e-14,4740.66,1,-1.15933e-15,4740.66,-5,5,-4.70958,4.70958,-27.7945,40.6418,-55.6322,49.2371,-1085.1,3644.63,3802.73,1,-73.4204,3802.73,-8,-8,-8.26446,-8.26446,139.751,1.42109e-13,5.82625e-14,139.751,4740.66,-1.00187e-12,4740.66,1,-1.21086e-14,4740.66,5,-5,4.70958,-4.70958,-27.7945,-40.6418,55.6322,49.2371,-1085.1,-3644.63,3802.73,1,73.4204,3802.73
0.276,6,6,132.482,-8.52651e-14,132.482,0,-3.68753e-14,132.482,-6,6,9.79327,17.4576,20.0169,0,60.7087,20.0169,-6,-6,132.482,5.68434e-14,132.482,0,2.45836e-14,132.482,6,-6,9.79327,-17.4576,20.0169,0,-60.7087,20.0169,8,9,-1564.1,-346.402,1602,0,12.4878,1602,9,8,-1564.1,346.402,1602,0,-12.4878,1602,-9,-8,-1564.1,-346.402,1602,0,12.4878,1602,-8,-9,-1564.1,346.402,1602,0,-12.4878,1602,8,8,4617.45,-4.26326e-14,4617.45,1,-5.29008e-16,4617.45,9,9,1828.99,-1.27898e-13,1828.99,0,-4.00657e-15,1828.99,-8,-8,4617.45,-7.67386e-13,4617.45,1,-9.52214e-15,4617.45,-9,-9,1828.99,-1.24345e-13,1828.99,0,-3.89528e-15,1828.99,-4,5,871.777,-2565.79,2709.85,0,-71.2338,2709.85,-5,4,871.777,-2565.79,2709.85,0,-71.2338,2709.85,-3,5,11.2353,-1133.62,1133.67,0,-89.4322,1133.67,5,-5,-1228.19,-3508.96,3717.69,1,70.7091,3717.69,-5,5,-1228.19,3508.96,3717.69,1,-70.7091,3717.69,5,-4,871.777,2565.79,2709.85,0,71.2338,2709.85,4,-5,871.777,2565.79,2709.85,0,71.2338,2709.85,3,-5,11.2353,1133.62,1133.67,0,89.4322,1133.67,8,8,4617.45,-4.26326e-14,4617.45,1,-5.29008e-16,4617.45,-5,5,-1228.19,3508.96,3717.69,1,-70.7091,3717.69,-8,-8,4617.45,-7.67386e-13,4617.45,1,-9.52214e-15,4617.45,5,-5,-1228.19,-3508.96,3717.69,1,70.7091,3717.69,8,8,4617.45,-4.26326e-14,4617.45,1,-5.29008e-16,4617.45,-5,5,-1228.19,3508.96,3717.69,1,-70.7091,3717.69,-8,-8,4617.45,-7.67386e-13,4617.45,1,-9.52214e-15,4617.45,5,-5,-1228.19,-3508.96,3717.69,1,70.7091,3717.69,8,8,8.28729,8.28729,132.482,-8.52651e-14,-3.68753e-14,132.482,4617.45,-4.26326e-14,4617.45,1,-5.29008e-16,4617.45,-5,5,-4.70219,4.70219,9.79327,17.4576,60.7087,20.0169,-1228.19,3508.96,3717.69,1,-70.7091,3717.69,-8,-8,-8.28729,-8.28729,132.482,5.68434e-14,2.45836e-14,132.482,4617.45,-7.67386e-13,4617.45,1,-9.52214e-15,4617.45,5,-5,4.70219,-4.70219,9.79327,-17.4576,-60.7087,20.0169,-1228.19,-3508.96,3717.69,1,70.7091,3717.69
0.278,6,6,142.541,-8.52651e-14,142.541,0,-3.42732e-14,142.541,-6,6,21.7338,32.7592,39.3131,0,56.4381,39.3131,-6,-6,142.541,1.06581e-13,142.541,0,4.28415e-14,142.541,6,-6,21.7338,-32.7592,39.3131,0,-56.4381,39.3131,8,9,-1589.97,-368.702,1632.16,0,13.0557,1632.16,9,8,-1589.97,368.702,1632.16,0,-13.0557,1632.16,-9,-8,-1589.97,-368.702,1632.16,0,13.0557,1632.16,-8,-9,-1589.97,368.702,1632.16,0,-13.0557,1632.16,8,8,4451.44,-1.98952e-13,4451.44,1,-2.56077e-15,4451.44,9,9,1984.18,-1.7053e-13,1984.18,0,-4.92429e-15,1984.18,-8,-8,4451.44,-7.95808e-13,4451.44,1,-1.02431e-14,4451.44,-9,-9,1984.18,-1.03029e-13,1984.18,0,-2.97509e-15,1984.18,-5,4,1009.39,-2565.44,2756.87,0,-68.5226,2756.87,-4,5,1009.39,-2565.44,2756.87,0,-68.5226,2756.87,-3,5,53.7542,-1126.21,1127.49,0,-87.2673,1127.49,5,-5,-1371.67,-3354.89,3624.47,1,67.7624,3624.47,-5,5,-1371.67,3354.89,3624.47,1,-67.7624,3624.47,5,-4,1009.39,2565.44,2756.87,0,68.5226,2756.87,4,-5,1009.39,2565.44,2756.87,0,68.5226,2756.87,3,-5,53.7542,1126.21,1127.49,0,87.2673,1127.49,8,8,4451.44,-1.98952e-13,4451.44,1,-2.56077e-15,4451.44,-5,5,-1371.67,3354.89,3624.47,1,-67.7624,3624.47,-8,-8,4451.44,-7.95808e-13,4451.44,1,-1.02431e-14,4451.44,5,-5,-1371.67,-3354.89,3624.47,1,67.7624,3624.47,8,8,4451.44,-1.98952e-13,4451.44,1,-2.56077e-15,4451.44,-5,5,-1371.67,3354.89,3624.47,1,-67.7624,3624.47,-8,-8,4451.44,-7.95808e-13,4451.44,1,-1.02431e-14,4451.44,5,-5,-1371.67,-3354.89,3624.47,1,67.7624,3624.47,8,8,8.31025,8.31025,142.541,-8.52651e-14,-3.42732e-14,142.541,4451.44,-1.98952e-13,4451.44,1,-2.56077e-15,4451.44,-5,5,-4.69484,4.69484,21.7338,32.7592,56.4381,39.3131,-1371.67,3354.89,3624.47,1,-67.7624,3624.47,-8,-8,-8.31025,-8.31025,142.541,1.06581e-13,4.28415e-14,142.541,4451.44,-7.95808e-13,4451.44,1,-1.02431e-14,4451.44,5,-5,4.69484,-4.69484,21.7338,-32.7592,-56.4381,39.3131,-1371.67,-3354.89,3624.47,1,67.7624,3624.47
0.28,6,6,173.356,4.26326e-14,173.356,0,1.40905e-14,173.356,-6,6,7.78973,26.9023,28.0074,0,73.8513,28.0074,-6,-6,173.356,1.42109e-14,173.356,0,4.69683e-15,173.356,6,-6,7.78973,-26.9023,28.0074,0,-73.8513,28.0074,8,9,-1660.32,-389.37,1705.37,0,13.1982,1705.37,9,8,-1660.32,389.37,1705.37,0,-13.1982,1705.37,-9,-8,-1660.32,-389.37,1705.37,0,13.1982,1705.37,-8,-9,-1660.32,389.37,1705.37,0,-13.1982,1705.37,8,8,4376.03,-1.77636e-13,4376.03,1,-2.3258e-15,4376.03,9,9,2145.07,-1.42109e-13,2145.07,0,-3.79579e-15,2145.07,-8,-8,4376.03,-6.82121e-13,4376.03,1,-8.93109e-15,4376.03,-9,-9,2145.07,-2.13163e-13,2145.07,0,-5.69369e-15,2145.07,-5,4,1127.21,-2548.96,2787.07,0,-66.1439,2787.07,-4,5,1127.21,-2548.96,2787.07,0,-66.1439,2787.07,-3,5,116.104,-1135.18,1141.1,0,-84.1602,1141.1,5,-5,-1516.12,-3201.1,3541.99,1,64.6567,3541.99,-5,5,-1516.12,3201.1,3541.99,1,-64.6567,3541.99,5,-4,1127.21,2548.96,2787.07,0,66.1439,2787.07,4,-5,1127.21,2548.96,2787.07,0,66.1439,2787.07,3,-5,116.104,1135.18,1141.1,0,84.1602,1141.1,8,8,4376.03,-1.77636e-13,4376.03,1,-2.3258e-15,4376.03,-5,5,-1516.12,3201.1,3541.99,1,-64.6567,3541.99,-8,-8,4376.03,-6.82121e-13,4376.03,1,-8.93109e-15,4376.03,5,-5,-1516.12,-3201.1,3541.99,1,64.6567,3541.99,8,8,4376.03,-1.77636e-13,4376.03,1,-2.3258e-15,4376.03,-5,5,-1516.12,3201.1,3541.99,1,-64.6567,3541.99,-8,-8,4376.03,-6.82121e-13,4376.03,1,-8.93109e-15,4376.03,5,-5,-1516.12,-3201.1,3541.99,1,64.6567,3541.99,8,8,8.33333,8.33333,173.356,4.26326e-14,1.40905e-14,173.356,4376.03,-1.77636e-13,4376.03,1,-2.3258e-15,4376.03,-5,5,-4.6875,4.6875,7.78973,26.9023,73.8513,28.0074,-1516.12,3201.1,3541.99,1,-64.6567,3541.99,-8,-8,-8.33333,-8.33333,173.356,1.42109e-14,4.69683e-15,173.356,4376.03,-6.82121e-13,4376.03,1,-8.93109e-15,4376.03,5,-5,4.6875,-4.6875,7.78973,-26.9023,-73.8513,28.0074,-1516.12,-3201.1,3541.99,1,64.6567,3541.99
0.282,6,6,128.65,0,128.65,0,0,128.65,-6,6,15.7646,24.4346,29.0788,0,57.1708,29.0788,-6,-6,128.65,4.26326e-14,128.65,0,1.89869e-14,128.65,6,-6,15.7646,-24.4346,29.0788,0,-57.1708,29.0788,8,9,-1711.22,-415.223,1760.88,0,13.6391,1760.88,9,8,-1711.22,415.223,1760.88,0,-13.6391,1760.88,-9,-8,-1711.22,-415.223,1760.88,0,13.6391,1760.88,-8,-9,-1711.22,415.223,1760.88,0,-13.6391,1760.88,8,8,4234.81,-1.52767e-13,4234.81,1,-2.06689e-15,4234.81,9,9,2269.72,-1.7053e-13,2269.72,0,-4.30479e-15,2269.72,-8,-8,4234.81,-7.38964e-13,4234.81,1,-9.99797e-15,4234.81,-9,-9,2269.72,-2.77112e-13,2269.72,0,-6.99529e-15,2269.72,-4,5,1258.56,-2533.89,2829.23,0,-63.5867,2829.23,-5,4,1258.56,-2533.89,2829.23,0,-63.5867,2829.23,-3,5,162.889,-1122.15,1133.91,0,-81.7408,1133.91,5,-5,-1657.65,-3057.58,3478.02,1,61.5359,3478.02,-5,5,-1657.65,3057.58,3478.02,1,-61.5359,3478.02,5,-4,1258.56,2533.89,2829.23,0,63.5867,2829.23,4,-5,1258.56,2533.89,2829.23,0,63.5867,2829.23,3,-5,162.889,1122.15,1133.91,0,81.7408,1133.91,8,8,4234.81,-1.52767e-13,4234.81,1,-2.06689e-15,4234.81,-5,5,-1657.65,3057.58,3478.02,1,-61.5359,3478.02,-8,-8,4234.81,-7.38964e-13,4234.81,1,-9.99797e-15,4234.81,5,-5,-1657.65,-3057.58,3478.02,1,61.5359,3478.02,8,8,4234.81,-1.52767e-13,4234.81,1,-2.06689e-15,4234.81,-5,5,-1657.65,3057.58,3478.02,1,-61.5359,3478.02,-8,-8,4234.81,-7.38964e-13,4234.81,1,-9.99797e-15,4234.81,5,-5,-1657.65,-3057.58,3478.02,1,61.5359,3478.02,8,8,8.35655,8.35655,128.65,0,0,128.65,4234.81,-1.52767e-13,4234.81,1,-2.06689e-15,4234.81,-5,5,-4.68019,4.68019,15.7646,24.4346,57.1708,29.0788,-1657.65,3057.58,3478.02,1,-61.5359,3478.02,-8,-8,-8.35655,-8.35655,128.65,4.26326e-14,1.89869e-14,128.65,4234.81,-7.38964e-13,4234.81,1,-9.99797e-15,4234.81,5,-5,4.68019,-4.68019,15.7646,-24.4346,-57.1708,29.0788,-1657.65,-3057.58,3478.02,1,61.5359,3478.02
0.284,6,6,106.201,8.52651e-14,106.201,0,4.60009e-14,106.201,-6,6,9.3323,6.48131,11.3622,0,34.7801,11.3622,-6,-6,106.201,4.9738e-14,106.201,0,2.68339e-14,106.201,6,-6,9.3323,-6.48131,11.3622,0,-34.7801,11.3622,8,9,-1746.79,-420.455,1796.68,0,13.5337,1796.68,-5,5,-1769.94,2899.69,3397.19,1,-58.6005,3397.19,-9,-8,-1746.79,-420.455,1796.68,0,13.5337,1796.68,5,-5,-1769.94,-2899.69,3397.19,1,58.6005,3397.19,8,8,4095.48,-3.01981e-13,4095.48,1,-4.22471e-15,4095.48,9,9,2413.62,-3.12639e-13,2413.62,0,-7.4216e-15,2413.62,-8,-8,4095.48,-8.81073e-13,4095.48,1,-1.23262e-14,4095.48,-9,-9,2413.62,-2.41585e-13,2413.62,0,-5.73487e-15,2413.62,-5,4,1380.53,-2502.63,2858.15,0,-61.1174,2858.15,-4,5,1380.53,-2502.63,2858.15,0,-61.1174,2858.15,-3,5,207.91,-1127.15,1146.16,0,-79.5489,1146.16,5,-5,-1769.94,-2899.69,3397.19,1,58.6005,3397.19,-5,5,-1769.94,2899.69,3397.19,1,-58.6005,3397.19,5,-4,1380.53,2502.63,2858.15,0,61.1174,2858.15,4,-5,1380.53,2502.63,2858.15,0,61.1174,2858.15,5,-3,207.91,1127.15,1146.16,0,79.5489,1146.16,8,8,4095.48,-3.01981e-13,4095.48,1,-4.22471e-15,4095.48,-5,5,-1769.94,2899.69,3397.19,1,-58.6005,3397.19,-8,-8,4095.48,-8.81073e-13,4095.48,1,-1.23262e-14,4095.48,5,-5,-1769.94,-2899.69,3397.19,1,58.6005,3397.19,8,8,4095.48,-3.01981e-13,4095.48,1,-4.22471e-15,4095.48,-5,5,-1769.94,2899.69,3397.19,1,-58.6005,3397.19,-8,-8,4095.48,-8.81073e-13,4095.48,1,-1.23262e-14,4095.48,5,-5,-1769.94,-2899.69,3397.19,1,58.6005,3397.19,8,8,8.37989,8.37989,106.201,8.52651e-14,4.60009e-14,106.201,4095.48,-3.01981e-13,4095.48,1,-4.22471e-15,4095.48,-5,5,-4.6729,4.6729,9.3323,6.48131,34.7801,11.3622,-1769.94,2899.69,3397.19,1,-58.6005,3397.19,-8,-8,-8.37989,-8.37989,106.201,4.9738e-14,2.68339e-14,106.201,4095.48,-8.81073e-13,4095.48,1,-1.23262e-14,4095.48,5,-5,4.6729,-4.6729,9.3323,-6.48131,-34.7801,11.3622,-1769.94,-2899.69,3397.19,1,58.6005,3397.19
0.286,6,6,119.026,-1.42109e-14,119.026,0,-6.84069e-15,119.026,-6,6,0.95642,3.38409,3.51665,0,74.2185,3.51665,-6,-6,119.026,1.06581e-13,119.026,0,5.13051e-14,119.026,6,-6,0.95642,-3.38409,3.51665,0,-74.2185,3.51665,8,9,-1780.51,-443.838,1834.99,0,13.9972,1834.99,-5,5,-1867.37,2739.35,3315.28,1,-55.7184,3315.28,-9,-8,-1780.51,-443.838,1834.99,0,13.9972,1834.99,5,-5,-1867.37,-2739.35,3315.28,1,55.7184,3315.28,8,8,3956.21,9.23706e-14,3956.21,1,1.33775e-15,3956.21,9,9,2562.64,-2.84217e-14,2562.64,0,-6.35455e-16,2562.64,-8,-8,3956.21,-7.60281e-13,3956.21,1,-1.10108e-14,3956.21,-9,-9,2562.64,-3.62377e-13,2562.64,0,-8.10205e-15,2562.64,-4,5,1516.72,-2461.88,2891.59,0,-58.3636,2891.59,-5,4,1516.72,-2461.88,2891.59,0,-58.3636,2891.59,-3,5,260.181,-1115.2,1145.15,0,-76.8676,1145.15,5,-5,-1867.37,-2739.35,3315.28,1,55.7184,3315.28,-5,5,-1867.37,2739.35,3315.28,1,-55.7184,3315.28,4,-5,1516.72,2461.88,2891.59,0,58.3636,2891.59,5,-4,1516.72,2461.88,2891.59,0,58.3636,2891.59,3,-5,260.181,1115.2,1145.15,0,76.8676,1145.15,8,8,3956.21,9.23706e-14,3956.21,1,1.33775e-15,3956.21,-5,5,-1867.37,2739.35,3315.28,1,-55.7184,3315.28,-8,-8,3956.21,-7.60281e-13,3956.21,1,-1.10108e-14,3956.21,5,-5,-1867.37,-2739.35,3315.28,1,55.7184,3315.28,8,8,3956.21,9.23706e-14,3956.21,1,1.33775e-15,3956.21,-5,5,-1867.37,2739.35,3315.28,1,-55.7184,3315.28,-8,-8,3956.21,-7.60281e-13,3956.21,1,-1.10108e-14,3956.21,5,-5,-1867.37,-2739.35,3315.28,1,55.7184,3315.28,8,8,8.40336,8.40336,119.026,-1.42109e-14,-6.84069e-15,119.026,3956.21,9.23706e-14,3956.21,1,1.33775e-15,3956.21,-5,5,-4.66563,4.66563,0.95642,3.38409,74.2185,3.51665,-1867.37,2739.35,3315.28,1,-55.7184,3315.28,-8,-8,-8.40336,-8.40336,119.026,1.06581e-13,5.13051e-14,119.026,3956.21,-7.60281e-13,3956.21,1,-1.10108e-14,3956.21,5,-5,4.66563,-4.66563,0.95642,-3.38409,-74.2185,3.51665,-1867.37,-2739.35,3315.28,1,55.7184,3315.28
0.288,6,6,121.173,1.42109e-14,121.173,0,6.71952e-15,121.173,-6,6,10.7104,-10.6239,15.0858,0,-44.7677,15.0858,-6,-6,121.173,1.13687e-13,121.173,0,5.37562e-14,121.173,6,-6,10.7104,10.6239,15.0858,0,44.7677,15.0858,8,9,-1807.2,-459.325,1864.66,0,14.2605,1864.66,-5,5,-1977.82,2592.23,3260.59,1,-52.6571,3260.59,-9,-8,-1807.2,-459.325,1864.66,0,14.2605,1864.66,5,-5,-1977.82,-2592.23,3260.59,1,52.6571,3260.59,8,8,3819.16,-2.4869e-14,3819.16,1,-3.73089e-16,3819.16,9,9,2717.77,-1.13687e-13,2717.77,0,-2.39674e-15,2717.77,-8,-8,3819.16,-5.25802e-13,3819.16,1,-7.88817e-15,3819.16,-9,-9,2717.77,-4.76064e-13,2717.77,0,-1.00363e-14,2717.77,-4,5,1637.38,-2426.9,2927.61,0,-55.9932,2927.61,-5,4,1637.38,-2426.9,2927.61,0,-55.9932,2927.61,-3,5,293.542,-1099.03,1137.55,0,-75.0458,1137.55,5,-5,-1977.82,-2592.23,3260.59,1,52.6571,3260.59,-5,5,-1977.82,2592.23,3260.59,1,-52.6571,3260.59,4,-5,1637.38,2426.9,2927.61,0,55.9932,2927.61,5,-4,1637.38,2426.9,2927.61,0,55.9932,2927.61,3,-5,293.542,1099.03,1137.55,0,75.0458,1137.55,8,8,3819.16,-2.4869e-14,3819.16,1,-3.73089e-16,3819.16,-5,5,-1977.82,2592.23,3260.59,1,-52.6571,3260.59,-8,-8,3819.16,-5.25802e-13,3819.16,1,-7.88817e-15,3819.16,5,-5,-1977.82,-2592.23,3260.59,1,52.6571,3260.59,8,8,3819.16,-2.4869e-14,3819.16,1,-3.73089e-16,3819.16,-5,5,-1977.82,2592.23,3260.59,1,-52.6571,3260.59,-8,-8,3819.16,-5.25802e-13,3819.16,1,-7.88817e-15,3819.16,5,-5,-1977.82,-2592.23,3260.59,1,52.6571,3260.59,8,8,8.42697,8.42697,121.173,1.42109e-14,6.71952e-15,121.173,3819.16,-2.4869e-14,3819.16,1,-3.73089e-16,3819.16,-5,5,-4.65839,4.65839,10.7104,-10.6239,-44.7677,15.0858,-1977.82,2592.23,3260.59,1,-52.6571,3260.59,-8,-8,-8.42697,-8.42697,121.173,1.13687e-13,5.37562e-14,121.173,3819.16,-5.25802e-13,3819.16,1,-7.88817e-15,3819.16,5,-5,4.65839,-4.65839,10.7104,10.6239,44.7677,15.0858,-1977.82,-2592.23,3260.59,1,52.6571,3260.59
0.29,6,6,113.909,-1.13687e-13,113.909,0,-5.71839e-14,113.909,-6,6,6.70987,-9.88609,11.9481,0,-55.8345,11.9481,-6,-6,113.909,9.9476e-14,113.909,0,5.0036e-14,113.909,6,-6,6.70987,9.88609,11.9481,0,55.8345,11.9481,8,9,-1809.85,-466.976,1869.12,0,14.4679,1869.12,-5,5,-2063.84,2429.77,3187.98,1,-49.6555,3187.98,-9,-8,-1809.85,-466.976,1869.12,0,14.4679,1869.12,5,-5,-2063.84,-2429.77,3187.98,1,49.6555,3187.98,8,8,3668.56,-1.45661e-13,3668.56,1,-2.27494e-15,3668.56,9,9,2880.22,-5.68434e-14,2880.22,0,-1.13078e-15,2880.22,-8,-8,3668.56,-4.9738e-13,3668.56,1,-7.7681e-15,3668.56,-9,-9,2880.22,-3.97904e-13,2880.22,0,-7.91544e-15,2880.22,-4,5,1759.78,-2382.56,2961.99,0,-53.5501,2961.99,-5,4,1759.78,-2382.56,2961.99,0,-53.5501,2961.99,-3,5,325.807,-1060.8,1109.71,0,-72.9265,1109.71,5,-5,-2063.84,-2429.77,3187.98,1,49.6555,3187.98,-5,5,-2063.84,2429.77,3187.98,1,-49.6555,3187.98,4,-5,1759.78,2382.56,2961.99,0,53.5501,2961.99,5,-4,1759.78,2382.56,2961.99,0,53.5501,2961.99,5,-3,325.807,1060.8,1109.71,0,72.9265,1109.71,8,8,3668.56,-1.45661e-13,3668.56,1,-2.27494e-15,3668.56,-5,5,-2063.84,2429.77,3187.98,1,-49.6555,3187.98,-8,-8,3668.56,-4.9738e-13,3668.56,1,-7.7681e-15,3668.56,5,-5,-2063.84,-2429.77,3187.98,1,49.6555,3187.98,8,8,3668.56,-1.45661e-13,3668.56,1,-2.27494e-15,3668.56,-5,5,-2063.84,2429.77,3187.98,1,-49.6555,3187.98,-8,-8,3668.56,-4.9738e-13,3668.56,1,-7.7681e-15,3668.56,5,-5,-2063.84,-2429.77,3187.98,1,49.6555,3187.98,8,8,8.4507,8.4507,113.909,-1.13687e-13,-5.71839e-14,113.909,3668.56,-1.45661e-13,3668.56,1,-2.27494e-15,3668.56,-5,5,-4.65116,4.65116,6.70987,-9.88609,-55.8345,11.9481,-2063.84,2429.77,3187.98,1,-49.6555,3187.98,-8,-8,-8.4507,-8.4507,113.909,9.9476e-14,5.0036e-14,113.909,3668.56,-4.9738e-13,3668.56,1,-7.7681e-15,3668.56,5,-5,4.65116,-4.65116,6.70987,9.88609,55.8345,11.9481,-2063.84,-2429.77,3187.98,1,49.6555,3187.98
0.292,6,6,126.808,-1.42109e-14,126.808,0,-6.42091e-15,126.808,-6,6,26.0519,-19.7915,32.717,0,-37.2237,32.717,-6,-6,126.808,5.68434e-14,126.808,0,2.56837e-14,126.808,6,-6,26.0519,19.7915,32.717,0,37.2237,32.717,8,9,-1813.76,-471.874,1874.14,0,14.5829,1874.14,-5,5,-2135.2,2279.92,3123.64,1,-46.8773,3123.64,-9,-8,-1813.76,-471.874,1874.14,0,14.5829,1874.14,5,-5,-2135.2,-2279.92,3123.64,1,46.8773,3123.64,8,8,3537.85,-7.10543e-14,3537.85,1,-1.15073e-15,3537.85,9,9,3028.29,-1.7053e-13,3028.29,0,-3.22647e-15,3028.29,-8,-8,3537.85,-7.31859e-13,3537.85,1,-1.18525e-14,3537.85,-9,-9,3028.29,-3.69482e-13,3028.29,0,-6.99068e-15,3028.29,-4,5,1881.93,-2326.48,2992.35,0,-51.03,2992.35,-5,4,1881.93,-2326.48,2992.35,0,-51.03,2992.35,-3,5,376.157,-1040.73,1106.62,0,-70.1283,1106.62,5,-5,-2135.2,-2279.92,3123.64,1,46.8773,3123.64,-5,5,-2135.2,2279.92,3123.64,1,-46.8773,3123.64,5,-4,1881.93,2326.48,2992.35,0,51.03,2992.35,4,-5,1881.93,2326.48,2992.35,0,51.03,2992.35,3,-5,376.157,1040.73,1106.62,0,70.1283,1106.62,8,8,3537.85,-7.10543e-14,3537.85,1,-1.15073e-15,3537.85,-5,5,-2135.2,2279.92,3123.64,1,-46.8773,3123.64,-8,-8,3537.85,-7.31859e-13,3537.85,1,-1.18525e-14,3537.85,5,-5,-2135.2,-2279.92,3123.64,1,46.8773,3123.64,8,8,3537.85,-7.10543e-14,3537.85,1,-1.15073e-15,3537.85,-5,5,-2135.2,2279.92,3123.64,1,-46.8773,3123.64,-8,-8,3537.85,-7.31859e-13,3537.85,1,-1.18525e-14,3537.85,5,-5,-2135.2,-2279.92,3123.64,1,46.8773,3123.64,8,8,8.47458,8.47458,126.808,-1.42109e-14,-6.42091e-15,126.808,3537.85,-7.10543e-14,3537.85,1,-1.15073e-15,3537.85,-5,5,-4.64396,4.64396,26.0519,-19.7915,-37.2237,32.717,-2135.2,2279.92,3123.64,1,-46.8773,3123.64,-8,-8,-8.47458,-8.47458,126.808,5.68434e-14,2.56837e-14,126.808,3537.85,-7.31859e-13,3537.85,1,-1.18525e-14,3537.85,5,-5,4.64396,-4.64396,26.0519,19.7915,37.2237,32.717,-2135.2,-2279.92,3123.64,1,46.8773,3123.64
0.294,6,6,108.97,-1.27898e-13,108.97,0,-6.72478e-14,108.97,-6,6,11.573,8.87235,14.5826,0,37.4754,14.5826,-6,-6,108.97,1.49214e-13,108.97,0,7.84558e-14,108.97,6,-6,11.573,-8.87235,14.5826,0,-37.4754,14.5826,9,8,-1822.47,481.232,1884.94,0,-14.7916,1884.94,-5,5,-2196.01,2106.98,3043.33,0,-43.8147,3043.33,-9,-8,-1822.47,-481.232,1884.94,0,14.7916,1884.94,5,-5,-2196.01,-2106.98,3043.33,0,43.8147,3043.33,8,8,3368.46,-2.73559e-13,3368.46,0,-4.6531e-15,3368.46,9,9,3199.24,-2.84217e-14,3199.24,1,-5.09009e-16,3199.24,-8,-8,3368.46,-3.97904e-13,3368.46,0,-6.76815e-15,3368.46,-9,-9,3199.24,-5.47118e-13,3199.24,1,-9.79843e-15,3199.24,-4,5,2005.66,-2262.99,3023.87,0,-48.4499,3023.87,-5,4,2005.66,-2262.99,3023.87,0,-48.4499,3023.87,-3,5,427.948,-1032.12,1117.33,0,-67.4797,1117.33,5,-5,-2196.01,-2106.98,3043.33,0,43.8147,3043.33,-5,5,-2196.01,2106.98,3043.33,0,-43.8147,3043.33,5,-4,2005.66,2262.99,3023.87,0,48.4499,3023.87,4,-5,2005.66,2262.99,3023.87,0,48.4499,3023.87,3,-5,427.948,1032.12,1117.33,0,67.4797,1117.33,8,8,3368.46,-2.73559e-13,3368.46,0,-4.6531e-15,3368.46,9,9,3199.24,-2.84217e-14,3199.24,1,-5.09009e-16,3199.24,-8,-8,3368.46,-3.97904e-13,3368.46,0,-6.76815e-15,3368.46,-9,-9,3199.24,-5.47118e-13,3199.24,1,-9.79843e-15,3199.24,8,8,3368.46,-2.73559e-13,3368.46,0,-4.6531e-15,3368.46,9,9,3199.24,-2.84217e-14,3199.24,1,-5.09009e-16,3199.24,-8,-8,3368.46,-3.97904e-13,3368.46,0,-6.76815e-15,3368.46,-9,-9,3199.24,-5.47118e-13,3199.24,1,-9.79843e-15,3199.24,8,8,8.49858,8.49858,108.97,-1.27898e-13,-6.72478e-14,108.97,3368.46,-2.73559e-13,3368.46,0,-4.6531e-15,3368.46,-5,5,-4.63679,4.63679,11.573,8.87235,37.4754,14.5826,-2196.01,2106.98,3043.33,0,-43.8147,3043.33,-8,-8,-8.49858,-8.49858,108.97,1.49214e-13,7.84558e-14,108.97,3368.46,-3.97904e-13,3368.46,0,-6.76815e-15,3368.46,5,-5,4.63679,-4.63679,11.573,-8.87235,-37.4754,14.5826,-2196.01,-2106.98,3043.33,0,43.8147,3043.33
0.296,6,6,95.8652,0,95.8652,0,0,95.8652,-6,6,4.94199,-0.675513,4.98794,0,-7.78344,4.98794,-6,-6,95.8652,4.9738e-14,95.8652,0,2.97269e-14,95.8652,6,-6,4.94199,0.675513,4.98794,0,7.78344,4.98794,9,8,-1822.12,475.941,1883.26,0,-14.6387,1883.26,-5,5,-2249.21,1937.52,2968.66,0,-40.7423,2968.66,-9,-8,-1822.12,-475.941,1883.26,0,14.6387,1883.26,5,-5,-2249.21,-1937.52,2968.66,0,40.7423,2968.66,9,9,3335.39,-2.27374e-13,3335.39,0,-3.90585e-15,3335.39,8,8,3202.9,-2.13163e-13,3202.9,1,-3.81321e-15,3202.9,-9,-9,3335.39,-3.01981e-13,3335.39,0,-5.18746e-15,3335.39,-8,-8,3202.9,-6.39488e-13,3202.9,1,-1.14396e-14,3202.9,-4,5,2106.74,-2199.93,3045.99,0,-46.2395,3045.99,-5,4,2106.74,-2199.93,3045.99,0,-46.2395,3045.99,-3,5,456.183,-996.397,1095.86,0,-65.4001,1095.86,5,-5,-2249.21,-1937.52,2968.66,0,40.7423,2968.66,-5,5,-2249.21,1937.52,2968.66,0,-40.7423,2968.66,5,-4,2106.74,2199.93,3045.99,0,46.2395,3045.99,4,-5,2106.74,2199.93,3045.99,0,46.2395,3045.99,3,-5,456.183,996.397,1095.86,0,65.4001,1095.86,9,9,3335.39,-2.27374e-13,3335.39,0,-3.90585e-15,3335.39,8,8,3202.9,-2.13163e-13,3202.9,1,-3.81321e-15,3202.9,-9,-9,3335.39,-3.01981e-13,3335.39,0,-5.18746e-15,3335.39,-8,-8,3202.9,-6.39488e-13,3202.9,1,-1.14396e-14,3202.9,9,9,3335.39,-2.27374e-13,3335.39,0,-3.90585e-15,3335.39,8,8,3202.9,-2.13163e-13,3202.9,1,-3.81321e-15,3202.9,-9,-9,3335.39,-3.01981e-13,3335.39,0,-5.18746e-15,3335.39,-8,-8,3202.9,-6.39488e-13,3202.9,1,-1.14396e-14,3202.9,9,9,8.52273,8.52273,95.8652,0,0,95.8652,3335.39,-2.27374e-13,3335.39,0,-3.90585e-15,3335.39,-5,5,-4.62963,4.62963,4.94199,-0.675513,-7.78344,4.98794,-2249.21,1937.52,2968.66,0,-40.7423,2968.66,-9,-9,-8.52273,-8.52273,95.8652,4.9738e-14,2.97269e-14,95.8652,3335.39,-3.01981e-13,3335.39,0,-5.18746e-15,3335.39,5,-5,4.62963,-4.62963,4.94199,0.675513,7.78344,4.98794,-2249.21,-1937.52,2968.66,0,40.7423,2968.66
0.298,6,6,63.1635,-1.42109e-14,63.1635,0,-1.28907e-14,63.1635,-6,6,14.8482,-11.1205,18.5509,0,-36.8311,18.5509,-6,-6,63.1635,8.52651e-14,63.1635,0,7.73442e-14,63.1635,6,-6,14.8482,11.1205,18.5509,0,36.8311,18.5509,9,8,-1803.72,472.263,1864.52,0,-14.6723,1864.52,-5,5,-2277.59,1802.43,2904.51,0,-38.3572,2904.51,-9,-8,-1803.72,-472.263,1864.52,0,14.6723,1864.52,5,-5,-2277.59,-1802.43,2904.51,0,38.3572,2904.51,9,9,3483.84,-1.42109e-13,3483.84,1,-2.33714e-15,3483.84,8,8,3051.84,-1.20792e-13,3051.84,0,-2.26778e-15,3051.84,-9,-9,3483.84,-5.82645e-13,3483.84,1,-9.58226e-15,3483.84,-8,-8,3051.84,-4.68958e-13,3051.84,0,-8.8043e-15,3051.84,-4,5,2214.52,-2112.78,3060.71,0,-43.6532,3060.71,-5,4,2214.52,-2112.78,3060.71,1,-43.6532,3060.71,5,-5,-2277.59,-1802.43,2904.51,0,38.3572,2904.51,4,-4,-252.987,-1019.04,1049.97,0,76.0576,1049.97,-5,5,-2277.59,1802.43,2904.51,0,-38.3572,2904.51,-4,4,-252.987,1019.04,1049.97,0,-76.0576,1049.97,5,-4,2214.52,2112.78,3060.71,0,43.6532,3060.71,4,-5,2214.52,2112.78,3060.71,0,43.6532,3060.71,9,9,3483.84,-1.42109e-13,3483.84,1,-2.33714e-15,3483.84,-4,5,2214.52,-2112.78,3060.71,0,-43.6532,3060.71,-5,4,2214.52,-2112.78,3060.71,1,-43.6532,3060.71,-9,-9,3483.84,-5.82645e-13,3483.84,1,-9.58226e-15,3483.84,9,9,3483.84,-1.42109e-13,3483.84,1,-2.33714e-15,3483.84,-4,5,2214.52,-2112.78,3060.71,0,-43.6532,3060.71,-5,4,2214.52,-2112.78,3060.71,1,-43.6532,3060.71,-9,-9,3483.84,-5.82645e-13,3483.84,1,-9.58226e-15,3483.84,9,9,8.54701,8.54701,63.1635,-1.42109e-14,-1.28907e-14,63.1635,3483.84,-1.42109e-13,3483.84,1,-2.33714e-15,3483.84,-5,5,-4.6225,4.6225,14.8482,-11.1205,-36.8311,18.5509,-2277.59,1802.43,2904.51,0,-38.3572,2904.51,-9,-9,-8.54701,-8.54701,63.1635,8.52651e-14,7.73442e-14,63.1635,3483.84,-5.82645e-13,3483.84,1,-9.58226e-15,3483.84,5,-5,4.6225,-4.6225,14.8482,11.1205,36.8311,18.5509,-2277.59,-1802.43,2904.51,0,38.3572,2904.51
0.3,6,6,50.0745,-2.84217e-14,50.0745,0,-3.25204e-14,50.0745,-6,6,17.1174,-18.1757,24.9671,0,-46.7176,24.9671,-6,-6,50.0745,7.4607e-14,50.0745,0,8.53661e-14,50.0745,6,-6,17.1174,18.1757,24.9671,0,46.7176,24.9671,8,9,-1778.61,-492.528,1845.55,0,15.4783,1845.55,9,8,-1778.61,492.528,1845.55,0,-15.4783,1845.55,-5,5,-2282.57,1640.25,2810.79,0,-35.701,2810.79,5,-5,-2282.57,-1640.25,2810.79,0,35.701,2810.79,9,9,3628.39,-2.27374e-13,3628.39,1,-3.59045e-15,3628.39,8,8,2884.74,5.32907e-14,2884.74,0,1.05844e-15,2884.74,-9,-9,3628.39,-4.12115e-13,3628.39,1,-6.50769e-15,3628.39,-8,-8,2884.74,-6.46594e-13,2884.74,0,-1.28424e-14,2884.74,-4,5,2315.95,-2058.16,3098.33,1,-41.6271,3098.33,-5,4,2315.95,-2058.16,3098.33,0,-41.6271,3098.33,5,-5,-2282.57,-1640.25,2810.79,0,35.701,2810.79,4,-4,-340.064,-1034.92,1089.36,0,71.81,1089.36,-5,5,-2282.57,1640.25,2810.79,0,-35.701,2810.79,-4,4,-340.064,1034.92,1089.36,0,-71.81,1089.36,4,-5,2315.95,2058.16,3098.33,0,41.6271,3098.33,5,-4,2315.95,2058.16,3098.33,0,41.6271,3098.33,9,9,3628.39,-2.27374e-13,3628.39,1,-3.59045e-15,3628.39,-4,5,2315.95,-2058.16,3098.33,1,-41.6271,3098.33,-9,-9,3628.39,-4.12115e-13,3628.39,1,-6.50769e-15,3628.39,4,-5,2315.95,2058.16,3098.33,0,41.6271,3098.33,9,9,3628.39,-2.27374e-13,3628.39,1,-3.59045e-15,3628.39,-5,4,2315.95,-2058.16,3098.33,0,-41.6271,3098.33,-4,5,2315.95,-2058.16,3098.33,1,-41.6271,3098.33,-9,-9,3628.39,-4.12115e-13,3628.39,1,-6.50769e-15,3628.39,9,9,8.57143,8.57143,50.0745,-2.84217e-14,-3.25204e-14,50.0745,3628.39,-2.27374e-13,3628.39,1,-3.59045e-15,3628.39,-5,5,-4.61538,4.61538,17.1174,-18.1757,-46.7176,24.9671,-2282.57,1640.25,2810.79,0,-35.701,2810.79,-9,-9,-8.57143,-8.57143,50.0745,7.4607e-14,8.53661e-14,50.0745,3628.39,-4.12115e-13,3628.39,1,-6.50769e-15,3628.39,5,-5,4.61538,-4.61538,17.1174,18.1757,46.7176,24.9671,-2282.57,-1640.25,2810.79,0,35.701,2810.79



==> Shear_Y.csv <==
Shear_Y,Initial_X[6 6],Initial_Y[6 6],Initial_ReVal[6 6],Initial_ImVal[6 6],Initial_MagVal[6 6],Initial_FiltVal[6 6],Initial_PhaseCalc[6 6],Initial_MagCalc[6 6],Initial_X[-6 6],Initial_Y[-6 6],Initial_ReVal[-6 6],Initial_ImVal[-6 6],Initial_MagVal[-6 6],Initial_FiltVal[-6 6],Initial_PhaseCalc[-6 6],Initial_MagCalc[-6 6],Initial_X[-6 -6],Initial_Y[-6 -6],Initial_ReVal[-6 -6],Initial_ImVal[-6 -6],Initial_MagVal[-6 -6],Initial_FiltVal[-6 -6],Initial_PhaseCalc[-6 -6],Initial_MagCalc[-6 -6],Initial_X[6 -6],Initial_Y[6 -6],Initial_ReVal[6 -6],Initial_ImVal[6 -6],Initial_MagVal[6 -6],Initial_FiltVal[6 -6],Initial_PhaseCalc[6 -6],Initial_MagCalc[6 -6],Re_ValMin_X[6 6],Re_ValMin_Y[6 6],Re_ValMin_ReVal[6 6],Re_ValMin_ImVal[6 6],Re_ValMin_MagVal[6 6],Re_ValMin_FiltVal[6 6],Re_ValMin_PhaseCalc[6 6],Re_ValMin_MagCalc[6 6],Re_ValMin_X[-6 6],Re_ValMin_Y[-6 6],Re_ValMin_ReVal[-6 6],Re_ValMin_ImVal[-6 6],Re_ValMin_MagVal[-6 6],Re_ValMin_FiltVal[-6 6],Re_ValMin_PhaseCalc[-6 6],Re_ValMin_MagCalc[-6 6],Re_ValMin_X[-6 -6],Re_ValMin_Y[-6 -6],Re_ValMin_ReVal[-6 -6],Re_ValMin_ImVal[-6 -6],Re_ValMin_MagVal[-6 -6],Re_ValMin_FiltVal[-6 -6],Re_ValMin_PhaseCalc[-6 -6],Re_ValMin_MagCalc[-6 -6],Re_ValMin_X[6 -6],Re_ValMin_Y[6 -6],Re_ValMin_ReVal[6 -6],Re_ValMin_ImVal[6 -6],Re_ValMin_MagVal[6 -6],Re_ValMin_FiltVal[6 -6],Re_ValMin_PhaseCalc[6 -6],Re_ValMin_MagCalc[6 -6],Re_ValMax_X[6 6],Re_ValMax_Y[6 6],Re_ValMax_ReVal[6 6],Re_ValMax_ImVal[6 6],Re_ValMax_MagVal[6 6],Re_ValMax_FiltVal[6 6],Re_ValMax_PhaseCalc[6 6],Re_ValMax_MagCalc[6 6],Re_ValMax_X[-6 6],Re_ValMax_Y[-6 6],Re_ValMax_ReVal[-6 6],Re_ValMax_ImVal[-6 6],Re_ValMax_MagVal[-6 6],Re_ValMax_FiltVal[-6 6],Re_ValMax_PhaseCalc[-6 6],Re_ValMax_MagCalc[-6 6],Re_ValMax_X[-6 -6],Re_ValMax_Y[-6 -6],Re_ValMax_ReVal[-6 -6],Re_ValMax_ImVal[-6 -6],Re_ValMax_MagVal[-6 -6],Re_ValMax_FiltVal[-6 -6],Re_ValMax_PhaseCalc[-6 -6],Re_ValMax_MagCalc[-6 -6],Re_ValMax_X[6 -6],Re_ValMax_Y[6 -6],Re_ValMax_ReVal[6 -6],Re_ValMax_ImVal[6 -6],Re_ValMax_MagVal[6 -6],Re_ValMax_FiltVal[6 -6],Re_ValMax_PhaseCalc[6 -6],Re_ValMax_MagCalc[6 -6],Im_ValMin_X[6 6],Im_ValMin_Y[6 6],Im_ValMin_ReVal[6 6],Im_ValMin_ImVal[6 6],Im_ValMin_MagVal[6 6],Im_ValMin_FiltVal[6 6],Im_ValMin_PhaseCalc[6 6],Im_ValMin_MagCalc[6 6],Im_ValMin_X[-6 6],Im_ValMin_Y[-6 6],Im_ValMin_ReVal[-6 6],Im_ValMin_ImVal[-6 6],Im_ValMin_MagVal[-6 6],Im_ValMin_FiltVal[-6 6],Im_ValMin_PhaseCalc[-6 6],Im_ValMin_MagCalc[-6 6],Im_ValMin_X[-6 -6],Im_ValMin_Y[-6 -6],Im_ValMin_ReVal[-6 -6],Im_ValMin_ImVal[-6 -6],Im_ValMin_MagVal[-6 -6],Im_ValMin_FiltVal[-6 -6],Im_ValMin_PhaseCalc[-6 -6],Im_ValMin_MagCalc[-6 -6],Im_ValMin_X[6 -6],Im_ValMin_Y[6 -6],Im_ValMin_ReVal[6 -6],Im_ValMin_ImVal[6 -6],Im_ValMin_MagVal[6 -6],Im_ValMin_FiltVal[6 -6],Im_ValMin_PhaseCalc[6 -6],Im_ValMin_MagCalc[6 -6],Im_ValMax_X[6 6],Im_ValMax_Y[6 6],Im_ValMax_ReVal[6 6],Im_ValMax_ImVal[6 6],Im_ValMax_MagVal[6 6],Im_ValMax_FiltVal[6 6],Im_ValMax_PhaseCalc[6 6],Im_ValMax_MagCalc[6 6],Im_ValMax_X[-6 6],Im_ValMax_Y[-6 6],Im_ValMax_ReVal[-6 6],Im_ValMax_ImVal[-6 6],Im_ValMax_MagVal[-6 6],Im_ValMax_FiltVal[-6 6],Im_ValMax_PhaseCalc[-6 6],Im_ValMax_MagCalc[-6 6],Im_ValMax_X[-6 -6],Im_ValMax_Y[-6 -6],Im_ValMax_ReVal[-6 -6],Im_ValMax_ImVal[-6 -6],Im_ValMax_MagVal[-6 -6],Im_ValMax_FiltVal[-6 -6],Im_ValMax_PhaseCalc[-6 -6],Im_ValMax_MagCalc[-6 -6],Im_ValMax_X[6 -6],Im_ValMax_Y[6 -6],Im_ValMax_ReVal[6 -6],Im_ValMax_ImVal[6 -6],Im_ValMax_MagVal[6 -6],Im_ValMax_FiltVal[6 -6],Im_ValMax_PhaseCalc[6 -6],Im_ValMax_MagCalc[6 -6],Mag_X[6 6],Mag_Y[6 6],Mag_ReVal[6 6],Mag_ImVal[6 6],Mag_MagVal[6 6],Mag_FiltVal[6 6],Mag_PhaseCalc[6 6],Mag_MagCalc[6 6],Mag_X[-6 6],Mag_Y[-6 6],Mag_ReVal[-6 6],Mag_ImVal[-6 6],Mag_MagVal[-6 6],Mag_FiltVal[-6 6],Mag_PhaseCalc[-6 6],Mag_MagCalc[-6 6],Mag_X[-6 -6],Mag_Y[-6 -6],Mag_ReVal[-6 -6],Mag_ImVal[-6 -6],Mag_MagVal[-6 -6],Mag_FiltVal[-6 -6],Mag_PhaseCalc[-6 -6],Mag_MagCalc[-6 -6],Mag_X[6 -6],Mag_Y[6 -6],Mag_ReVal[6 -6],Mag_ImVal[6 -6],Mag_MagVal[6 -6],Mag_FiltVal[6 -6],Mag_PhaseCalc[6 -6],Mag_MagCalc[6 -6],Filt_X[6 6],Filt_Y[6 6],Filt_ReVal[6 6],Filt_ImVal[6 6],Filt_MagVal[6 6],Filt_FiltVal[6 6],Filt_PhaseCalc[6 6],Filt_MagCalc[6 6],Filt_X[-6 6],Filt_Y[-6 6],Filt_ReVal[-6 6],Filt_ImVal[-6 6],Filt_MagVal[-6 6],Filt_FiltVal[-6 6],Filt_PhaseCalc[-6 6],Filt_MagCalc[-6 6],Filt_X[-6 -6],Filt_Y[-6 -6],Filt_ReVal[-6 -6],Filt_ImVal[-6 -6],Filt_MagVal[-6 -6],Filt_FiltVal[-6 -6],Filt_PhaseCalc[-6 -6],Filt_MagCalc[-6 -6],Filt_X[6 -6],Filt_Y[6 -6],Filt_ReVal[6 -6],Filt_ImVal[6 -6],Filt_MagVal[6 -6],Filt_FiltVal[6 -6],Filt_PhaseCalc[6 -6],Filt_MagCalc[6 -6],Est_Xi[6 6],Est_Yi[6 6],Est_Xd[6 6],Est_Yd[6 6],Est_EstReVal[6 6],Est_EstImVal[6 6],Est_EstPhaseCalc[6 6],Est_EstMagCalc[6 6],Est_ReVal[6 6],Est_ImVal[6 6],Est_MagVal[6 6],Est_FiltVal[6 6],Est_PhaseCalc[6 6],Est_MagCalc[6 6],Est_Xi[-6 6],Est_Yi[-6 6],Est_Xd[-6 6],Est_Yd[-6 6],Est_EstReVal[-6 6],Est_EstImVal[-6 6],Est_EstPhaseCalc[-6 6],Est_EstMagCalc[-6 6],Est_ReVal[-6 6],Est_ImVal[-6 6],Est_MagVal[-6 6],Est_FiltVal[-6 6],Est_PhaseCalc[-6 6],Est_MagCalc[-6 6],Est_Xi[-6 -6],Est_Yi[-6 -6],Est_Xd[-6 -6],Est_Yd[-6 -6],Est_EstReVal[-6 -6],Est_EstImVal[-6 -6],Est_EstPhaseCalc[-6 -6],Est_EstMagCalc[-6 -6],Est_ReVal[-6 -6],Est_ImVal[-6 -6],Est_MagVal[-6 -6],Est_FiltVal[-6 -6],Est_PhaseCalc[-6 -6],Est_MagCalc[-6 -6],Est_Xi[6 -6],Est_Yi[6 -6],Est_Xd[6 -6],Est_Yd[6 -6],Est_EstReVal[6 -6],Est_EstImVal[6 -6],Est_EstPhaseCalc[6 -6],Est_EstMagCalc[6 -6],Est_ReVal[6 -6],Est_ImVal[6 -6],Est_MagVal[6 -6],Est_FiltVal[6 -6],Est_PhaseCalc[6 -6],Est_MagCalc[6 -6]
0.002,6,6,9795.09,202.995,9797.19,1,1.18723,9797.19,-6,6,9809.12,216.235,9811.5,1,1.26284,9811.5,-6,-6,9795.09,-202.995,9797.19,1,-1.18723,9797.19,6,-6,9809.12,-216.235,9811.5,1,-1.26284,9811.5,8,6,-38.6606,-44.8946,59.2467,0,49.2669,59.2467,-4,6,-50.7284,-42.0161,65.869,0,39.6335,65.869,-8,-6,-38.6606,44.8946,59.2467,0,-49.2669,59.2467,4,-6,-50.7284,42.0161,65.869,0,-39.6335,65.869,6,6,9795.09,202.995,9797.19,1,1.18723,9797.19,-6,6,9809.12,216.235,9811.5,1,1.26284,9811.5,-6,-6,9795.09,-202.995,9797.19,1,-1.18723,9797.19,6,-6,9809.12,-216.235,9811.5,1,-1.26284,9811.5,7,6,-7.57222,-113.872,114.124,0,86.1956,114.124,-5,6,1.59588,-122.116,122.127,0,-89.2513,122.127,-6,-6,9795.09,-202.995,9797.19,1,-1.18723,9797.19,6,-6,9809.12,-216.235,9811.5,1,-1.26284,9811.5,6,6,9795.09,202.995,9797.19,1,1.18723,9797.19,-6,6,9809.12,216.235,9811.5,1,1.26284,9811.5,-7,-6,-7.57222,113.872,114.124,0,-86.1956,114.124,5,-6,1.59588,122.116,122.127,0,89.2513,122.127,6,6,9795.09,202.995,9797.19,1,1.18723,9797.19,-6,6,9809.12,216.235,9811.5,1,1.26284,9811.5,-6,-6,9795.09,-202.995,9797.19,1,-1.18723,9797.19,6,-6,9809.12,-216.235,9811.5,1,-1.26284,9811.5,6,6,9795.09,202.995,9797.19,1,1.18723,9797.19,-6,6,9809.12,216.235,9811.5,1,1.26284,9811.5,-6,-6,9795.09,-202.995,9797.19,1,-1.18723,9797.19,6,-6,9809.12,-216.235,9811.5,1,-1.26284,9811.5,6,6,6.012,6,9795.09,202.995,1.18723,9797.19,9795.09,202.995,9797.19,1,1.18723,9797.19,-6,6,-5.988,6,9809.12,216.235,1.26284,9811.5,9809.12,216.235,9811.5,1,1.26284,9811.5,-6,-6,-6.012,-6,9795.09,-202.995,-1.18723,9797.19,9795.09,-202.995,9797.19,1,-1.18723,9797.19,6,-6,5.988,-6,9809.12,-216.235,-1.26284,9811.5,9809.12,-216.235,9811.5,1,-1.26284,9811.5
0.004,6,6,9542.77,456.209,9553.67,1,2.73704,9553.67,-6,6,9570.82,482.687,9582.98,1,2.88716,9582.98,-6,-6,9542.77,-456.209,9553.67,1,-2.73704,9553.67,6,-6,9570.82,-482.687,9582.98,1,-2.88716,9582.98,7,6,-105.725,-171.005,201.048,0,58.2732,201.048,-5,6,-111.007,-174.709,206.993,0,57.5688,206.993,-7,-6,-105.725,171.005,201.048,0,-58.2732,201.048,5,-6,-111.007,174.709,206.993,0,-57.5688,206.993,6,6,9542.77,456.209,9553.67,1,2.73704,9553.67,-6,6,9570.82,482.687,9582.98,1,2.88716,9582.98,-6,-6,9542.77,-456.209,9553.67,1,-2.73704,9553.67,6,-6,9570.82,-482.687,9582.98,1,-2.88716,9582.98,7,6,-105.725,-171.005,201.048,0,58.2732,201.048,-5,6,-111.007,-174.709,206.993,0,57.5688,206.993,-6,-6,9542.77,-456.209,9553.67,1,-2.73704,9553.67,6,-6,9570.82,-482.687,9582.98,1,-2.88716,9582.98,6,6,9542.77,456.209,9553.67,1,2.73704,9553.67,-6,6,9570.82,482.687,9582.98,1,2.88716,9582.98,-7,-6,-105.725,171.005,201.048,0,-58.2732,201.048,5,-6,-111.007,174.709,206.993,0,-57.5688,206.993,6,6,9542.77,456.209,9553.67,1,2.73704,9553.67,-6,6,9570.82,482.687,9582.98,1,2.88716,9582.98,-6,-6,9542.77,-456.209,9553.67,1,-2.73704,9553.67,6,-6,9570.82,-482.687,9582.98,1,-2.88716,9582.98,6,6,9542.77,456.209,9553.67,1,2.73704,9553.67,-6,6,9570.82,482.687,9582.98,1,2.88716,9582.98,-6,-6,9542.77,-456.209,9553.67,1,-2.73704,9553.67,6,-6,9570.82,-482.687,9582.98,1,-2.88716,9582.98,6,6,6.024,6,9542.77,456.209,2.73704,9553.67,9542.77,456.209,9553.67,1,2.73704,9553.67,-6,6,-5.976,6,9570.82,482.687,2.88716,9582.98,9570.82,482.687,9582.98,1,2.88716,9582.98,-6,-6,-6.024,-6,9542.77,-456.209,-2.73704,9553.67,9542.77,-456.209,9553.67,1,-2.73704,9553.67,6,-6,5.976,-6,9570.82,-482.687,-2.88716,9582.98,9570.82,-482.687,9582.98,1,-2.88716,9582.98
0.006,6,6,9354.84,667.53,9378.63,1,4.08152,9378.63,-6,6,9370.65,682.452,9395.47,1,4.16542,9395.47,-6,-6,9354.84,-667.53,9378.63,1,-4.08152,9378.63,6,-6,9370.65,-682.452,9395.47,1,-4.16542,9395.47,7,6,-159.192,-270.408,313.787,0,59.5143,313.787,-5,6,-158.81,-294.207,334.332,0,61.6403,334.332,-7,-6,-159.192,270.408,313.787,0,-59.5143,313.787,5,-6,-158.81,294.207,334.332,0,-61.6403,334.332,6,6,9354.84,667.53,9378.63,1,4.08152,9378.63,-6,6,9370.65,682.452,9395.47,1,4.16542,9395.47,-6,-6,9354.84,-667.53,9378.63,1,-4.08152,9378.63,6,-6,9370.65,-682.452,9395.47,1,-4.16542,9395.47,7,6,-159.192,-270.408,313.787,0,59.5143,313.787,-5,6,-158.81,-294.207,334.332,0,61.6403,334.332,-6,-6,9354.84,-667.53,9378.63,1,-4.08152,9378.63,6,-6,9370.65,-682.452,9395.47,1,-4.16542,9395.47,6,6,9354.84,667.53,9378.63,1,4.08152,9378.63,-6,6,9370.65,682.452,9395.47,1,4.16542,9395.47,-7,-6,-159.192,270.408,313.787,0,-59.5143,313.787,5,-6,-158.81,294.207,334.332,0,-61.6403,334.332,6,6,9354.84,667.53,9378.63,1,4.08152,9378.63,-6,6,9370.65,682.452,9395.47,1,4.16542,9395.47,-6,-6,9354.84,-667.53,9378.63,1,-4.08152,9378.63,6,-6,9370.65,-682.452,9395.47,1,-4.16542,9395.47,6,6,9354.84,667.53,9378.63,1,4.08152,9378.63,-6,6,9370.65,682.452,9395.47,1,4.16542,9395.47,-6,-6,9354.84,-667.53,9378.63,1,-4.08152,9378.63,6,-6,9370.65,-682.452,9395.47,1,-4.16542,9395.47,6,6,6.036,6,9354.84,667.53,4.08152,9378.63,9354.84,667.53,9378.63,1,4.08152,9378.63,-6,6,-5.964,6,9370.65,682.452,4.16542,9395.47,9370.65,682.452,9395.47,1,4.16542,9395.47,-6,-6,-6.036,-6,9354.84,-667.53,-4.08152,9378.63,9354.84,-667.53,9378.63,1,-4.08152,9378.63,6,-6,5.964,-6,9370.65,-682.452,-4.16542,9395.47,9370.65,-682.452,9395.47,1,-4.16542,9395.47
0.008,6,6,9086.45,913.077,9132.21,1,5.73826,9132.21,-6,6,9140.93,964.51,9191.67,1,6.02331,9191.67,-6,-6,9086.45,-913.077,9132.21,1,-5.73826,9132.21,6,-6,9140.93,-964.51,9191.67,1,-6.02331,9191.67,7,6,-210.82,-340.747,400.692,0,58.255,400.692,-5,6,-222.646,-351.514,416.093,0,57.6502,416.093,-7,-6,-210.82,340.747,400.692,0,-58.255,400.692,5,-6,-222.646,351.514,416.093,0,-57.6502,416.093,6,6,9086.45,913.077,9132.21,1,5.73826,9132.21,-6,6,9140.93,964.51,9191.67,1,6.02331,9191.67,-6,-6,9086.45,-913.077,9132.21,1,-5.73826,9132.21,6,-6,9140.93,-964.51,9191.67,1,-6.02331,9191.67,7,6,-210.82,-340.747,400.692,0,58.255,400.692,-5,6,-222.646,-351.514,416.093,0,57.6502,416.093,-6,-6,9086.45,-913.077,9132.21,1,-5.73826,9132.21,6,-6,9140.93,-964.51,9191.67,1,-6.02331,9191.67,6,6,9086.45,913.077,9132.21,1,5.73826,9132.21,-6,6,9140.93,964.51,9191.67,1,6.02331,9191.67,-7,-6,-210.82,340.747,400.692,0,-58.255,400.692,5,-6,-222.646,351.514,416.093,0,-57.6502,416.093,6,6,9086.45,913.077,9132.21,1,5.73826,9132.21,-6,6,9140.93,964.51,9191.67,1,6.02331,9191.67,-6,-6,9086.45,-913.077,9132.21,1,-5.73826,9132.21,6,-6,9140.93,-964.51,9191.67,1,-6.02331,9191.67,6,6,9086.45,913.077,9132.21,1,5.73826,9132.21,-6,6,9140.93,964.51,9191.67,1,6.02331,9191.67,-6,-6,9086.45,-913.077,9132.21,1,-5.73826,9132.21,6,-6,9140.93,-964.51,9191.67,1,-6.02331,9191.67,6,6,6.048,6,9086.45,913.077,5.73826,9132.21,9086.45,913.077,9132.21,1,5.73826,9132.21,-6,6,-5.952,6,9140.93,964.51,6.02331,9191.67,9140.93,964.51,9191.67,1,6.02331,9191.67,-6,-6,-6.048,-6,9086.45,-913.077,-5.73826,9132.21,9086.45,-913.077,9132.21,1,-5.73826,9132.21,6,-6,5.952,-6,9140.93,-964.51,-6.02331,9191.67,9140.93,-964.51,9191.67,1,-6.02331,9191.67
0.01,6,6,8919.64,1150.76,8993.57,1,7.35137,8993.57,-6,6,8913.22,1144.7,8986.43,1,7.31827,8986.43,-6,-6,8919.64,-1150.76,8993.57,1,-7.35137,8993.57,6,-6,8913.22,-1144.7,8986.43,1,-7.31827,8986.43,7,6,-287.053,-459.764,542.016,0,58.0215,542.016,-5,6,-266.935,-440.771,515.299,0,58.8005,515.299,-7,-6,-287.053,459.764,542.016,0,-58.0215,542.016,5,-6,-266.935,440.771,515.299,0,-58.8005,515.299,6,6,8919.64,1150.76,8993.57,1,7.35137,8993.57,-6,6,8913.22,1144.7,8986.43,1,7.31827,8986.43,-6,-6,8919.64,-1150.76,8993.57,1,-7.35137,8993.57,6,-6,8913.22,-1144.7,8986.43,1,-7.31827,8986.43,7,6,-287.053,-459.764,542.016,0,58.0215,542.016,-5,6,-266.935,-440.771,515.299,0,58.8005,515.299,-6,-6,8919.64,-1150.76,8993.57,1,-7.35137,8993.57,6,-6,8913.22,-1144.7,8986.43,1,-7.31827,8986.43,6,6,8919.64,1150.76,8993.57,1,7.35137,8993.57,-6,6,8913.22,1144.7,8986.43,1,7.31827,8986.43,-7,-6,-287.053,459.764,542.016,0,-58.0215,542.016,5,-6,-266.935,440.771,515.299,0,-58.8005,515.299,6,6,8919.64,1150.76,8993.57,1,7.35137,8993.57,-6,6,8913.22,1144.7,8986.43,1,7.31827,8986.43,-6,-6,8919.64,-1150.76,8993.57,1,-7.35137,8993.57,6,-6,8913.22,-1144.7,8986.43,1,-7.31827,8986.43,6,6,8919.64,1150.76,8993.57,1,7.35137,8993.57,-6,6,8913.22,1144.7,8986.43,1,7.31827,8986.43,-6,-6,8919.64,-1150.76,8993.57,1,-7.35137,8993.57,6,-6,8913.22,-1144.7,8986.43,1,-7.31827,8986.43,6,6,6.06,6,8919.64,1150.76,7.35137,8993.57,8919.64,1150.76,8993.57,1,7.35137,8993.57,-6,6,-5.94,6,8913.22,1144.7,7.31827,8986.43,8913.22,1144.7,8986.43,1,7.31827,8986.43,-6,-6,-6.06,-6,8919.64,-1150.76,-7.35137,8993.57,8919.64,-1150.76,8993.57,1,-7.35137,8993.57,6,-6,5.94,-6,8913.22,-1144.7,-7.31827,8986.43,8913.22,-1144.7,8986.43,1,-7.31827,8986.43
0.012,6,6,8677.82,1389.77,8788.4,1,9.0988,8788.4,-6,6,8688.5,1399.86,8800.55,1,9.15265,8800.55,-6,-6,8677.82,-1389.77,8788.4,1,-9.0988,8788.4,6,-6,8688.5,-1399.86,8800.55,1,-9.15265,8800.55,7,6,-370.565,-547.74,661.315,0,55.9203,661.315,-5,6,-347.328,-556.888,656.324,0,58.0485,656.324,-7,-6,-370.565,547.74,661.315,0,-55.9203,661.315,5,-6,-347.328,556.888,656.324,0,-58.0485,656.324,6,6,8677.82,1389.77,8788.4,1,9.0988,8788.4,-6,6,8688.5,1399.86,8800.55,1,9.15265,8800.55,-6,-6,8677.82,-1389.77,8788.4,1,-9.0988,8788.4,6,-6,8688.5,-1399.86,8800.55,1,-9.15265,8800.55,7,6,-370.565,-547.74,661.315,0,55.9203,661.315,-5,6,-347.328,-556.888,656.324,0,58.0485,656.324,-6,-6,8677.82,-1389.77,8788.4,1,-9.0988,8788.4,6,-6,8688.5,-1399.86,8800.55,1,-9.15265,8800.55,6,6,8677.82,1389.77,8788.4,1,9.0988,8788.4,-6,6,8688.5,1399.86,8800.55,1,9.15265,8800.55,-7,-6,-370.565,547.74,661.315,0,-55.9203,661.315,5,-6,-347.328,556.888,656.324,0,-58.0485,656.324,6,6,8677.82,1389.77,8788.4,1,9.0988,8788.4,-6,6,8688.5,1399.86,8800.55,1,9.15265,8800.55,-6,-6,8677.82,-1389.77,8788.4,1,-9.0988,8788.4,6,-6,8688.5,-1399.86,8800.55,1,-9.15265,8800.55,6,6,8677.82,1389.77,8788.4,1,9.0988,8788.4,-6,6,8688.5,1399.86,8800.55,1,9.15265,8800.55,-6,-6,8677.82,-1389.77,8788.4,1,-9.0988,8788.4,6,-6,8688.5,-1399.86,8800.55,1,-9.15265,8800.55,6,6,6.072,6,8677.82,1389.77,9.0988,8788.4,8677.82,1389.77,8788.4,1,9.0988,8788.4,-6,6,-5.928,6,8688.5,1399.86,9.15265,8800.55,8688.5,1399.86,8800.55,1,9.15265,8800.55,-6,-6,-6.072,-6,8677.82,-1389.77,-9.0988,8788.4,8677.82,-1389.77,8788.4,1,-9.0988,8788.4,6,-6,5.928,-6,8688.5,-1399.86,-9.15265,8800.55,8688.5,-1399.86,8800.55,1,-9.15265,8800.55
0.014,6,6,8479.01,1625.82,8633.48,1,10.8545,8633.48,-6,6,8464.27,1611.9,8616.39,1,10.7821,8616.39,-6,-6,8479.01,-1625.82,8633.48,1,-10.8545,8633.48,6,-6,8464.27,-1611.9,8616.39,1,-10.7821,8616.39,7,6,-448.416,-661.613,799.255,0,55.8721,799.255,-5,6,-355.277,-641.972,733.723,0,61.0392,733.723,-7,-6,-448.416,661.613,799.255,0,-55.8721,799.255,5,-6,-355.277,641.972,733.723,0,-61.0392,733.723,6,6,8479.01,1625.82,8633.48,1,10.8545,8633.48,-6,6,8464.27,1611.9,8616.39,1,10.7821,8616.39,-6,-6,8479.01,-1625.82,8633.48,1,-10.8545,8633.48,6,-6,8464.27,-1611.9,8616.39,1,-10.7821,8616.39,7,6,-448.416,-661.613,799.255,0,55.8721,799.255,-5,6,-355.277,-641.972,733.723,0,61.0392,733.723,-6,-6,8479.01,-1625.82,8633.48,1,-10.8545,8633.48,6,-6,8464.27,-1611.9,8616.39,1,-10.7821,8616.39,6,6,8479.01,1625.82,8633.48,1,10.8545,8633.48,-6,6,8464.27,1611.9,8616.39,1,10.7821,8616.39,-7,-6,-448.416,661.613,799.255,0,-55.8721,799.255,5,-6,-355.277,641.972,733.723,0,-61.0392,733.723,6,6,8479.01,1625.82,8633.48,1,10.8545,8633.48,-6,6,8464.27,1611.9,8616.39,1,10.7821,8616.39,-6,-6,8479.01,-1625.82,8633.48,1,-10.8545,8633.48,6,-6,8464.27,-1611.9,8616.39,1,-10.7821,8616.39,6,6,8479.01,1625.82,8633.48,1,10.8545,8633.48,-6,6,8464.27,1611.9,8616.39,1,10.7821,8616.39,-6,-6,8479.01,-1625.82,8633.48,1,-10.8545,8633.48,6,-6,8464.27,-1611.9,8616.39,1,-10.7821,8616.39,6,6,6.084,6,8479.01,1625.82,10.8545,8633.48,8479.01,1625.82,8633.48,1,10.8545,8633.48,-6,6,-5.916,6,8464.27,1611.9,10.7821,8616.39,8464.27,1611.9,8616.39,1,10.7821,8616.39,-6,-6,-6.084,-6,8479.01,-1625.82,-10.8545,8633.48,8479.01,-1625.82,8633.48,1,-10.8545,8633.48,6,-6,5.916,-6,8464.27,-1611.9,-10.7821,8616.39,8464.27,-1611.9,8616.39,1,-10.7821,8616.39
0.016,6,6,8283.87,1907.23,8500.59,1,12.9655,8500.59,-6,6,8194.54,1822.89,8394.84,1,12.5414,8394.84,-6,-6,8283.87,-1907.23,8500.59,1,-12.9655,8500.59,6,-6,8194.54,-1822.89,8394.84,1,-12.5414,8394.84,7,6,-508.363,-786.676,936.638,0,57.1288,936.638,-5,6,-465.172,-745.899,879.062,0,58.0507,879.062,-7,-6,-508.363,786.676,936.638,0,-57.1288,936.638,5,-6,-465.172,745.899,879.062,0,-58.0507,879.062,6,6,8283.87,1907.23,8500.59,1,12.9655,8500.59,-6,6,8194.54,1822.89,8394.84,1,12.5414,8394.84,-6,-6,8283.87,-1907.23,8500.59,1,-12.9655,8500.59,6,-6,8194.54,-1822.89,8394.84,1,-12.5414,8394.84,7,6,-508.363,-786.676,936.638,0,57.1288,936.638,-5,6,-465.172,-745.899,879.062,0,58.0507,879.062,-6,-6,8283.87,-1907.23,8500.59,1,-12.9655,8500.59,6,-6,8194.54,-1822.89,8394.84,1,-12.5414,8394.84,6,6,8283.87,1907.23,8500.59,1,12.9655,8500.59,-6,6,8194.54,1822.89,8394.84,1,12.5414,8394.84,-7,-6,-508.363,786.676,936.638,0,-57.1288,936.638,5,-6,-465.172,745.899,879.062,0,-58.0507,879.062,6,6,8283.87,1907.23,8500.59,1,12.9655,8500.59,-6,6,8194.54,1822.89,8394.84,1,12.5414,8394.84,-6,-6,8283.87,-1907.23,8500.59,1,-12.9655,8500.59,6,-6,8194.54,-1822.89,8394.84,1,-12.5414,8394.84,6,6,8283.87,1907.23,8500.59,1,12.9655,8500.59,-6,6,8194.54,1822.89,8394.84,1,12.5414,8394.84,-6,-6,8283.87,-1907.23,8500.59,1,-12.9655,8500.59,6,-6,8194.54,-1822.89,8394.84,1,-12.5414,8394.84,6,6,6.096,6,8283.87,1907.23,12.9655,8500.59,8283.87,1907.23,8500.59,1,12.9655,8500.59,-6,6,-5.904,6,8194.54,1822.89,12.5414,8394.84,8194.54,1822.89,8394.84,1,12.5414,8394.84,-6,-6,-6.096,-6,8283.87,-1907.23,-12.9655,8500.59,8283.87,-1907.23,8500.59,1,-12.9655,8500.59,6,-6,5.904,-6,8194.54,-1822.89,-12.5414,8394.84,8194.54,-1822.89,8394.84,1,-12.5414,8394.84
0.018,6,6,8056.82,2037.69,8310.5,1,14.1933,8310.5,-6,6,8077.34,2057.07,8335.17,1,14.2879,8335.17,-6,-6,8056.82,-2037.69,8310.5,1,-14.1933,8310.5,6,-6,8077.34,-2057.07,8335.17,1,-14.2879,8335.17,7,6,-529.434,-856.455,1006.88,0,58.2769,1006.88,-5,6,-524.841,-874.808,1020.17,0,59.0384,1020.17,-7,-6,-529.434,856.455,1006.88,0,-58.2769,1006.88,5,-6,-524.841,874.808,1020.17,0,-59.0384,1020.17,6,6,8056.82,2037.69,8310.5,1,14.1933,8310.5,-6,6,8077.34,2057.07,8335.17,1,14.2879,8335.17,-6,-6,8056.82,-2037.69,8310.5,1,-14.1933,8310.5,6,-6,8077.34,-2057.07,8335.17,1,-14.2879,8335.17,7,6,-529.434,-856.455,1006.88,0,58.2769,1006.88,-5,6,-524.841,-874.808,1020.17,0,59.0384,1020.17,-6,-6,8056.82,-2037.69,8310.5,1,-14.1933,8310.5,6,-6,8077.34,-2057.07,8335.17,1,-14.2879,8335.17,6,6,8056.82,2037.69,8310.5,1,14.1933,8310.5,-6,6,8077.34,2057.07,8335.17,1,14.2879,8335.17,-7,-6,-529.434,856.455,1006.88,0,-58.2769,1006.88,5,-6,-524.841,874.808,1020.17,0,-59.0384,1020.17,6,6,8056.82,2037.69,8310.5,1,14.1933,8310.5,-6,6,8077.34,2057.07,8335.17,1,14.2879,8335.17,-6,-6,8056.82,-2037.69,8310.5,1,-14.1933,8310.5,6,-6,8077.34,-2057.07,8335.17,1,-14.2879,8335.17,6,6,8056.82,2037.69,8310.5,1,14.1933,8310.5,-6,6,8077.34,2057.07,8335.17,1,14.2879,8335.17,-6,-6,8056.82,-2037.69,8310.5,1,-14.1933,8310.5,6,-6,8077.34,-2057.07,8335.17,1,-14.2879,8335.17,6,6,6.108,6,8056.82,2037.69,14.1933,8310.5,8056.82,2037.69,8310.5,1,14.1933,8310.5,-6,6,-5.892,6,8077.34,2057.07,14.2879,8335.17,8077.34,2057.07,8335.17,1,14.2879,8335.17,-6,-6,-6.108,-6,8056.82,-2037.69,-14.1933,8310.5,8056.82,-2037.69,8310.5,1,-14.1933,8310.5,6,-6,5.892,-6,8077.34,-2057.07,-14.2879,8335.17,8077.34,-2057.07,8335.17,1,-14.2879,8335.17
0.02,6,6,7818.49,2281.89,8144.68,1,16.2703,8144.68,-6,6,7847.24,2309.03,8179.9,1,16.3964,8179.9,-6,-6,7818.49,-2281.89,8144.68,1,-16.2703,8144.68,6,-6,7847.24,-2309.03,8179.9,1,-16.3964,8179.9,7,6,-593.549,-937.884,1109.92,0,57.6719,1109.92,-5,6,-575.937,-921.256,1086.47,0,57.9878,1086.47,-7,-6,-593.549,937.884,1109.92,0,-57.6719,1109.92,5,-6,-575.937,921.256,1086.47,0,-57.9878,1086.47,6,6,7818.49,2281.89,8144.68,1,16.2703,8144.68,-6,6,7847.24,2309.03,8179.9,1,16.3964,8179.9,-6,-6,7818.49,-2281.89,8144.68,1,-16.2703,8144.68,6,-6,7847.24,-2309.03,8179.9,1,-16.3964,8179.9,7,6,-593.549,-937.884,1109.92,0,57.6719,1109.92,-5,6,-575.937,-921.256,1086.47,0,57.9878,1086.47,-6,-6,7818.49,-2281.89,8144.68,1,-16.2703,8144.68,6,-6,7847.24,-2309.03,8179.9,1,-16.3964,8179.9,6,6,7818.49,2281.89,8144.68,1,16.2703,8144.68,-6,6,7847.24,2309.03,8179.9,1,16.3964,8179.9,-7,-6,-593.549,937.884,1109.92,0,-57.6719,1109.92,5,-6,-575.937,921.256,1086.47,0,-57.9878,1086.47,6,6,7818.49,2281.89,8144.68,1,16.2703,8144.68,-6,6,7847.24,2309.03,8179.9,1,16.3964,8179.9,-6,-6,7818.49,-2281.89,8144.68,1,-16.2703,8144.68,6,-6,7847.24,-2309.03,8179.9,1,-16.3964,8179.9,6,6,7818.49,2281.89,8144.68,1,16.2703,8144.68,-6,6,7847.24,2309.03,8179.9,1,16.3964,8179.9,-6,-6,7818.49,-2281.89,8144.68,1,-16.2703,8144.68,6,-6,7847.24,-2309.03,8179.9,1,-16.3964,8179.9,6,6,6.12,6,7818.49,2281.89,16.2703,8144.68,7818.49,2281.89,8144.68,1,16.2703,8144.68,-6,6,-5.88,6,7847.24,2309.03,16.3964,8179.9,7847.24,2309.03,8179.9,1,16.3964,8179.9,-6,-6,-6.12,-6,7818.49,-2281.89,-16.2703,8144.68,7818.49,-2281.89,8144.68,1,-16.2703,8144.68,6,-6,5.88,-6,7847.24,-2309.03,-16.3964,8179.9,7847.24,-2309.03,8179.9,1,-16.3964,8179.9
0.022,6,6,7628.36,2517.55,8033.05,1,18.2642,8033.05,-6,6,7622.9,2512.39,8026.25,1,18.2414,8026.25,-6,-6,7628.36,-2517.55,8033.05,1,-18.2642,8033.05,6,-6,7622.9,-2512.39,8026.25,1,-18.2414,8026.25,7,6,-647.325,-1046.3,1230.36,0,58.2558,1230.36,-5,6,-625.54,-1026.73,1202.28,0,58.648,1202.28,-7,-6,-647.325,1046.3,1230.36,0,-58.2558,1230.36,5,-6,-625.54,1026.73,1202.28,0,-58.648,1202.28,6,6,7628.36,2517.55,8033.05,1,18.2642,8033.05,-6,6,7622.9,2512.39,8026.25,1,18.2414,8026.25,-6,-6,7628.36,-2517.55,8033.05,1,-18.2642,8033.05,6,-6,7622.9,-2512.39,8026.25,1,-18.2414,8026.25,7,6,-647.325,-1046.3,1230.36,0,58.2558,1230.36,-5,6,-625.54,-1026.73,1202.28,0,58.648,1202.28,-6,-6,7628.36,-2517.55,8033.05,1,-18.2642,8033.05,6,-6,7622.9,-2512.39,8026.25,1,-18.2414,8026.25,6,6,7628.36,2517.55,8033.05,1,18.2642,8033.05,-6,6,7622.9,2512.39,8026.25,1,18.2414,8026.25,-7,-6,-647.325,1046.3,1230.36,0,-58.2558,1230.36,5,-6,-625.54,1026.73,1202.28,0,-58.648,1202.28,6,6,7628.36,2517.55,8033.05,1,18.2642,8033.05,-6,6,7622.9,2512.39,8026.25,1,18.2414,8026.25,-6,-6,7628.36,-2517.55,8033.05,1,-18.2642,8033.05,6,-6,7622.9,-2512.39,8026.25,1,-18.2414,8026.25,6,6,7628.36,2517.55,8033.05,1,18.2642,8033.05,-6,6,7622.9,2512.39,8026.25,1,18.2414,8026.25,-6,-6,7628.36,-2517.55,8033.05,1,-18.2642,8033.05,6,-6,7622.9,-2512.39,8026.25,1,-18.2414,8026.25,6,6,6.132,6,7628.36,2517.55,18.2642,8033.05,7628.36,2517.55,8033.05,1,18.2642,8033.05,-6,6,-5.868,6,7622.9,2512.39,18.2414,8026.25,7622.9,2512.39,8026.25,1,18.2414,8026.25,-6,-6,-6.132,-6,7628.36,-2517.55,-18.2642,8033.05,7628.36,-2517.55,8033.05,1,-18.2642,8033.05,6,-6,5.868,-6,7622.9,-2512.39,-18.2414,8026.25,7622.9,-2512.39,8026.25,1,-18.2414,8026.25
0.024,6,6,7358.53,2779.79,7866.08,1,20.6948,7866.08,-6,6,7376.59,2796.85,7889.01,1,20.7643,7889.01,-6,-6,7358.53,-2779.79,7866.08,1,-20.6948,7866.08,6,-6,7376.59,-2796.85,7889.01,1,-20.7643,7889.01,7,6,-743.348,-1099.68,1327.35,0,55.9426,1327.35,-5,6,-699.395,-1122.46,1322.52,0,58.0733,1322.52,-7,-6,-743.348,1099.68,1327.35,0,-55.9426,1327.35,5,-6,-699.395,1122.46,1322.52,0,-58.0733,1322.52,6,6,7358.53,2779.79,7866.08,1,20.6948,7866.08,-6,6,7376.59,2796.85,7889.01,1,20.7643,7889.01,-6,-6,7358.53,-2779.79,7866.08,1,-20.6948,7866.08,6,-6,7376.59,-2796.85,7889.01,1,-20.7643,7889.01,7,6,-743.348,-1099.68,1327.35,0,55.9426,1327.35,-5,6,-699.395,-1122.46,1322.52,0,58.0733,1322.52,-6,-6,7358.53,-2779.79,7866.08,1,-20.6948,7866.08,6,-6,7376.59,-2796.85,7889.01,1,-20.7643,7889.01,6,6,7358.53,2779.79,7866.08,1,20.6948,7866.08,-6,6,7376.59,2796.85,7889.01,1,20.7643,7889.01,-7,-6,-743.348,1099.68,1327.35,0,-55.9426,1327.35,5,-6,-699.395,1122.46,1322.52,0,-58.0733,1322.52,6,6,7358.53,2779.79,7866.08,1,20.6948,7866.08,-6,6,7376.59,2796.85,7889.01,1,20.7643,7889.01,-6,-6,7358.53,-2779.79,7866.08,1,-20.6948,7866.08,6,-6,7376.59,-2796.85,7889.01,1,-20.7643,7889.01,6,6,7358.53,2779.79,7866.08,1,20.6948,7866.08,-6,6,7376.59,2796.85,7889.01,1,20.7643,7889.01,-6,-6,7358.53,-2779.79,7866.08,1,-20.6948,7866.08,6,-6,7376.59,-2796.85,7889.01,1,-20.7643,7889.01,6,6,6.144,6,7358.53,2779.79,20.6948,7866.08,7358.53,2779.79,7866.08,1,20.6948,7866.08,-6,6,-5.856,6,7376.59,2796.85,20.7643,7889.01,7376.59,2796.85,7889.01,1,20.7643,7889.01,-6,-6,-6.144,-6,7358.53,-2779.79,-20.6948,7866.08,7358.53,-2779.79,7866.08,1,-20.6948,7866.08,6,-6,5.856,-6,7376.59,-2796.85,-20.7643,7889.01,7376.59,-2796.85,7889.01,1,-20.7643,7889.01
0.026,6,6,7175.69,2941.36,7755.14,1,22.2891,7755.14,-6,6,7225.79,2988.67,7819.48,1,22.4705,7819.48,-6,-6,7175.69,-2941.36,7755.14,1,-22.2891,7755.14,6,-6,7225.79,-2988.67,7819.48,1,-22.4705,7819.48,7,6,-759.831,-1204.54,1424.17,0,57.7561,1424.17,-5,6,-753.876,-1198.14,1415.58,0,57.8216,1415.58,-7,-6,-759.831,1204.54,1424.17,0,-57.7561,1424.17,5,-6,-753.876,1198.14,1415.58,0,-57.8216,1415.58,6,6,7175.69,2941.36,7755.14,1,22.2891,7755.14,-6,6,7225.79,2988.67,7819.48,1,22.4705,7819.48,-6,-6,7175.69,-2941.36,7755.14,1,-22.2891,7755.14,6,-6,7225.79,-2988.67,7819.48,1,-22.4705,7819.48,7,6,-759.831,-1204.54,1424.17,0,57.7561,1424.17,-5,6,-753.876,-1198.14,1415.58,0,57.8216,1415.58,-6,-6,7175.69,-2941.36,7755.14,1,-22.2891,7755.14,6,-6,7225.79,-2988.67,7819.48,1,-22.4705,7819.48,6,6,7175.69,2941.36,7755.14,1,22.2891,7755.14,-6,6,7225.79,2988.67,7819.48,1,22.4705,7819.48,-7,-6,-759.831,1204.54,1424.17,0,-57.7561,1424.17,5,-6,-753.876,1198.14,1415.58,0,-57.8216,1415.58,6,6,7175.69,2941.36,7755.14,1,22.2891,7755.14,-6,6,7225.79,2988.67,7819.48,1,22.4705,7819.48,-6,-6,7175.69,-2941.36,7755.14,1,-22.2891,7755.14,6,-6,7225.79,-2988.67,7819.48,1,-22.4705,7819.48,6,6,7175.69,2941.36,7755.14,1,22.2891,7755.14,-6,6,7225.79,2988.67,7819.48,1,22.4705,7819.48,-6,-6,7175.69,-2941.36,7755.14,1,-22.2891,7755.14,6,-6,7225.79,-2988.67,7819.48,1,-22.4705,7819.48,6,6,6.156,6,7175.69,2941.36,22.2891,7755.14,7175.69,2941.36,7755.14,1,22.2891,7755.14,-6,6,-5.844,6,7225.79,2988.67,22.4705,7819.48,7225.79,2988.67,7819.48,1,22.4705,7819.48,-6,-6,-6.156,-6,7175.69,-2941.36,-22.2891,7755.14,7175.69,-2941.36,7755.14,1,-22.2891,7755.14,6,-6,5.844,-6,7225.79,-2988.67,-22.4705,7819.48,7225.79,-2988.67,7819.48,1,-22.4705,7819.48
0.028,6,6,6933.47,3211.2,7640.99,1,24.851,7640.99,-6,6,6970.32,3246,7689.08,1,24.9708,7689.08,-6,-6,6933.47,-3211.2,7640.99,1,-24.851,7640.99,6,-6,6970.32,-3246,7689.08,1,-24.9708,7689.08,7,6,-847.304,-1295.75,1548.19,0,56.819,1548.19,-5,6,-836.532,-1285.91,1534.06,0,56.9545,1534.06,-7,-6,-847.304,1295.75,1548.19,0,-56.819,1548.19,5,-6,-836.532,1285.91,1534.06,0,-56.9545,1534.06,6,6,6933.47,3211.2,7640.99,1,24.851,7640.99,-6,6,6970.32,3246,7689.08,1,24.9708,7689.08,-6,-6,6933.47,-3211.2,7640.99,1,-24.851,7640.99,6,-6,6970.32,-3246,7689.08,1,-24.9708,7689.08,7,6,-847.304,-1295.75,1548.19,0,56.819,1548.19,-5,6,-836.532,-1285.91,1534.06,0,56.9545,1534.06,-6,-6,6933.47,-3211.2,7640.99,1,-24.851,7640.99,6,-6,6970.32,-3246,7689.08,1,-24.9708,7689.08,6,6,6933.47,3211.2,7640.99,1,24.851,7640.99,-6,6,6970.32,3246,7689.08,1,24.9708,7689.08,-7,-6,-847.304,1295.75,1548.19,0,-56.819,1548.19,5,-6,-836.532,1285.91,1534.06,0,-56.9545,1534.06,6,6,6933.47,3211.2,7640.99,1,24.851,7640.99,-6,6,6970.32,3246,7689.08,1,24.9708,7689.08,-6,-6,6933.47,-3211.2,7640.99,1,-24.851,7640.99,6,-6,6970.32,-3246,7689.08,1,-24.9708,7689.08,6,6,6933.47,3211.2,7640.99,1,24.851,7640.99,-6,6,6970.32,3246,7689.08,1,24.9708,7689.08,-6,-6,6933.47,-3211.2,7640.99,1,-24.851,7640.99,6,-6,6970.32,-3246,7689.08,1,-24.9708,7689.08,6,6,6.168,6,6933.47,3211.2,24.851,7640.99,6933.47,3211.2,7640.99,1,24.851,7640.99,-6,6,-5.832,6,6970.32,3246,24.9708,7689.08,6970.32,3246,7689.08,1,24.9708,7689.08,-6,-6,-6.168,-6,6933.47,-3211.2,-24.851,7640.99,6933.47,-3211.2,7640.99,1,-24.851,7640.99,6,-6,5.832,-6,6970.32,-3246,-24.9708,7689.08,6970.32,-3246,7689.08,1,-24.9708,7689.08
0.03,6,6,6733.63,3428.4,7556.17,1,26.9827,7556.17,-6,6,6764.97,3457.98,7597.53,1,27.0743,7597.53,-6,-6,6733.63,-3428.4,7556.17,1,-26.9827,7556.17,6,-6,6764.97,-3457.98,7597.53,1,-27.0743,7597.53,7,6,-836.922,-1356.41,1593.83,0,58.3249,1593.83,-5,6,-830.383,-1350.24,1585.14,0,58.4089,1585.14,-7,-6,-836.922,1356.41,1593.83,0,-58.3249,1593.83,5,-6,-830.383,1350.24,1585.14,0,-58.4089,1585.14,6,6,6733.63,3428.4,7556.17,1,26.9827,7556.17,-6,6,6764.97,3457.98,7597.53,1,27.0743,7597.53,-6,-6,6733.63,-3428.4,7556.17,1,-26.9827,7556.17,6,-6,6764.97,-3457.98,7597.53,1,-27.0743,7597.53,7,6,-836.922,-1356.41,1593.83,0,58.3249,1593.83,-5,6,-830.383,-1350.24,1585.14,0,58.4089,1585.14,-6,-6,6733.63,-3428.4,7556.17,1,-26.9827,7556.17,6,-6,6764.97,-3457.98,7597.53,1,-27.0743,7597.53,6,6,6733.63,3428.4,7556.17,1,26.9827,7556.17,-6,6,6764.97,3457.98,7597.53,1,27.0743,7597.53,-7,-6,-836.922,1356.41,1593.83,0,-58.3249,1593.83,5,-6,-830.383,1350.24,1585.14,0,-58.4089,1585.14,6,6,6733.63,3428.4,7556.17,1,26.9827,7556.17,-6,6,6764.97,3457.98,7597.53,1,27.0743,7597.53,-6,-6,6733.63,-3428.4,7556.17,1,-26.9827,7556.17,6,-6,6764.97,-3457.98,7597.53,1,-27.0743,7597.53,6,6,6733.63,3428.4,7556.17,1,26.9827,7556.17,-6,6,6764.97,3457.98,7597.53,1,27.0743,7597.53,-6,-6,6733.63,-3428.4,7556.17,1,-26.9827,7556.17,6,-6,6764.97,-3457.98,7597.53,1,-27.0743,7597.53,6,6,6.18,6,6733.63,3428.4,26.9827,7556.17,6733.63,3428.4,7556.17,1,26.9827,7556.17,-6,6,-5.82,6,6764.97,3457.98,27.0743,7597.53,6764.97,3457.98,7597.53,1,27.0743,7597.53,-6,-6,-6.18,-6,6733.63,-3428.4,-26.9827,7556.17,6733.63,-3428.4,7556.17,1,-26.9827,7556.17,6,-6,5.82,-6,6764.97,-3457.98,-27.0743,7597.53,6764.97,-3457.98,7597.53,1,-27.0743,7597.53
0.032,6,6,6560.79,3629.13,7497.64,1,28.9493,7497.64,-6,6,6574.5,3642.07,7515.9,1,28.9851,7515.9,-6,-6,6560.79,-3629.13,7497.64,1,-28.9493,7497.64,6,-6,6574.5,-3642.07,7515.9,1,-28.9851,7515.9,7,6,-997.008,-1459.59,1767.6,0,55.664,1767.6,-5,6,-973.491,-1448.87,1745.54,0,56.103,1745.54,-7,-6,-997.008,1459.59,1767.6,0,-55.664,1767.6,5,-6,-973.491,1448.87,1745.54,0,-56.103,1745.54,6,6,6560.79,3629.13,7497.64,1,28.9493,7497.64,-6,6,6574.5,3642.07,7515.9,1,28.9851,7515.9,-6,-6,6560.79,-3629.13,7497.64,1,-28.9493,7497.64,6,-6,6574.5,-3642.07,7515.9,1,-28.9851,7515.9,7,6,-997.008,-1459.59,1767.6,0,55.664,1767.6,-5,6,-973.491,-1448.87,1745.54,0,56.103,1745.54,-6,-6,6560.79,-3629.13,7497.64,1,-28.9493,7497.64,6,-6,6574.5,-3642.07,7515.9,1,-28.9851,7515.9,6,6,6560.79,3629.13,7497.64,1,28.9493,7497.64,-6,6,6574.5,3642.07,7515.9,1,28.9851,7515.9,-7,-6,-997.008,1459.59,1767.6,0,-55.664,1767.6,5,-6,-973.491,1448.87,1745.54,0,-56.103,1745.54,6,6,6560.79,3629.13,7497.64,1,28.9493,7497.64,-6,6,6574.5,3642.07,7515.9,1,28.9851,7515.9,-6,-6,6560.79,-3629.13,7497.64,1,-28.9493,7497.64,6,-6,6574.5,-3642.07,7515.9,1,-28.9851,7515.9,6,6,6560.79,3629.13,7497.64,1,28.9493,7497.64,-6,6,6574.5,3642.07,7515.9,1,28.9851,7515.9,-6,-6,6560.79,-3629.13,7497.64,1,-28.9493,7497.64,6,-6,6574.5,-3642.07,7515.9,1,-28.9851,7515.9,6,6,6.192,6,6560.79,3629.13,28.9493,7497.64,6560.79,3629.13,7497.64,1,28.9493,7497.64,-6,6,-5.808,6,6574.5,3642.07,28.9851,7515.9,6574.5,3642.07,7515.9,1,28.9851,7515.9,-6,-6,-6.192,-6,6560.79,-3629.13,-28.9493,7497.64,6560.79,-3629.13,7497.64,1,-28.9493,7497.64,6,-6,5.808,-6,6574.5,-3642.07,-28.9851,7515.9,6574.5,-3642.07,7515.9,1,-28.9851,7515.9
0.034,6,6,6298.69,3881.15,7398.43,1,31.6407,7398.43,-6,6,6337.96,3918.22,7451.32,1,31.725,7451.32,-6,-6,6298.69,-3881.15,7398.43,1,-31.6407,7398.43,6,-6,6337.96,-3918.22,7451.32,1,-31.725,7451.32,7,6,-1001.18,-1583.05,1873.08,0,57.6892,1873.08,-5,6,-982.9,-1562.31,1845.78,0,57.8247,1845.78,-7,-6,-1001.18,1583.05,1873.08,0,-57.6892,1873.08,5,-6,-982.9,1562.31,1845.78,0,-57.8247,1845.78,6,6,6298.69,3881.15,7398.43,1,31.6407,7398.43,-6,6,6337.96,3918.22,7451.32,1,31.725,7451.32,-6,-6,6298.69,-3881.15,7398.43,1,-31.6407,7398.43,6,-6,6337.96,-3918.22,7451.32,1,-31.725,7451.32,7,6,-1001.18,-1583.05,1873.08,0,57.6892,1873.08,-5,6,-982.9,-1562.31,1845.78,0,57.8247,1845.78,-6,-6,6298.69,-3881.15,7398.43,1,-31.6407,7398.43,6,-6,6337.96,-3918.22,7451.32,1,-31.725,7451.32,6,6,6298.69,3881.15,7398.43,1,31.6407,7398.43,-6,6,6337.96,3918.22,7451.32,1,31.725,7451.32,-7,-6,-1001.18,1583.05,1873.08,0,-57.6892,1873.08,5,-6,-982.9,1562.31,1845.78,0,-57.8247,1845.78,6,6,6298.69,3881.15,7398.43,1,31.6407,7398.43,-6,6,6337.96,3918.22,7451.32,1,31.725,7451.32,-6,-6,6298.69,-3881.15,7398.43,1,-31.6407,7398.43,6,-6,6337.96,-3918.22,7451.32,1,-31.725,7451.32,6,6,6298.69,3881.15,7398.43,1,31.6407,7398.43,-6,6,6337.96,3918.22,7451.32,1,31.725,7451.32,-6,-6,6298.69,-3881.15,7398.43,1,-31.6407,7398.43,6,-6,6337.96,-3918.22,7451.32,1,-31.725,7451.32,6,6,6.204,6,6298.69,3881.15,31.6407,7398.43,6298.69,3881.15,7398.43,1,31.6407,7398.43,-6,6,-5.796,6,6337.96,3918.22,31.725,7451.32,6337.96,3918.22,7451.32,1,31.725,7451.32,-6,-6,-6.204,-6,6298.69,-3881.15,-31.6407,7398.43,6298.69,-3881.15,7398.43,1,-31.6407,7398.43,6,-6,5.796,-6,6337.96,-3918.22,-31.725,7451.32,6337.96,-3918.22,7451.32,1,-31.725,7451.32
0.036,6,6,6087.3,4113.25,7346.7,1,34.0473,7346.7,-6,6,6118.39,4142.6,7388.9,1,34.1009,7388.9,-6,-6,6087.3,-4113.25,7346.7,1,-34.0473,7346.7,6,-6,6118.39,-4142.6,7388.9,1,-34.1009,7388.9,7,6,-1052.91,-1692,1992.86,0,58.1065,1992.86,-5,6,-1007.17,-1687.96,1965.6,0,59.1764,1965.6,-7,-6,-1052.91,1692,1992.86,0,-58.1065,1992.86,5,-6,-1007.17,1687.96,1965.6,0,-59.1764,1965.6,6,6,6087.3,4113.25,7346.7,1,34.0473,7346.7,-6,6,6118.39,4142.6,7388.9,1,34.1009,7388.9,-6,-6,6087.3,-4113.25,7346.7,1,-34.0473,7346.7,6,-6,6118.39,-4142.6,7388.9,1,-34.1009,7388.9,7,6,-1052.91,-1692,1992.86,0,58.1065,1992.86,-5,6,-1007.17,-1687.96,1965.6,0,59.1764,1965.6,-6,-6,6087.3,-4113.25,7346.7,1,-34.0473,7346.7,6,-6,6118.39,-4142.6,7388.9,1,-34.1009,7388.9,6,6,6087.3,4113.25,7346.7,1,34.0473,7346.7,-6,6,6118.39,4142.6,7388.9,1,34.1009,7388.9,-7,-6,-1052.91,1692,1992.86,0,-58.1065,1992.86,5,-6,-1007.17,1687.96,1965.6,0,-59.1764,1965.6,6,6,6087.3,4113.25,7346.7,1,34.0473,7346.7,-6,6,6118.39,4142.6,7388.9,1,34.1009,7388.9,-6,-6,6087.3,-4113.25,7346.7,1,-34.0473,7346.7,6,-6,6118.39,-4142.6,7388.9,1,-34.1009,7388.9,6,6,6087.3,4113.25,7346.7,1,34.0473,7346.7,-6,6,6118.39,4142.6,7388.9,1,34.1009,7388.9,-6,-6,6087.3,-4113.25,7346.7,1,-34.0473,7346.7,6,-6,6118.39,-4142.6,7388.9,1,-34.1009,7388.9,6,6,6.216,6,6087.3,4113.25,34.0473,7346.7,6087.3,4113.25,7346.7,1,34.0473,7346.7,-6,6,-5.784,6,6118.39,4142.6,34.1009,7388.9,6118.39,4142.6,7388.9,1,34.1009,7388.9,-6,-6,-6.216,-6,6087.3,-4113.25,-34.0473,7346.7,6087.3,-4113.25,7346.7,1,-34.0473,7346.7,6,-6,5.784,-6,6118.39,-4142.6,-34.1009,7388.9,6118.39,-4142.6,7388.9,1,-34.1009,7388.9
0.038,6,6,5876.16,4362.7,7318.63,1,36.5917,7318.63,-6,6,5881.48,4367.73,7325.9,1,36.5985,7325.9,-6,-6,5876.16,-4362.7,7318.63,1,-36.5917,7318.63,6,-6,5881.48,-4367.73,7325.9,1,-36.5985,7325.9,7,6,-1136.73,-1791.24,2121.49,0,57.6005,2121.49,-5,6,-1117.93,-1787.03,2107.9,0,57.9707,2107.9,-7,-6,-1136.73,1791.24,2121.49,0,-57.6005,2121.49,5,-6,-1117.93,1787.03,2107.9,0,-57.9707,2107.9,6,6,5876.16,4362.7,7318.63,1,36.5917,7318.63,-6,6,5881.48,4367.73,7325.9,1,36.5985,7325.9,-6,-6,5876.16,-4362.7,7318.63,1,-36.5917,7318.63,6,-6,5881.48,-4367.73,7325.9,1,-36.5985,7325.9,7,6,-1136.73,-1791.24,2121.49,0,57.6005,2121.49,-5,6,-1117.93,-1787.03,2107.9,0,57.9707,2107.9,-6,-6,5876.16,-4362.7,7318.63,1,-36.5917,7318.63,6,-6,5881.48,-4367.73,7325.9,1,-36.5985,7325.9,6,6,5876.16,4362.7,7318.63,1,36.5917,7318.63,-6,6,5881.48,4367.73,7325.9,1,36.5985,7325.9,-7,-6,-1136.73,1791.24,2121.49,0,-57.6005,2121.49,5,-6,-1117.93,1787.03,2107.9,0,-57.9707,2107.9,6,6,5876.16,4362.7,7318.63,1,36.5917,7318.63,-6,6,5881.48,4367.73,7325.9,1,36.5985,7325.9,-6,-6,5876.16,-4362.7,7318.63,1,-36.5917,7318.63,6,-6,5881.48,-4367.73,7325.9,1,-36.5985,7325.9,6,6,5876.16,4362.7,7318.63,1,36.5917,7318.63,-6,6,5881.48,4367.73,7325.9,1,36.5985,7325.9,-6,-6,5876.16,-4362.7,7318.63,1,-36.5917,7318.63,6,-6,5881.48,-4367.73,7325.9,1,-36.5985,7325.9,6,6,6.228,6,5876.16,4362.7,36.5917,7318.63,5876.16,4362.7,7318.63,1,36.5917,7318.63,-6,6,-5.772,6,5881.48,4367.73,36.5985,7325.9,5881.48,4367.73,7325.9,1,36.5985,7325.9,-6,-6,-6.228,-6,5876.16,-4362.7,-36.5917,7318.63,5876.16,-4362.7,7318.63,1,-36.5917,7318.63,6,-6,5.772,-6,5881.48,-4367.73,-36.5985,7325.9,5881.48,-4367.73,7325.9,1,-36.5985,7325.9
0.04,6,6,5660.07,4585.58,7284.49,1,39.0131,7284.49,-6,6,5671.39,4596.27,7300.03,1,39.0224,7300.03,-6,-6,5660.07,-4585.58,7284.49,1,-39.0131,7284.49,6,-6,5671.39,-4596.27,7300.03,1,-39.0224,7300.03,7,6,-1189.39,-1877.93,2222.89,0,57.6519,2222.89,-5,6,-1131.89,-1823.65,2146.36,0,58.1732,2146.36,-7,-6,-1189.39,1877.93,2222.89,0,-57.6519,2222.89,5,-6,-1131.89,1823.65,2146.36,0,-58.1732,2146.36,6,6,5660.07,4585.58,7284.49,1,39.0131,7284.49,-6,6,5671.39,4596.27,7300.03,1,39.0224,7300.03,-6,-6,5660.07,-4585.58,7284.49,1,-39.0131,7284.49,6,-6,5671.39,-4596.27,7300.03,1,-39.0224,7300.03,7,6,-1189.39,-1877.93,2222.89,0,57.6519,2222.89,-5,6,-1131.89,-1823.65,2146.36,0,58.1732,2146.36,-6,-6,5660.07,-4585.58,7284.49,1,-39.0131,7284.49,6,-6,5671.39,-4596.27,7300.03,1,-39.0224,7300.03,6,6,5660.07,4585.58,7284.49,1,39.0131,7284.49,-6,6,5671.39,4596.27,7300.03,1,39.0224,7300.03,-7,-6,-1189.39,1877.93,2222.89,0,-57.6519,2222.89,5,-6,-1131.89,1823.65,2146.36,0,-58.1732,2146.36,6,6,5660.07,4585.58,7284.49,1,39.0131,7284.49,-6,6,5671.39,4596.27,7300.03,1,39.0224,7300.03,-6,-6,5660.07,-4585.58,7284.49,1,-39.0131,7284.49,6,-6,5671.39,-4596.27,7300.03,1,-39.0224,7300.03,6,6,5660.07,4585.58,7284.49,1,39.0131,7284.49,-6,6,5671.39,4596.27,7300.03,1,39.0224,7300.03,-6,-6,5660.07,-4585.58,7284.49,1,-39.0131,7284.49,6,-6,5671.39,-4596.27,7300.03,1,-39.0224,7300.03,6,6,6.24,6,5660.07,4585.58,39.0131,7284.49,5660.07,4585.58,7284.49,1,39.0131,7284.49,-6,6,-5.76,6,5671.39,4596.27,39.0224,7300.03,5671.39,4596.27,7300.03,1,39.0224,7300.03,-6,-6,-6.24,-6,5660.07,-4585.58,-39.0131,7284.49,5660.07,-4585.58,7284.49,1,-39.0131,7284.49,6,-6,5.76,-6,5671.39,-4596.27,-39.0224,7300.03,5671.39,-4596.27,7300.03,1,-39.0224,7300.03
0.042,6,6,5429.34,4801.46,7247.88,1,41.488,7247.88,-6,6,5469.13,4839.02,7302.56,1,41.502,7302.56,-6,-6,5429.34,-4801.46,7247.88,1,-41.488,7247.88,6,-6,5469.13,-4839.02,7302.56,1,-41.502,7302.56,7,6,-1266.68,-1977.67,2348.55,0,57.3608,2348.55,-5,6,-1257.25,-1954.48,2323.93,0,57.2481,2323.93,-7,-6,-1266.68,1977.67,2348.55,0,-57.3608,2348.55,5,-6,-1257.25,1954.48,2323.93,0,-57.2481,2323.93,6,6,5429.34,4801.46,7247.88,1,41.488,7247.88,-6,6,5469.13,4839.02,7302.56,1,41.502,7302.56,-6,-6,5429.34,-4801.46,7247.88,1,-41.488,7247.88,6,-6,5469.13,-4839.02,7302.56,1,-41.502,7302.56,7,6,-1266.68,-1977.67,2348.55,0,57.3608,2348.55,-5,6,-1257.25,-1954.48,2323.93,0,57.2481,2323.93,-6,-6,5429.34,-4801.46,7247.88,1,-41.488,7247.88,6,-6,5469.13,-4839.02,7302.56,1,-41.502,7302.56,6,6,5429.34,4801.46,7247.88,1,41.488,7247.88,-6,6,5469.13,4839.02,7302.56,1,41.502,7302.56,-7,-6,-1266.68,1977.67,2348.55,0,-57.3608,2348.55,5,-6,-1257.25,1954.48,2323.93,0,-57.2481,2323.93,6,6,5429.34,4801.46,7247.88,1,41.488,7247.88,-6,6,5469.13,4839.02,7302.56,1,41.502,7302.56,-6,-6,5429.34,-4801.46,7247.88,1,-41.488,7247.88,6,-6,5469.13,-4839.02,7302.56,1,-41.502,7302.56,6,6,5429.34,4801.46,7247.88,1,41.488,7247.88,-6,6,5469.13,4839.02,7302.56,1,41.502,7302.56,-6,-6,5429.34,-4801.46,7247.88,1,-41.488,7247.88,6,-6,5469.13,-4839.02,7302.56,1,-41.502,7302.56,6,6,6.252,6,5429.34,4801.46,41.488,7247.88,5429.34,4801.46,7247.88,1,41.488,7247.88,-6,6,-5.748,6,5469.13,4839.02,41.502,7302.56,5469.13,4839.02,7302.56,1,41.502,7302.56,-6,-6,-6.252,-6,5429.34,-4801.46,-41.488,7247.88,5429.34,-4801.46,7247.88,1,-41.488,7247.88,6,-6,5.748,-6,5469.13,-4839.02,-41.502,7302.56,5469.13,-4839.02,7302.56,1,-41.502,7302.56
0.044,6,6,5217.39,5033.48,7249.63,1,43.9722,7249.63,-6,6,5243.66,5069.56,7293.59,1,44.0329,7293.59,-6,-6,5217.39,-5033.48,7249.63,1,-43.9722,7249.63,6,-6,5243.66,-5069.56,7293.59,1,-44.0329,7293.59,7,6,-1315.38,-2063.89,2447.42,0,57.4894,2447.42,-5,6,-1326.57,-2052.71,2444.06,0,57.1273,2444.06,-7,-6,-1315.38,2063.89,2447.42,0,-57.4894,2447.42,5,-6,-1326.57,2052.71,2444.06,0,-57.1273,2444.06,6,6,5217.39,5033.48,7249.63,1,43.9722,7249.63,-6,6,5243.66,5069.56,7293.59,1,44.0329,7293.59,-6,-6,5217.39,-5033.48,7249.63,1,-43.9722,7249.63,6,-6,5243.66,-5069.56,7293.59,1,-44.0329,7293.59,7,6,-1315.38,-2063.89,2447.42,0,57.4894,2447.42,-5,6,-1326.57,-2052.71,2444.06,0,57.1273,2444.06,-6,-6,5217.39,-5033.48,7249.63,1,-43.9722,7249.63,6,-6,5243.66,-5069.56,7293.59,1,-44.0329,7293.59,6,6,5217.39,5033.48,7249.63,1,43.9722,7249.63,-6,6,5243.66,5069.56,7293.59,1,44.0329,7293.59,-7,-6,-1315.38,2063.89,2447.42,0,-57.4894,2447.42,5,-6,-1326.57,2052.71,2444.06,0,-57.1273,2444.06,6,6,5217.39,5033.48,7249.63,1,43.9722,7249.63,-6,6,5243.66,5069.56,7293.59,1,44.0329,7293.59,-6,-6,5217.39,-5033.48,7249.63,1,-43.9722,7249.63,6,-6,5243.66,-5069.56,7293.59,1,-44.0329,7293.59,6,6,5217.39,5033.48,7249.63,1,43.9722,7249.63,-6,6,5243.66,5069.56,7293.59,1,44.0329,7293.59,-6,-6,5217.39,-5033.48,7249.63,1,-43.9722,7249.63,6,-6,5243.66,-5069.56,7293.59,1,-44.0329,7293.59,6,6,6.264,6,5217.39,5033.48,43.9722,7249.63,5217.39,5033.48,7249.63,1,43.9722,7249.63,-6,6,-5.736,6,5243.66,5069.56,44.0329,7293.59,5243.66,5069.56,7293.59,1,44.0329,7293.59,-6,-6,-6.264,-6,5217.39,-5033.48,-43.9722,7249.63,5217.39,-5033.48,7249.63,1,-43.9722,7249.63,6,-6,5.736,-6,5243.66,-5069.56,-44.0329,7293.59,5243.66,-5069.56,7293.59,1,-44.0329,7293.59
0.046,6,6,4950.49,5168.66,7156.99,1,46.2351,7156.99,-6,6,5038.56,5246.35,7274.01,1,46.1574,7274.01,-6,-6,4950.49,-5168.66,7156.99,1,-46.2351,7156.99,6,-6,5038.56,-5246.35,7274.01,1,-46.1574,7274.01,7,6,-1315.88,-2203.59,2566.59,0,59.1564,2566.59,-5,6,-1288.72,-2249.88,2592.83,0,60.1962,2592.83,-7,-6,-1315.88,2203.59,2566.59,0,-59.1564,2566.59,5,-6,-1288.72,2249.88,2592.83,0,-60.1962,2592.83,6,6,4950.49,5168.66,7156.99,1,46.2351,7156.99,-6,6,5038.56,5246.35,7274.01,1,46.1574,7274.01,-6,-6,4950.49,-5168.66,7156.99,1,-46.2351,7156.99,6,-6,5038.56,-5246.35,7274.01,1,-46.1574,7274.01,7,6,-1315.88,-2203.59,2566.59,0,59.1564,2566.59,-5,6,-1288.72,-2249.88,2592.83,0,60.1962,2592.83,-6,-6,4950.49,-5168.66,7156.99,1,-46.2351,7156.99,6,-6,5038.56,-5246.35,7274.01,1,-46.1574,7274.01,6,6,4950.49,5168.66,7156.99,1,46.2351,7156.99,-6,6,5038.56,5246.35,7274.01,1,46.1574,7274.01,-7,-6,-1315.88,2203.59,2566.59,0,-59.1564,2566.59,5,-6,-1288.72,2249.88,2592.83,0,-60.1962,2592.83,6,6,4950.49,5168.66,7156.99,1,46.2351,7156.99,-6,6,5038.56,5246.35,7274.01,1,46.1574,7274.01,-6,-6,4950.49,-5168.66,7156.99,1,-46.2351,7156.99,6,-6,5038.56,-5246.35,7274.01,1,-46.1574,7274.01,6,6,4950.49,5168.66,7156.99,1,46.2351,7156.99,-6,6,5038.56,5246.35,7274.01,1,46.1574,7274.01,-6,-6,4950.49,-5168.66,7156.99,1,-46.2351,7156.99,6,-6,5038.56,-5246.35,7274.01,1,-46.1574,7274.01,6,6,6.276,6,4950.49,5168.66,46.2351,7156.99,4950.49,5168.66,7156.99,1,46.2351,7156.99,-6,6,-5.724,6,5038.56,5246.35,46.1574,7274.01,5038.56,5246.35,7274.01,1,46.1574,7274.01,-6,-6,-6.276,-6,4950.49,-5168.66,-46.2351,7156.99,4950.49,-5168.66,7156.99,1,-46.2351,7156.99,6,-6,5.724,-6,5038.56,-5246.35,-46.1574,7274.01,5038.56,-5246.35,7274.01,1,-46.1574,7274.01
0.048,6,6,4829.78,5322.87,7187.47,1,47.7805,7187.47,-6,6,4824.43,5345.56,7200.71,1,47.9334,7200.71,-6,-6,4829.78,-5322.87,7187.47,1,-47.7805,7187.47,6,-6,4824.43,-5345.56,7200.71,1,-47.9334,7200.71,7,6,-1319.02,-2423.18,2758.92,0,61.439,2758.92,-5,6,-1368.21,-2336.05,2707.23,0,59.6427,2707.23,-7,-6,-1319.02,2423.18,2758.92,0,-61.439,2758.92,5,-6,-1368.21,2336.05,2707.23,0,-59.6427,2707.23,6,6,4829.78,5322.87,7187.47,1,47.7805,7187.47,-6,6,4824.43,5345.56,7200.71,1,47.9334,7200.71,-6,-6,4829.78,-5322.87,7187.47,1,-47.7805,7187.47,6,-6,4824.43,-5345.56,7200.71,1,-47.9334,7200.71,7,6,-1319.02,-2423.18,2758.92,0,61.439,2758.92,-5,6,-1368.21,-2336.05,2707.23,0,59.6427,2707.23,-6,-6,4829.78,-5322.87,7187.47,1,-47.7805,7187.47,6,-6,4824.43,-5345.56,7200.71,1,-47.9334,7200.71,6,6,4829.78,5322.87,7187.47,1,47.7805,7187.47,-6,6,4824.43,5345.56,7200.71,1,47.9334,7200.71,-7,-6,-1319.02,2423.18,2758.92,0,-61.439,2758.92,5,-6,-1368.21,2336.05,2707.23,0,-59.6427,2707.23,6,6,4829.78,5322.87,7187.47,1,47.7805,7187.47,-6,6,4824.43,5345.56,7200.71,1,47.9334,7200.71,-6,-6,4829.78,-5322.87,7187.47,1,-47.7805,7187.47,6,-6,4824.43,-5345.56,7200.71,1,-47.9334,7200.71,6,6,4829.78,5322.87,7187.47,1,47.7805,7187.47,-6,6,4824.43,5345.56,7200.71,1,47.9334,7200.71,-6,-6,4829.78,-5322.87,7187.47,1,-47.7805,7187.47,6,-6,4824.43,-5345.56,7200.71,1,-47.9334,7200.71,6,6,6.288,6,4829.78,5322.87,47.7805,7187.47,4829.78,5322.87,7187.47,1,47.7805,7187.47,-6,6,-5.712,6,4824.43,5345.56,47.9334,7200.71,4824.43,5345.56,7200.71,1,47.9334,7200.71,-6,-6,-6.288,-6,4829.78,-5322.87,-47.7805,7187.47,4829.78,-5322.87,7187.47,1,-47.7805,7187.47,6,-6,5.712,-6,4824.43,-5345.56,-47.9334,7200.71,4824.43,-5345.56,7200.71,1,-47.9334,7200.71
0.05,6,6,4553.29,5399.14,7062.8,1,49.8578,7062.8,-6,6,4601.13,5428.53,7116.13,1,49.716,7116.13,-6,-6,4553.29,-5399.14,7062.8,1,-49.8578,7062.8,6,-6,4601.13,-5428.53,7116.13,1,-49.716,7116.13,7,6,-1304.85,-2616.75,2924.04,0,63.4968,2924.04,-5,6,-1269.21,-2564.67,2861.55,0,63.6699,2861.55,-7,-6,-1304.85,2616.75,2924.04,0,-63.4968,2924.04,5,-6,-1269.21,2564.67,2861.55,0,-63.6699,2861.55,6,6,4553.29,5399.14,7062.8,1,49.8578,7062.8,-6,6,4601.13,5428.53,7116.13,1,49.716,7116.13,-6,-6,4553.29,-5399.14,7062.8,1,-49.8578,7062.8,6,-6,4601.13,-5428.53,7116.13,1,-49.716,7116.13,7,6,-1304.85,-2616.75,2924.04,0,63.4968,2924.04,-5,6,-1269.21,-2564.67,2861.55,0,63.6699,2861.55,-6,-6,4553.29,-5399.14,7062.8,1,-49.8578,7062.8,6,-6,4601.13,-5428.53,7116.13,1,-49.716,7116.13,6,6,4553.29,5399.14,7062.8,1,49.8578,7062.8,-6,6,4601.13,5428.53,7116.13,1,49.716,7116.13,-7,-6,-1304.85,2616.75,2924.04,0,-63.4968,2924.04,5,-6,-1269.21,2564.67,2861.55,0,-63.6699,2861.55,6,6,4553.29,5399.14,7062.8,1,49.8578,7062.8,-6,6,4601.13,5428.53,7116.13,1,49.716,7116.13,-6,-6,4553.29,-5399.14,7062.8,1,-49.8578,7062.8,6,-6,4601.13,-5428.53,7116.13,1,-49.716,7116.13,6,6,4553.29,5399.14,7062.8,1,49.8578,7062.8,-6,6,4601.13,5428.53,7116.13,1,49.716,7116.13,-6,-6,4553.29,-5399.14,7062.8,1,-49.8578,7062.8,6,-6,4601.13,-5428.53,7116.13,1,-49.716,7116.13,6,6,6.3,6,4553.29,5399.14,49.8578,7062.8,4553.29,5399.14,7062.8,1,49.8578,7062.8,-6,6,-5.7,6,4601.13,5428.53,49.716,7116.13,4601.13,5428.53,7116.13,1,49.716,7116.13,-6,-6,-6.3,-6,4553.29,-5399.14,-49.8578,7062.8,4553.29,-5399.14,7062.8,1,-49.8578,7062.8,6,-6,5.7,-6,4601.13,-5428.53,-49.716,7116.13,4601.13,-5428.53,7116.13,1,-49.716,7116.13
0.052,6,6,4352.61,5530.12,7037.58,1,51.7947,7037.58,-6,6,4363.22,5562.35,7069.47,1,51.8886,7069.47,-6,-6,4352.61,-5530.12,7037.58,1,-51.7947,7037.58,6,-6,4363.22,-5562.35,7069.47,1,-51.8886,7069.47,7,6,-1281.54,-2777.46,3058.86,0,65.2311,3058.86,-5,6,-1265.63,-2751.6,3028.71,0,65.2994,3028.71,-7,-6,-1281.54,2777.46,3058.86,0,-65.2311,3058.86,5,-6,-1265.63,2751.6,3028.71,0,-65.2994,3028.71,6,6,4352.61,5530.12,7037.58,1,51.7947,7037.58,-6,6,4363.22,5562.35,7069.47,1,51.8886,7069.47,-6,-6,4352.61,-5530.12,7037.58,1,-51.7947,7037.58,6,-6,4363.22,-5562.35,7069.47,1,-51.8886,7069.47,7,6,-1281.54,-2777.46,3058.86,0,65.2311,3058.86,-5,6,-1265.63,-2751.6,3028.71,0,65.2994,3028.71,-6,-6,4352.61,-5530.12,7037.58,1,-51.7947,7037.58,6,-6,4363.22,-5562.35,7069.47,1,-51.8886,7069.47,6,6,4352.61,5530.12,7037.58,1,51.7947,7037.58,-6,6,4363.22,5562.35,7069.47,1,51.8886,7069.47,-7,-6,-1281.54,2777.46,3058.86,0,-65.2311,3058.86,5,-6,-1265.63,2751.6,3028.71,0,-65.2994,3028.71,6,6,4352.61,5530.12,7037.58,1,51.7947,7037.58,-6,6,4363.22,5562.35,7069.47,1,51.8886,7069.47,-6,-6,4352.61,-5530.12,7037.58,1,-51.7947,7037.58,6,-6,4363.22,-5562.35,7069.47,1,-51.8886,7069.47,6,6,4352.61,5530.12,7037.58,1,51.7947,7037.58,-6,6,4363.22,5562.35,7069.47,1,51.8886,7069.47,-6,-6,4352.61,-5530.12,7037.58,1,-51.7947,7037.58,6,-6,4363.22,-5562.35,7069.47,1,-51.8886,7069.47,6,6,6.312,6,4352.61,5530.12,51.7947,7037.58,4352.61,5530.12,7037.58,1,51.7947,7037.58,-6,6,-5.688,6,4363.22,5562.35,51.8886,7069.47,4363.22,5562.35,7069.47,1,51.8886,7069.47,-6,-6,-6.312,-6,4352.61,-5530.12,-51.7947,7037.58,4352.61,-5530.12,7037.58,1,-51.7947,7037.58,6,-6,5.688,-6,4363.22,-5562.35,-51.8886,7069.47,4363.22,-5562.35,7069.47,1,-51.8886,7069.47
0.054,6,6,4149.39,5548.97,6928.82,1,53.2118,6928.82,-6,6,4165.61,5586.74,6968.79,1,53.2909,6968.79,-6,-6,4149.39,-5548.97,6928.82,1,-53.2118,6928.82,6,-6,4165.61,-5586.74,6968.79,1,-53.2909,6968.79,7,6,-1198.46,-2986.21,3217.72,0,68.1329,3217.72,-5,6,-1227.05,-2943.93,3189.42,0,67.3732,3189.42,-7,-6,-1198.46,2986.21,3217.72,0,-68.1329,3217.72,5,-6,-1227.05,2943.93,3189.42,0,-67.3732,3189.42,6,6,4149.39,5548.97,6928.82,1,53.2118,6928.82,-6,6,4165.61,5586.74,6968.79,1,53.2909,6968.79,-6,-6,4149.39,-5548.97,6928.82,1,-53.2118,6928.82,6,-6,4165.61,-5586.74,6968.79,1,-53.2909,6968.79,7,6,-1198.46,-2986.21,3217.72,0,68.1329,3217.72,-5,6,-1227.05,-2943.93,3189.42,0,67.3732,3189.42,-6,-6,4149.39,-5548.97,6928.82,1,-53.2118,6928.82,6,-6,4165.61,-5586.74,6968.79,1,-53.2909,6968.79,6,6,4149.39,5548.97,6928.82,1,53.2118,6928.82,-6,6,4165.61,5586.74,6968.79,1,53.2909,6968.79,-7,-6,-1198.46,2986.21,3217.72,0,-68.1329,3217.72,5,-6,-1227.05,2943.93,3189.42,0,-67.3732,3189.42,6,6,4149.39,5548.97,6928.82,1,53.2118,6928.82,-6,6,4165.61,5586.74,6968.79,1,53.2909,6968.79,-6,-6,4149.39,-5548.97,6928.82,1,-53.2118,6928.82,6,-6,4165.61,-5586.74,6968.79,1,-53.2909,6968.79,6,6,4149.39,5548.97,6928.82,1,53.2118,6928.82,-6,6,4165.61,5586.74,6968.79,1,53.2909,6968.79,-6,-6,4149.39,-5548.97,6928.82,1,-53.2118,6928.82,6,-6,4165.61,-5586.74,6968.79,1,-53.2909,6968.79,6,6,6.324,6,4149.39,5548.97,53.2118,6928.82,4149.39,5548.97,6928.82,1,53.2118,6928.82,-6,6,-5.676,6,4165.61,5586.74,53.2909,6968.79,4165.61,5586.74,6968.79,1,53.2909,6968.79,-6,-6,-6.324,-6,4149.39,-5548.97,-53.2118,6928.82,4149.39,-5548.97,6928.82,1,-53.2118,6928.82,6,-6,5.676,-6,4165.61,-5586.74,-53.2909,6968.79,4165.61,-5586.74,6968.79,1,-53.2909,6968.79
0.056,6,6,3883.69,5621.82,6832.86,1,55.3623,6832.86,-6,6,3939.86,5666.24,6901.36,1,55.1883,6901.36,-6,-6,3883.69,-5621.82,6832.86,1,-55.3623,6832.86,6,-6,3939.86,-5666.24,6901.36,1,-55.1883,6901.36,7,6,-1120.37,-3164.34,3356.83,0,70.5029,3356.83,-5,6,-1127.97,-3106.8,3305.22,0,70.0459,3305.22,-7,-6,-1120.37,3164.34,3356.83,0,-70.5029,3356.83,5,-6,-1127.97,3106.8,3305.22,0,-70.0459,3305.22,6,6,3883.69,5621.82,6832.86,1,55.3623,6832.86,-6,6,3939.86,5666.24,6901.36,1,55.1883,6901.36,-6,-6,3883.69,-5621.82,6832.86,1,-55.3623,6832.86,6,-6,3939.86,-5666.24,6901.36,1,-55.1883,6901.36,7,6,-1120.37,-3164.34,3356.83,0,70.5029,3356.83,-5,6,-1127.97,-3106.8,3305.22,0,70.0459,3305.22,-6,-6,3883.69,-5621.82,6832.86,1,-55.3623,6832.86,6,-6,3939.86,-5666.24,6901.36,1,-55.1883,6901.36,6,6,3883.69,5621.82,6832.86,1,55.3623,6832.86,-6,6,3939.86,5666.24,6901.36,1,55.1883,6901.36,-7,-6,-1120.37,3164.34,3356.83,0,-70.5029,3356.83,5,-6,-1127.97,3106.8,3305.22,0,-70.0459,3305.22,6,6,3883.69,5621.82,6832.86,1,55.3623,6832.86,-6,6,3939.86,5666.24,6901.36,1,55.1883,6901.36,-6,-6,3883.69,-5621.82,6832.86,1,-55.3623,6832.86,6,-6,3939.86,-5666.24,6901.36,1,-55.1883,6901.36,6,6,3883.69,5621.82,6832.86,1,55.3623,6832.86,-6,6,3939.86,5666.24,6901.36,1,55.1883,6901.36,-6,-6,3883.69,-5621.82,6832.86,1,-55.3623,6832.86,6,-6,3939.86,-5666.24,6901.36,1,-55.1883,6901.36,6,6,6.336,6,3883.69,5621.82,55.3623,6832.86,3883.69,5621.82,6832.86,1,55.3623,6832.86,-6,6,-5.664,6,3939.86,5666.24,55.1883,6901.36,3939.86,5666.24,6901.36,1,55.1883,6901.36,-6,-6,-6.336,-6,3883.69,-5621.82,-55.3623,6832.86,3883.69,-5621.82,6832.86,1,-55.3623,6832.86,6,-6,5.664,-6,3939.86,-5666.24,-55.1883,6901.36,3939.86,-5666.24,6901.36,1,-55.1883,6901.36
0.058,6,6,3684.81,5666.22,6758.98,1,56.9636,6758.98,-6,6,3695.37,5698.25,6791.6,1,57.0362,6791.6,-6,-6,3684.81,-5666.22,6758.98,1,-56.9636,6758.98,6,-6,3695.37,-5698.25,6791.6,1,-57.0362,6791.6,7,6,-1070.2,-3367.23,3533.21,0,72.3683,3533.21,-5,6,-1052.79,-3354.02,3515.37,0,72.5734,3515.37,-7,-6,-1070.2,3367.23,3533.21,0,-72.3683,3533.21,5,-6,-1052.79,3354.02,3515.37,0,-72.5734,3515.37,6,6,3684.81,5666.22,6758.98,1,56.9636,6758.98,-6,6,3695.37,5698.25,6791.6,1,57.0362,6791.6,-6,-6,3684.81,-5666.22,6758.98,1,-56.9636,6758.98,6,-6,3695.37,-5698.25,6791.6,1,-57.0362,6791.6,7,6,-1070.2,-3367.23,3533.21,0,72.3683,3533.21,-5,6,-1052.79,-3354.02,3515.37,0,72.5734,3515.37,-6,-6,3684.81,-5666.22,6758.98,1,-56.9636,6758.98,6,-6,3695.37,-5698.25,6791.6,1,-57.0362,6791.6,6,6,3684.81,5666.22,6758.98,1,56.9636,6758.98,-6,6,3695.37,5698.25,6791.6,1,57.0362,6791.6,-7,-6,-1070.2,3367.23,3533.21,0,-72.3683,3533.21,5,-6,-1052.79,3354.02,3515.37,0,-72.5734,3515.37,6,6,3684.81,5666.22,6758.98,1,56.9636,6758.98,-6,6,3695.37,5698.25,6791.6,1,57.0362,6791.6,-6,-6,3684.81,-5666.22,6758.98,1,-56.9636,6758.98,6,-6,3695.37,-5698.25,6791.6,1,-57.0362,6791.6,6,6,3684.81,5666.22,6758.98,1,56.9636,6758.98,-6,6,3695.37,5698.25,6791.6,1,57.0362,6791.6,-6,-6,3684.81,-5666.22,6758.98,1,-56.9636,6758.98,6,-6,3695.37,-5698.25,6791.6,1,-57.0362,6791.6,6,6,6.348,6,3684.81,5666.22,56.9636,6758.98,3684.81,5666.22,6758.98,1,56.9636,6758.98,-6,6,-5.652,6,3695.37,5698.25,57.0362,6791.6,3695.37,5698.25,6791.6,1,57.0362,6791.6,-6,-6,-6.348,-6,3684.81,-5666.22,-56.9636,6758.98,3684.81,-5666.22,6758.98,1,-56.9636,6758.98,6,-6,5.652,-6,3695.37,-5698.25,-57.0362,6791.6,3695.37,-5698.25,6791.6,1,-57.0362,6791.6
0.06,6,6,3472.73,5684.28,6661.15,1,58.5777,6661.15,-6,6,3488.62,5737.66,6715,1,58.6995,6715,-6,-6,3472.73,-5684.28,6661.15,1,-58.5777,6661.15,6,-6,3488.62,-5737.66,6715,1,-58.6995,6715,7,6,-947.096,-3494.43,3620.5,0,74.8354,3620.5,-5,6,-935.769,-3477.27,3600.98,0,74.938,3600.98,-7,-6,-947.096,3494.43,3620.5,0,-74.8354,3620.5,5,-6,-935.769,3477.27,3600.98,0,-74.938,3600.98,6,6,3472.73,5684.28,6661.15,1,58.5777,6661.15,-6,6,3488.62,5737.66,6715,1,58.6995,6715,-6,-6,3472.73,-5684.28,6661.15,1,-58.5777,6661.15,6,-6,3488.62,-5737.66,6715,1,-58.6995,6715,7,6,-947.096,-3494.43,3620.5,0,74.8354,3620.5,-5,6,-935.769,-3477.27,3600.98,0,74.938,3600.98,-6,-6,3472.73,-5684.28,6661.15,1,-58.5777,6661.15,6,-6,3488.62,-5737.66,6715,1,-58.6995,6715,6,6,3472.73,5684.28,6661.15,1,58.5777,6661.15,-6,6,3488.62,5737.66,6715,1,58.6995,6715,-7,-6,-947.096,3494.43,3620.5,0,-74.8354,3620.5,5,-6,-935.769,3477.27,3600.98,0,-74.938,3600.98,6,6,3472.73,5684.28,6661.15,1,58.5777,6661.15,-6,6,3488.62,5737.66,6715,1,58.6995,6715,-6,-6,3472.73,-5684.28,6661.15,1,-58.5777,6661.15,6,-6,3488.62,-5737.66,6715,1,-58.6995,6715,6,6,3472.73,5684.28,6661.15,1,58.5777,6661.15,-6,6,3488.62,5737.66,6715,1,58.6995,6715,-6,-6,3472.73,-5684.28,6661.15,1,-58.5777,6661.15,6,-6,3488.62,-5737.66,6715,1,-58.6995,6715,6,6,6.36,6,3472.73,5684.28,58.5777,6661.15,3472.73,5684.28,6661.15,1,58.5777,6661.15,-6,6,-5.64,6,3488.62,5737.66,58.6995,6715,3488.62,5737.66,6715,1,58.6995,6715,-6,-6,-6.36,-6,3472.73,-5684.28,-58.5777,6661.15,3472.73,-5684.28,6661.15,1,-58.5777,6661.15,6,-6,5.64,-6,3488.62,-5737.66,-58.6995,6715,3488.62,-5737.66,6715,1,-58.6995,6715
0.062,6,6,3187.93,5660.83,6496.76,1,60.6137,6496.76,-6,6,3221.92,5697.96,6545.8,1,60.5139,6545.8,-6,-6,3187.93,-5660.83,6496.76,1,-60.6137,6496.76,6,-6,3221.92,-5697.96,6545.8,1,-60.5139,6545.8,7,6,-780.017,-3769.46,3849.32,0,78.3087,3849.32,-5,6,-780.543,-3714.8,3795.91,0,78.1338,3795.91,-7,-6,-780.017,3769.46,3849.32,0,-78.3087,3849.32,5,-6,-780.543,3714.8,3795.91,0,-78.1338,3795.91,6,6,3187.93,5660.83,6496.76,1,60.6137,6496.76,-6,6,3221.92,5697.96,6545.8,1,60.5139,6545.8,-6,-6,3187.93,-5660.83,6496.76,1,-60.6137,6496.76,6,-6,3221.92,-5697.96,6545.8,1,-60.5139,6545.8,7,6,-780.017,-3769.46,3849.32,0,78.3087,3849.32,-5,6,-780.543,-3714.8,3795.91,0,78.1338,3795.91,-6,-6,3187.93,-5660.83,6496.76,1,-60.6137,6496.76,6,-6,3221.92,-5697.96,6545.8,1,-60.5139,6545.8,6,6,3187.93,5660.83,6496.76,1,60.6137,6496.76,-6,6,3221.92,5697.96,6545.8,1,60.5139,6545.8,-7,-6,-780.017,3769.46,3849.32,0,-78.3087,3849.32,5,-6,-780.543,3714.8,3795.91,0,-78.1338,3795.91,6,6,3187.93,5660.83,6496.76,1,60.6137,6496.76,-6,6,3221.92,5697.96,6545.8,1,60.5139,6545.8,-6,-6,3187.93,-5660.83,6496.76,1,-60.6137,6496.76,6,-6,3221.92,-5697.96,6545.8,1,-60.5139,6545.8,6,6,3187.93,5660.83,6496.76,1,60.6137,6496.76,-6,6,3221.92,5697.96,6545.8,1,60.5139,6545.8,-6,-6,3187.93,-5660.83,6496.76,1,-60.6137,6496.76,6,-6,3221.92,-5697.96,6545.8,1,-60.5139,6545.8,6,6,6.372,6,3187.93,5660.83,60.6137,6496.76,3187.93,5660.83,6496.76,1,60.6137,6496.76,-6,6,-5.628,6,3221.92,5697.96,60.5139,6545.8,3221.92,5697.96,6545.8,1,60.5139,6545.8,-6,-6,-6.372,-6,3187.93,-5660.83,-60.6137,6496.76,3187.93,-5660.83,6496.76,1,-60.6137,6496.76,6,-6,5.628,-6,3221.92,-5697.96,-60.5139,6545.8,3221.92,-5697.96,6545.8,1,-60.5139,6545.8
0.064,6,6,3044.75,5637.89,6407.52,1,61.6287,6407.52,-6,6,3044.1,5664.68,6430.8,1,61.7472,6430.8,-6,-6,3044.75,-5637.89,6407.52,1,-61.6287,6407.52,6,-6,3044.1,-5664.68,6430.8,1,-61.7472,6430.8,7,6,-694.012,-3939.14,3999.81,0,80.008,3999.81,-5,6,-674.356,-3883.08,3941.2,0,80.148,3941.2,-7,-6,-694.012,3939.14,3999.81,0,-80.008,3999.81,5,-6,-674.356,3883.08,3941.2,0,-80.148,3941.2,6,6,3044.75,5637.89,6407.52,1,61.6287,6407.52,-6,6,3044.1,5664.68,6430.8,1,61.7472,6430.8,-6,-6,3044.75,-5637.89,6407.52,1,-61.6287,6407.52,6,-6,3044.1,-5664.68,6430.8,1,-61.7472,6430.8,7,6,-694.012,-3939.14,3999.81,0,80.008,3999.81,-5,6,-674.356,-3883.08,3941.2,0,80.148,3941.2,-6,-6,3044.75,-5637.89,6407.52,1,-61.6287,6407.52,6,-6,3044.1,-5664.68,6430.8,1,-61.7472,6430.8,6,6,3044.75,5637.89,6407.52,1,61.6287,6407.52,-6,6,3044.1,5664.68,6430.8,1,61.7472,6430.8,-7,-6,-694.012,3939.14,3999.81,0,-80.008,3999.81,5,-6,-674.356,3883.08,3941.2,0,-80.148,3941.2,6,6,3044.75,5637.89,6407.52,1,61.6287,6407.52,-6,6,3044.1,5664.68,6430.8,1,61.7472,6430.8,-6,-6,3044.75,-5637.89,6407.52,1,-61.6287,6407.52,6,-6,3044.1,-5664.68,6430.8,1,-61.7472,6430.8,6,6,3044.75,5637.89,6407.52,1,61.6287,6407.52,-6,6,3044.1,5664.68,6430.8,1,61.7472,6430.8,-6,-6,3044.75,-5637.89,6407.52,1,-61.6287,6407.52,6,-6,3044.1,-5664.68,6430.8,1,-61.7472,6430.8,6,6,6.384,6,3044.75,5637.89,61.6287,6407.52,3044.75,5637.89,6407.52,1,61.6287,6407.52,-6,6,-5.616,6,3044.1,5664.68,61.7472,6430.8,3044.1,5664.68,6430.8,1,61.7472,6430.8,-6,-6,-6.384,-6,3044.75,-5637.89,-61.6287,6407.52,3044.75,-5637.89,6407.52,1,-61.6287,6407.52,6,-6,5.616,-6,3044.1,-5664.68,-61.7472,6430.8,3044.1,-5664.68,6430.8,1,-61.7472,6430.8
0.066,6,6,2828.71,5615.11,6287.37,1,63.2625,6287.37,-6,6,2826.05,5656.82,6323.46,1,63.4541,6323.46,-6,-6,2828.71,-5615.11,6287.37,1,-63.2625,6287.37,6,-6,2826.05,-5656.82,6323.46,1,-63.4541,6323.46,7,6,-557.229,-4055.84,4093.94,0,82.1772,4093.94,-5,6,-547.079,-4035.78,4072.69,0,82.2802,4072.69,-7,-6,-557.229,4055.84,4093.94,0,-82.1772,4093.94,5,-6,-547.079,4035.78,4072.69,0,-82.2802,4072.69,6,6,2828.71,5615.11,6287.37,1,63.2625,6287.37,-6,6,2826.05,5656.82,6323.46,1,63.4541,6323.46,-6,-6,2828.71,-5615.11,6287.37,1,-63.2625,6287.37,6,-6,2826.05,-5656.82,6323.46,1,-63.4541,6323.46,7,6,-557.229,-4055.84,4093.94,0,82.1772,4093.94,-5,6,-547.079,-4035.78,4072.69,0,82.2802,4072.69,-6,-6,2828.71,-5615.11,6287.37,1,-63.2625,6287.37,6,-6,2826.05,-5656.82,6323.46,1,-63.4541,6323.46,6,6,2828.71,5615.11,6287.37,1,63.2625,6287.37,-6,6,2826.05,5656.82,6323.46,1,63.4541,6323.46,-7,-6,-557.229,4055.84,4093.94,0,-82.1772,4093.94,5,-6,-547.079,4035.78,4072.69,0,-82.2802,4072.69,6,6,2828.71,5615.11,6287.37,1,63.2625,6287.37,-6,6,2826.05,5656.82,6323.46,1,63.4541,6323.46,-6,-6,2828.71,-5615.11,6287.37,1,-63.2625,6287.37,6,-6,2826.05,-5656.82,6323.46,1,-63.4541,6323.46,6,6,2828.71,5615.11,6287.37,1,63.2625,6287.37,-6,6,2826.05,5656.82,6323.46,1,63.4541,6323.46,-6,-6,2828.71,-5615.11,6287.37,1,-63.2625,6287.37,6,-6,2826.05,-5656.82,6323.46,1,-63.4541,6323.46,6,6,6.396,6,2828.71,5615.11,63.2625,6287.37,2828.71,5615.11,6287.37,1,63.2625,6287.37,-6,6,-5.604,6,2826.05,5656.82,63.4541,6323.46,2826.05,5656.82,6323.46,1,63.4541,6323.46,-6,-6,-6.396,-6,2828.71,-5615.11,-63.2625,6287.37,2828.71,-5615.11,6287.37,1,-63.2625,6287.37,6,-6,5.604,-6,2826.05,-5656.82,-63.4541,6323.46,2826.05,-5656.82,6323.46,1,-63.4541,6323.46
0.068,6,6,2616.75,5579.94,6163.04,1,64.8754,6163.04,-6,6,2593.12,5602.77,6173.76,1,65.164,6173.76,-6,-6,2616.75,-5579.94,6163.04,1,-64.8754,6163.04,6,-6,2593.12,-5602.77,6173.76,1,-65.164,6173.76,7,6,-400.254,-4208.29,4227.28,0,84.5669,4227.28,-5,6,-392.989,-4156.99,4175.52,0,84.5995,4175.52,-7,-6,-400.254,4208.29,4227.28,0,-84.5669,4227.28,5,-6,-392.989,4156.99,4175.52,0,-84.5995,4175.52,6,6,2616.75,5579.94,6163.04,1,64.8754,6163.04,-6,6,2593.12,5602.77,6173.76,1,65.164,6173.76,-6,-6,2616.75,-5579.94,6163.04,1,-64.8754,6163.04,6,-6,2593.12,-5602.77,6173.76,1,-65.164,6173.76,7,6,-400.254,-4208.29,4227.28,0,84.5669,4227.28,-5,6,-392.989,-4156.99,4175.52,0,84.5995,4175.52,-6,-6,2616.75,-5579.94,6163.04,1,-64.8754,6163.04,6,-6,2593.12,-5602.77,6173.76,1,-65.164,6173.76,6,6,2616.75,5579.94,6163.04,1,64.8754,6163.04,-6,6,2593.12,5602.77,6173.76,1,65.164,6173.76,-7,-6,-400.254,4208.29,4227.28,0,-84.5669,4227.28,5,-6,-392.989,4156.99,4175.52,0,-84.5995,4175.52,6,6,2616.75,5579.94,6163.04,1,64.8754,6163.04,-6,6,2593.12,5602.77,6173.76,1,65.164,6173.76,-6,-6,2616.75,-5579.94,6163.04,1,-64.8754,6163.04,6,-6,2593.12,-5602.77,6173.76,1,-65.164,6173.76,6,6,2616.75,5579.94,6163.04,1,64.8754,6163.04,-6,6,2593.12,5602.77,6173.76,1,65.164,6173.76,-6,-6,2616.75,-5579.94,6163.04,1,-64.8754,6163.04,6,-6,2593.12,-5602.77,6173.76,1,-65.164,6173.76,6,6,6.408,6,2616.75,5579.94,64.8754,6163.04,2616.75,5579.94,6163.04,1,64.8754,6163.04,-6,6,-5.592,6,2593.12,5602.77,65.164,6173.76,2593.12,5602.77,6173.76,1,65.164,6173.76,-6,-6,-6.408,-6,2616.75,-5579.94,-64.8754,6163.04,2616.75,-5579.94,6163.04,1,-64.8754,6163.04,6,-6,5.592,-6,2593.12,-5602.77,-65.164,6173.76,2593.12,-5602.77,6173.76,1,-65.164,6173.76
0.07,6,6,2373.68,5518.6,6007.44,1,66.7263,6007.44,-6,6,2379.58,5512.56,6004.22,1,66.6518,6004.22,-6,-6,2373.68,-5518.6,6007.44,1,-66.7263,6007.44,6,-6,2379.58,-5512.56,6004.22,1,-66.6518,6004.22,7,6,-248.992,-4412.07,4419.09,0,86.77,4419.09,-5,6,-240.631,-4324.3,4330.99,0,86.815,4330.99,-7,-6,-248.992,4412.07,4419.09,0,-86.77,4419.09,5,-6,-240.631,4324.3,4330.99,0,-86.815,4330.99,6,6,2373.68,5518.6,6007.44,1,66.7263,6007.44,-6,6,2379.58,5512.56,6004.22,1,66.6518,6004.22,-6,-6,2373.68,-5518.6,6007.44,1,-66.7263,6007.44,6,-6,2379.58,-5512.56,6004.22,1,-66.6518,6004.22,7,6,-248.992,-4412.07,4419.09,0,86.77,4419.09,-5,6,-240.631,-4324.3,4330.99,0,86.815,4330.99,-6,-6,2373.68,-5518.6,6007.44,1,-66.7263,6007.44,6,-6,2379.58,-5512.56,6004.22,1,-66.6518,6004.22,6,6,2373.68,5518.6,6007.44,1,66.7263,6007.44,-6,6,2379.58,5512.56,6004.22,1,66.6518,6004.22,-7,-6,-248.992,4412.07,4419.09,0,-86.77,4419.09,5,-6,-240.631,4324.3,4330.99,0,-86.815,4330.99,6,6,2373.68,5518.6,6007.44,1,66.7263,6007.44,-6,6,2379.58,5512.56,6004.22,1,66.6518,6004.22,-6,-6,2373.68,-5518.6,6007.44,1,-66.7263,6007.44,6,-6,2379.58,-5512.56,6004.22,1,-66.6518,6004.22,6,6,2373.68,5518.6,6007.44,1,66.7263,6007.44,-6,6,2379.58,5512.56,6004.22,1,66.6518,6004.22,-6,-6,2373.68,-5518.6,6007.44,1,-66.7263,6007.44,6,-6,2379.58,-5512.56,6004.22,1,-66.6518,6004.22,6,6,6.42,6,2373.68,5518.6,66.7263,6007.44,2373.68,5518.6,6007.44,1,66.7263,6007.44,-6,6,-5.58,6,2379.58,5512.56,66.6518,6004.22,2379.58,5512.56,6004.22,1,66.6518,6004.22,-6,-6,-6.42,-6,2373.68,-5518.6,-66.7263,6007.44,2373.68,-5518.6,6007.44,1,-66.7263,6007.44,6,-6,5.58,-6,2379.58,-5512.56,-66.6518,6004.22,2379.58,-5512.56,6004.22,1,-66.6518,6004.22
0.072,6,6,2135.37,5505.76,5905.35,1,68.8016,5905.35,-6,6,2177.42,5529.99,5943.23,1,68.5081,5943.23,-6,-6,2135.37,-5505.76,5905.35,1,-68.8016,5905.35,6,-6,2177.42,-5529.99,5943.23,1,-68.5081,5943.23,7,6,-80.9118,-4494.64,4495.37,0,88.9687,4495.37,-5,6,-114.66,-4413.57,4415.06,0,88.5118,4415.06,-7,-6,-80.9118,4494.64,4495.37,0,-88.9687,4495.37,5,-6,-114.66,4413.57,4415.06,0,-88.5118,4415.06,6,6,2135.37,5505.76,5905.35,1,68.8016,5905.35,-6,6,2177.42,5529.99,5943.23,1,68.5081,5943.23,-6,-6,2135.37,-5505.76,5905.35,1,-68.8016,5905.35,6,-6,2177.42,-5529.99,5943.23,1,-68.5081,5943.23,7,6,-80.9118,-4494.64,4495.37,0,88.9687,4495.37,-5,6,-114.66,-4413.57,4415.06,0,88.5118,4415.06,-6,-6,2135.37,-5505.76,5905.35,1,-68.8016,5905.35,6,-6,2177.42,-5529.99,5943.23,1,-68.5081,5943.23,6,6,2135.37,5505.76,5905.35,1,68.8016,5905.35,-6,6,2177.42,5529.99,5943.23,1,68.5081,5943.23,-7,-6,-80.9118,4494.64,4495.37,0,-88.9687,4495.37,5,-6,-114.66,4413.57,4415.06,0,-88.5118,4415.06,6,6,2135.37,5505.76,5905.35,1,68.8016,5905.35,-6,6,2177.42,5529.99,5943.23,1,68.5081,5943.23,-6,-6,2135.37,-5505.76,5905.35,1,-68.8016,5905.35,6,-6,2177.42,-5529.99,5943.23,1,-68.5081,5943.23,6,6,2135.37,5505.76,5905.35,1,68.8016,5905.35,-6,6,2177.42,5529.99,5943.23,1,68.5081,5943.23,-6,-6,2135.37,-5505.76,5905.35,1,-68.8016,5905.35,6,-6,2177.42,-5529.99,5943.23,1,-68.5081,5943.23,6,6,6.432,6,2135.37,5505.76,68.8016,5905.35,2135.37,5505.76,5905.35,1,68.8016,5905.35,-6,6,-5.568,6,2177.42,5529.99,68.5081,5943.23,2177.42,5529.99,5943.23,1,68.5081,5943.23,-6,-6,-6.432,-6,2135.37,-5505.76,-68.8016,5905.35,2135.37,-5505.76,5905.35,1,-68.8016,5905.35,6,-6,5.568,-6,2177.42,-5529.99,-68.5081,5943.23,2177.42,-5529.99,5943.23,1,-68.5081,5943.23
0.074,6,6,1943.84,5429.82,5767.28,1,70.303,5767.28,-6,6,1941.37,5454.43,5789.62,1,70.408,5789.62,-6,-6,1943.84,-5429.82,5767.28,1,-70.303,5767.28,6,-6,1941.37,-5454.43,5789.62,1,-70.408,5789.62,-8,8,-28.6894,-53.3437,60.5692,0,61.7277,60.5692,-8,9,-28.576,-54.2762,61.3391,0,62.2335,61.3391,8,-8,-28.6894,53.3437,60.5692,0,-61.7277,60.5692,8,-9,-28.576,54.2762,61.3391,0,-62.2335,61.3391,6,6,1943.84,5429.82,5767.28,1,70.303,5767.28,-6,6,1941.37,5454.43,5789.62,1,70.408,5789.62,-6,-6,1943.84,-5429.82,5767.28,1,-70.303,5767.28,6,-6,1941.37,-5454.43,5789.62,1,-70.408,5789.62,7,6,71.7438,-4628.65,4629.21,0,-89.112,4629.21,-5,6,72.5103,-4563.09,4563.67,0,-89.0896,4563.67,-6,-6,1943.84,-5429.82,5767.28,1,-70.303,5767.28,6,-6,1941.37,-5454.43,5789.62,1,-70.408,5789.62,6,6,1943.84,5429.82,5767.28,1,70.303,5767.28,-6,6,1941.37,5454.43,5789.62,1,70.408,5789.62,-7,-6,71.7438,4628.65,4629.21,0,89.112,4629.21,5,-6,72.5103,4563.09,4563.67,0,89.0896,4563.67,6,6,1943.84,5429.82,5767.28,1,70.303,5767.28,-6,6,1941.37,5454.43,5789.62,1,70.408,5789.62,-6,-6,1943.84,-5429.82,5767.28,1,-70.303,5767.28,6,-6,1941.37,-5454.43,5789.62,1,-70.408,5789.62,6,6,1943.84,5429.82,5767.28,1,70.303,5767.28,-6,6,1941.37,5454.43,5789.62,1,70.408,5789.62,-6,-6,1943.84,-5429.82,5767.28,1,-70.303,5767.28,6,-6,1941.37,-5454.43,5789.62,1,-70.408,5789.62,6,6,6.444,6,1943.84,5429.82,70.303,5767.28,1943.84,5429.82,5767.28,1,70.303,5767.28,-6,6,-5.556,6,1941.37,5454.43,70.408,5789.62,1941.37,5454.43,5789.62,1,70.408,5789.62,-6,-6,-6.444,-6,1943.84,-5429.82,-70.303,5767.28,1943.84,-5429.82,5767.28,1,-70.303,5767.28,6,-6,5.556,-6,1941.37,-5454.43,-70.408,5789.62,1941.37,-5454.43,5789.62,1,-70.408,5789.62
0.076,6,6,1755.16,5375.96,5655.22,1,71.919,5655.22,-6,6,1686.72,5436.66,5692.3,1,72.7635,5692.3,-6,-6,1755.16,-5375.96,5655.22,1,-71.919,5655.22,6,-6,1686.72,-5436.66,5692.3,1,-72.7635,5692.3,4,8,-30.769,-55.2367,63.2283,0,60.8804,63.2283,4,9,-30.6657,-56.2082,64.0292,0,61.3843,64.0292,-4,-8,-30.769,55.2367,63.2283,0,-60.8804,63.2283,-4,-9,-30.6657,56.2082,64.0292,0,-61.3843,64.0292,6,6,1755.16,5375.96,5655.22,1,71.919,5655.22,-6,6,1686.72,5436.66,5692.3,1,72.7635,5692.3,-6,-6,1755.16,-5375.96,5655.22,1,-71.919,5655.22,6,-6,1686.72,-5436.66,5692.3,1,-72.7635,5692.3,7,6,181.067,-4729.13,4732.6,0,-87.8074,4732.6,-5,6,221.508,-4682.62,4687.86,0,-87.2917,4687.86,-6,-6,1755.16,-5375.96,5655.22,1,-71.919,5655.22,6,-6,1686.72,-5436.66,5692.3,1,-72.7635,5692.3,6,6,1755.16,5375.96,5655.22,1,71.919,5655.22,-6,6,1686.72,5436.66,5692.3,1,72.7635,5692.3,-7,-6,181.067,4729.13,4732.6,0,87.8074,4732.6,5,-6,221.508,4682.62,4687.86,0,87.2917,4687.86,6,6,1755.16,5375.96,5655.22,1,71.919,5655.22,-6,6,1686.72,5436.66,5692.3,1,72.7635,5692.3,-6,-6,1755.16,-5375.96,5655.22,1,-71.919,5655.22,6,-6,1686.72,-5436.66,5692.3,1,-72.7635,5692.3,6,6,1755.16,5375.96,5655.22,1,71.919,5655.22,-6,6,1686.72,5436.66,5692.3,1,72.7635,5692.3,-6,-6,1755.16,-5375.96,5655.22,1,-71.919,5655.22,6,-6,1686.72,-5436.66,5692.3,1,-72.7635,5692.3,6,6,6.456,6,1755.16,5375.96,71.919,5655.22,1755.16,5375.96,5655.22,1,71.919,5655.22,-6,6,-5.544,6,1686.72,5436.66,72.7635,5692.3,1686.72,5436.66,5692.3,1,72.7635,5692.3,-6,-6,-6.456,-6,1755.16,-5375.96,-71.919,5655.22,1755.16,-5375.96,5655.22,1,-71.919,5655.22,6,-6,5.544,-6,1686.72,-5436.66,-72.7635,5692.3,1686.72,-5436.66,5692.3,1,-72.7635,5692.3
0.078,6,6,1554.71,5269.27,5493.85,1,73.5612,5493.85,-6,6,1541.62,5411.65,5626.95,1,74.0993,5626.95,-6,-6,1554.71,-5269.27,5493.85,1,-73.5612,5493.85,6,-6,1541.62,-5411.65,5626.95,1,-74.0993,5626.95,4,8,-33.2727,-54.4376,63.8007,0,58.5664,63.8007,4,9,-33.203,-55.421,64.6059,0,59.0739,64.6059,-4,-8,-33.2727,54.4376,63.8007,0,-58.5664,63.8007,-4,-9,-33.203,55.421,64.6059,0,-59.0739,64.6059,6,6,1554.71,5269.27,5493.85,1,73.5612,5493.85,-6,6,1541.62,5411.65,5626.95,1,74.0993,5626.95,-6,-6,1554.71,-5269.27,5493.85,1,-73.5612,5493.85,6,-6,1541.62,-5411.65,5626.95,1,-74.0993,5626.95,7,6,334.154,-4782.61,4794.26,0,-86.0033,4794.26,-5,6,359.321,-4833.62,4846.96,0,-85.7486,4846.96,-6,-6,1554.71,-5269.27,5493.85,1,-73.5612,5493.85,6,-6,1541.62,-5411.65,5626.95,1,-74.0993,5626.95,6,6,1554.71,5269.27,5493.85,1,73.5612,5493.85,-6,6,1541.62,5411.65,5626.95,1,74.0993,5626.95,-7,-6,334.154,4782.61,4794.26,0,86.0033,4794.26,5,-6,359.321,4833.62,4846.96,0,85.7486,4846.96,6,6,1554.71,5269.27,5493.85,1,73.5612,5493.85,-6,6,1541.62,5411.65,5626.95,1,74.0993,5626.95,-6,-6,1554.71,-5269.27,5493.85,1,-73.5612,5493.85,6,-6,1541.62,-5411.65,5626.95,1,-74.0993,5626.95,6,6,1554.71,5269.27,5493.85,1,73.5612,5493.85,-6,6,1541.62,5411.65,5626.95,1,74.0993,5626.95,-6,-6,1554.71,-5269.27,5493.85,1,-73.5612,5493.85,6,-6,1541.62,-5411.65,5626.95,1,-74.0993,5626.95,6,6,6.468,6,1554.71,5269.27,73.5612,5493.85,1554.71,5269.27,5493.85,1,73.5612,5493.85,-6,6,-5.532,6,1541.62,5411.65,74.0993,5626.95,1541.62,5411.65,5626.95,1,74.0993,5626.95,-6,-6,-6.468,-6,1554.71,-5269.27,-73.5612,5493.85,1554.71,-5269.27,5493.85,1,-73.5612,5493.85,6,-6,5.532,-6,1541.62,-5411.65,-74.0993,5626.95,1541.62,-5411.65,5626.95,1,-74.0993,5626.95
0.08,6,6,1269.55,5174.07,5327.54,1,76.2138,5327.54,-6,6,1271.69,5208.05,5361.06,1,76.2782,5361.06,-6,-6,1269.55,-5174.07,5327.54,1,-76.2138,5327.54,6,-6,1271.69,-5208.05,5361.06,1,-76.2782,5361.06,4,8,-37.2547,-55.7059,67.0154,0,56.2264,67.0154,4,9,-37.2199,-56.7376,67.8563,0,56.7351,67.8563,-4,-8,-37.2547,55.7059,67.0154,0,-56.2264,67.0154,-4,-9,-37.2199,56.7376,67.8563,0,-56.7351,67.8563,6,6,1269.55,5174.07,5327.54,1,76.2138,5327.54,-6,6,1271.69,5208.05,5361.06,1,76.2782,5361.06,-6,-6,1269.55,-5174.07,5327.54,1,-76.2138,5327.54,6,-6,1271.69,-5208.05,5361.06,1,-76.2782,5361.06,7,6,545.672,-5015.87,5045.47,0,-83.7913,5045.47,-5,6,546.59,-4981.58,5011.48,0,-83.7384,5011.48,-6,-6,1269.55,-5174.07,5327.54,1,-76.2138,5327.54,6,-6,1271.69,-5208.05,5361.06,1,-76.2782,5361.06,6,6,1269.55,5174.07,5327.54,1,76.2138,5327.54,-6,6,1271.69,5208.05,5361.06,1,76.2782,5361.06,-7,-6,545.672,5015.87,5045.47,0,83.7913,5045.47,5,-6,546.59,4981.58,5011.48,0,83.7384,5011.48,6,6,1269.55,5174.07,5327.54,1,76.2138,5327.54,-6,6,1271.69,5208.05,5361.06,1,76.2782,5361.06,-6,-6,1269.55,-5174.07,5327.54,1,-76.2138,5327.54,6,-6,1271.69,-5208.05,5361.06,1,-76.2782,5361.06,6,6,1269.55,5174.07,5327.54,1,76.2138,5327.54,-6,6,1271.69,5208.05,5361.06,1,76.2782,5361.06,-6,-6,1269.55,-5174.07,5327.54,1,-76.2138,5327.54,6,-6,1271.69,-5208.05,5361.06,1,-76.2782,5361.06,6,6,6.48,6,1269.55,5174.07,76.2138,5327.54,1269.55,5174.07,5327.54,1,76.2138,5327.54,-6,6,-5.52,6,1271.69,5208.05,76.2782,5361.06,1271.69,5208.05,5361.06,1,76.2782,5361.06,-6,-6,-6.48,-6,1269.55,-5174.07,-76.2138,5327.54,1269.55,-5174.07,5327.54,1,-76.2138,5327.54,6,-6,5.52,-6,1271.69,-5208.05,-76.2782,5361.06,1271.69,-5208.05,5361.06,1,-76.2782,5361.06
0.082,6,6,1078.99,5109,5221.69,1,78.0747,5221.69,-6,6,1071.67,5135.12,5245.76,1,78.212,5245.76,-6,-6,1078.99,-5109,5221.69,1,-78.0747,5221.69,6,-6,1071.67,-5135.12,5245.76,1,-78.212,5245.76,4,8,-37.6738,-55.6929,67.2385,0,55.9234,67.2385,4,9,-37.6445,-56.7326,68.0859,0,56.4341,68.0859,-4,-8,-37.6738,55.6929,67.2385,0,-55.9234,67.2385,-4,-9,-37.6445,56.7326,68.0859,0,-56.4341,68.0859,6,6,1078.99,5109,5221.69,1,78.0747,5221.69,-6,6,1071.67,5135.12,5245.76,1,78.212,5245.76,-6,-6,1078.99,-5109,5221.69,1,-78.0747,5221.69,6,-6,1071.67,-5135.12,5245.76,1,-78.212,5245.76,7,6,706.232,-5094.26,5142.98,0,-82.1072,5142.98,-5,6,718.372,-5025.74,5076.82,0,-81.8653,5076.82,-6,-6,1078.99,-5109,5221.69,1,-78.0747,5221.69,6,-6,1071.67,-5135.12,5245.76,1,-78.212,5245.76,6,6,1078.99,5109,5221.69,1,78.0747,5221.69,-6,6,1071.67,5135.12,5245.76,1,78.212,5245.76,-7,-6,706.232,5094.26,5142.98,0,82.1072,5142.98,5,-6,718.372,5025.74,5076.82,0,81.8653,5076.82,6,6,1078.99,5109,5221.69,1,78.0747,5221.69,-6,6,1071.67,5135.12,5245.76,1,78.212,5245.76,-6,-6,1078.99,-5109,5221.69,1,-78.0747,5221.69,6,-6,1071.67,-5135.12,5245.76,1,-78.212,5245.76,6,6,1078.99,5109,5221.69,1,78.0747,5221.69,-6,6,1071.67,5135.12,5245.76,1,78.212,5245.76,-6,-6,1078.99,-5109,5221.69,1,-78.0747,5221.69,6,-6,1071.67,-5135.12,5245.76,1,-78.212,5245.76,6,6,6.492,6,1078.99,5109,78.0747,5221.69,1078.99,5109,5221.69,1,78.0747,5221.69,-6,6,-5.508,6,1071.67,5135.12,78.212,5245.76,1071.67,5135.12,5245.76,1,78.212,5245.76,-6,-6,-6.492,-6,1078.99,-5109,-78.0747,5221.69,1078.99,-5109,5221.69,1,-78.0747,5221.69,6,-6,5.508,-6,1071.67,-5135.12,-78.212,5245.76,1071.67,-5135.12,5245.76,1,-78.212,5245.76
0.084,6,6,812.519,5030.68,5095.87,0,80.8252,5095.87,-6,6,842.831,5087.15,5156.5,0,80.5928,5156.5,-6,-6,812.519,-5030.68,5095.87,0,-80.8252,5095.87,6,-6,842.831,-5087.15,5156.5,0,-80.5928,5156.5,4,8,-37.9958,-58.5852,69.8277,0,57.0344,69.8277,4,9,-37.9466,-59.6956,70.7355,0,57.5571,70.7355,-4,-8,-37.9958,58.5852,69.8277,0,-57.0344,69.8277,-4,-9,-37.9466,59.6956,70.7355,0,-57.5571,70.7355,4,6,923.532,1397.69,1675.25,0,56.5451,1675.25,-8,6,926.133,1429.3,1703.12,0,57.0582,1703.12,-4,-6,923.532,-1397.69,1675.25,0,-56.5451,1675.25,8,-6,926.133,-1429.3,1703.12,0,-57.0582,1703.12,7,6,896.083,-5172.23,5249.28,1,-80.1711,5249.28,-5,6,881.358,-5141.57,5216.56,1,-80.273,5216.56,-6,-6,812.519,-5030.68,5095.87,0,-80.8252,5095.87,6,-6,842.831,-5087.15,5156.5,0,-80.5928,5156.5,6,6,812.519,5030.68,5095.87,0,80.8252,5095.87,-6,6,842.831,5087.15,5156.5,0,80.5928,5156.5,-7,-6,896.083,5172.23,5249.28,1,80.1711,5249.28,5,-6,881.358,5141.57,5216.56,1,80.273,5216.56,7,6,896.083,-5172.23,5249.28,1,-80.1711,5249.28,-5,6,881.358,-5141.57,5216.56,1,-80.273,5216.56,-7,-6,896.083,5172.23,5249.28,1,80.1711,5249.28,5,-6,881.358,5141.57,5216.56,1,80.273,5216.56,7,6,896.083,-5172.23,5249.28,1,-80.1711,5249.28,-5,6,881.358,-5141.57,5216.56,1,-80.273,5216.56,-7,-6,896.083,5172.23,5249.28,1,80.1711,5249.28,5,-6,881.358,5141.57,5216.56,1,80.273,5216.56,7,6,6.504,6,812.519,5030.68,80.8252,5095.87,896.083,-5172.23,5249.28,1,-80.1711,5249.28,-5,6,-5.496,6,842.831,5087.15,80.5928,5156.5,881.358,-5141.57,5216.56,1,-80.273,5216.56,-7,-6,-6.504,-6,812.519,-5030.68,-80.8252,5095.87,896.083,5172.23,5249.28,1,80.1711,5249.28,5,-6,5.496,-6,842.831,-5087.15,-80.5928,5156.5,881.358,5141.57,5216.56,1,80.273,5216.56
0.086,6,6,572.582,4923.21,4956.39,0,83.3662,4956.39,-6,6,586.197,5012.28,5046.44,0,83.3294,5046.44,-6,-6,572.582,-4923.21,4956.39,0,-83.3662,4956.39,6,-6,586.197,-5012.28,5046.44,0,-83.3294,5046.44,4,8,-39.6365,-60.5856,72.3994,0,56.8063,72.3994,4,9,-39.5922,-61.7663,73.3663,0,57.3401,73.3663,-4,-8,-39.6365,60.5856,72.3994,0,-56.8063,72.3994,-4,-9,-39.5922,61.7663,73.3663,0,-57.3401,73.3663,7,6,1060.29,-5207.23,5314.08,1,-78.4908,5314.08,-5,6,1047.44,-5211.93,5316.14,1,-78.6367,5316.14,-7,-6,1060.29,5207.23,5314.08,1,78.4908,5314.08,5,-6,1047.44,5211.93,5316.14,1,78.6367,5316.14,7,6,1060.29,-5207.23,5314.08,1,-78.4908,5314.08,-5,6,1047.44,-5211.93,5316.14,1,-78.6367,5316.14,-6,-6,572.582,-4923.21,4956.39,0,-83.3662,4956.39,6,-6,586.197,-5012.28,5046.44,0,-83.3294,5046.44,6,6,572.582,4923.21,4956.39,0,83.3662,4956.39,-6,6,586.197,5012.28,5046.44,0,83.3294,5046.44,-7,-6,1060.29,5207.23,5314.08,1,78.4908,5314.08,5,-6,1047.44,5211.93,5316.14,1,78.6367,5316.14,7,6,1060.29,-5207.23,5314.08,1,-78.4908,5314.08,-5,6,1047.44,-5211.93,5316.14,1,-78.6367,5316.14,-7,-6,1060.29,5207.23,5314.08,1,78.4908,5314.08,5,-6,1047.44,5211.93,5316.14,1,78.6367,5316.14,7,6,1060.29,-5207.23,5314.08,1,-78.4908,5314.08,-5,6,1047.44,-5211.93,5316.14,1,-78.6367,5316.14,-7,-6,1060.29,5207.23,5314.08,1,78.4908,5314.08,5,-6,1047.44,5211.93,5316.14,1,78.6367,5316.14,7,6,6.516,6,572.582,4923.21,83.3662,4956.39,1060.29,-5207.23,5314.08,1,-78.4908,5314.08,-5,6,-5.484,6,586.197,5012.28,83.3294,5046.44,1047.44,-5211.93,5316.14,1,-78.6367,5316.14,-7,-6,-6.516,-6,572.582,-4923.21,-83.3662,4956.39,1060.29,5207.23,5314.08,1,78.4908,5314.08,5,-6,5.484,-6,586.197,-5012.28,-83.3294,5046.44,1047.44,5211.93,5316.14,1,78.6367,5316.14
0.088,6,6,393.287,4809.88,4825.93,0,85.3255,4825.93,-6,6,411.913,4846.84,4864.32,0,85.1423,4864.32,-6,-6,393.287,-4809.88,4825.93,0,-85.3255,4825.93,6,-6,411.913,-4846.84,4864.32,0,-85.1423,4864.32,-8,11,-41.9706,-61.9439,74.8236,0,55.8801,74.8236,-8,10,-41.912,-60.9887,74.0016,0,55.5028,74.0016,8,-11,-41.9706,61.9439,74.8236,0,-55.8801,74.8236,8,-10,-41.912,60.9887,74.0016,0,-55.5028,74.0016,7,6,1231.87,-5342.98,5483.15,1,-77.0168,5483.15,-5,6,1249.03,-5287.86,5433.37,1,-76.7099,5433.37,-7,-6,1231.87,5342.98,5483.15,1,77.0168,5483.15,5,-6,1249.03,5287.86,5433.37,1,76.7099,5433.37,7,6,1231.87,-5342.98,5483.15,1,-77.0168,5483.15,-5,6,1249.03,-5287.86,5433.37,1,-76.7099,5433.37,-6,-6,393.287,-4809.88,4825.93,0,-85.3255,4825.93,6,-6,411.913,-4846.84,4864.32,0,-85.1423,4864.32,6,6,393.287,4809.88,4825.93,0,85.3255,4825.93,-6,6,411.913,4846.84,4864.32,0,85.1423,4864.32,-7,-6,1231.87,5342.98,5483.15,1,77.0168,5483.15,5,-6,1249.03,5287.86,5433.37,1,76.7099,5433.37,7,6,1231.87,-5342.98,5483.15,1,-77.0168,5483.15,-5,6,1249.03,-5287.86,5433.37,1,-76.7099,5433.37,-7,-6,1231.87,5342.98,5483.15,1,77.0168,5483.15,5,-6,1249.03,5287.86,5433.37,1,76.7099,5433.37,7,6,1231.87,-5342.98,5483.15,1,-77.0168,5483.15,-5,6,1249.03,-5287.86,5433.37,1,-76.7099,5433.37,-7,-6,1231.87,5342.98,5483.15,1,77.0168,5483.15,5,-6,1249.03,5287.86,5433.37,1,76.7099,5433.37,7,6,6.528,6,393.287,4809.88,85.3255,4825.93,1231.87,-5342.98,5483.15,1,-77.0168,5483.15,-5,6,-5.472,6,411.913,4846.84,85.1423,4864.32,1249.03,-5287.86,5433.37,1,-76.7099,5433.37,-7,-6,-6.528,-6,393.287,-4809.88,-85.3255,4825.93,1231.87,5342.98,5483.15,1,77.0168,5483.15,5,-6,5.472,-6,411.913,-4846.84,-85.1423,4864.32,1249.03,5287.86,5433.37,1,76.7099,5433.37
0.09,6,6,272.497,4717.29,4725.15,0,86.694,4725.15,-6,6,224.66,4791.51,4796.77,0,87.3155,4796.77,-6,-6,272.497,-4717.29,4725.15,0,-86.694,4725.15,6,-6,224.66,-4791.51,4796.77,0,-87.3155,4796.77,8,12,-47.0164,60.6165,76.7132,0,-52.2015,76.7132,-8,12,-46.9445,-59.3165,75.6455,0,51.6411,75.6455,-8,-12,-47.0164,-60.6165,76.7132,0,52.2015,76.7132,8,-12,-46.9445,59.3165,75.6455,0,-51.6411,75.6455,7,6,1410.16,-5380.44,5562.16,1,-75.3137,5562.16,-5,6,1447.58,-5338.38,5531.17,1,-74.8283,5531.17,-7,-6,1410.16,5380.44,5562.16,1,75.3137,5562.16,5,-6,1447.58,5338.38,5531.17,1,74.8283,5531.17,7,6,1410.16,-5380.44,5562.16,1,-75.3137,5562.16,-5,6,1447.58,-5338.38,5531.17,1,-74.8283,5531.17,-6,-6,272.497,-4717.29,4725.15,0,-86.694,4725.15,6,-6,224.66,-4791.51,4796.77,0,-87.3155,4796.77,6,6,272.497,4717.29,4725.15,0,86.694,4725.15,-6,6,224.66,4791.51,4796.77,0,87.3155,4796.77,-7,-6,1410.16,5380.44,5562.16,1,75.3137,5562.16,5,-6,1447.58,5338.38,5531.17,1,74.8283,5531.17,7,6,1410.16,-5380.44,5562.16,1,-75.3137,5562.16,-5,6,1447.58,-5338.38,5531.17,1,-74.8283,5531.17,-7,-6,1410.16,5380.44,5562.16,1,75.3137,5562.16,5,-6,1447.58,5338.38,5531.17,1,74.8283,5531.17,7,6,1410.16,-5380.44,5562.16,1,-75.3137,5562.16,-5,6,1447.58,-5338.38,5531.17,1,-74.8283,5531.17,-7,-6,1410.16,5380.44,5562.16,1,75.3137,5562.16,5,-6,1447.58,5338.38,5531.17,1,74.8283,5531.17,7,6,6.54,6,272.497,4717.29,86.694,4725.15,1410.16,-5380.44,5562.16,1,-75.3137,5562.16,-5,6,-5.46,6,224.66,4791.51,87.3155,4796.77,1447.58,-5338.38,5531.17,1,-74.8283,5531.17,-7,-6,-6.54,-6,272.497,-4717.29,-86.694,4725.15,1410.16,5380.44,5562.16,1,75.3137,5562.16,5,-6,5.46,-6,224.66,-4791.51,-87.3155,4796.77,1447.58,5338.38,5531.17,1,74.8283,5531.17
0.092,6,6,117.275,4597.53,4599.03,0,88.5388,4599.03,-6,6,88.7535,4653.39,4654.24,0,88.9073,4654.24,-6,-6,117.275,-4597.53,4599.03,0,-88.5388,4599.03,6,-6,88.7535,-4653.39,4654.24,0,-88.9073,4654.24,8,11,-54.6009,56.161,78.3282,0,-45.807,78.3282,8,10,-54.4822,58.4216,79.8836,0,-46.9983,79.8836,-8,-11,-54.6009,-56.161,78.3282,0,45.807,78.3282,-8,-10,-54.4822,-58.4216,79.8836,0,46.9983,79.8836,7,6,1637.96,-5456,5696.57,1,-73.2896,5696.57,-5,6,1668.6,-5412.79,5664.15,1,-72.867,5664.15,-7,-6,1637.96,5456,5696.57,1,73.2896,5696.57,5,-6,1668.6,5412.79,5664.15,1,72.867,5664.15,7,6,1637.96,-5456,5696.57,1,-73.2896,5696.57,-5,6,1668.6,-5412.79,5664.15,1,-72.867,5664.15,-6,-6,117.275,-4597.53,4599.03,0,-88.5388,4599.03,6,-6,88.7535,-4653.39,4654.24,0,-88.9073,4654.24,6,6,117.275,4597.53,4599.03,0,88.5388,4599.03,-6,6,88.7535,4653.39,4654.24,0,88.9073,4654.24,-7,-6,1637.96,5456,5696.57,1,73.2896,5696.57,5,-6,1668.6,5412.79,5664.15,1,72.867,5664.15,7,6,1637.96,-5456,5696.57,1,-73.2896,5696.57,-5,6,1668.6,-5412.79,5664.15,1,-72.867,5664.15,-7,-6,1637.96,5456,5696.57,1,73.2896,5696.57,5,-6,1668.6,5412.79,5664.15,1,72.867,5664.15,7,6,1637.96,-5456,5696.57,1,-73.2896,5696.57,-5,6,1668.6,-5412.79,5664.15,1,-72.867,5664.15,-7,-6,1637.96,5456,5696.57,1,73.2896,5696.57,5,-6,1668.6,5412.79,5664.15,1,72.867,5664.15,7,6,6.552,6,117.275,4597.53,88.5388,4599.03,1637.96,-5456,5696.57,1,-73.2896,5696.57,-5,6,-5.448,6,88.7535,4653.39,88.9073,4654.24,1668.6,-5412.79,5664.15,1,-72.867,5664.15,-7,-6,-6.552,-6,117.275,-4597.53,-88.5388,4599.03,1637.96,5456,5696.57,1,73.2896,5696.57,5,-6,5.448,-6,88.7535,-4653.39,-88.9073,4654.24,1668.6,5412.79,5664.15,1,72.867,5664.15
0.094,6,6,-28.2872,4480.77,4480.86,0,-89.6383,4480.86,-6,6,-46.5933,4516.17,4516.41,0,-89.4089,4516.41,-6,-6,-28.2872,-4480.77,4480.86,0,89.6383,4480.86,6,-6,-46.5933,-4516.17,4516.41,0,89.4089,4516.41,-4,10,-57.287,52.3656,77.6141,0,-42.4302,77.6141,-4,11,-57.2244,49.5929,75.7237,0,-40.9135,75.7237,4,-10,-57.287,-52.3656,77.6141,0,42.4302,77.6141,4,-11,-57.2244,-49.5929,75.7237,0,40.9135,75.7237,7,6,1834.63,-5499.28,5797.24,1,-71.5506,5797.24,-5,6,1847.78,-5459.18,5763.41,1,-71.3005,5763.41,-7,-6,1834.63,5499.28,5797.24,1,71.5506,5797.24,5,-6,1847.78,5459.18,5763.41,1,71.3005,5763.41,7,6,1834.63,-5499.28,5797.24,1,-71.5506,5797.24,-5,6,1847.78,-5459.18,5763.41,1,-71.3005,5763.41,-6,-6,-28.2872,-4480.77,4480.86,0,89.6383,4480.86,6,-6,-46.5933,-4516.17,4516.41,0,89.4089,4516.41,6,6,-28.2872,4480.77,4480.86,0,-89.6383,4480.86,-6,6,-46.5933,4516.17,4516.41,0,-89.4089,4516.41,-7,-6,1834.63,5499.28,5797.24,1,71.5506,5797.24,5,-6,1847.78,5459.18,5763.41,1,71.3005,5763.41,7,6,1834.63,-5499.28,5797.24,1,-71.5506,5797.24,-5,6,1847.78,-5459.18,5763.41,1,-71.3005,5763.41,-7,-6,1834.63,5499.28,5797.24,1,71.5506,5797.24,5,-6,1847.78,5459.18,5763.41,1,71.3005,5763.41,7,6,1834.63,-5499.28,5797.24,1,-71.5506,5797.24,-5,6,1847.78,-5459.18,5763.41,1,-71.3005,5763.41,-7,-6,1834.63,5499.28,5797.24,1,71.5506,5797.24,5,-6,1847.78,5459.18,5763.41,1,71.3005,5763.41,7,6,6.564,6,-28.2872,4480.77,-89.6383,4480.86,1834.63,-5499.28,5797.24,1,-71.5506,5797.24,-5,6,-5.436,6,-46.5933,4516.17,-89.4089,4516.41,1847.78,-5459.18,5763.41,1,-71.3005,5763.41,-7,-6,-6.564,-6,-28.2872,-4480.77,89.6383,4480.86,1834.63,5499.28,5797.24,1,71.5506,5797.24,5,-6,5.436,-6,-46.5933,-4516.17,89.4089,4516.41,1847.78,5459.18,5763.41,1,71.3005,5763.41
0.096,6,6,-163.354,4334.38,4337.45,0,-87.8417,4337.45,-6,6,-163.536,4355.51,4358.57,0,-87.8497,4358.57,-6,-6,-163.354,-4334.38,4337.45,0,87.8417,4337.45,6,-6,-163.536,-4355.51,4358.57,0,87.8497,4358.57,6,6,-163.354,4334.38,4337.45,0,-87.8417,4337.45,-6,6,-163.536,4355.51,4358.57,0,-87.8497,4358.57,-6,-6,-163.354,-4334.38,4337.45,0,87.8417,4337.45,6,-6,-163.536,-4355.51,4358.57,0,87.8497,4358.57,7,6,2124.59,-5543.78,5936.95,1,-69.0312,5936.95,-5,6,2112.69,-5504.17,5895.71,1,-69.0015,5895.71,-7,-6,2124.59,5543.78,5936.95,1,69.0312,5936.95,5,-6,2112.69,5504.17,5895.71,1,69.0015,5895.71,7,6,2124.59,-5543.78,5936.95,1,-69.0312,5936.95,-5,6,2112.69,-5504.17,5895.71,1,-69.0015,5895.71,-6,-6,-163.354,-4334.38,4337.45,0,87.8417,4337.45,6,-6,-163.536,-4355.51,4358.57,0,87.8497,4358.57,6,6,-163.354,4334.38,4337.45,0,-87.8417,4337.45,-6,6,-163.536,4355.51,4358.57,0,-87.8497,4358.57,-7,-6,2124.59,5543.78,5936.95,1,69.0312,5936.95,5,-6,2112.69,5504.17,5895.71,1,69.0015,5895.71,7,6,2124.59,-5543.78,5936.95,1,-69.0312,5936.95,-5,6,2112.69,-5504.17,5895.71,1,-69.0015,5895.71,-7,-6,2124.59,5543.78,5936.95,1,69.0312,5936.95,5,-6,2112.69,5504.17,5895.71,1,69.0015,5895.71,7,6,2124.59,-5543.78,5936.95,1,-69.0312,5936.95,-5,6,2112.69,-5504.17,5895.71,1,-69.0015,5895.71,-7,-6,2124.59,5543.78,5936.95,1,69.0312,5936.95,5,-6,2112.69,5504.17,5895.71,1,69.0015,5895.71,7,6,6.576,6,-163.354,4334.38,-87.8417,4337.45,2124.59,-5543.78,5936.95,1,-69.0312,5936.95,-5,6,-5.424,6,-163.536,4355.51,-87.8497,4358.57,2112.69,-5504.17,5895.71,1,-69.0015,5895.71,-7,-6,-6.576,-6,-163.354,-4334.38,87.8417,4337.45,2124.59,5543.78,5936.95,1,69.0312,5936.95,5,-6,5.424,-6,-163.536,-4355.51,87.8497,4358.57,2112.69,5504.17,5895.71,1,69.0015,5895.71
0.098,6,6,-302.316,4198.51,4209.38,0,-85.8815,4209.38,-6,6,-296.67,4253.95,4264.28,0,-86.0106,4264.28,-6,-6,-302.316,-4198.51,4209.38,0,85.8815,4209.38,6,-6,-296.67,-4253.95,4264.28,0,86.0106,4264.28,6,6,-302.316,4198.51,4209.38,0,-85.8815,4209.38,-6,6,-296.67,4253.95,4264.28,0,-86.0106,4264.28,-6,-6,-302.316,-4198.51,4209.38,0,85.8815,4209.38,6,-6,-296.67,-4253.95,4264.28,0,86.0106,4264.28,7,6,2338.75,-5530.01,6004.23,1,-67.0755,6004.23,-5,6,2345.12,-5498.39,5977.62,1,-66.9012,5977.62,-7,-6,2338.75,5530.01,6004.23,1,67.0755,6004.23,5,-6,2345.12,5498.39,5977.62,1,66.9012,5977.62,7,6,2338.75,-5530.01,6004.23,1,-67.0755,6004.23,-5,6,2345.12,-5498.39,5977.62,1,-66.9012,5977.62,-6,-6,-302.316,-4198.51,4209.38,0,85.8815,4209.38,6,-6,-296.67,-4253.95,4264.28,0,86.0106,4264.28,6,6,-302.316,4198.51,4209.38,0,-85.8815,4209.38,-6,6,-296.67,4253.95,4264.28,0,-86.0106,4264.28,-7,-6,2338.75,5530.01,6004.23,1,67.0755,6004.23,5,-6,2345.12,5498.39,5977.62,1,66.9012,5977.62,7,6,2338.75,-5530.01,6004.23,1,-67.0755,6004.23,-5,6,2345.12,-5498.39,5977.62,1,-66.9012,5977.62,-7,-6,2338.75,5530.01,6004.23,1,67.0755,6004.23,5,-6,2345.12,5498.39,5977.62,1,66.9012,5977.62,7,6,2338.75,-5530.01,6004.23,1,-67.0755,6004.23,-5,6,2345.12,-5498.39,5977.62,1,-66.9012,5977.62,-7,-6,2338.75,5530.01,6004.23,1,67.0755,6004.23,5,-6,2345.12,5498.39,5977.62,1,66.9012,5977.62,7,6,6.588,6,-302.316,4198.51,-85.8815,4209.38,2338.75,-5530.01,6004.23,1,-67.0755,6004.23,-5,6,-5.412,6,-296.67,4253.95,-86.0106,4264.28,2345.12,-5498.39,5977.62,1,-66.9012,5977.62,-7,-6,-6.588,-6,-302.316,-4198.51,85.8815,4209.38,2338.75,5530.01,6004.23,1,67.0755,6004.23,5,-6,5.412,-6,-296.67,-4253.95,86.0106,4264.28,2345.12,5498.39,5977.62,1,66.9012,5977.62
0.1,6,6,-410.274,4066.36,4087.01,0,-84.2387,4087.01,-6,6,-372.619,4130.08,4146.86,0,-84.8447,4146.86,-6,-6,-410.274,-4066.36,4087.01,0,84.2387,4087.01,6,-6,-372.619,-4130.08,4146.86,0,84.8447,4146.86,6,6,-410.274,4066.36,4087.01,0,-84.2387,4087.01,-6,6,-372.619,4130.08,4146.86,0,-84.8447,4146.86,-6,-6,-410.274,-4066.36,4087.01,0,84.2387,4087.01,6,-6,-372.619,-4130.08,4146.86,0,84.8447,4146.86,7,6,2636.47,-5556.79,6150.52,1,-64.6176,6150.52,-5,6,2566.03,-5537.99,6103.59,1,-65.1394,6103.59,-7,-6,2636.47,5556.79,6150.52,1,64.6176,6150.52,5,-6,2566.03,5537.99,6103.59,1,65.1394,6103.59,7,6,2636.47,-5556.79,6150.52,1,-64.6176,6150.52,-5,6,2566.03,-5537.99,6103.59,1,-65.1394,6103.59,-6,-6,-410.274,-4066.36,4087.01,0,84.2387,4087.01,6,-6,-372.619,-4130.08,4146.86,0,84.8447,4146.86,6,6,-410.274,4066.36,4087.01,0,-84.2387,4087.01,-6,6,-372.619,4130.08,4146.86,0,-84.8447,4146.86,-7,-6,2636.47,5556.79,6150.52,1,64.6176,6150.52,5,-6,2566.03,5537.99,6103.59,1,65.1394,6103.59,7,6,2636.47,-5556.79,6150.52,1,-64.6176,6150.52,-5,6,2566.03,-5537.99,6103.59,1,-65.1394,6103.59,-7,-6,2636.47,5556.79,6150.52,1,64.6176,6150.52,5,-6,2566.03,5537.99,6103.59,1,65.1394,6103.59,7,6,2636.47,-5556.79,6150.52,1,-64.6176,6150.52,-5,6,2566.03,-5537.99,6103.59,1,-65.1394,6103.59,-7,-6,2636.47,5556.79,6150.52,1,64.6176,6150.52,5,-6,2566.03,5537.99,6103.59,1,65.1394,6103.59,7,6,6.6,6,-410.274,4066.36,-84.2387,4087.01,2636.47,-5556.79,6150.52,1,-64.6176,6150.52,-5,6,-5.4,6,-372.619,4130.08,-84.8447,4146.86,2566.03,-5537.99,6103.59,1,-65.1394,6103.59,-7,-6,-6.6,-6,-410.274,-4066.36,84.2387,4087.01,2636.47,5556.79,6150.52,1,64.6176,6150.52,5,-6,5.4,-6,-372.619,-4130.08,84.8447,4146.86,2566.03,5537.99,6103.59,1,65.1394,6103.59
0.102,6,6,-503.045,3921.55,3953.68,0,-82.6902,3953.68,-6,6,-492.514,4012.42,4042.54,0,-83.0021,4042.54,-6,-6,-503.045,-3921.55,3953.68,0,82.6902,3953.68,6,-6,-492.514,-4012.42,4042.54,0,83.0021,4042.54,6,6,-503.045,3921.55,3953.68,0,-82.6902,3953.68,-6,6,-492.514,4012.42,4042.54,0,-83.0021,4042.54,-6,-6,-503.045,-3921.55,3953.68,0,82.6902,3953.68,6,-6,-492.514,-4012.42,4042.54,0,83.0021,4042.54,7,6,2829.31,-5481.41,6168.53,1,-62.6988,6168.53,-5,6,2813.43,-5482.91,6162.6,1,-62.8364,6162.6,-7,-6,2829.31,5481.41,6168.53,1,62.6988,6168.53,5,-6,2813.43,5482.91,6162.6,1,62.8364,6162.6,7,6,2829.31,-5481.41,6168.53,1,-62.6988,6168.53,-5,6,2813.43,-5482.91,6162.6,1,-62.8364,6162.6,-6,-6,-503.045,-3921.55,3953.68,0,82.6902,3953.68,6,-6,-492.514,-4012.42,4042.54,0,83.0021,4042.54,6,6,-503.045,3921.55,3953.68,0,-82.6902,3953.68,-6,6,-492.514,4012.42,4042.54,0,-83.0021,4042.54,-7,-6,2829.31,5481.41,6168.53,1,62.6988,6168.53,5,-6,2813.43,5482.91,6162.6,1,62.8364,6162.6,7,6,2829.31,-5481.41,6168.53,1,-62.6988,6168.53,-5,6,2813.43,-5482.91,6162.6,1,-62.8364,6162.6,-7,-6,2829.31,5481.41,6168.53,1,62.6988,6168.53,5,-6,2813.43,5482.91,6162.6,1,62.8364,6162.6,7,6,2829.31,-5481.41,6168.53,1,-62.6988,6168.53,-5,6,2813.43,-5482.91,6162.6,1,-62.8364,6162.6,-7,-6,2829.31,5481.41,6168.53,1,62.6988,6168.53,5,-6,2813.43,5482.91,6162.6,1,62.8364,6162.6,7,6,6.612,6,-503.045,3921.55,-82.6902,3953.68,2829.31,-5481.41,6168.53,1,-62.6988,6168.53,-5,6,-5.388,6,-492.514,4012.42,-83.0021,4042.54,2813.43,-5482.91,6162.6,1,-62.8364,6162.6,-7,-6,-6.612,-6,-503.045,-3921.55,82.6902,3953.68,2829.31,5481.41,6168.53,1,62.6988,6168.53,5,-6,5.388,-6,-492.514,-4012.42,83.0021,4042.54,2813.43,5482.91,6162.6,1,62.8364,6162.6
0.104,6,6,-601.804,3786.68,3834.21,0,-80.9697,3834.21,-6,6,-592.137,3806.97,3852.75,0,-81.159,3852.75,-6,-6,-601.804,-3786.68,3834.21,0,80.9697,3834.21,6,-6,-592.137,-3806.97,3852.75,0,81.159,3852.75,6,6,-601.804,3786.68,3834.21,0,-80.9697,3834.21,-6,6,-592.137,3806.97,3852.75,0,-81.159,3852.75,-6,-6,-601.804,-3786.68,3834.21,0,80.9697,3834.21,6,-6,-592.137,-3806.97,3852.75,0,81.159,3852.75,7,6,3100.39,-5509.8,6322.21,1,-60.6334,6322.21,-5,6,3088.51,-5485.61,6295.3,1,-60.6196,6295.3,-7,-6,3100.39,5509.8,6322.21,1,60.6334,6322.21,5,-6,3088.51,5485.61,6295.3,1,60.6196,6295.3,7,6,3100.39,-5509.8,6322.21,1,-60.6334,6322.21,-5,6,3088.51,-5485.61,6295.3,1,-60.6196,6295.3,-6,-6,-601.804,-3786.68,3834.21,0,80.9697,3834.21,6,-6,-592.137,-3806.97,3852.75,0,81.159,3852.75,6,6,-601.804,3786.68,3834.21,0,-80.9697,3834.21,-6,6,-592.137,3806.97,3852.75,0,-81.159,3852.75,-7,-6,3100.39,5509.8,6322.21,1,60.6334,6322.21,5,-6,3088.51,5485.61,6295.3,1,60.6196,6295.3,7,6,3100.39,-5509.8,6322.21,1,-60.6334,6322.21,-5,6,3088.51,-5485.61,6295.3,1,-60.6196,6295.3,-7,-6,3100.39,5509.8,6322.21,1,60.6334,6322.21,5,-6,3088.51,5485.61,6295.3,1,60.6196,6295.3,7,6,3100.39,-5509.8,6322.21,1,-60.6334,6322.21,-5,6,3088.51,-5485.61,6295.3,1,-60.6196,6295.3,-7,-6,3100.39,5509.8,6322.21,1,60.6334,6322.21,5,-6,3088.51,5485.61,6295.3,1,60.6196,6295.3,7,6,6.624,6,-601.804,3786.68,-80.9697,3834.21,3100.39,-5509.8,6322.21,1,-60.6334,6322.21,-5,6,-5.376,6,-592.137,3806.97,-81.159,3852.75,3088.51,-5485.61,6295.3,1,-60.6196,6295.3,-7,-6,-6.624,-6,-601.804,-3786.68,80.9697,3834.21,3100.39,5509.8,6322.21,1,60.6334,6322.21,5,-6,5.376,-6,-592.137,-3806.97,81.159,3852.75,3088.51,5485.61,6295.3,1,60.6196,6295.3
0.106,6,6,-678.53,3689.1,3750.99,0,-79.5782,3750.99,-6,6,-720.263,3671.34,3741.32,0,-78.9004,3741.32,-6,-6,-678.53,-3689.1,3750.99,0,79.5782,3750.99,6,-6,-720.263,-3671.34,3741.32,0,78.9004,3741.32,6,6,-678.53,3689.1,3750.99,0,-79.5782,3750.99,-6,6,-720.263,3671.34,3741.32,0,-78.9004,3741.32,-6,-6,-678.53,-3689.1,3750.99,0,79.5782,3750.99,6,-6,-720.263,-3671.34,3741.32,0,78.9004,3741.32,7,6,3271.19,-5499.66,6398.98,1,-59.2558,6398.98,-5,6,3302.34,-5427.57,6353.27,1,-58.6821,6353.27,-7,-6,3271.19,5499.66,6398.98,1,59.2558,6398.98,5,-6,3302.34,5427.57,6353.27,1,58.6821,6353.27,7,6,3271.19,-5499.66,6398.98,1,-59.2558,6398.98,-5,6,3302.34,-5427.57,6353.27,1,-58.6821,6353.27,-6,-6,-678.53,-3689.1,3750.99,0,79.5782,3750.99,6,-6,-720.263,-3671.34,3741.32,0,78.9004,3741.32,6,6,-678.53,3689.1,3750.99,0,-79.5782,3750.99,-6,6,-720.263,3671.34,3741.32,0,-78.9004,3741.32,-7,-6,3271.19,5499.66,6398.98,1,59.2558,6398.98,5,-6,3302.34,5427.57,6353.27,1,58.6821,6353.27,7,6,3271.19,-5499.66,6398.98,1,-59.2558,6398.98,-5,6,3302.34,-5427.57,6353.27,1,-58.6821,6353.27,-7,-6,3271.19,5499.66,6398.98,1,59.2558,6398.98,5,-6,3302.34,5427.57,6353.27,1,58.6821,6353.27,7,6,3271.19,-5499.66,6398.98,1,-59.2558,6398.98,-5,6,3302.34,-5427.57,6353.27,1,-58.6821,6353.27,-7,-6,3271.19,5499.66,6398.98,1,59.2558,6398.98,5,-6,3302.34,5427.57,6353.27,1,58.6821,6353.27,7,6,6.636,6,-678.53,3689.1,-79.5782,3750.99,3271.19,-5499.66,6398.98,1,-59.2558,6398.98,-5,6,-5.364,6,-720.263,3671.34,-78.9004,3741.32,3302.34,-5427.57,6353.27,1,-58.6821,6353.27,-7,-6,-6.636,-6,-678.53,-3689.1,79.5782,3750.99,3271.19,5499.66,6398.98,1,59.2558,6398.98,5,-6,5.364,-6,-720.263,-3671.34,78.9004,3741.32,3302.34,5427.57,6353.27,1,58.6821,6353.27
0.108,6,6,-761.155,3494.57,3576.5,0,-77.7123,3576.5,-6,6,-725.883,3534.56,3608.33,0,-78.3947,3608.33,-6,-6,-761.155,-3494.57,3576.5,0,77.7123,3576.5,6,-6,-725.883,-3534.56,3608.33,0,78.3947,3608.33,6,6,-761.155,3494.57,3576.5,0,-77.7123,3576.5,-6,6,-725.883,3534.56,3608.33,0,-78.3947,3608.33,-6,-6,-761.155,-3494.57,3576.5,0,77.7123,3576.5,6,-6,-725.883,-3534.56,3608.33,0,78.3947,3608.33,7,6,3557.74,-5417.06,6480.89,1,-56.7045,6480.89,-5,6,3573.65,-5338.11,6423.89,1,-56.1993,6423.89,-7,-6,3557.74,5417.06,6480.89,1,56.7045,6480.89,5,-6,3573.65,5338.11,6423.89,1,56.1993,6423.89,7,6,3557.74,-5417.06,6480.89,1,-56.7045,6480.89,-5,6,3573.65,-5338.11,6423.89,1,-56.1993,6423.89,-6,-6,-761.155,-3494.57,3576.5,0,77.7123,3576.5,6,-6,-725.883,-3534.56,3608.33,0,78.3947,3608.33,6,6,-761.155,3494.57,3576.5,0,-77.7123,3576.5,-6,6,-725.883,3534.56,3608.33,0,-78.3947,3608.33,-7,-6,3557.74,5417.06,6480.89,1,56.7045,6480.89,5,-6,3573.65,5338.11,6423.89,1,56.1993,6423.89,7,6,3557.74,-5417.06,6480.89,1,-56.7045,6480.89,-5,6,3573.65,-5338.11,6423.89,1,-56.1993,6423.89,-7,-6,3557.74,5417.06,6480.89,1,56.7045,6480.89,5,-6,3573.65,5338.11,6423.89,1,56.1993,6423.89,7,6,3557.74,-5417.06,6480.89,1,-56.7045,6480.89,-5,6,3573.65,-5338.11,6423.89,1,-56.1993,6423.89,-7,-6,3557.74,5417.06,6480.89,1,56.7045,6480.89,5,-6,3573.65,5338.11,6423.89,1,56.1993,6423.89,7,6,6.648,6,-761.155,3494.57,-77.7123,3576.5,3557.74,-5417.06,6480.89,1,-56.7045,6480.89,-5,6,-5.352,6,-725.883,3534.56,-78.3947,3608.33,3573.65,-5338.11,6423.89,1,-56.1993,6423.89,-7,-6,-6.648,-6,-761.155,-3494.57,77.7123,3576.5,3557.74,5417.06,6480.89,1,56.7045,6480.89,5,-6,5.352,-6,-725.883,-3534.56,78.3947,3608.33,3573.65,5338.11,6423.89,1,56.1993,6423.89
0.11,6,6,-767.855,3355.44,3442.18,0,-77.1104,3442.18,-6,6,-783.817,3338.52,3429.3,0,-76.7874,3429.3,-6,-6,-767.855,-3355.44,3442.18,0,77.1104,3442.18,6,-6,-783.817,-3338.52,3429.3,0,76.7874,3429.3,6,6,-767.855,3355.44,3442.18,0,-77.1104,3442.18,-6,6,-783.817,3338.52,3429.3,0,-76.7874,3429.3,-6,-6,-767.855,-3355.44,3442.18,0,77.1104,3442.18,6,-6,-783.817,-3338.52,3429.3,0,76.7874,3429.3,7,6,3829.72,-5426.92,6642.15,1,-54.7898,6642.15,-5,6,3766.76,-5274.92,6481.77,1,-54.4698,6481.77,-7,-6,3829.72,5426.92,6642.15,1,54.7898,6642.15,5,-6,3766.76,5274.92,6481.77,1,54.4698,6481.77,7,6,3829.72,-5426.92,6642.15,1,-54.7898,6642.15,-5,6,3766.76,-5274.92,6481.77,1,-54.4698,6481.77,-6,-6,-767.855,-3355.44,3442.18,0,77.1104,3442.18,6,-6,-783.817,-3338.52,3429.3,0,76.7874,3429.3,6,6,-767.855,3355.44,3442.18,0,-77.1104,3442.18,-6,6,-783.817,3338.52,3429.3,0,-76.7874,3429.3,-7,-6,3829.72,5426.92,6642.15,1,54.7898,6642.15,5,-6,3766.76,5274.92,6481.77,1,54.4698,6481.77,7,6,3829.72,-5426.92,6642.15,1,-54.7898,6642.15,-5,6,3766.76,-5274.92,6481.77,1,-54.4698,6481.77,-7,-6,3829.72,5426.92,6642.15,1,54.7898,6642.15,5,-6,3766.76,5274.92,6481.77,1,54.4698,6481.77,7,6,3829.72,-5426.92,6642.15,1,-54.7898,6642.15,-5,6,3766.76,-5274.92,6481.77,1,-54.4698,6481.77,-7,-6,3829.72,5426.92,6642.15,1,54.7898,6642.15,5,-6,3766.76,5274.92,6481.77,1,54.4698,6481.77,7,6,6.66,6,-767.855,3355.44,-77.1104,3442.18,3829.72,-5426.92,6642.15,1,-54.7898,6642.15,-5,6,-5.34,6,-783.817,3338.52,-76.7874,3429.3,3766.76,-5274.92,6481.77,1,-54.4698,6481.77,-7,-6,-6.66,-6,-767.855,-3355.44,77.1104,3442.18,3829.72,5426.92,6642.15,1,54.7898,6642.15,5,-6,5.34,-6,-783.817,-3338.52,76.7874,3429.3,3766.76,5274.92,6481.77,1,54.4698,6481.77
0.112,6,6,-822.737,3199.44,3303.53,0,-75.5788,3303.53,-6,6,-879.203,3234.05,3351.43,0,-74.7912,3351.43,-6,-6,-822.737,-3199.44,3303.53,0,75.5788,3303.53,6,-6,-879.203,-3234.05,3351.43,0,74.7912,3351.43,6,6,-822.737,3199.44,3303.53,0,-75.5788,3303.53,-6,6,-879.203,3234.05,3351.43,0,-74.7912,3351.43,-6,-6,-822.737,-3199.44,3303.53,0,75.5788,3303.53,6,-6,-879.203,-3234.05,3351.43,0,74.7912,3351.43,7,6,4032.83,-5297.42,6657.8,1,-52.7186,6657.8,-5,6,4042.56,-5253.51,6628.85,1,-52.4218,6628.85,-7,-6,4032.83,5297.42,6657.8,1,52.7186,6657.8,5,-6,4042.56,5253.51,6628.85,1,52.4218,6628.85,7,6,4032.83,-5297.42,6657.8,1,-52.7186,6657.8,-5,6,4042.56,-5253.51,6628.85,1,-52.4218,6628.85,-6,-6,-822.737,-3199.44,3303.53,0,75.5788,3303.53,6,-6,-879.203,-3234.05,3351.43,0,74.7912,3351.43,6,6,-822.737,3199.44,3303.53,0,-75.5788,3303.53,-6,6,-879.203,3234.05,3351.43,0,-74.7912,3351.43,-7,-6,4032.83,5297.42,6657.8,1,52.7186,6657.8,5,-6,4042.56,5253.51,6628.85,1,52.4218,6628.85,7,6,4032.83,-5297.42,6657.8,1,-52.7186,6657.8,-5,6,4042.56,-5253.51,6628.85,1,-52.4218,6628.85,-7,-6,4032.83,5297.42,6657.8,1,52.7186,6657.8,5,-6,4042.56,5253.51,6628.85,1,52.4218,6628.85,7,6,4032.83,-5297.42,6657.8,1,-52.7186,6657.8,-5,6,4042.56,-5253.51,6628.85,1,-52.4218,6628.85,-7,-6,4032.83,5297.42,6657.8,1,52.7186,6657.8,5,-6,4042.56,5253.51,6628.85,1,52.4218,6628.85,7,6,6.672,6,-822.737,3199.44,-75.5788,3303.53,4032.83,-5297.42,6657.8,1,-52.7186,6657.8,-5,6,-5.328,6,-879.203,3234.05,-74.7912,3351.43,4042.56,-5253.51,6628.85,1,-52.4218,6628.85,-7,-6,-6.672,-6,-822.737,-3199.44,75.5788,3303.53,4032.83,5297.42,6657.8,1,52.7186,6657.8,5,-6,5.328,-6,-879.203,-3234.05,74.7912,3351.43,4042.56,5253.51,6628.85,1,52.4218,6628.85
0.114,6,6,-843.111,3036.81,3151.68,0,-74.4838,3151.68,-6,6,-884.975,3048.43,3174.29,0,-73.8117,3174.29,-6,-6,-843.111,-3036.81,3151.68,0,74.4838,3151.68,6,-6,-884.975,-3048.43,3174.29,0,73.8117,3174.29,6,6,-843.111,3036.81,3151.68,0,-74.4838,3151.68,-6,6,-884.975,3048.43,3174.29,0,-73.8117,3174.29,-6,-6,-843.111,-3036.81,3151.68,0,74.4838,3151.68,6,-6,-884.975,-3048.43,3174.29,0,73.8117,3174.29,7,6,4280.32,-5244.26,6769.3,1,-50.7789,6769.3,-5,6,4282,-5182.35,6722.52,1,-50.4343,6722.52,-7,-6,4280.32,5244.26,6769.3,1,50.7789,6769.3,5,-6,4282,5182.35,6722.52,1,50.4343,6722.52,7,6,4280.32,-5244.26,6769.3,1,-50.7789,6769.3,-5,6,4282,-5182.35,6722.52,1,-50.4343,6722.52,-6,-6,-843.111,-3036.81,3151.68,0,74.4838,3151.68,6,-6,-884.975,-3048.43,3174.29,0,73.8117,3174.29,6,6,-843.111,3036.81,3151.68,0,-74.4838,3151.68,-6,6,-884.975,3048.43,3174.29,0,-73.8117,3174.29,-7,-6,4280.32,5244.26,6769.3,1,50.7789,6769.3,5,-6,4282,5182.35,6722.52,1,50.4343,6722.52,7,6,4280.32,-5244.26,6769.3,1,-50.7789,6769.3,-5,6,4282,-5182.35,6722.52,1,-50.4343,6722.52,-7,-6,4280.32,5244.26,6769.3,1,50.7789,6769.3,5,-6,4282,5182.35,6722.52,1,50.4343,6722.52,7,6,4280.32,-5244.26,6769.3,1,-50.7789,6769.3,-5,6,4282,-5182.35,6722.52,1,-50.4343,6722.52,-7,-6,4280.32,5244.26,6769.3,1,50.7789,6769.3,5,-6,4282,5182.35,6722.52,1,50.4343,6722.52,7,6,6.684,6,-843.111,3036.81,-74.4838,3151.68,4280.32,-5244.26,6769.3,1,-50.7789,6769.3,-5,6,-5.316,6,-884.975,3048.43,-73.8117,3174.29,4282,-5182.35,6722.52,1,-50.4343,6722.52,-7,-6,-6.684,-6,-843.111,-3036.81,74.4838,3151.68,4280.32,5244.26,6769.3,1,50.7789,6769.3,5,-6,5.316,-6,-884.975,-3048.43,73.8117,3174.29,4282,5182.35,6722.52,1,50.4343,6722.52
0.116,6,6,-892.232,2860.24,2996.18,0,-72.6751,2996.18,-6,6,-932.104,2877.11,3024.34,0,-72.0491,3024.34,-6,-6,-892.232,-2860.24,2996.18,0,72.6751,2996.18,6,-6,-932.104,-2877.11,3024.34,0,72.0491,3024.34,6,6,-892.232,2860.24,2996.18,0,-72.6751,2996.18,-6,6,-932.104,2877.11,3024.34,0,-72.0491,3024.34,-6,-6,-892.232,-2860.24,2996.18,0,72.6751,2996.18,6,-6,-932.104,-2877.11,3024.34,0,72.0491,3024.34,7,6,4517.79,-5153.7,6853.55,1,-48.7618,6853.55,-5,6,4528.64,-5100.74,6821.01,1,-48.4001,6821.01,-7,-6,4517.79,5153.7,6853.55,1,48.7618,6853.55,5,-6,4528.64,5100.74,6821.01,1,48.4001,6821.01,7,6,4517.79,-5153.7,6853.55,1,-48.7618,6853.55,-5,6,4528.64,-5100.74,6821.01,1,-48.4001,6821.01,-6,-6,-892.232,-2860.24,2996.18,0,72.6751,2996.18,6,-6,-932.104,-2877.11,3024.34,0,72.0491,3024.34,6,6,-892.232,2860.24,2996.18,0,-72.6751,2996.18,-6,6,-932.104,2877.11,3024.34,0,-72.0491,3024.34,-7,-6,4517.79,5153.7,6853.55,1,48.7618,6853.55,5,-6,4528.64,5100.74,6821.01,1,48.4001,6821.01,7,6,4517.79,-5153.7,6853.55,1,-48.7618,6853.55,-5,6,4528.64,-5100.74,6821.01,1,-48.4001,6821.01,-7,-6,4517.79,5153.7,6853.55,1,48.7618,6853.55,5,-6,4528.64,5100.74,6821.01,1,48.4001,6821.01,7,6,4517.79,-5153.7,6853.55,1,-48.7618,6853.55,-5,6,4528.64,-5100.74,6821.01,1,-48.4001,6821.01,-7,-6,4517.79,5153.7,6853.55,1,48.7618,6853.55,5,-6,4528.64,5100.74,6821.01,1,48.4001,6821.01,7,6,6.696,6,-892.232,2860.24,-72.6751,2996.18,4517.79,-5153.7,6853.55,1,-48.7618,6853.55,-5,6,-5.304,6,-932.104,2877.11,-72.0491,3024.34,4528.64,-5100.74,6821.01,1,-48.4001,6821.01,-7,-6,-6.696,-6,-892.232,-2860.24,72.6751,2996.18,4517.79,5153.7,6853.55,1,48.7618,6853.55,5,-6,5.304,-6,-932.104,-2877.11,72.0491,3024.34,4528.64,5100.74,6821.01,1,48.4001,6821.01
0.118,6,6,-974.503,2731.35,2899.99,0,-70.3644,2899.99,-6,6,-973.735,2708.58,2878.29,0,-70.2265,2878.29,-6,-6,-974.503,-2731.35,2899.99,0,70.3644,2899.99,6,-6,-973.735,-2708.58,2878.29,0,70.2265,2878.29,6,6,-974.503,2731.35,2899.99,0,-70.3644,2899.99,-6,6,-973.735,2708.58,2878.29,0,-70.2265,2878.29,-6,-6,-974.503,-2731.35,2899.99,0,70.3644,2899.99,6,-6,-973.735,-2708.58,2878.29,0,70.2265,2878.29,7,6,4735.64,-5052.33,6924.76,1,-46.8532,6924.76,-5,6,4755.92,-5004.8,6904.12,1,-46.4606,6904.12,-7,-6,4735.64,5052.33,6924.76,1,46.8532,6924.76,5,-6,4755.92,5004.8,6904.12,1,46.4606,6904.12,7,6,4735.64,-5052.33,6924.76,1,-46.8532,6924.76,-5,6,4755.92,-5004.8,6904.12,1,-46.4606,6904.12,-6,-6,-974.503,-2731.35,2899.99,0,70.3644,2899.99,6,-6,-973.735,-2708.58,2878.29,0,70.2265,2878.29,6,6,-974.503,2731.35,2899.99,0,-70.3644,2899.99,-6,6,-973.735,2708.58,2878.29,0,-70.2265,2878.29,-7,-6,4735.64,5052.33,6924.76,1,46.8532,6924.76,5,-6,4755.92,5004.8,6904.12,1,46.4606,6904.12,7,6,4735.64,-5052.33,6924.76,1,-46.8532,6924.76,-5,6,4755.92,-5004.8,6904.12,1,-46.4606,6904.12,-7,-6,4735.64,5052.33,6924.76,1,46.8532,6924.76,5,-6,4755.92,5004.8,6904.12,1,46.4606,6904.12,7,6,4735.64,-5052.33,6924.76,1,-46.8532,6924.76,-5,6,4755.92,-5004.8,6904.12,1,-46.4606,6904.12,-7,-6,4735.64,5052.33,6924.76,1,46.8532,6924.76,5,-6,4755.92,5004.8,6904.12,1,46.4606,6904.12,7,6,6.708,6,-974.503,2731.35,-70.3644,2899.99,4735.64,-5052.33,6924.76,1,-46.8532,6924.76,-5,6,-5.292,6,-973.735,2708.58,-70.2265,2878.29,4755.92,-5004.8,6904.12,1,-46.4606,6904.12,-7,-6,-6.708,-6,-974.503,-2731.35,70.3644,2899.99,4735.64,5052.33,6924.76,1,46.8532,6924.76,5,-6,5.292,-6,-973.735,-2708.58,70.2265,2878.29,4755.92,5004.8,6904.12,1,46.4606,6904.12
0.12,6,6,-980.295,2568.35,2749.07,0,-69.109,2749.07,-6,6,-964.788,2556.09,2732.11,0,-69.3211,2732.11,-6,-6,-980.295,-2568.35,2749.07,0,69.109,2749.07,6,-6,-964.788,-2556.09,2732.11,0,69.3211,2732.11,6,6,-980.295,2568.35,2749.07,0,-69.109,2749.07,-6,6,-964.788,2556.09,2732.11,0,-69.3211,2732.11,-6,-6,-980.295,-2568.35,2749.07,0,69.109,2749.07,6,-6,-964.788,-2556.09,2732.11,0,69.3211,2732.11,7,6,4990.91,-4964.7,7039.71,1,-44.8492,7039.71,-5,6,4958.64,-4926.89,6990.17,1,-44.816,6990.17,-7,-6,4990.91,4964.7,7039.71,1,44.8492,7039.71,5,-6,4958.64,4926.89,6990.17,1,44.816,6990.17,7,6,4990.91,-4964.7,7039.71,1,-44.8492,7039.71,-5,6,4958.64,-4926.89,6990.17,1,-44.816,6990.17,-6,-6,-980.295,-2568.35,2749.07,0,69.109,2749.07,6,-6,-964.788,-2556.09,2732.11,0,69.3211,2732.11,6,6,-980.295,2568.35,2749.07,0,-69.109,2749.07,-6,6,-964.788,2556.09,2732.11,0,-69.3211,2732.11,-7,-6,4990.91,4964.7,7039.71,1,44.8492,7039.71,5,-6,4958.64,4926.89,6990.17,1,44.816,6990.17,7,6,4990.91,-4964.7,7039.71,1,-44.8492,7039.71,-5,6,4958.64,-4926.89,6990.17,1,-44.816,6990.17,-7,-6,4990.91,4964.7,7039.71,1,44.8492,7039.71,5,-6,4958.64,4926.89,6990.17,1,44.816,6990.17,7,6,4990.91,-4964.7,7039.71,1,-44.8492,7039.71,-5,6,4958.64,-4926.89,6990.17,1,-44.816,6990.17,-7,-6,4990.91,4964.7,7039.71,1,44.8492,7039.71,5,-6,4958.64,4926.89,6990.17,1,44.816,6990.17,7,6,6.72,6,-980.295,2568.35,-69.109,2749.07,4990.91,-4964.7,7039.71,1,-44.8492,7039.71,-5,6,-5.28,6,-964.788,2556.09,-69.3211,2732.11,4958.64,-4926.89,6990.17,1,-44.816,6990.17,-7,-6,-6.72,-6,-980.295,-2568.35,69.109,2749.07,4990.91,4964.7,7039.71,1,44.8492,7039.71,5,-6,5.28,-6,-964.788,-2556.09,69.3211,2732.11,4958.64,4926.89,6990.17,1,44.816,6990.17
0.122,6,6,-987.893,2381.41,2578.19,0,-67.4696,2578.19,-6,6,-990.718,2391.67,2588.75,0,-67.4989,2588.75,-6,-6,-987.893,-2381.41,2578.19,0,67.4696,2578.19,6,-6,-990.718,-2391.67,2588.75,0,67.4989,2588.75,6,6,-987.893,2381.41,2578.19,0,-67.4696,2578.19,-6,6,-990.718,2391.67,2588.75,0,-67.4989,2588.75,-6,-6,-987.893,-2381.41,2578.19,0,67.4696,2578.19,6,-6,-990.718,-2391.67,2588.75,0,67.4989,2588.75,7,6,5212.39,-4846.41,7117.35,1,-42.9162,7117.35,-5,6,5174.62,-4820.97,7072.37,1,-42.9737,7072.37,-7,-6,5212.39,4846.41,7117.35,1,42.9162,7117.35,5,-6,5174.62,4820.97,7072.37,1,42.9737,7072.37,7,6,5212.39,-4846.41,7117.35,1,-42.9162,7117.35,-5,6,5174.62,-4820.97,7072.37,1,-42.9737,7072.37,-6,-6,-987.893,-2381.41,2578.19,0,67.4696,2578.19,6,-6,-990.718,-2391.67,2588.75,0,67.4989,2588.75,6,6,-987.893,2381.41,2578.19,0,-67.4696,2578.19,-6,6,-990.718,2391.67,2588.75,0,-67.4989,2588.75,-7,-6,5212.39,4846.41,7117.35,1,42.9162,7117.35,5,-6,5174.62,4820.97,7072.37,1,42.9737,7072.37,7,6,5212.39,-4846.41,7117.35,1,-42.9162,7117.35,-5,6,5174.62,-4820.97,7072.37,1,-42.9737,7072.37,-7,-6,5212.39,4846.41,7117.35,1,42.9162,7117.35,5,-6,5174.62,4820.97,7072.37,1,42.9737,7072.37,7,6,5212.39,-4846.41,7117.35,1,-42.9162,7117.35,-5,6,5174.62,-4820.97,7072.37,1,-42.9737,7072.37,-7,-6,5212.39,4846.41,7117.35,1,42.9162,7117.35,5,-6,5174.62,4820.97,7072.37,1,42.9737,7072.37,7,6,6.732,6,-987.893,2381.41,-67.4696,2578.19,5212.39,-4846.41,7117.35,1,-42.9162,7117.35,-5,6,-5.268,6,-990.718,2391.67,-67.4989,2588.75,5174.62,-4820.97,7072.37,1,-42.9737,7072.37,-7,-6,-6.732,-6,-987.893,-2381.41,67.4696,2578.19,5212.39,4846.41,7117.35,1,42.9162,7117.35,5,-6,5.268,-6,-990.718,-2391.67,67.4989,2588.75,5174.62,4820.97,7072.37,1,42.9737,7072.37
0.124,6,6,-1063.88,2232.34,2472.89,0,-64.5187,2472.89,-6,6,-1037.35,2268.12,2494.08,0,-65.4224,2494.08,-6,-6,-1063.88,-2232.34,2472.89,0,64.5187,2472.89,6,-6,-1037.35,-2268.12,2494.08,0,65.4224,2494.08,6,6,-1063.88,2232.34,2472.89,0,-64.5187,2472.89,-6,6,-1037.35,2268.12,2494.08,0,-65.4224,2494.08,-6,-6,-1063.88,-2232.34,2472.89,0,64.5187,2472.89,6,-6,-1037.35,-2268.12,2494.08,0,65.4224,2494.08,7,6,5452.28,-4695.71,7195.63,1,-40.7363,7195.63,-5,6,5394.41,-4703.43,7156.94,1,-41.0855,7156.94,-7,-6,5452.28,4695.71,7195.63,1,40.7363,7195.63,5,-6,5394.41,4703.43,7156.94,1,41.0855,7156.94,7,6,5452.28,-4695.71,7195.63,1,-40.7363,7195.63,-5,6,5394.41,-4703.43,7156.94,1,-41.0855,7156.94,-6,-6,-1063.88,-2232.34,2472.89,0,64.5187,2472.89,6,-6,-1037.35,-2268.12,2494.08,0,65.4224,2494.08,6,6,-1063.88,2232.34,2472.89,0,-64.5187,2472.89,-6,6,-1037.35,2268.12,2494.08,0,-65.4224,2494.08,-7,-6,5452.28,4695.71,7195.63,1,40.7363,7195.63,5,-6,5394.41,4703.43,7156.94,1,41.0855,7156.94,7,6,5452.28,-4695.71,7195.63,1,-40.7363,7195.63,-5,6,5394.41,-4703.43,7156.94,1,-41.0855,7156.94,-7,-6,5452.28,4695.71,7195.63,1,40.7363,7195.63,5,-6,5394.41,4703.43,7156.94,1,41.0855,7156.94,7,6,5452.28,-4695.71,7195.63,1,-40.7363,7195.63,-5,6,5394.41,-4703.43,7156.94,1,-41.0855,7156.94,-7,-6,5452.28,4695.71,7195.63,1,40.7363,7195.63,5,-6,5394.41,4703.43,7156.94,1,41.0855,7156.94,7,6,6.744,6,-1063.88,2232.34,-64.5187,2472.89,5452.28,-4695.71,7195.63,1,-40.7363,7195.63,-5,6,-5.256,6,-1037.35,2268.12,-65.4224,2494.08,5394.41,-4703.43,7156.94,1,-41.0855,7156.94,-7,-6,-6.744,-6,-1063.88,-2232.34,64.5187,2472.89,5452.28,4695.71,7195.63,1,40.7363,7195.63,5,-6,5.256,-6,-1037.35,-2268.12,65.4224,2494.08,5394.41,4703.43,7156.94,1,41.0855,7156.94
0.126,6,6,-911.768,2010.89,2207.94,0,-65.6098,2207.94,-6,6,-902.034,2066.24,2254.55,0,-66.4159,2254.55,-6,-6,-911.768,-2010.89,2207.94,0,65.6098,2207.94,6,-6,-902.034,-2066.24,2254.55,0,66.4159,2254.55,6,6,-911.768,2010.89,2207.94,0,-65.6098,2207.94,-6,6,-902.034,2066.24,2254.55,0,-66.4159,2254.55,-6,-6,-911.768,-2010.89,2207.94,0,65.6098,2207.94,6,-6,-902.034,-2066.24,2254.55,0,66.4159,2254.55,7,6,5664.76,-4615,7306.69,1,-39.1692,7306.69,-5,6,5608.08,-4649.24,7284.64,1,-39.6596,7284.64,-7,-6,5664.76,4615,7306.69,1,39.1692,7306.69,5,-6,5608.08,4649.24,7284.64,1,39.6596,7284.64,7,6,5664.76,-4615,7306.69,1,-39.1692,7306.69,-5,6,5608.08,-4649.24,7284.64,1,-39.6596,7284.64,-6,-6,-911.768,-2010.89,2207.94,0,65.6098,2207.94,6,-6,-902.034,-2066.24,2254.55,0,66.4159,2254.55,6,6,-911.768,2010.89,2207.94,0,-65.6098,2207.94,-6,6,-902.034,2066.24,2254.55,0,-66.4159,2254.55,-7,-6,5664.76,4615,7306.69,1,39.1692,7306.69,5,-6,5608.08,4649.24,7284.64,1,39.6596,7284.64,7,6,5664.76,-4615,7306.69,1,-39.1692,7306.69,-5,6,5608.08,-4649.24,7284.64,1,-39.6596,7284.64,-7,-6,5664.76,4615,7306.69,1,39.1692,7306.69,5,-6,5608.08,4649.24,7284.64,1,39.6596,7284.64,7,6,5664.76,-4615,7306.69,1,-39.1692,7306.69,-5,6,5608.08,-4649.24,7284.64,1,-39.6596,7284.64,-7,-6,5664.76,4615,7306.69,1,39.1692,7306.69,5,-6,5608.08,4649.24,7284.64,1,39.6596,7284.64,7,6,6.756,6,-911.768,2010.89,-65.6098,2207.94,5664.76,-4615,7306.69,1,-39.1692,7306.69,-5,6,-5.244,6,-902.034,2066.24,-66.4159,2254.55,5608.08,-4649.24,7284.64,1,-39.6596,7284.64,-7,-6,-6.756,-6,-911.768,-2010.89,65.6098,2207.94,5664.76,4615,7306.69,1,39.1692,7306.69,5,-6,5.244,-6,-902.034,-2066.24,66.4159,2254.55,5608.08,4649.24,7284.64,1,39.6596,7284.64
0.128,6,6,-957.153,1844.46,2078.02,0,-62.5736,2078.02,-6,6,-955.612,1886.26,2114.52,0,-63.1325,2114.52,-6,-6,-957.153,-1844.46,2078.02,0,62.5736,2078.02,6,-6,-955.612,-1886.26,2114.52,0,63.1325,2114.52,6,6,-957.153,1844.46,2078.02,0,-62.5736,2078.02,-6,6,-955.612,1886.26,2114.52,0,-63.1325,2114.52,-6,-6,-957.153,-1844.46,2078.02,0,62.5736,2078.02,6,-6,-955.612,-1886.26,2114.52,0,63.1325,2114.52,7,6,5837.77,-4467.36,7350.98,1,-37.425,7350.98,-5,6,5815.87,-4476.27,7339.03,1,-37.5842,7339.03,-7,-6,5837.77,4467.36,7350.98,1,37.425,7350.98,5,-6,5815.87,4476.27,7339.03,1,37.5842,7339.03,7,6,5837.77,-4467.36,7350.98,1,-37.425,7350.98,-5,6,5815.87,-4476.27,7339.03,1,-37.5842,7339.03,-6,-6,-957.153,-1844.46,2078.02,0,62.5736,2078.02,6,-6,-955.612,-1886.26,2114.52,0,63.1325,2114.52,6,6,-957.153,1844.46,2078.02,0,-62.5736,2078.02,-6,6,-955.612,1886.26,2114.52,0,-63.1325,2114.52,-7,-6,5837.77,4467.36,7350.98,1,37.425,7350.98,5,-6,5815.87,4476.27,7339.03,1,37.5842,7339.03,7,6,5837.77,-4467.36,7350.98,1,-37.425,7350.98,-5,6,5815.87,-4476.27,7339.03,1,-37.5842,7339.03,-7,-6,5837.77,4467.36,7350.98,1,37.425,7350.98,5,-6,5815.87,4476.27,7339.03,1,37.5842,7339.03,7,6,5837.77,-4467.36,7350.98,1,-37.425,7350.98,-5,6,5815.87,-4476.27,7339.03,1,-37.5842,7339.03,-7,-6,5837.77,4467.36,7350.98,1,37.425,7350.98,5,-6,5815.87,4476.27,7339.03,1,37.5842,7339.03,7,6,6.768,6,-957.153,1844.46,-62.5736,2078.02,5837.77,-4467.36,7350.98,1,-37.425,7350.98,-5,6,-5.232,6,-955.612,1886.26,-63.1325,2114.52,5815.87,-4476.27,7339.03,1,-37.5842,7339.03,-7,-6,-6.768,-6,-957.153,-1844.46,62.5736,2078.02,5837.77,4467.36,7350.98,1,37.425,7350.98,5,-6,5.232,-6,-955.612,-1886.26,63.1325,2114.52,5815.87,4476.27,7339.03,1,37.5842,7339.03
0.13,6,6,-956.049,1676.99,1930.37,0,-60.3126,1930.37,-6,6,-965.442,1700.96,1955.85,0,-60.4213,1955.85,-6,-6,-956.049,-1676.99,1930.37,0,60.3126,1930.37,6,-6,-965.442,-1700.96,1955.85,0,60.4213,1955.85,6,6,-956.049,1676.99,1930.37,0,-60.3126,1930.37,-6,6,-965.442,1700.96,1955.85,0,-60.4213,1955.85,-6,-6,-956.049,-1676.99,1930.37,0,60.3126,1930.37,6,-6,-965.442,-1700.96,1955.85,0,60.4213,1955.85,7,6,6030.72,-4350.32,7436.05,1,-35.8051,7436.05,-5,6,6046.16,-4348.03,7447.25,1,-35.7214,7447.25,-7,-6,6030.72,4350.32,7436.05,1,35.8051,7436.05,5,-6,6046.16,4348.03,7447.25,1,35.7214,7447.25,7,6,6030.72,-4350.32,7436.05,1,-35.8051,7436.05,-5,6,6046.16,-4348.03,7447.25,1,-35.7214,7447.25,-6,-6,-956.049,-1676.99,1930.37,0,60.3126,1930.37,6,-6,-965.442,-1700.96,1955.85,0,60.4213,1955.85,6,6,-956.049,1676.99,1930.37,0,-60.3126,1930.37,-6,6,-965.442,1700.96,1955.85,0,-60.4213,1955.85,-7,-6,6030.72,4350.32,7436.05,1,35.8051,7436.05,5,-6,6046.16,4348.03,7447.25,1,35.7214,7447.25,7,6,6030.72,-4350.32,7436.05,1,-35.8051,7436.05,-5,6,6046.16,-4348.03,7447.25,1,-35.7214,7447.25,-7,-6,6030.72,4350.32,7436.05,1,35.8051,7436.05,5,-6,6046.16,4348.03,7447.25,1,35.7214,7447.25,7,6,6030.72,-4350.32,7436.05,1,-35.8051,7436.05,-5,6,6046.16,-4348.03,7447.25,1,-35.7214,7447.25,-7,-6,6030.72,4350.32,7436.05,1,35.8051,7436.05,5,-6,6046.16,4348.03,7447.25,1,35.7214,7447.25,7,6,6.78,6,-956.049,1676.99,-60.3126,1930.37,6030.72,-4350.32,7436.05,1,-35.8051,7436.05,-5,6,-5.22,6,-965.442,1700.96,-60.4213,1955.85,6046.16,-4348.03,7447.25,1,-35.7214,7447.25,-7,-6,-6.78,-6,-956.049,-1676.99,60.3126,1930.37,6030.72,4350.32,7436.05,1,35.8051,7436.05,5,-6,5.22,-6,-965.442,-1700.96,60.4213,1955.85,6046.16,4348.03,7447.25,1,35.7214,7447.25
0.132,6,6,-920.363,1537.96,1792.32,0,-59.1024,1792.32,-6,6,-963.19,1534.81,1812.01,0,-57.889,1812.01,-6,-6,-920.363,-1537.96,1792.32,0,59.1024,1792.32,6,-6,-963.19,-1534.81,1812.01,0,57.889,1812.01,6,6,-920.363,1537.96,1792.32,0,-59.1024,1792.32,-6,6,-963.19,1534.81,1812.01,0,-57.889,1812.01,-6,-6,-920.363,-1537.96,1792.32,0,59.1024,1792.32,6,-6,-963.19,-1534.81,1812.01,0,57.889,1812.01,7,6,6208.73,-4224.27,7509.52,1,-34.2304,7509.52,-5,6,6216.51,-4177.11,7489.54,1,-33.8987,7489.54,-7,-6,6208.73,4224.27,7509.52,1,34.2304,7509.52,5,-6,6216.51,4177.11,7489.54,1,33.8987,7489.54,7,6,6208.73,-4224.27,7509.52,1,-34.2304,7509.52,-5,6,6216.51,-4177.11,7489.54,1,-33.8987,7489.54,-6,-6,-920.363,-1537.96,1792.32,0,59.1024,1792.32,6,-6,-963.19,-1534.81,1812.01,0,57.889,1812.01,6,6,-920.363,1537.96,1792.32,0,-59.1024,1792.32,-6,6,-963.19,1534.81,1812.01,0,-57.889,1812.01,-7,-6,6208.73,4224.27,7509.52,1,34.2304,7509.52,5,-6,6216.51,4177.11,7489.54,1,33.8987,7489.54,7,6,6208.73,-4224.27,7509.52,1,-34.2304,7509.52,-5,6,6216.51,-4177.11,7489.54,1,-33.8987,7489.54,-7,-6,6208.73,4224.27,7509.52,1,34.2304,7509.52,5,-6,6216.51,4177.11,7489.54,1,33.8987,7489.54,7,6,6208.73,-4224.27,7509.52,1,-34.2304,7509.52,-5,6,6216.51,-4177.11,7489.54,1,-33.8987,7489.54,-7,-6,6208.73,4224.27,7509.52,1,34.2304,7509.52,5,-6,6216.51,4177.11,7489.54,1,33.8987,7489.54,7,6,6.792,6,-920.363,1537.96,-59.1024,1792.32,6208.73,-4224.27,7509.52,1,-34.2304,7509.52,-5,6,-5.208,6,-963.19,1534.81,-57.889,1812.01,6216.51,-4177.11,7489.54,1,-33.8987,7489.54,-7,-6,-6.792,-6,-920.363,-1537.96,59.1024,1792.32,6208.73,4224.27,7509.52,1,34.2304,7509.52,5,-6,5.208,-6,-963.19,-1534.81,57.889,1812.01,6216.51,4177.11,7489.54,1,33.8987,7489.54
0.134,6,6,-940.681,1490.26,1762.31,0,-57.739,1762.31,-6,6,-953.63,1446.24,1732.35,0,-56.5998,1732.35,-6,-6,-940.681,-1490.26,1762.31,0,57.739,1762.31,6,-6,-953.63,-1446.24,1732.35,0,56.5998,1732.35,6,6,-940.681,1490.26,1762.31,0,-57.739,1762.31,-6,6,-953.63,1446.24,1732.35,0,-56.5998,1732.35,-6,-6,-940.681,-1490.26,1762.31,0,57.739,1762.31,6,-6,-953.63,-1446.24,1732.35,0,56.5998,1732.35,7,6,6382.84,-4003.77,7534.64,1,-32.0989,7534.64,-5,6,6388.72,-3958.93,7515.91,1,-31.7855,7515.91,-7,-6,6382.84,4003.77,7534.64,1,32.0989,7534.64,5,-6,6388.72,3958.93,7515.91,1,31.7855,7515.91,7,6,6382.84,-4003.77,7534.64,1,-32.0989,7534.64,-5,6,6388.72,-3958.93,7515.91,1,-31.7855,7515.91,-6,-6,-940.681,-1490.26,1762.31,0,57.739,1762.31,6,-6,-953.63,-1446.24,1732.35,0,56.5998,1732.35,6,6,-940.681,1490.26,1762.31,0,-57.739,1762.31,-6,6,-953.63,1446.24,1732.35,0,-56.5998,1732.35,-7,-6,6382.84,4003.77,7534.64,1,32.0989,7534.64,5,-6,6388.72,3958.93,7515.91,1,31.7855,7515.91,7,6,6382.84,-4003.77,7534.64,1,-32.0989,7534.64,-5,6,6388.72,-3958.93,7515.91,1,-31.7855,7515.91,-7,-6,6382.84,4003.77,7534.64,1,32.0989,7534.64,5,-6,6388.72,3958.93,7515.91,1,31.7855,7515.91,7,6,6382.84,-4003.77,7534.64,1,-32.0989,7534.64,-5,6,6388.72,-3958.93,7515.91,1,-31.7855,7515.91,-7,-6,6382.84,4003.77,7534.64,1,32.0989,7534.64,5,-6,6388.72,3958.93,7515.91,1,31.7855,7515.91,7,6,6.804,6,-940.681,1490.26,-57.739,1762.31,6382.84,-4003.77,7534.64,1,-32.0989,7534.64,-5,6,-5.196,6,-953.63,1446.24,-56.5998,1732.35,6388.72,-3958.93,7515.91,1,-31.7855,7515.91,-7,-6,-6.804,-6,-940.681,-1490.26,57.739,1762.31,6382.84,4003.77,7534.64,1,32.0989,7534.64,5,-6,5.196,-6,-953.63,-1446.24,56.5998,1732.35,6388.72,3958.93,7515.91,1,31.7855,7515.91
0.136,6,6,-890.391,1293.83,1570.6,0,-55.4648,1570.6,-6,6,-942.954,1294.7,1601.69,0,-53.9334,1601.69,-6,-6,-890.391,-1293.83,1570.6,0,55.4648,1570.6,6,-6,-942.954,-1294.7,1601.69,0,53.9334,1601.69,6,6,-890.391,1293.83,1570.6,0,-55.4648,1570.6,-6,6,-942.954,1294.7,1601.69,0,-53.9334,1601.69,-6,-6,-890.391,-1293.83,1570.6,0,55.4648,1570.6,6,-6,-942.954,-1294.7,1601.69,0,53.9334,1601.69,7,6,6540.66,-3803.34,7566.08,1,-30.1776,7566.08,-5,6,6539.54,-3756.59,7541.72,1,-29.8748,7541.72,-7,-6,6540.66,3803.34,7566.08,1,30.1776,7566.08,5,-6,6539.54,3756.59,7541.72,1,29.8748,7541.72,7,6,6540.66,-3803.34,7566.08,1,-30.1776,7566.08,-5,6,6539.54,-3756.59,7541.72,1,-29.8748,7541.72,-6,-6,-890.391,-1293.83,1570.6,0,55.4648,1570.6,6,-6,-942.954,-1294.7,1601.69,0,53.9334,1601.69,6,6,-890.391,1293.83,1570.6,0,-55.4648,1570.6,-6,6,-942.954,1294.7,1601.69,0,-53.9334,1601.69,-7,-6,6540.66,3803.34,7566.08,1,30.1776,7566.08,5,-6,6539.54,3756.59,7541.72,1,29.8748,7541.72,7,6,6540.66,-3803.34,7566.08,1,-30.1776,7566.08,-5,6,6539.54,-3756.59,7541.72,1,-29.8748,7541.72,-7,-6,6540.66,3803.34,7566.08,1,30.1776,7566.08,5,-6,6539.54,3756.59,7541.72,1,29.8748,7541.72,7,6,6540.66,-3803.34,7566.08,1,-30.1776,7566.08,-5,6,6539.54,-3756.59,7541.72,1,-29.8748,7541.72,-7,-6,6540.66,3803.34,7566.08,1,30.1776,7566.08,5,-6,6539.54,3756.59,7541.72,1,29.8748,7541.72,7,6,6.816,6,-890.391,1293.83,-55.4648,1570.6,6540.66,-3803.34,7566.08,1,-30.1776,7566.08,-5,6,-5.184,6,-942.954,1294.7,-53.9334,1601.69,6539.54,-3756.59,7541.72,1,-29.8748,7541.72,-7,-6,-6.816,-6,-890.391,-1293.83,55.4648,1570.6,6540.66,3803.34,7566.08,1,30.1776,7566.08,5,-6,5.184,-6,-942.954,-1294.7,53.9334,1601.69,6539.54,3756.59,7541.72,1,29.8748,7541.72
0.138,6,6,-830.048,1192.07,1452.59,0,-55.1501,1452.59,-6,6,-859.564,1207.58,1482.26,0,-54.5565,1482.26,-6,-6,-830.048,-1192.07,1452.59,0,55.1501,1452.59,6,-6,-859.564,-1207.58,1482.26,0,54.5565,1482.26,6,6,-830.048,1192.07,1452.59,0,-55.1501,1452.59,-6,6,-859.564,1207.58,1482.26,0,-54.5565,1482.26,-6,-6,-830.048,-1192.07,1452.59,0,55.1501,1452.59,6,-6,-859.564,-1207.58,1482.26,0,54.5565,1482.26,7,6,6729.15,-3600.41,7631.8,1,-28.1489,7631.8,-5,6,6694.66,-3554.38,7579.71,1,-27.965,7579.71,-7,-6,6729.15,3600.41,7631.8,1,28.1489,7631.8,5,-6,6694.66,3554.38,7579.71,1,27.965,7579.71,7,6,6729.15,-3600.41,7631.8,1,-28.1489,7631.8,-5,6,6694.66,-3554.38,7579.71,1,-27.965,7579.71,-6,-6,-830.048,-1192.07,1452.59,0,55.1501,1452.59,6,-6,-859.564,-1207.58,1482.26,0,54.5565,1482.26,6,6,-830.048,1192.07,1452.59,0,-55.1501,1452.59,-6,6,-859.564,1207.58,1482.26,0,-54.5565,1482.26,-7,-6,6729.15,3600.41,7631.8,1,28.1489,7631.8,5,-6,6694.66,3554.38,7579.71,1,27.965,7579.71,7,6,6729.15,-3600.41,7631.8,1,-28.1489,7631.8,-5,6,6694.66,-3554.38,7579.71,1,-27.965,7579.71,-7,-6,6729.15,3600.41,7631.8,1,28.1489,7631.8,5,-6,6694.66,3554.38,7579.71,1,27.965,7579.71,7,6,6729.15,-3600.41,7631.8,1,-28.1489,7631.8,-5,6,6694.66,-3554.38,7579.71,1,-27.965,7579.71,-7,-6,6729.15,3600.41,7631.8,1,28.1489,7631.8,5,-6,6694.66,3554.38,7579.71,1,27.965,7579.71,7,6,6.828,6,-830.048,1192.07,-55.1501,1452.59,6729.15,-3600.41,7631.8,1,-28.1489,7631.8,-5,6,-5.172,6,-859.564,1207.58,-54.5565,1482.26,6694.66,-3554.38,7579.71,1,-27.965,7579.71,-7,-6,-6.828,-6,-830.048,-1192.07,55.1501,1452.59,6729.15,3600.41,7631.8,1,28.1489,7631.8,5,-6,5.172,-6,-859.564,-1207.58,54.5565,1482.26,6694.66,3554.38,7579.71,1,27.965,7579.71
0.14,6,6,-794.294,1037.73,1306.82,0,-52.5689,1306.82,-6,6,-871.93,1106.38,1408.66,0,-51.7585,1408.66,-6,-6,-794.294,-1037.73,1306.82,0,52.5689,1306.82,6,-6,-871.93,-1106.38,1408.66,0,51.7585,1408.66,6,6,-794.294,1037.73,1306.82,0,-52.5689,1306.82,-6,6,-871.93,1106.38,1408.66,0,-51.7585,1408.66,-6,-6,-794.294,-1037.73,1306.82,0,52.5689,1306.82,6,-6,-871.93,-1106.38,1408.66,0,51.7585,1408.66,7,6,6817.89,-3361.91,7601.71,1,-26.248,7601.71,-5,6,6904.16,-3390.51,7691.75,1,-26.1549,7691.75,-7,-6,6817.89,3361.91,7601.71,1,26.248,7601.71,5,-6,6904.16,3390.51,7691.75,1,26.1549,7691.75,7,6,6817.89,-3361.91,7601.71,1,-26.248,7601.71,-5,6,6904.16,-3390.51,7691.75,1,-26.1549,7691.75,-6,-6,-794.294,-1037.73,1306.82,0,52.5689,1306.82,6,-6,-871.93,-1106.38,1408.66,0,51.7585,1408.66,6,6,-794.294,1037.73,1306.82,0,-52.5689,1306.82,-6,6,-871.93,1106.38,1408.66,0,-51.7585,1408.66,-7,-6,6817.89,3361.91,7601.71,1,26.248,7601.71,5,-6,6904.16,3390.51,7691.75,1,26.1549,7691.75,7,6,6817.89,-3361.91,7601.71,1,-26.248,7601.71,-5,6,6904.16,-3390.51,7691.75,1,-26.1549,7691.75,-7,-6,6817.89,3361.91,7601.71,1,26.248,7601.71,5,-6,6904.16,3390.51,7691.75,1,26.1549,7691.75,7,6,6817.89,-3361.91,7601.71,1,-26.248,7601.71,-5,6,6904.16,-3390.51,7691.75,1,-26.1549,7691.75,-7,-6,6817.89,3361.91,7601.71,1,26.248,7601.71,5,-6,6904.16,3390.51,7691.75,1,26.1549,7691.75,7,6,6.84,6,-794.294,1037.73,-52.5689,1306.82,6817.89,-3361.91,7601.71,1,-26.248,7601.71,-5,6,-5.16,6,-871.93,1106.38,-51.7585,1408.66,6904.16,-3390.51,7691.75,1,-26.1549,7691.75,-7,-6,-6.84,-6,-794.294,-1037.73,52.5689,1306.82,6817.89,3361.91,7601.71,1,26.248,7601.71,5,-6,5.16,-6,-871.93,-1106.38,51.7585,1408.66,6904.16,3390.51,7691.75,1,26.1549,7691.75
0.142,6,6,-729.831,961.717,1207.29,0,-52.8058,1207.29,-6,6,-815.999,977.992,1273.7,0,-50.1597,1273.7,-6,-6,-729.831,-961.717,1207.29,0,52.8058,1207.29,6,-6,-815.999,-977.992,1273.7,0,50.1597,1273.7,6,6,-729.831,961.717,1207.29,0,-52.8058,1207.29,-6,6,-815.999,977.992,1273.7,0,-50.1597,1273.7,-6,-6,-729.831,-961.717,1207.29,0,52.8058,1207.29,6,-6,-815.999,-977.992,1273.7,0,50.1597,1273.7,7,6,7019.73,-3190.91,7710.94,1,-24.4448,7710.94,-5,6,7002.01,-3194.65,7696.36,1,-24.5248,7696.36,-7,-6,7019.73,3190.91,7710.94,1,24.4448,7710.94,5,-6,7002.01,3194.65,7696.36,1,24.5248,7696.36,7,6,7019.73,-3190.91,7710.94,1,-24.4448,7710.94,-5,6,7002.01,-3194.65,7696.36,1,-24.5248,7696.36,-6,-6,-729.831,-961.717,1207.29,0,52.8058,1207.29,6,-6,-815.999,-977.992,1273.7,0,50.1597,1273.7,6,6,-729.831,961.717,1207.29,0,-52.8058,1207.29,-6,6,-815.999,977.992,1273.7,0,-50.1597,1273.7,-7,-6,7019.73,3190.91,7710.94,1,24.4448,7710.94,5,-6,7002.01,3194.65,7696.36,1,24.5248,7696.36,7,6,7019.73,-3190.91,7710.94,1,-24.4448,7710.94,-5,6,7002.01,-3194.65,7696.36,1,-24.5248,7696.36,-7,-6,7019.73,3190.91,7710.94,1,24.4448,7710.94,5,-6,7002.01,3194.65,7696.36,1,24.5248,7696.36,7,6,7019.73,-3190.91,7710.94,1,-24.4448,7710.94,-5,6,7002.01,-3194.65,7696.36,1,-24.5248,7696.36,-7,-6,7019.73,3190.91,7710.94,1,24.4448,7710.94,5,-6,7002.01,3194.65,7696.36,1,24.5248,7696.36,7,6,6.852,6,-729.831,961.717,-52.8058,1207.29,7019.73,-3190.91,7710.94,1,-24.4448,7710.94,-5,6,-5.148,6,-815.999,977.992,-50.1597,1273.7,7002.01,-3194.65,7696.36,1,-24.5248,7696.36,-7,-6,-6.852,-6,-729.831,-961.717,52.8058,1207.29,7019.73,3190.91,7710.94,1,24.4448,7710.94,5,-6,5.148,-6,-815.999,-977.992,50.1597,1273.7,7002.01,3194.65,7696.36,1,24.5248,7696.36
0.144,6,6,-679.28,824.675,1068.41,0,-50.5219,1068.41,-6,6,-735.961,862.835,1134.07,0,-49.5373,1134.07,-6,-6,-679.28,-824.675,1068.41,0,50.5219,1068.41,6,-6,-735.961,-862.835,1134.07,0,49.5373,1134.07,6,6,-679.28,824.675,1068.41,0,-50.5219,1068.41,-6,6,-735.961,862.835,1134.07,0,-49.5373,1134.07,-6,-6,-679.28,-824.675,1068.41,0,50.5219,1068.41,6,-6,-735.961,-862.835,1134.07,0,49.5373,1134.07,7,6,7149.74,-2973.17,7743.29,1,-22.5797,7743.29,-5,6,7157.54,-2923.8,7731.69,1,-22.2196,7731.69,-7,-6,7149.74,2973.17,7743.29,1,22.5797,7743.29,5,-6,7157.54,2923.8,7731.69,1,22.2196,7731.69,7,6,7149.74,-2973.17,7743.29,1,-22.5797,7743.29,-5,6,7157.54,-2923.8,7731.69,1,-22.2196,7731.69,9,-6,510.139,-890.904,1026.62,0,-60.2042,1026.62,6,-6,-735.961,-862.835,1134.07,0,49.5373,1134.07,-9,6,510.139,890.904,1026.62,0,60.2042,1026.62,-6,6,-735.961,862.835,1134.07,0,-49.5373,1134.07,-7,-6,7149.74,2973.17,7743.29,1,22.5797,7743.29,5,-6,7157.54,2923.8,7731.69,1,22.2196,7731.69,7,6,7149.74,-2973.17,7743.29,1,-22.5797,7743.29,-5,6,7157.54,-2923.8,7731.69,1,-22.2196,7731.69,-7,-6,7149.74,2973.17,7743.29,1,22.5797,7743.29,5,-6,7157.54,2923.8,7731.69,1,22.2196,7731.69,7,6,7149.74,-2973.17,7743.29,1,-22.5797,7743.29,-5,6,7157.54,-2923.8,7731.69,1,-22.2196,7731.69,-7,-6,7149.74,2973.17,7743.29,1,22.5797,7743.29,5,-6,7157.54,2923.8,7731.69,1,22.2196,7731.69,7,6,6.864,6,-679.28,824.675,-50.5219,1068.41,7149.74,-2973.17,7743.29,1,-22.5797,7743.29,-5,6,-5.136,6,-735.961,862.835,-49.5373,1134.07,7157.54,-2923.8,7731.69,1,-22.2196,7731.69,-7,-6,-6.864,-6,-679.28,-824.675,50.5219,1068.41,7149.74,2973.17,7743.29,1,22.5797,7743.29,5,-6,5.136,-6,-735.961,-862.835,49.5373,1134.07,7157.54,2923.8,7731.69,1,22.2196,7731.69
0.146,6,6,-670.033,764.007,1016.19,0,-48.7493,1016.19,-6,6,-691.006,796.803,1054.7,0,-49.0674,1054.7,-6,-6,-670.033,-764.007,1016.19,0,48.7493,1016.19,6,-6,-691.006,-796.803,1054.7,0,49.0674,1054.7,6,6,-670.033,764.007,1016.19,0,-48.7493,1016.19,-6,6,-691.006,796.803,1054.7,0,-49.0674,1054.7,-6,-6,-670.033,-764.007,1016.19,0,48.7493,1016.19,6,-6,-691.006,-796.803,1054.7,0,49.0674,1054.7,7,6,7244.58,-2738.95,7745.05,1,-20.7101,7745.05,-5,6,7243.27,-2723.69,7738.44,1,-20.6078,7738.44,-7,-6,7244.58,2738.95,7745.05,1,20.7101,7745.05,5,-6,7243.27,2723.69,7738.44,1,20.6078,7738.44,7,6,7244.58,-2738.95,7745.05,1,-20.7101,7745.05,-5,6,7243.27,-2723.69,7738.44,1,-20.6078,7738.44,-3,-6,637.126,-774.766,1003.09,0,-50.5679,1003.09,6,-6,-691.006,-796.803,1054.7,0,49.0674,1054.7,3,6,637.126,774.766,1003.09,0,50.5679,1003.09,-6,6,-691.006,796.803,1054.7,0,-49.0674,1054.7,-7,-6,7244.58,2738.95,7745.05,1,20.7101,7745.05,5,-6,7243.27,2723.69,7738.44,1,20.6078,7738.44,7,6,7244.58,-2738.95,7745.05,1,-20.7101,7745.05,-5,6,7243.27,-2723.69,7738.44,1,-20.6078,7738.44,-7,-6,7244.58,2738.95,7745.05,1,20.7101,7745.05,5,-6,7243.27,2723.69,7738.44,1,20.6078,7738.44,7,6,7244.58,-2738.95,7745.05,1,-20.7101,7745.05,-5,6,7243.27,-2723.69,7738.44,1,-20.6078,7738.44,-7,-6,7244.58,2738.95,7745.05,1,20.7101,7745.05,5,-6,7243.27,2723.69,7738.44,1,20.6078,7738.44,7,6,6.876,6,-670.033,764.007,-48.7493,1016.19,7244.58,-2738.95,7745.05,1,-20.7101,7745.05,-5,6,-5.124,6,-691.006,796.803,-49.0674,1054.7,7243.27,-2723.69,7738.44,1,-20.6078,7738.44,-7,-6,-6.876,-6,-670.033,-764.007,48.7493,1016.19,7244.58,2738.95,7745.05,1,20.7101,7745.05,5,-6,5.124,-6,-691.006,-796.803,49.0674,1054.7,7243.27,2723.69,7738.44,1,20.6078,7738.44
0.148,6,6,-578.706,675.974,889.855,0,-49.4329,889.855,-6,6,-610.662,668.862,905.695,0,-47.6044,905.695,-6,-6,-578.706,-675.974,889.855,0,49.4329,889.855,6,-6,-610.662,-668.862,905.695,0,47.6044,905.695,6,6,-578.706,675.974,889.855,0,-49.4329,889.855,-6,6,-610.662,668.862,905.695,0,-47.6044,905.695,-6,-6,-578.706,-675.974,889.855,0,49.4329,889.855,6,-6,-610.662,-668.862,905.695,0,47.6044,905.695,7,6,7377.94,-2493.66,7787.97,1,-18.6747,7787.97,-5,6,7320.42,-2450.95,7719.83,1,-18.5111,7719.83,-7,-6,7377.94,2493.66,7787.97,1,18.6747,7787.97,5,-6,7320.42,2450.95,7719.83,1,18.5111,7719.83,7,6,7377.94,-2493.66,7787.97,1,-18.6747,7787.97,-5,6,7320.42,-2450.95,7719.83,1,-18.5111,7719.83,-6,-6,-578.706,-675.974,889.855,0,49.4329,889.855,9,-6,672.622,-690.357,963.853,0,-45.7455,963.853,6,6,-578.706,675.974,889.855,0,-49.4329,889.855,-9,6,672.622,690.357,963.853,0,45.7455,963.853,-7,-6,7377.94,2493.66,7787.97,1,18.6747,7787.97,5,-6,7320.42,2450.95,7719.83,1,18.5111,7719.83,7,6,7377.94,-2493.66,7787.97,1,-18.6747,7787.97,-5,6,7320.42,-2450.95,7719.83,1,-18.5111,7719.83,-7,-6,7377.94,2493.66,7787.97,1,18.6747,7787.97,5,-6,7320.42,2450.95,7719.83,1,18.5111,7719.83,7,6,7377.94,-2493.66,7787.97,1,-18.6747,7787.97,-5,6,7320.42,-2450.95,7719.83,1,-18.5111,7719.83,-7,-6,7377.94,2493.66,7787.97,1,18.6747,7787.97,5,-6,7320.42,2450.95,7719.83,1,18.5111,7719.83,7,6,6.888,6,-578.706,675.974,-49.4329,889.855,7377.94,-2493.66,7787.97,1,-18.6747,7787.97,-5,6,-5.112,6,-610.662,668.862,-47.6044,905.695,7320.42,-2450.95,7719.83,1,-18.5111,7719.83,-7,-6,-6.888,-6,-578.706,-675.974,49.4329,889.855,7377.94,2493.66,7787.97,1,18.6747,7787.97,5,-6,5.112,-6,-610.662,-668.862,47.6044,905.695,7320.42,2450.95,7719.83,1,18.5111,7719.83
0.15,6,6,-529.21,639.579,830.135,0,-50.3945,830.135,-6,6,-567.787,653.41,865.636,0,-49.0107,865.636,-6,-6,-529.21,-639.579,830.135,0,50.3945,830.135,6,-6,-567.787,-653.41,865.636,0,49.0107,865.636,6,6,-529.21,639.579,830.135,0,-50.3945,830.135,-6,6,-567.787,653.41,865.636,0,-49.0107,865.636,-6,-6,-529.21,-639.579,830.135,0,50.3945,830.135,6,-6,-567.787,-653.41,865.636,0,49.0107,865.636,7,6,7441.78,-2196.34,7759.12,1,-16.4433,7759.12,-5,6,7419.82,-2201.59,7739.56,1,-16.5266,7739.56,-7,-6,7441.78,2196.34,7759.12,1,16.4433,7759.12,5,-6,7419.82,2201.59,7739.56,1,16.5266,7739.56,7,6,7441.78,-2196.34,7759.12,1,-16.4433,7759.12,-5,6,7419.82,-2201.59,7739.56,1,-16.5266,7739.56,-6,-6,-529.21,-639.579,830.135,0,50.3945,830.135,6,-6,-567.787,-653.41,865.636,0,49.0107,865.636,6,6,-529.21,639.579,830.135,0,-50.3945,830.135,-6,6,-567.787,653.41,865.636,0,-49.0107,865.636,-7,-6,7441.78,2196.34,7759.12,1,16.4433,7759.12,5,-6,7419.82,2201.59,7739.56,1,16.5266,7739.56,7,6,7441.78,-2196.34,7759.12,1,-16.4433,7759.12,-5,6,7419.82,-2201.59,7739.56,1,-16.5266,7739.56,-7,-6,7441.78,2196.34,7759.12,1,16.4433,7759.12,5,-6,7419.82,2201.59,7739.56,1,16.5266,7739.56,7,6,7441.78,-2196.34,7759.12,1,-16.4433,7759.12,-5,6,7419.82,-2201.59,7739.56,1,-16.5266,7739.56,-7,-6,7441.78,2196.34,7759.12,1,16.4433,7759.12,5,-6,7419.82,2201.59,7739.56,1,16.5266,7739.56,7,6,6.9,6,-529.21,639.579,-50.3945,830.135,7441.78,-2196.34,7759.12,1,-16.4433,7759.12,-5,6,-5.1,6,-567.787,653.41,-49.0107,865.636,7419.82,-2201.59,7739.56,1,-16.5266,7739.56,-7,-6,-6.9,-6,-529.21,-639.579,50.3945,830.135,7441.78,2196.34,7759.12,1,16.4433,7759.12,5,-6,5.1,-6,-567.787,-653.41,49.0107,865.636,7419.82,2201.59,7739.56,1,16.5266,7739.56
0.152,6,6,-454.374,578.16,735.34,0,-51.8363,735.34,-6,6,-498.605,533.523,730.242,0,-46.9377,730.242,-6,-6,-454.374,-578.16,735.34,0,51.8363,735.34,6,-6,-498.605,-533.523,730.242,0,46.9377,730.242,6,6,-454.374,578.16,735.34,0,-51.8363,735.34,-6,6,-498.605,533.523,730.242,0,-46.9377,730.242,-6,-6,-454.374,-578.16,735.34,0,51.8363,735.34,6,-6,-498.605,-533.523,730.242,0,46.9377,730.242,7,6,7523.69,-1969.46,7777.19,1,-14.669,7777.19,-5,6,7502.79,-1930.99,7747.29,1,-14.4329,7747.29,-7,-6,7523.69,1969.46,7777.19,1,14.669,7777.19,5,-6,7502.79,1930.99,7747.29,1,14.4329,7747.29,7,6,7523.69,-1969.46,7777.19,1,-14.669,7777.19,-5,6,7502.79,-1930.99,7747.29,1,-14.4329,7747.29,-6,-6,-454.374,-578.16,735.34,0,51.8363,735.34,6,-6,-498.605,-533.523,730.242,0,46.9377,730.242,6,6,-454.374,578.16,735.34,0,-51.8363,735.34,-6,6,-498.605,533.523,730.242,0,-46.9377,730.242,-7,-6,7523.69,1969.46,7777.19,1,14.669,7777.19,5,-6,7502.79,1930.99,7747.29,1,14.4329,7747.29,7,6,7523.69,-1969.46,7777.19,1,-14.669,7777.19,-5,6,7502.79,-1930.99,7747.29,1,-14.4329,7747.29,-7,-6,7523.69,1969.46,7777.19,1,14.669,7777.19,5,-6,7502.79,1930.99,7747.29,1,14.4329,7747.29,7,6,7523.69,-1969.46,7777.19,1,-14.669,7777.19,-5,6,7502.79,-1930.99,7747.29,1,-14.4329,7747.29,-7,-6,7523.69,1969.46,7777.19,1,14.669,7777.19,5,-6,7502.79,1930.99,7747.29,1,14.4329,7747.29,7,6,6.912,6,-454.374,578.16,-51.8363,735.34,7523.69,-1969.46,7777.19,1,-14.669,7777.19,-5,6,-5.088,6,-498.605,533.523,-46.9377,730.242,7502.79,-1930.99,7747.29,1,-14.4329,7747.29,-7,-6,-6.912,-6,-454.374,-578.16,51.8363,735.34,7523.69,1969.46,7777.19,1,14.669,7777.19,5,-6,5.088,-6,-498.605,-533.523,46.9377,730.242,7502.79,1930.99,7747.29,1,14.4329,7747.29
0.154,6,6,-418.511,535.871,679.933,0,-52.0104,679.933,-6,6,-419.262,491.456,645.995,0,-49.5325,645.995,-6,-6,-418.511,-535.871,679.933,0,52.0104,679.933,6,-6,-419.262,-491.456,645.995,0,49.5325,645.995,6,6,-418.511,535.871,679.933,0,-52.0104,679.933,-6,6,-419.262,491.456,645.995,0,-49.5325,645.995,-6,-6,-418.511,-535.871,679.933,0,52.0104,679.933,6,-6,-419.262,-491.456,645.995,0,49.5325,645.995,7,6,7626.76,-1750.77,7825.13,1,-12.9286,7825.13,-5,6,7652.26,-1675.56,7833.56,1,-12.3507,7833.56,-7,-6,7626.76,1750.77,7825.13,1,12.9286,7825.13,5,-6,7652.26,1675.56,7833.56,1,12.3507,7833.56,7,6,7626.76,-1750.77,7825.13,1,-12.9286,7825.13,-5,6,7652.26,-1675.56,7833.56,1,-12.3507,7833.56,-6,-6,-418.511,-535.871,679.933,0,52.0104,679.933,6,-6,-419.262,-491.456,645.995,0,49.5325,645.995,6,6,-418.511,535.871,679.933,0,-52.0104,679.933,-6,6,-419.262,491.456,645.995,0,-49.5325,645.995,-7,-6,7626.76,1750.77,7825.13,1,12.9286,7825.13,5,-6,7652.26,1675.56,7833.56,1,12.3507,7833.56,7,6,7626.76,-1750.77,7825.13,1,-12.9286,7825.13,-5,6,7652.26,-1675.56,7833.56,1,-12.3507,7833.56,-7,-6,7626.76,1750.77,7825.13,1,12.9286,7825.13,5,-6,7652.26,1675.56,7833.56,1,12.3507,7833.56,7,6,7626.76,-1750.77,7825.13,1,-12.9286,7825.13,-5,6,7652.26,-1675.56,7833.56,1,-12.3507,7833.56,-7,-6,7626.76,1750.77,7825.13,1,12.9286,7825.13,5,-6,7652.26,1675.56,7833.56,1,12.3507,7833.56,7,6,6.924,6,-418.511,535.871,-52.0104,679.933,7626.76,-1750.77,7825.13,1,-12.9286,7825.13,-5,6,-5.076,6,-419.262,491.456,-49.5325,645.995,7652.26,-1675.56,7833.56,1,-12.3507,7833.56,-7,-6,-6.924,-6,-418.511,-535.871,52.0104,679.933,7626.76,1750.77,7825.13,1,12.9286,7825.13,5,-6,5.076,-6,-419.262,-491.456,49.5325,645.995,7652.26,1675.56,7833.56,1,12.3507,7833.56
0.156,6,6,-329.726,440.109,549.923,0,-53.1597,549.923,-6,6,-310.507,411.605,515.59,0,-52.9698,515.59,-6,-6,-329.726,-440.109,549.923,0,53.1597,549.923,6,-6,-310.507,-411.605,515.59,0,52.9698,515.59,7,7,-404.669,-15.8218,404.978,0,2.23901,404.978,-5,7,-408.041,-17.1099,408.399,0,2.40111,408.399,-7,-7,-404.669,15.8218,404.978,0,-2.23901,404.978,5,-7,-408.041,17.1099,408.399,0,-2.40111,408.399,7,6,7696.81,-1445.91,7831.45,1,-10.6395,7831.45,-5,6,7708.71,-1389.72,7832.98,1,-10.2195,7832.98,-7,-6,7696.81,1445.91,7831.45,1,10.6395,7831.45,5,-6,7708.71,1389.72,7832.98,1,10.2195,7832.98,7,6,7696.81,-1445.91,7831.45,1,-10.6395,7831.45,-5,6,7708.71,-1389.72,7832.98,1,-10.2195,7832.98,-6,-6,-329.726,-440.109,549.923,0,53.1597,549.923,6,-6,-310.507,-411.605,515.59,0,52.9698,515.59,6,6,-329.726,440.109,549.923,0,-53.1597,549.923,-6,6,-310.507,411.605,515.59,0,-52.9698,515.59,-7,-6,7696.81,1445.91,7831.45,1,10.6395,7831.45,5,-6,7708.71,1389.72,7832.98,1,10.2195,7832.98,7,6,7696.81,-1445.91,7831.45,1,-10.6395,7831.45,-5,6,7708.71,-1389.72,7832.98,1,-10.2195,7832.98,-7,-6,7696.81,1445.91,7831.45,1,10.6395,7831.45,5,-6,7708.71,1389.72,7832.98,1,10.2195,7832.98,7,6,7696.81,-1445.91,7831.45,1,-10.6395,7831.45,-5,6,7708.71,-1389.72,7832.98,1,-10.2195,7832.98,-7,-6,7696.81,1445.91,7831.45,1,10.6395,7831.45,5,-6,7708.71,1389.72,7832.98,1,10.2195,7832.98,7,6,6.936,6,-329.726,440.109,-53.1597,549.923,7696.81,-1445.91,7831.45,1,-10.6395,7831.45,-5,6,-5.064,6,-310.507,411.605,-52.9698,515.59,7708.71,-1389.72,7832.98,1,-10.2195,7832.98,-7,-6,-6.936,-6,-329.726,-440.109,53.1597,549.923,7696.81,1445.91,7831.45,1,10.6395,7831.45,5,-6,5.064,-6,-310.507,-411.605,52.9698,515.59,7708.71,1389.72,7832.98,1,10.2195,7832.98
0.158,6,6,-268.635,335.38,429.703,0,-51.3057,429.703,-6,6,-223.768,315.21,386.561,0,-54.6289,386.561,-6,-6,-268.635,-335.38,429.703,0,51.3057,429.703,6,-6,-223.768,-315.21,386.561,0,54.6289,386.561,7,7,-413.085,-35.2555,414.587,0,4.87819,414.587,-5,7,-415.582,-36.1754,417.154,0,4.97491,417.154,-7,-7,-413.085,35.2555,414.587,0,-4.87819,414.587,5,-7,-415.582,36.1754,417.154,0,-4.97491,417.154,7,6,7764.05,-1229.13,7860.74,1,-8.99587,7860.74,-5,6,7764.88,-1184.83,7854.75,1,-8.67579,7854.75,-7,-6,7764.05,1229.13,7860.74,1,8.99587,7860.74,5,-6,7764.88,1184.83,7854.75,1,8.67579,7854.75,7,6,7764.05,-1229.13,7860.74,1,-8.99587,7860.74,-5,6,7764.88,-1184.83,7854.75,1,-8.67579,7854.75,-6,-6,-268.635,-335.38,429.703,0,51.3057,429.703,6,-6,-223.768,-315.21,386.561,0,54.6289,386.561,6,6,-268.635,335.38,429.703,0,-51.3057,429.703,-6,6,-223.768,315.21,386.561,0,-54.6289,386.561,-7,-6,7764.05,1229.13,7860.74,1,8.99587,7860.74,5,-6,7764.88,1184.83,7854.75,1,8.67579,7854.75,7,6,7764.05,-1229.13,7860.74,1,-8.99587,7860.74,-5,6,7764.88,-1184.83,7854.75,1,-8.67579,7854.75,-7,-6,7764.05,1229.13,7860.74,1,8.99587,7860.74,5,-6,7764.88,1184.83,7854.75,1,8.67579,7854.75,7,6,7764.05,-1229.13,7860.74,1,-8.99587,7860.74,-5,6,7764.88,-1184.83,7854.75,1,-8.67579,7854.75,-7,-6,7764.05,1229.13,7860.74,1,8.99587,7860.74,5,-6,7764.88,1184.83,7854.75,1,8.67579,7854.75,7,6,6.948,6,-268.635,335.38,-51.3057,429.703,7764.05,-1229.13,7860.74,1,-8.99587,7860.74,-5,6,-5.052,6,-223.768,315.21,-54.6289,386.561,7764.88,-1184.83,7854.75,1,-8.67579,7854.75,-7,-6,-6.948,-6,-268.635,-335.38,51.3057,429.703,7764.05,1229.13,7860.74,1,8.99587,7860.74,5,-6,5.052,-6,-223.768,-315.21,54.6289,386.561,7764.88,1184.83,7854.75,1,8.67579,7854.75
0.16,6,6,-139.231,339.419,366.866,0,-67.6964,366.866,-6,6,-99.8647,339.802,354.173,0,-73.6224,354.173,-6,-6,-139.231,-339.419,366.866,0,67.6964,366.866,6,-6,-99.8647,-339.802,354.173,0,73.6224,354.173,7,5,-426.476,72.941,432.669,0,-9.7055,432.669,-5,5,-424.74,75.2531,431.355,0,-10.0471,431.355,-7,-5,-426.476,-72.941,432.669,0,9.7055,432.669,5,-5,-424.74,-75.2531,431.355,0,10.0471,431.355,7,6,7799.67,-937.698,7855.83,1,-6.85536,7855.83,-5,6,7783.85,-932.967,7839.56,1,-6.83483,7839.56,-7,-6,7799.67,937.698,7855.83,1,6.85536,7855.83,5,-6,7783.85,932.967,7839.56,1,6.83483,7839.56,7,6,7799.67,-937.698,7855.83,1,-6.85536,7855.83,-5,6,7783.85,-932.967,7839.56,1,-6.83483,7839.56,-6,-6,-139.231,-339.419,366.866,0,67.6964,366.866,6,-6,-99.8647,-339.802,354.173,0,73.6224,354.173,6,6,-139.231,339.419,366.866,0,-67.6964,366.866,-6,6,-99.8647,339.802,354.173,0,-73.6224,354.173,-7,-6,7799.67,937.698,7855.83,1,6.85536,7855.83,5,-6,7783.85,932.967,7839.56,1,6.83483,7839.56,7,6,7799.67,-937.698,7855.83,1,-6.85536,7855.83,-5,6,7783.85,-932.967,7839.56,1,-6.83483,7839.56,-7,-6,7799.67,937.698,7855.83,1,6.85536,7855.83,5,-6,7783.85,932.967,7839.56,1,6.83483,7839.56,7,6,7799.67,-937.698,7855.83,1,-6.85536,7855.83,-5,6,7783.85,-932.967,7839.56,1,-6.83483,7839.56,-7,-6,7799.67,937.698,7855.83,1,6.85536,7855.83,5,-6,7783.85,932.967,7839.56,1,6.83483,7839.56,7,6,6.96,6,-139.231,339.419,-67.6964,366.866,7799.67,-937.698,7855.83,1,-6.85536,7855.83,-5,6,-5.04,6,-99.8647,339.802,-73.6224,354.173,7783.85,-932.967,7839.56,1,-6.83483,7839.56,-7,-6,-6.96,-6,-139.231,-339.419,67.6964,366.866,7799.67,937.698,7855.83,1,6.85536,7855.83,5,-6,5.04,-6,-99.8647,-339.802,73.6224,354.173,7783.85,932.967,7839.56,1,6.83483,7839.56
0.162,6,6,-82.8731,324.413,334.831,0,-75.67,334.831,-6,6,-59.7563,306.594,312.363,0,-78.9711,312.363,-6,-6,-82.8731,-324.413,334.831,0,75.67,334.831,6,-6,-59.7563,-306.594,312.363,0,78.9711,312.363,7,5,-437.313,55.6859,440.844,0,-7.2568,440.844,-5,5,-437.044,60.0211,441.146,0,-7.81975,441.146,-7,-5,-437.313,-55.6859,440.844,0,7.2568,440.844,5,-5,-437.044,-60.0211,441.146,0,7.81975,441.146,7,6,7824.55,-687.075,7854.66,1,-5.01828,7854.66,-5,6,7839.81,-706.769,7871.6,1,-5.15137,7871.6,-7,-6,7824.55,687.075,7854.66,1,5.01828,7854.66,5,-6,7839.81,706.769,7871.6,1,5.15137,7871.6,7,6,7824.55,-687.075,7854.66,1,-5.01828,7854.66,-5,6,7839.81,-706.769,7871.6,1,-5.15137,7871.6,-6,-6,-82.8731,-324.413,334.831,0,75.67,334.831,6,-6,-59.7563,-306.594,312.363,0,78.9711,312.363,6,6,-82.8731,324.413,334.831,0,-75.67,334.831,-6,6,-59.7563,306.594,312.363,0,-78.9711,312.363,-7,-6,7824.55,687.075,7854.66,1,5.01828,7854.66,5,-6,7839.81,706.769,7871.6,1,5.15137,7871.6,7,6,7824.55,-687.075,7854.66,1,-5.01828,7854.66,-5,6,7839.81,-706.769,7871.6,1,-5.15137,7871.6,-7,-6,7824.55,687.075,7854.66,1,5.01828,7854.66,5,-6,7839.81,706.769,7871.6,1,5.15137,7871.6,7,6,7824.55,-687.075,7854.66,1,-5.01828,7854.66,-5,6,7839.81,-706.769,7871.6,1,-5.15137,7871.6,-7,-6,7824.55,687.075,7854.66,1,5.01828,7854.66,5,-6,7839.81,706.769,7871.6,1,5.15137,7871.6,7,6,6.972,6,-82.8731,324.413,-75.67,334.831,7824.55,-687.075,7854.66,1,-5.01828,7854.66,-5,6,-5.028,6,-59.7563,306.594,-78.9711,312.363,7839.81,-706.769,7871.6,1,-5.15137,7871.6,-7,-6,-6.972,-6,-82.8731,-324.413,75.67,334.831,7824.55,687.075,7854.66,1,5.01828,7854.66,5,-6,5.028,-6,-59.7563,-306.594,78.9711,312.363,7839.81,706.769,7871.6,1,5.15137,7871.6
0.164,6,6,29.7988,277.225,278.822,0,83.8649,278.822,-6,6,60.0271,310.436,316.186,0,79.0561,316.186,-6,-6,29.7988,-277.225,278.822,0,-83.8649,278.822,6,-6,60.0271,-310.436,316.186,0,-79.0561,316.186,7,5,-455.623,32.0048,456.746,0,-4.01808,456.746,-5,5,-447.099,37.9874,448.71,0,-4.85642,448.71,-7,-5,-455.623,-32.0048,456.746,0,4.01808,456.746,5,-5,-447.099,-37.9874,448.71,0,4.85642,448.71,7,6,7870.21,-406.386,7880.7,1,-2.9559,7880.7,-5,6,7821.32,-481.967,7836.15,1,-3.52623,7836.15,-7,-6,7870.21,406.386,7880.7,1,2.9559,7880.7,5,-6,7821.32,481.967,7836.15,1,3.52623,7836.15,7,6,7870.21,-406.386,7880.7,1,-2.9559,7880.7,-5,6,7821.32,-481.967,7836.15,1,-3.52623,7836.15,-6,-6,29.7988,-277.225,278.822,0,-83.8649,278.822,6,-6,60.0271,-310.436,316.186,0,-79.0561,316.186,6,6,29.7988,277.225,278.822,0,83.8649,278.822,-6,6,60.0271,310.436,316.186,0,79.0561,316.186,-7,-6,7870.21,406.386,7880.7,1,2.9559,7880.7,5,-6,7821.32,481.967,7836.15,1,3.52623,7836.15,7,6,7870.21,-406.386,7880.7,1,-2.9559,7880.7,-5,6,7821.32,-481.967,7836.15,1,-3.52623,7836.15,-7,-6,7870.21,406.386,7880.7,1,2.9559,7880.7,5,-6,7821.32,481.967,7836.15,1,3.52623,7836.15,7,6,7870.21,-406.386,7880.7,1,-2.9559,7880.7,-5,6,7821.32,-481.967,7836.15,1,-3.52623,7836.15,-7,-6,7870.21,406.386,7880.7,1,2.9559,7880.7,5,-6,7821.32,481.967,7836.15,1,3.52623,7836.15,7,6,6.984,6,29.7988,277.225,83.8649,278.822,7870.21,-406.386,7880.7,1,-2.9559,7880.7,-5,6,-5.016,6,60.0271,310.436,79.0561,316.186,7821.32,-481.967,7836.15,1,-3.52623,7836.15,-7,-6,-6.984,-6,29.7988,-277.225,-83.8649,278.822,7870.21,406.386,7880.7,1,2.9559,7880.7,5,-6,5.016,-6,60.0271,-310.436,-79.0561,316.186,7821.32,481.967,7836.15,1,3.52623,7836.15
0.166,6,6,118.929,266.798,292.104,0,65.9744,292.104,-6,6,110.953,332.503,350.526,0,71.5466,350.526,-6,-6,118.929,-266.798,292.104,0,-65.9744,292.104,6,-6,110.953,-332.503,350.526,0,-71.5466,350.526,7,5,-469.576,8.84262,469.659,0,-1.07881,469.659,-5,5,-458.865,20.137,459.307,0,-2.51278,459.307,-7,-5,-469.576,-8.84262,469.659,0,1.07881,469.659,5,-5,-458.865,-20.137,459.307,0,2.51278,459.307,7,6,7888.62,-70.4204,7888.93,1,-0.511457,7888.93,-5,6,7873.79,-224.858,7877,1,-1.6358,7877,-7,-6,7888.62,70.4204,7888.93,1,0.511457,7888.93,5,-6,7873.79,224.858,7877,1,1.6358,7877,8,6,128.039,-258.606,288.567,0,-63.6595,288.567,-9,6,791.551,-313.429,851.347,0,-21.602,851.347,-6,-6,118.929,-266.798,292.104,0,-65.9744,292.104,6,-6,110.953,-332.503,350.526,0,-71.5466,350.526,6,6,118.929,266.798,292.104,0,65.9744,292.104,-6,6,110.953,332.503,350.526,0,71.5466,350.526,-8,-6,128.039,258.606,288.567,0,63.6595,288.567,9,-6,791.551,313.429,851.347,0,21.602,851.347,7,6,7888.62,-70.4204,7888.93,1,-0.511457,7888.93,-5,6,7873.79,-224.858,7877,1,-1.6358,7877,-7,-6,7888.62,70.4204,7888.93,1,0.511457,7888.93,5,-6,7873.79,224.858,7877,1,1.6358,7877,7,6,7888.62,-70.4204,7888.93,1,-0.511457,7888.93,-5,6,7873.79,-224.858,7877,1,-1.6358,7877,-7,-6,7888.62,70.4204,7888.93,1,0.511457,7888.93,5,-6,7873.79,224.858,7877,1,1.6358,7877,7,6,6.996,6,118.929,266.798,65.9744,292.104,7888.62,-70.4204,7888.93,1,-0.511457,7888.93,-5,6,-5.004,6,110.953,332.503,71.5466,350.526,7873.79,-224.858,7877,1,-1.6358,7877,-7,-6,-6.996,-6,118.929,-266.798,-65.9744,292.104,7888.62,70.4204,7888.93,1,0.511457,7888.93,5,-6,5.004,-6,110.953,-332.503,-71.5466,350.526,7873.79,224.858,7877,1,1.6358,7877
0.168,6,6,197.157,239.686,310.355,0,50.5606,310.355,-6,6,214.392,298.892,367.832,0,54.3486,367.832,-6,-6,197.157,-239.686,310.355,0,-50.5606,310.355,6,-6,214.392,-298.892,367.832,0,-54.3486,367.832,7,5,-480.402,-12.5536,480.566,0,1.49689,480.566,-5,5,-474.455,-3.25675,474.466,0,0.393283,474.466,-7,-5,-480.402,12.5536,480.566,0,-1.49689,480.566,5,-5,-474.455,3.25675,474.466,0,-0.393283,474.466,7,6,7871.59,207.061,7874.31,1,1.50681,7874.31,-5,6,7899.58,91.0993,7900.11,1,0.660715,7900.11,-7,-6,7871.59,-207.061,7874.31,1,-1.50681,7874.31,5,-6,7899.58,-91.0993,7900.11,1,-0.660715,7900.11,8,6,126.439,-265.032,293.648,0,-64.4955,293.648,3,6,826.827,-263.939,867.932,0,-17.7041,867.932,-9,6,769.117,-417.436,875.097,0,-28.4908,875.097,6,-6,214.392,-298.892,367.832,0,-54.3486,367.832,-6,6,214.392,298.892,367.832,0,54.3486,367.832,-8,-6,126.439,265.032,293.648,0,64.4955,293.648,-3,-6,826.827,263.939,867.932,0,17.7041,867.932,9,-6,769.117,417.436,875.097,0,28.4908,875.097,7,6,7871.59,207.061,7874.31,1,1.50681,7874.31,-5,6,7899.58,91.0993,7900.11,1,0.660715,7900.11,-7,-6,7871.59,-207.061,7874.31,1,-1.50681,7874.31,5,-6,7899.58,-91.0993,7900.11,1,-0.660715,7900.11,7,6,7871.59,207.061,7874.31,1,1.50681,7874.31,-5,6,7899.58,91.0993,7900.11,1,0.660715,7900.11,-7,-6,7871.59,-207.061,7874.31,1,-1.50681,7874.31,5,-6,7899.58,-91.0993,7900.11,1,-0.660715,7900.11,7,6,7.008,6,197.157,239.686,50.5606,310.355,7871.59,207.061,7874.31,1,1.50681,7874.31,-5,6,-4.992,6,214.392,298.892,54.3486,367.832,7899.58,91.0993,7900.11,1,0.660715,7900.11,-7,-6,-7.008,-6,197.157,-239.686,-50.5606,310.355,7871.59,-207.061,7874.31,1,-1.50681,7874.31,5,-6,4.992,-6,214.392,-298.892,-54.3486,367.832,7899.58,-91.0993,7900.11,1,-0.660715,7900.11
0.17,6,6,242.255,177.094,300.083,0,36.1677,300.083,-6,6,308.565,231.589,385.805,0,36.8895,385.805,-6,-6,242.255,-177.094,300.083,0,-36.1677,300.083,6,-6,308.565,-231.589,385.805,0,-36.8895,385.805,7,5,-487.995,-31.2561,488.995,0,3.66479,488.995,-5,5,-485.175,-24.7522,485.806,0,2.92052,485.806,-7,-5,-487.995,31.2561,488.995,0,-3.66479,488.995,5,-5,-485.175,24.7522,485.806,0,-2.92052,485.806,7,6,7854.91,410.736,7865.65,1,2.99329,7865.65,-5,6,7864.3,344.089,7871.83,1,2.50528,7871.83,-7,-6,7854.91,-410.736,7865.65,1,-2.99329,7865.65,5,-6,7864.3,-344.089,7871.83,1,-2.50528,7871.83,3,6,732.68,-349.066,811.583,0,-25.4742,811.583,-9,6,721.491,-445.432,847.915,0,-31.6902,847.915,-7,-6,7854.91,-410.736,7865.65,1,-2.99329,7865.65,5,-6,7864.3,-344.089,7871.83,1,-2.50528,7871.83,7,6,7854.91,410.736,7865.65,1,2.99329,7865.65,-5,6,7864.3,344.089,7871.83,1,2.50528,7871.83,-3,-6,732.68,349.066,811.583,0,25.4742,811.583,9,-6,721.491,445.432,847.915,0,31.6902,847.915,7,6,7854.91,410.736,7865.65,1,2.99329,7865.65,-5,6,7864.3,344.089,7871.83,1,2.50528,7871.83,-7,-6,7854.91,-410.736,7865.65,1,-2.99329,7865.65,5,-6,7864.3,-344.089,7871.83,1,-2.50528,7871.83,7,6,7854.91,410.736,7865.65,1,2.99329,7865.65,-5,6,7864.3,344.089,7871.83,1,2.50528,7871.83,-7,-6,7854.91,-410.736,7865.65,1,-2.99329,7865.65,5,-6,7864.3,-344.089,7871.83,1,-2.50528,7871.83,7,6,7.02,6,242.255,177.094,36.1677,300.083,7854.91,410.736,7865.65,1,2.99329,7865.65,-5,6,-4.98,6,308.565,231.589,36.8895,385.805,7864.3,344.089,7871.83,1,2.50528,7871.83,-7,-6,-7.02,-6,242.255,-177.094,-36.1677,300.083,7854.91,-410.736,7865.65,1,-2.99329,7865.65,5,-6,4.98,-6,308.565,-231.589,-36.8895,385.805,7864.3,-344.089,7871.83,1,-2.50528,7871.83
0.172,6,6,412.669,158.754,442.152,0,21.0417,442.152,-6,6,493.01,189.211,528.071,0,20.9962,528.071,-6,-6,412.669,-158.754,442.152,0,-21.0417,442.152,6,-6,493.01,-189.211,528.071,0,-20.9962,528.071,7,5,-507.273,-57.1694,510.485,0,6.43007,510.485,-5,5,-497.563,-58.3524,500.973,0,6.68889,500.973,-7,-5,-507.273,57.1694,510.485,0,-6.43007,510.485,5,-5,-497.563,58.3524,500.973,0,-6.68889,500.973,7,6,7926.56,714.562,7958.7,1,5.15117,7958.7,-5,6,7797.73,687.471,7827.98,1,5.03834,7827.98,-7,-6,7926.56,-714.562,7958.7,1,-5.15117,7958.7,5,-6,7797.73,-687.471,7827.98,1,-5.03834,7827.98,3,6,659.779,-462.888,805.961,0,-35.0527,805.961,-9,6,725.969,-553.162,912.699,0,-37.3061,912.699,-7,-6,7926.56,-714.562,7958.7,1,-5.15117,7958.7,5,-6,7797.73,-687.471,7827.98,1,-5.03834,7827.98,7,6,7926.56,714.562,7958.7,1,5.15117,7958.7,-5,6,7797.73,687.471,7827.98,1,5.03834,7827.98,-3,-6,659.779,462.888,805.961,0,35.0527,805.961,9,-6,725.969,553.162,912.699,0,37.3061,912.699,7,6,7926.56,714.562,7958.7,1,5.15117,7958.7,-5,6,7797.73,687.471,7827.98,1,5.03834,7827.98,-7,-6,7926.56,-714.562,7958.7,1,-5.15117,7958.7,5,-6,7797.73,-687.471,7827.98,1,-5.03834,7827.98,7,6,7926.56,714.562,7958.7,1,5.15117,7958.7,-5,6,7797.73,687.471,7827.98,1,5.03834,7827.98,-7,-6,7926.56,-714.562,7958.7,1,-5.15117,7958.7,5,-6,7797.73,-687.471,7827.98,1,-5.03834,7827.98,7,6,7.032,6,412.669,158.754,21.0417,442.152,7926.56,714.562,7958.7,1,5.15117,7958.7,-5,6,-4.968,6,493.01,189.211,20.9962,528.071,7797.73,687.471,7827.98,1,5.03834,7827.98,-7,-6,-7.032,-6,412.669,-158.754,-21.0417,442.152,7926.56,-714.562,7958.7,1,-5.15117,7958.7,5,-6,4.968,-6,493.01,-189.211,-20.9962,528.071,7797.73,-687.471,7827.98,1,-5.03834,7827.98
0.174,6,6,531.166,103.483,541.153,0,11.0244,541.153,-6,6,555.922,153.03,576.6,0,15.3908,576.6,-6,-6,531.166,-103.483,541.153,0,-11.0244,541.153,6,-6,555.922,-153.03,576.6,0,-15.3908,576.6,7,5,-512.289,-74.913,517.738,0,8.3195,517.738,-5,5,-510.023,-76.8339,515.778,0,8.56706,515.778,-7,-5,-512.289,74.913,517.738,0,-8.3195,517.738,5,-5,-510.023,76.8339,515.778,0,-8.56706,515.778,7,6,7868.86,892.602,7919.33,1,6.47166,7919.33,-5,6,7834.59,918.851,7888.29,1,6.68917,7888.29,-7,-6,7868.86,-892.602,7919.33,1,-6.47166,7919.33,5,-6,7834.59,-918.851,7888.29,1,-6.68917,7888.29,3,6,604.715,-564.147,827.008,0,-43.0122,827.008,-9,6,687.972,-607.666,917.913,0,-41.4532,917.913,-7,-6,7868.86,-892.602,7919.33,1,-6.47166,7919.33,5,-6,7834.59,-918.851,7888.29,1,-6.68917,7888.29,7,6,7868.86,892.602,7919.33,1,6.47166,7919.33,-5,6,7834.59,918.851,7888.29,1,6.68917,7888.29,-3,-6,604.715,564.147,827.008,0,43.0122,827.008,9,-6,687.972,607.666,917.913,0,41.4532,917.913,7,6,7868.86,892.602,7919.33,1,6.47166,7919.33,-5,6,7834.59,918.851,7888.29,1,6.68917,7888.29,-7,-6,7868.86,-892.602,7919.33,1,-6.47166,7919.33,5,-6,7834.59,-918.851,7888.29,1,-6.68917,7888.29,7,6,7868.86,892.602,7919.33,1,6.47166,7919.33,-5,6,7834.59,918.851,7888.29,1,6.68917,7888.29,-7,-6,7868.86,-892.602,7919.33,1,-6.47166,7919.33,5,-6,7834.59,-918.851,7888.29,1,-6.68917,7888.29,7,6,7.044,6,531.166,103.483,11.0244,541.153,7868.86,892.602,7919.33,1,6.47166,7919.33,-5,6,-4.956,6,555.922,153.03,15.3908,576.6,7834.59,918.851,7888.29,1,6.68917,7888.29,-7,-6,-7.044,-6,531.166,-103.483,-11.0244,541.153,7868.86,-892.602,7919.33,1,-6.47166,7919.33,5,-6,4.956,-6,555.922,-153.03,-15.3908,576.6,7834.59,-918.851,7888.29,1,-6.68917,7888.29
0.176,6,6,531.261,156.575,553.853,0,16.4215,553.853,-6,6,584.219,126.401,597.737,0,12.2083,597.737,-6,-6,531.261,-156.575,553.853,0,-16.4215,553.853,6,-6,584.219,-126.401,597.737,0,-12.2083,597.737,7,5,-508.937,-97.7371,518.237,0,10.8708,518.237,-5,5,-512.729,-101.06,522.594,0,11.1502,522.594,-7,-5,-508.937,97.7371,518.237,0,-10.8708,518.237,5,-5,-512.729,101.06,522.594,0,-11.1502,522.594,7,6,7765.59,1103.17,7843.56,1,8.08528,7843.56,-5,6,7768.59,1175.59,7857.03,1,8.60503,7857.03,-7,-6,7765.59,-1103.17,7843.56,1,-8.08528,7843.56,5,-6,7768.59,-1175.59,7857.03,1,-8.60503,7857.03,3,6,592.33,-585.128,832.604,0,-44.6496,832.604,-9,6,710.856,-554.111,901.308,0,-37.9364,901.308,-7,-6,7765.59,-1103.17,7843.56,1,-8.08528,7843.56,5,-6,7768.59,-1175.59,7857.03,1,-8.60503,7857.03,7,6,7765.59,1103.17,7843.56,1,8.08528,7843.56,-5,6,7768.59,1175.59,7857.03,1,8.60503,7857.03,-3,-6,592.33,585.128,832.604,0,44.6496,832.604,9,-6,710.856,554.111,901.308,0,37.9364,901.308,7,6,7765.59,1103.17,7843.56,1,8.08528,7843.56,-5,6,7768.59,1175.59,7857.03,1,8.60503,7857.03,-7,-6,7765.59,-1103.17,7843.56,1,-8.08528,7843.56,5,-6,7768.59,-1175.59,7857.03,1,-8.60503,7857.03,7,6,7765.59,1103.17,7843.56,1,8.08528,7843.56,-5,6,7768.59,1175.59,7857.03,1,8.60503,7857.03,-7,-6,7765.59,-1103.17,7843.56,1,-8.08528,7843.56,5,-6,7768.59,-1175.59,7857.03,1,-8.60503,7857.03,7,6,7.056,6,531.261,156.575,16.4215,553.853,7765.59,1103.17,7843.56,1,8.08528,7843.56,-5,6,-4.944,6,584.219,126.401,12.2083,597.737,7768.59,1175.59,7857.03,1,8.60503,7857.03,-7,-6,-7.056,-6,531.261,-156.575,-16.4215,553.853,7765.59,-1103.17,7843.56,1,-8.08528,7843.56,5,-6,4.944,-6,584.219,-126.401,-12.2083,597.737,7768.59,-1175.59,7857.03,1,-8.60503,7857.03
0.178,6,6,600.941,157.063,621.127,0,14.6473,621.127,-6,6,654.68,129.003,667.269,0,11.1472,667.269,-6,-6,600.941,-157.063,621.127,0,-14.6473,621.127,6,-6,654.68,-129.003,667.269,0,-11.1472,667.269,7,5,-511.857,-124.662,526.819,0,13.6878,526.819,-5,5,-516.254,-126.801,531.598,0,13.7997,531.598,-7,-5,-511.857,124.662,526.819,0,-13.6878,526.819,5,-5,-516.254,126.801,531.598,0,-13.7997,531.598,7,6,7682.9,1343.37,7799.46,1,9.91802,7799.46,-5,6,7694.91,1404.82,7822.09,1,10.3463,7822.09,-7,-6,7682.9,-1343.37,7799.46,1,-9.91802,7799.46,5,-6,7694.91,-1404.82,7822.09,1,-10.3463,7822.09,3,6,542.21,-618.372,822.421,0,-48.7546,822.421,-9,6,622.719,-582.535,852.717,0,-43.0904,852.717,-7,-6,7682.9,-1343.37,7799.46,1,-9.91802,7799.46,5,-6,7694.91,-1404.82,7822.09,1,-10.3463,7822.09,7,6,7682.9,1343.37,7799.46,1,9.91802,7799.46,-5,6,7694.91,1404.82,7822.09,1,10.3463,7822.09,-3,-6,542.21,618.372,822.421,0,48.7546,822.421,9,-6,622.719,582.535,852.717,0,43.0904,852.717,7,6,7682.9,1343.37,7799.46,1,9.91802,7799.46,-5,6,7694.91,1404.82,7822.09,1,10.3463,7822.09,-7,-6,7682.9,-1343.37,7799.46,1,-9.91802,7799.46,5,-6,7694.91,-1404.82,7822.09,1,-10.3463,7822.09,7,6,7682.9,1343.37,7799.46,1,9.91802,7799.46,-5,6,7694.91,1404.82,7822.09,1,10.3463,7822.09,-7,-6,7682.9,-1343.37,7799.46,1,-9.91802,7799.46,5,-6,7694.91,-1404.82,7822.09,1,-10.3463,7822.09,7,6,7.068,6,600.941,157.063,14.6473,621.127,7682.9,1343.37,7799.46,1,9.91802,7799.46,-5,6,-4.932,6,654.68,129.003,11.1472,667.269,7694.91,1404.82,7822.09,1,10.3463,7822.09,-7,-6,-7.068,-6,600.941,-157.063,-14.6473,621.127,7682.9,-1343.37,7799.46,1,-9.91802,7799.46,5,-6,4.932,-6,654.68,-129.003,-11.1472,667.269,7694.91,-1404.82,7822.09,1,-10.3463,7822.09
0.18,6,6,659.159,163.566,679.15,0,13.9361,679.15,-6,6,662.737,123.884,674.216,0,10.588,674.216,-6,-6,659.159,-163.566,679.15,0,-13.9361,679.15,6,-6,662.737,-123.884,674.216,0,-10.588,674.216,7,5,-510.429,-149.516,531.876,0,16.3265,531.876,-5,5,-517.187,-148.217,538.007,0,15.9914,538.007,-7,-5,-510.429,149.516,531.876,0,-16.3265,531.876,5,-5,-517.187,148.217,538.007,0,-15.9914,538.007,7,6,7556,1579.43,7719.31,1,11.8065,7719.31,-5,6,7607.01,1648.5,7783.58,1,12.2274,7783.58,-7,-6,7556,-1579.43,7719.31,1,-11.8065,7719.31,5,-6,7607.01,-1648.5,7783.58,1,-12.2274,7783.58,3,6,465.793,-623.669,778.413,0,-53.2454,778.413,-9,6,544.402,-565.14,784.702,0,-46.0708,784.702,-7,-6,7556,-1579.43,7719.31,1,-11.8065,7719.31,5,-6,7607.01,-1648.5,7783.58,1,-12.2274,7783.58,7,6,7556,1579.43,7719.31,1,11.8065,7719.31,-5,6,7607.01,1648.5,7783.58,1,12.2274,7783.58,-3,-6,465.793,623.669,778.413,0,53.2454,778.413,9,-6,544.402,565.14,784.702,0,46.0708,784.702,7,6,7556,1579.43,7719.31,1,11.8065,7719.31,-5,6,7607.01,1648.5,7783.58,1,12.2274,7783.58,-7,-6,7556,-1579.43,7719.31,1,-11.8065,7719.31,5,-6,7607.01,-1648.5,7783.58,1,-12.2274,7783.58,7,6,7556,1579.43,7719.31,1,11.8065,7719.31,-5,6,7607.01,1648.5,7783.58,1,12.2274,7783.58,-7,-6,7556,-1579.43,7719.31,1,-11.8065,7719.31,5,-6,7607.01,-1648.5,7783.58,1,-12.2274,7783.58,7,6,7.08,6,659.159,163.566,13.9361,679.15,7556,1579.43,7719.31,1,11.8065,7719.31,-5,6,-4.92,6,662.737,123.884,10.588,674.216,7607.01,1648.5,7783.58,1,12.2274,7783.58,-7,-6,-7.08,-6,659.159,-163.566,-13.9361,679.15,7556,-1579.43,7719.31,1,-11.8065,7719.31,5,-6,4.92,-6,662.737,-123.884,-10.588,674.216,7607.01,-1648.5,7783.58,1,-12.2274,7783.58
0.182,6,6,748.297,196.284,773.612,0,14.698,773.612,-6,6,724.981,137.128,737.836,0,10.7108,737.836,-6,-6,748.297,-196.284,773.612,0,-14.698,773.612,6,-6,724.981,-137.128,737.836,0,-10.7108,737.836,-5,5,-512.695,-177.421,542.526,0,19.0885,542.526,-5,4,-511.515,-71.3665,516.47,0,7.94262,516.47,5,-5,-512.695,177.421,542.526,0,-19.0885,542.526,5,-4,-511.515,71.3665,516.47,0,-7.94262,516.47,7,6,7439.85,1818.61,7658.9,1,13.7361,7658.9,-5,6,7469.52,1872.29,7700.6,1,14.0717,7700.6,-7,-6,7439.85,-1818.61,7658.9,1,-13.7361,7658.9,5,-6,7469.52,-1872.29,7700.6,1,-14.0717,7700.6,8,6,-453.618,-593.732,747.186,0,52.6198,747.186,-4,6,-411.908,-641.432,762.301,0,57.2927,762.301,-7,-6,7439.85,-1818.61,7658.9,1,-13.7361,7658.9,5,-6,7469.52,-1872.29,7700.6,1,-14.0717,7700.6,7,6,7439.85,1818.61,7658.9,1,13.7361,7658.9,-5,6,7469.52,1872.29,7700.6,1,14.0717,7700.6,-8,-6,-453.618,593.732,747.186,0,-52.6198,747.186,4,-6,-411.908,641.432,762.301,0,-57.2927,762.301,7,6,7439.85,1818.61,7658.9,1,13.7361,7658.9,-5,6,7469.52,1872.29,7700.6,1,14.0717,7700.6,-7,-6,7439.85,-1818.61,7658.9,1,-13.7361,7658.9,5,-6,7469.52,-1872.29,7700.6,1,-14.0717,7700.6,7,6,7439.85,1818.61,7658.9,1,13.7361,7658.9,-5,6,7469.52,1872.29,7700.6,1,14.0717,7700.6,-7,-6,7439.85,-1818.61,7658.9,1,-13.7361,7658.9,5,-6,7469.52,-1872.29,7700.6,1,-14.0717,7700.6,7,6,7.092,6,748.297,196.284,14.698,773.612,7439.85,1818.61,7658.9,1,13.7361,7658.9,-5,6,-4.908,6,724.981,137.128,10.7108,737.836,7469.52,1872.29,7700.6,1,14.0717,7700.6,-7,-6,-7.092,-6,748.297,-196.284,-14.698,773.612,7439.85,-1818.61,7658.9,1,-13.7361,7658.9,5,-6,4.908,-6,724.981,-137.128,-10.7108,737.836,7469.52,-1872.29,7700.6,1,-14.0717,7700.6
0.184,6,6,810.253,208.987,836.771,0,14.463,836.771,-6,6,821.329,194.994,844.159,0,13.3555,844.159,-6,-6,810.253,-208.987,836.771,0,-14.463,836.771,6,-6,821.329,-194.994,844.159,0,-13.3555,844.159,7,4,-517.522,-95.0923,526.186,0,10.4117,526.186,-5,4,-516.495,-92.8564,524.776,0,10.1919,524.776,-7,-4,-517.522,95.0923,526.186,0,-10.4117,526.186,5,-4,-516.495,92.8564,524.776,0,-10.1919,524.776,7,6,7366.97,2073.79,7653.29,1,15.7218,7653.29,-5,6,7373.46,2098.28,7666.21,1,15.8849,7666.21,-7,-6,7366.97,-2073.79,7653.29,1,-15.7218,7653.29,5,-6,7373.46,-2098.28,7666.21,1,-15.8849,7666.21,8,6,-510.077,-692.253,859.879,0,53.6159,859.879,-4,6,-461.795,-691.991,831.929,0,56.2831,831.929,-7,-6,7366.97,-2073.79,7653.29,1,-15.7218,7653.29,5,-6,7373.46,-2098.28,7666.21,1,-15.8849,7666.21,7,6,7366.97,2073.79,7653.29,1,15.7218,7653.29,-5,6,7373.46,2098.28,7666.21,1,15.8849,7666.21,-8,-6,-510.077,692.253,859.879,0,-53.6159,859.879,4,-6,-461.795,691.991,831.929,0,-56.2831,831.929,7,6,7366.97,2073.79,7653.29,1,15.7218,7653.29,-5,6,7373.46,2098.28,7666.21,1,15.8849,7666.21,-7,-6,7366.97,-2073.79,7653.29,1,-15.7218,7653.29,5,-6,7373.46,-2098.28,7666.21,1,-15.8849,7666.21,7,6,7366.97,2073.79,7653.29,1,15.7218,7653.29,-5,6,7373.46,2098.28,7666.21,1,15.8849,7666.21,-7,-6,7366.97,-2073.79,7653.29,1,-15.7218,7653.29,5,-6,7373.46,-2098.28,7666.21,1,-15.8849,7666.21,7,6,7.104,6,810.253,208.987,14.463,836.771,7366.97,2073.79,7653.29,1,15.7218,7653.29,-5,6,-4.896,6,821.329,194.994,13.3555,844.159,7373.46,2098.28,7666.21,1,15.8849,7666.21,-7,-6,-7.104,-6,810.253,-208.987,-14.463,836.771,7366.97,-2073.79,7653.29,1,-15.7218,7653.29,5,-6,4.896,-6,821.329,-194.994,-13.3555,844.159,7373.46,-2098.28,7666.21,1,-15.8849,7666.21
0.186,6,6,839.493,213.449,866.204,0,14.2657,866.204,-6,6,786.206,205.228,812.55,0,14.6298,812.55,-6,-6,839.493,-213.449,866.204,0,-14.2657,866.204,6,-6,786.206,-205.228,812.55,0,-14.6298,812.55,8,6,-569.627,-766.08,954.648,0,53.3669,954.648,-4,6,-535.762,-742.314,915.462,0,54.1803,915.462,-8,-6,-569.627,766.08,954.648,0,-53.3669,954.648,4,-6,-535.762,742.314,915.462,0,-54.1803,915.462,7,6,7241.18,2294.07,7595.89,1,17.5787,7595.89,-5,6,7268.56,2323.65,7630.95,1,17.7283,7630.95,-7,-6,7241.18,-2294.07,7595.89,1,-17.5787,7595.89,5,-6,7268.56,-2323.65,7630.95,1,-17.7283,7630.95,8,6,-569.627,-766.08,954.648,0,53.3669,954.648,-4,6,-535.762,-742.314,915.462,0,54.1803,915.462,-7,-6,7241.18,-2294.07,7595.89,1,-17.5787,7595.89,5,-6,7268.56,-2323.65,7630.95,1,-17.7283,7630.95,7,6,7241.18,2294.07,7595.89,1,17.5787,7595.89,-5,6,7268.56,2323.65,7630.95,1,17.7283,7630.95,-8,-6,-569.627,766.08,954.648,0,-53.3669,954.648,4,-6,-535.762,742.314,915.462,0,-54.1803,915.462,7,6,7241.18,2294.07,7595.89,1,17.5787,7595.89,-5,6,7268.56,2323.65,7630.95,1,17.7283,7630.95,-7,-6,7241.18,-2294.07,7595.89,1,-17.5787,7595.89,5,-6,7268.56,-2323.65,7630.95,1,-17.7283,7630.95,7,6,7241.18,2294.07,7595.89,1,17.5787,7595.89,-5,6,7268.56,2323.65,7630.95,1,17.7283,7630.95,-7,-6,7241.18,-2294.07,7595.89,1,-17.5787,7595.89,5,-6,7268.56,-2323.65,7630.95,1,-17.7283,7630.95,7,6,7.116,6,839.493,213.449,14.2657,866.204,7241.18,2294.07,7595.89,1,17.5787,7595.89,-5,6,-4.884,6,786.206,205.228,14.6298,812.55,7268.56,2323.65,7630.95,1,17.7283,7630.95,-7,-6,-7.116,-6,839.493,-213.449,-14.2657,866.204,7241.18,-2294.07,7595.89,1,-17.5787,7595.89,5,-6,4.884,-6,786.206,-205.228,-14.6298,812.55,7268.56,-2323.65,7630.95,1,-17.7283,7630.95
0.188,6,6,949.19,205.979,971.282,0,12.2437,971.282,-6,6,892.145,218.038,918.403,0,13.7337,918.403,-6,-6,949.19,-205.979,971.282,0,-12.2437,971.282,6,-6,892.145,-218.038,918.403,0,-13.7337,918.403,8,6,-644.827,-869.207,1082.28,0,53.4299,1082.28,-4,6,-609.23,-812.252,1015.34,0,53.1283,1015.34,-8,-6,-644.827,869.207,1082.28,0,-53.4299,1082.28,4,-6,-609.23,812.252,1015.34,0,-53.1283,1015.34,7,6,7146.09,2465.51,7559.45,1,19.0352,7559.45,-5,6,7170.55,2470.88,7584.33,1,19.0133,7584.33,-7,-6,7146.09,-2465.51,7559.45,1,-19.0352,7559.45,5,-6,7170.55,-2470.88,7584.33,1,-19.0133,7584.33,8,6,-644.827,-869.207,1082.28,0,53.4299,1082.28,-4,6,-609.23,-812.252,1015.34,0,53.1283,1015.34,-7,-6,7146.09,-2465.51,7559.45,1,-19.0352,7559.45,5,-6,7170.55,-2470.88,7584.33,1,-19.0133,7584.33,7,6,7146.09,2465.51,7559.45,1,19.0352,7559.45,-5,6,7170.55,2470.88,7584.33,1,19.0133,7584.33,-8,-6,-644.827,869.207,1082.28,0,-53.4299,1082.28,4,-6,-609.23,812.252,1015.34,0,-53.1283,1015.34,7,6,7146.09,2465.51,7559.45,1,19.0352,7559.45,-5,6,7170.55,2470.88,7584.33,1,19.0133,7584.33,-7,-6,7146.09,-2465.51,7559.45,1,-19.0352,7559.45,5,-6,7170.55,-2470.88,7584.33,1,-19.0133,7584.33,7,6,7146.09,2465.51,7559.45,1,19.0352,7559.45,-5,6,7170.55,2470.88,7584.33,1,19.0133,7584.33,-7,-6,7146.09,-2465.51,7559.45,1,-19.0352,7559.45,5,-6,7170.55,-2470.88,7584.33,1,-19.0133,7584.33,7,6,7.128,6,949.19,205.979,12.2437,971.282,7146.09,2465.51,7559.45,1,19.0352,7559.45,-5,6,-4.872,6,892.145,218.038,13.7337,918.403,7170.55,2470.88,7584.33,1,19.0133,7584.33,-7,-6,-7.128,-6,949.19,-205.979,-12.2437,971.282,7146.09,-2465.51,7559.45,1,-19.0352,7559.45,5,-6,4.872,-6,892.145,-218.038,-13.7337,918.403,7170.55,-2470.88,7584.33,1,-19.0133,7584.33
0.19,6,6,1030.22,220.117,1053.48,0,12.0604,1053.48,-6,6,1001.77,267.866,1036.96,0,14.9703,1036.96,-6,-6,1030.22,-220.117,1053.48,0,-12.0604,1053.48,6,-6,1001.77,-267.866,1036.96,0,-14.9703,1036.96,8,6,-723.201,-981.228,1218.95,0,53.6084,1218.95,-4,6,-721.916,-928.379,1176.03,0,52.1311,1176.03,-8,-6,-723.201,981.228,1218.95,0,-53.6084,1218.95,4,-6,-721.916,928.379,1176.03,0,-52.1311,1176.03,7,6,7007.1,2747.73,7526.58,1,21.4119,7526.58,-5,6,7000.75,2749.59,7521.35,1,21.4428,7521.35,-7,-6,7007.1,-2747.73,7526.58,1,-21.4119,7526.58,5,-6,7000.75,-2749.59,7521.35,1,-21.4428,7521.35,8,6,-723.201,-981.228,1218.95,0,53.6084,1218.95,-4,6,-721.916,-928.379,1176.03,0,52.1311,1176.03,-7,-6,7007.1,-2747.73,7526.58,1,-21.4119,7526.58,5,-6,7000.75,-2749.59,7521.35,1,-21.4428,7521.35,7,6,7007.1,2747.73,7526.58,1,21.4119,7526.58,-5,6,7000.75,2749.59,7521.35,1,21.4428,7521.35,-8,-6,-723.201,981.228,1218.95,0,-53.6084,1218.95,4,-6,-721.916,928.379,1176.03,0,-52.1311,1176.03,7,6,7007.1,2747.73,7526.58,1,21.4119,7526.58,-5,6,7000.75,2749.59,7521.35,1,21.4428,7521.35,-7,-6,7007.1,-2747.73,7526.58,1,-21.4119,7526.58,5,-6,7000.75,-2749.59,7521.35,1,-21.4428,7521.35,7,6,7007.1,2747.73,7526.58,1,21.4119,7526.58,-5,6,7000.75,2749.59,7521.35,1,21.4428,7521.35,-7,-6,7007.1,-2747.73,7526.58,1,-21.4119,7526.58,5,-6,7000.75,-2749.59,7521.35,1,-21.4428,7521.35,7,6,7.14,6,1030.22,220.117,12.0604,1053.48,7007.1,2747.73,7526.58,1,21.4119,7526.58,-5,6,-4.86,6,1001.77,267.866,14.9703,1036.96,7000.75,2749.59,7521.35,1,21.4428,7521.35,-7,-6,-7.14,-6,1030.22,-220.117,-12.0604,1053.48,7007.1,-2747.73,7526.58,1,-21.4119,7526.58,5,-6,4.86,-6,1001.77,-267.866,-14.9703,1036.96,7000.75,-2749.59,7521.35,1,-21.4428,7521.35
0.192,6,6,1049.29,256.86,1080.27,0,13.7552,1080.27,-6,6,1047.25,296.459,1088.4,0,15.8059,1088.4,-6,-6,1049.29,-256.86,1080.27,0,-13.7552,1080.27,6,-6,1047.25,-296.459,1088.4,0,-15.8059,1088.4,8,6,-735.486,-1082.74,1308.92,0,55.8125,1308.92,-4,6,-719.508,-1027.27,1254.18,0,54.9922,1254.18,-8,-6,-735.486,1082.74,1308.92,0,-55.8125,1308.92,4,-6,-719.508,1027.27,1254.18,0,-54.9922,1254.18,7,6,6849.44,2914.86,7443.87,1,23.0527,7443.87,-5,6,6863.02,2950.32,7470.3,1,23.2622,7470.3,-7,-6,6849.44,-2914.86,7443.87,1,-23.0527,7443.87,5,-6,6863.02,-2950.32,7470.3,1,-23.2622,7470.3,8,6,-735.486,-1082.74,1308.92,0,55.8125,1308.92,-4,6,-719.508,-1027.27,1254.18,0,54.9922,1254.18,-7,-6,6849.44,-2914.86,7443.87,1,-23.0527,7443.87,5,-6,6863.02,-2950.32,7470.3,1,-23.2622,7470.3,7,6,6849.44,2914.86,7443.87,1,23.0527,7443.87,-5,6,6863.02,2950.32,7470.3,1,23.2622,7470.3,-8,-6,-735.486,1082.74,1308.92,0,-55.8125,1308.92,4,-6,-719.508,1027.27,1254.18,0,-54.9922,1254.18,7,6,6849.44,2914.86,7443.87,1,23.0527,7443.87,-5,6,6863.02,2950.32,7470.3,1,23.2622,7470.3,-7,-6,6849.44,-2914.86,7443.87,1,-23.0527,7443.87,5,-6,6863.02,-2950.32,7470.3,1,-23.2622,7470.3,7,6,6849.44,2914.86,7443.87,1,23.0527,7443.87,-5,6,6863.02,2950.32,7470.3,1,23.2622,7470.3,-7,-6,6849.44,-2914.86,7443.87,1,-23.0527,7443.87,5,-6,6863.02,-2950.32,7470.3,1,-23.2622,7470.3,7,6,7.152,6,1049.29,256.86,13.7552,1080.27,6849.44,2914.86,7443.87,1,23.0527,7443.87,-5,6,-4.848,6,1047.25,296.459,15.8059,1088.4,6863.02,2950.32,7470.3,1,23.2622,7470.3,-7,-6,-7.152,-6,1049.29,-256.86,-13.7552,1080.27,6849.44,-2914.86,7443.87,1,-23.0527,7443.87,5,-6,4.848,-6,1047.25,-296.459,-15.8059,1088.4,6863.02,-2950.32,7470.3,1,-23.2622,7470.3
0.194,6,6,1069.57,289.217,1107.98,0,15.1312,1107.98,-6,6,1061.86,362.699,1122.1,0,18.8586,1122.1,-6,-6,1069.57,-289.217,1107.98,0,-15.1312,1107.98,6,-6,1061.86,-362.699,1122.1,0,-18.8586,1122.1,8,6,-815.299,-1240.83,1484.72,0,56.6928,1484.72,-4,6,-778.693,-1195.32,1426.59,0,56.9177,1426.59,-8,-6,-815.299,1240.83,1484.72,0,-56.6928,1484.72,4,-6,-778.693,1195.32,1426.59,0,-56.9177,1426.59,7,6,6696.42,3112.06,7384.24,1,24.9259,7384.24,-5,6,6697.77,3132.64,7394.16,1,25.0662,7394.16,-7,-6,6696.42,-3112.06,7384.24,1,-24.9259,7384.24,5,-6,6697.77,-3132.64,7394.16,1,-25.0662,7394.16,8,6,-815.299,-1240.83,1484.72,0,56.6928,1484.72,-4,6,-778.693,-1195.32,1426.59,0,56.9177,1426.59,-7,-6,6696.42,-3112.06,7384.24,1,-24.9259,7384.24,5,-6,6697.77,-3132.64,7394.16,1,-25.0662,7394.16,7,6,6696.42,3112.06,7384.24,1,24.9259,7384.24,-5,6,6697.77,3132.64,7394.16,1,25.0662,7394.16,-8,-6,-815.299,1240.83,1484.72,0,-56.6928,1484.72,4,-6,-778.693,1195.32,1426.59,0,-56.9177,1426.59,7,6,6696.42,3112.06,7384.24,1,24.9259,7384.24,-5,6,6697.77,3132.64,7394.16,1,25.0662,7394.16,-7,-6,6696.42,-3112.06,7384.24,1,-24.9259,7384.24,5,-6,6697.77,-3132.64,7394.16,1,-25.0662,7394.16,7,6,6696.42,3112.06,7384.24,1,24.9259,7384.24,-5,6,6697.77,3132.64,7394.16,1,25.0662,7394.16,-7,-6,6696.42,-3112.06,7384.24,1,-24.9259,7384.24,5,-6,6697.77,-3132.64,7394.16,1,-25.0662,7394.16,7,6,7.164,6,1069.57,289.217,15.1312,1107.98,6696.42,3112.06,7384.24,1,24.9259,7384.24,-5,6,-4.836,6,1061.86,362.699,18.8586,1122.1,6697.77,3132.64,7394.16,1,25.0662,7394.16,-7,-6,-7.164,-6,1069.57,-289.217,-15.1312,1107.98,6696.42,-3112.06,7384.24,1,-24.9259,7384.24,5,-6,4.836,-6,1061.86,-362.699,-18.8586,1122.1,6697.77,-3132.64,7394.16,1,-25.0662,7394.16
0.196,6,6,1060.36,314.017,1105.88,0,16.4962,1105.88,-6,6,1061.7,405.826,1136.62,0,20.9189,1136.62,-6,-6,1060.36,-314.017,1105.88,0,-16.4962,1105.88,6,-6,1061.7,-405.826,1136.62,0,-20.9189,1136.62,8,6,-849.166,-1347.66,1592.88,0,57.7849,1592.88,-4,6,-803.161,-1312.55,1538.78,0,58.5371,1538.78,-8,-6,-849.166,1347.66,1592.88,0,-57.7849,1592.88,4,-6,-803.161,1312.55,1538.78,0,-58.5371,1538.78,7,6,6496.25,3327.13,7298.7,1,27.1198,7298.7,-5,6,6522.23,3330.35,7323.3,1,27.0496,7323.3,-7,-6,6496.25,-3327.13,7298.7,1,-27.1198,7298.7,5,-6,6522.23,-3330.35,7323.3,1,-27.0496,7323.3,8,6,-849.166,-1347.66,1592.88,0,57.7849,1592.88,-4,6,-803.161,-1312.55,1538.78,0,58.5371,1538.78,-7,-6,6496.25,-3327.13,7298.7,1,-27.1198,7298.7,5,-6,6522.23,-3330.35,7323.3,1,-27.0496,7323.3,7,6,6496.25,3327.13,7298.7,1,27.1198,7298.7,-5,6,6522.23,3330.35,7323.3,1,27.0496,7323.3,-8,-6,-849.166,1347.66,1592.88,0,-57.7849,1592.88,4,-6,-803.161,1312.55,1538.78,0,-58.5371,1538.78,7,6,6496.25,3327.13,7298.7,1,27.1198,7298.7,-5,6,6522.23,3330.35,7323.3,1,27.0496,7323.3,-7,-6,6496.25,-3327.13,7298.7,1,-27.1198,7298.7,5,-6,6522.23,-3330.35,7323.3,1,-27.0496,7323.3,7,6,6496.25,3327.13,7298.7,1,27.1198,7298.7,-5,6,6522.23,3330.35,7323.3,1,27.0496,7323.3,-7,-6,6496.25,-3327.13,7298.7,1,-27.1198,7298.7,5,-6,6522.23,-3330.35,7323.3,1,-27.0496,7323.3,7,6,7.176,6,1060.36,314.017,16.4962,1105.88,6496.25,3327.13,7298.7,1,27.1198,7298.7,-5,6,-4.824,6,1061.7,405.826,20.9189,1136.62,6522.23,3330.35,7323.3,1,27.0496,7323.3,-7,-6,-7.176,-6,1060.36,-314.017,-16.4962,1105.88,6496.25,-3327.13,7298.7,1,-27.1198,7298.7,5,-6,4.824,-6,1061.7,-405.826,-20.9189,1136.62,6522.23,-3330.35,7323.3,1,-27.0496,7323.3
0.198,6,6,1086.16,383.97,1152.04,0,19.469,1152.04,-6,6,1083.24,420.39,1161.95,0,21.2105,1161.95,-6,-6,1086.16,-383.97,1152.04,0,-19.469,1152.04,6,-6,1083.24,-420.39,1161.95,0,-21.2105,1161.95,8,6,-903.631,-1474.36,1729.24,0,58.496,1729.24,-4,6,-861.519,-1424.16,1664.47,0,58.829,1664.47,-8,-6,-903.631,1474.36,1729.24,0,-58.496,1729.24,4,-6,-861.519,1424.16,1664.47,0,-58.829,1664.47,7,6,6335.19,3479.81,7227.98,1,28.7793,7227.98,-5,6,6370.89,3509.28,7273.47,1,28.8473,7273.47,-7,-6,6335.19,-3479.81,7227.98,1,-28.7793,7227.98,5,-6,6370.89,-3509.28,7273.47,1,-28.8473,7273.47,8,6,-903.631,-1474.36,1729.24,0,58.496,1729.24,-4,6,-861.519,-1424.16,1664.47,0,58.829,1664.47,-7,-6,6335.19,-3479.81,7227.98,1,-28.7793,7227.98,5,-6,6370.89,-3509.28,7273.47,1,-28.8473,7273.47,7,6,6335.19,3479.81,7227.98,1,28.7793,7227.98,-5,6,6370.89,3509.28,7273.47,1,28.8473,7273.47,-8,-6,-903.631,1474.36,1729.24,0,-58.496,1729.24,4,-6,-861.519,1424.16,1664.47,0,-58.829,1664.47,7,6,6335.19,3479.81,7227.98,1,28.7793,7227.98,-5,6,6370.89,3509.28,7273.47,1,28.8473,7273.47,-7,-6,6335.19,-3479.81,7227.98,1,-28.7793,7227.98,5,-6,6370.89,-3509.28,7273.47,1,-28.8473,7273.47,7,6,6335.19,3479.81,7227.98,1,28.7793,7227.98,-5,6,6370.89,3509.28,7273.47,1,28.8473,7273.47,-7,-6,6335.19,-3479.81,7227.98,1,-28.7793,7227.98,5,-6,6370.89,-3509.28,7273.47,1,-28.8473,7273.47,7,6,7.188,6,1086.16,383.97,19.469,1152.04,6335.19,3479.81,7227.98,1,28.7793,7227.98,-5,6,-4.812,6,1083.24,420.39,21.2105,1161.95,6370.89,3509.28,7273.47,1,28.8473,7273.47,-7,-6,-7.188,-6,1086.16,-383.97,-19.469,1152.04,6335.19,-3479.81,7227.98,1,-28.7793,7227.98,5,-6,4.812,-6,1083.24,-420.39,-21.2105,1161.95,6370.89,-3509.28,7273.47,1,-28.8473,7273.47
0.2,6,6,1105.67,433.867,1187.75,0,21.4251,1187.75,-6,6,1137.24,465.909,1228.98,0,22.2781,1228.98,-6,-6,1105.67,-433.867,1187.75,0,-21.4251,1187.75,6,-6,1137.24,-465.909,1228.98,0,-22.2781,1228.98,8,6,-939.402,-1615.76,1869,0,59.8263,1869,-4,6,-902.39,-1582.2,1821.45,0,60.3023,1821.45,-8,-6,-939.402,1615.76,1869,0,-59.8263,1869,4,-6,-902.39,1582.2,1821.45,0,-60.3023,1821.45,7,6,6212.19,3688.73,7224.82,1,30.7014,7224.82,-5,6,6238.28,3717.3,7261.85,1,30.7901,7261.85,-7,-6,6212.19,-3688.73,7224.82,1,-30.7014,7224.82,5,-6,6238.28,-3717.3,7261.85,1,-30.7901,7261.85,8,6,-939.402,-1615.76,1869,0,59.8263,1869,-4,6,-902.39,-1582.2,1821.45,0,60.3023,1821.45,-7,-6,6212.19,-3688.73,7224.82,1,-30.7014,7224.82,5,-6,6238.28,-3717.3,7261.85,1,-30.7901,7261.85,7,6,6212.19,3688.73,7224.82,1,30.7014,7224.82,-5,6,6238.28,3717.3,7261.85,1,30.7901,7261.85,-8,-6,-939.402,1615.76,1869,0,-59.8263,1869,4,-6,-902.39,1582.2,1821.45,0,-60.3023,1821.45,7,6,6212.19,3688.73,7224.82,1,30.7014,7224.82,-5,6,6238.28,3717.3,7261.85,1,30.7901,7261.85,-7,-6,6212.19,-3688.73,7224.82,1,-30.7014,7224.82,5,-6,6238.28,-3717.3,7261.85,1,-30.7901,7261.85,7,6,6212.19,3688.73,7224.82,1,30.7014,7224.82,-5,6,6238.28,3717.3,7261.85,1,30.7901,7261.85,-7,-6,6212.19,-3688.73,7224.82,1,-30.7014,7224.82,5,-6,6238.28,-3717.3,7261.85,1,-30.7901,7261.85,7,6,7.2,6,1105.67,433.867,21.4251,1187.75,6212.19,3688.73,7224.82,1,30.7014,7224.82,-5,6,-4.8,6,1137.24,465.909,22.2781,1228.98,6238.28,3717.3,7261.85,1,30.7901,7261.85,-7,-6,-7.2,-6,1105.67,-433.867,-21.4251,1187.75,6212.19,-3688.73,7224.82,1,-30.7014,7224.82,5,-6,4.8,-6,1137.24,-465.909,-22.2781,1228.98,6238.28,-3717.3,7261.85,1,-30.7901,7261.85
0.202,6,6,1144.62,466.141,1235.9,0,22.1583,1235.9,-6,6,1120.01,550.116,1247.81,0,26.159,1247.81,-6,-6,1144.62,-466.141,1235.9,0,-22.1583,1235.9,6,-6,1120.01,-550.116,1247.81,0,-26.159,1247.81,8,6,-967.177,-1691.27,1948.29,0,60.2363,1948.29,-4,6,-882.471,-1722.24,1935.16,0,62.8695,1935.16,-8,-6,-967.177,1691.27,1948.29,0,-60.2363,1948.29,4,-6,-882.471,1722.24,1935.16,0,-62.8695,1935.16,7,6,5954.04,3843.87,7087.02,1,32.8459,7087.02,-5,6,5996.19,3876.11,7139.93,1,32.8798,7139.93,-7,-6,5954.04,-3843.87,7087.02,1,-32.8459,7087.02,5,-6,5996.19,-3876.11,7139.93,1,-32.8798,7139.93,8,6,-967.177,-1691.27,1948.29,0,60.2363,1948.29,-4,6,-882.471,-1722.24,1935.16,0,62.8695,1935.16,-7,-6,5954.04,-3843.87,7087.02,1,-32.8459,7087.02,5,-6,5996.19,-3876.11,7139.93,1,-32.8798,7139.93,7,6,5954.04,3843.87,7087.02,1,32.8459,7087.02,-5,6,5996.19,3876.11,7139.93,1,32.8798,7139.93,-8,-6,-967.177,1691.27,1948.29,0,-60.2363,1948.29,4,-6,-882.471,1722.24,1935.16,0,-62.8695,1935.16,7,6,5954.04,3843.87,7087.02,1,32.8459,7087.02,-5,6,5996.19,3876.11,7139.93,1,32.8798,7139.93,-7,-6,5954.04,-3843.87,7087.02,1,-32.8459,7087.02,5,-6,5996.19,-3876.11,7139.93,1,-32.8798,7139.93,7,6,5954.04,3843.87,7087.02,1,32.8459,7087.02,-5,6,5996.19,3876.11,7139.93,1,32.8798,7139.93,-7,-6,5954.04,-3843.87,7087.02,1,-32.8459,7087.02,5,-6,5996.19,-3876.11,7139.93,1,-32.8798,7139.93,7,6,7.212,6,1144.62,466.141,22.1583,1235.9,5954.04,3843.87,7087.02,1,32.8459,7087.02,-5,6,-4.788,6,1120.01,550.116,26.159,1247.81,5996.19,3876.11,7139.93,1,32.8798,7139.93,-7,-6,-7.212,-6,1144.62,-466.141,-22.1583,1235.9,5954.04,-3843.87,7087.02,1,-32.8459,7087.02,5,-6,4.788,-6,1120.01,-550.116,-26.159,1247.81,5996.19,-3876.11,7139.93,1,-32.8798,7139.93
0.204,6,6,1146.37,539.675,1267.05,0,25.2096,1267.05,-6,6,1220.5,597.046,1358.71,0,26.067,1358.71,-6,-6,1146.37,-539.675,1267.05,0,-25.2096,1267.05,6,-6,1220.5,-597.046,1358.71,0,-26.067,1358.71,8,6,-964.639,-1879.97,2113.01,0,62.837,2113.01,-4,6,-938.69,-1775,2007.93,0,62.1283,2007.93,-8,-6,-964.639,1879.97,2113.01,0,-62.837,2113.01,4,-6,-938.69,1775,2007.93,0,-62.1283,2007.93,7,6,5838.3,3970.2,7060.32,1,34.2167,7060.32,-5,6,5798.49,3972.43,7028.71,1,34.4143,7028.71,-7,-6,5838.3,-3970.2,7060.32,1,-34.2167,7060.32,5,-6,5798.49,-3972.43,7028.71,1,-34.4143,7028.71,8,6,-964.639,-1879.97,2113.01,0,62.837,2113.01,-4,6,-938.69,-1775,2007.93,0,62.1283,2007.93,-7,-6,5838.3,-3970.2,7060.32,1,-34.2167,7060.32,5,-6,5798.49,-3972.43,7028.71,1,-34.4143,7028.71,7,6,5838.3,3970.2,7060.32,1,34.2167,7060.32,-5,6,5798.49,3972.43,7028.71,1,34.4143,7028.71,-8,-6,-964.639,1879.97,2113.01,0,-62.837,2113.01,4,-6,-938.69,1775,2007.93,0,-62.1283,2007.93,7,6,5838.3,3970.2,7060.32,1,34.2167,7060.32,-5,6,5798.49,3972.43,7028.71,1,34.4143,7028.71,-7,-6,5838.3,-3970.2,7060.32,1,-34.2167,7060.32,5,-6,5798.49,-3972.43,7028.71,1,-34.4143,7028.71,7,6,5838.3,3970.2,7060.32,1,34.2167,7060.32,-5,6,5798.49,3972.43,7028.71,1,34.4143,7028.71,-7,-6,5838.3,-3970.2,7060.32,1,-34.2167,7060.32,5,-6,5798.49,-3972.43,7028.71,1,-34.4143,7028.71,7,6,7.224,6,1146.37,539.675,25.2096,1267.05,5838.3,3970.2,7060.32,1,34.2167,7060.32,-5,6,-4.776,6,1220.5,597.046,26.067,1358.71,5798.49,3972.43,7028.71,1,34.4143,7028.71,-7,-6,-7.224,-6,1146.37,-539.675,-25.2096,1267.05,5838.3,-3970.2,7060.32,1,-34.2167,7060.32,5,-6,4.776,-6,1220.5,-597.046,-26.067,1358.71,5798.49,-3972.43,7028.71,1,-34.4143,7028.71
0.206,6,6,1212.74,543.465,1328.95,0,24.1385,1328.95,-6,6,1217.8,641.193,1376.29,0,27.7676,1376.29,-6,-6,1212.74,-543.465,1328.95,0,-24.1385,1328.95,6,-6,1217.8,-641.193,1376.29,0,-27.7676,1376.29,8,6,-956.877,-1952.01,2173.92,0,63.8858,2173.92,-4,6,-925.609,-1899.61,2113.12,0,64.0218,2113.12,-8,-6,-956.877,1952.01,2173.92,0,-63.8858,2173.92,4,-6,-925.609,1899.61,2113.12,0,-64.0218,2113.12,7,6,5588.72,4125.34,6946.39,1,36.4331,6946.39,-5,6,5595.93,4153.16,6968.73,1,36.5819,6968.73,-7,-6,5588.72,-4125.34,6946.39,1,-36.4331,6946.39,5,-6,5595.93,-4153.16,6968.73,1,-36.5819,6968.73,8,6,-956.877,-1952.01,2173.92,0,63.8858,2173.92,-4,6,-925.609,-1899.61,2113.12,0,64.0218,2113.12,-7,-6,5588.72,-4125.34,6946.39,1,-36.4331,6946.39,5,-6,5595.93,-4153.16,6968.73,1,-36.5819,6968.73,7,6,5588.72,4125.34,6946.39,1,36.4331,6946.39,-5,6,5595.93,4153.16,6968.73,1,36.5819,6968.73,-8,-6,-956.877,1952.01,2173.92,0,-63.8858,2173.92,4,-6,-925.609,1899.61,2113.12,0,-64.0218,2113.12,7,6,5588.72,4125.34,6946.39,1,36.4331,6946.39,-5,6,5595.93,4153.16,6968.73,1,36.5819,6968.73,-7,-6,5588.72,-4125.34,6946.39,1,-36.4331,6946.39,5,-6,5595.93,-4153.16,6968.73,1,-36.5819,6968.73,7,6,5588.72,4125.34,6946.39,1,36.4331,6946.39,-5,6,5595.93,4153.16,6968.73,1,36.5819,6968.73,-7,-6,5588.72,-4125.34,6946.39,1,-36.4331,6946.39,5,-6,5595.93,-4153.16,6968.73,1,-36.5819,6968.73,7,6,7.236,6,1212.74,543.465,24.1385,1328.95,5588.72,4125.34,6946.39,1,36.4331,6946.39,-5,6,-4.764,6,1217.8,641.193,27.7676,1376.29,5595.93,4153.16,6968.73,1,36.5819,6968.73,-7,-6,-7.236,-6,1212.74,-543.465,-24.1385,1328.95,5588.72,-4125.34,6946.39,1,-36.4331,6946.39,5,-6,4.764,-6,1217.8,-641.193,-27.7676,1376.29,5595.93,-4153.16,6968.73,1,-36.5819,6968.73
0.208,6,6,1251.02,648.725,1409.22,0,27.4092,1409.22,-6,6,1241.45,700.424,1425.41,0,29.4316,1425.41,-6,-6,1251.02,-648.725,1409.22,0,-27.4092,1409.22,6,-6,1241.45,-700.424,1425.41,0,-29.4316,1425.41,8,6,-953.419,-2079.33,2287.49,0,65.3675,2287.49,-4,6,-907.621,-2034.54,2227.81,0,65.958,2227.81,-8,-6,-953.419,2079.33,2287.49,0,-65.3675,2287.49,4,-6,-907.621,2034.54,2227.81,0,-65.958,2227.81,7,6,5406.44,4272.64,6890.94,1,38.3189,6890.94,-5,6,5405.79,4304.55,6910.26,1,38.5298,6910.26,-7,-6,5406.44,-4272.64,6890.94,1,-38.3189,6890.94,5,-6,5405.79,-4304.55,6910.26,1,-38.5298,6910.26,8,6,-953.419,-2079.33,2287.49,0,65.3675,2287.49,-4,6,-907.621,-2034.54,2227.81,0,65.958,2227.81,-7,-6,5406.44,-4272.64,6890.94,1,-38.3189,6890.94,5,-6,5405.79,-4304.55,6910.26,1,-38.5298,6910.26,7,6,5406.44,4272.64,6890.94,1,38.3189,6890.94,-5,6,5405.79,4304.55,6910.26,1,38.5298,6910.26,-8,-6,-953.419,2079.33,2287.49,0,-65.3675,2287.49,4,-6,-907.621,2034.54,2227.81,0,-65.958,2227.81,7,6,5406.44,4272.64,6890.94,1,38.3189,6890.94,-5,6,5405.79,4304.55,6910.26,1,38.5298,6910.26,-7,-6,5406.44,-4272.64,6890.94,1,-38.3189,6890.94,5,-6,5405.79,-4304.55,6910.26,1,-38.5298,6910.26,7,6,5406.44,4272.64,6890.94,1,38.3189,6890.94,-5,6,5405.79,4304.55,6910.26,1,38.5298,6910.26,-7,-6,5406.44,-4272.64,6890.94,1,-38.3189,6890.94,5,-6,5405.79,-4304.55,6910.26,1,-38.5298,6910.26,7,6,7.248,6,1251.02,648.725,27.4092,1409.22,5406.44,4272.64,6890.94,1,38.3189,6890.94,-5,6,-4.752,6,1241.45,700.424,29.4316,1425.41,5405.79,4304.55,6910.26,1,38.5298,6910.26,-7,-6,-7.248,-6,1251.02,-648.725,-27.4092,1409.22,5406.44,-4272.64,6890.94,1,-38.3189,6890.94,5,-6,4.752,-6,1241.45,-700.424,-29.4316,1425.41,5405.79,-4304.55,6910.26,1,-38.5298,6910.26
0.21,6,6,1323.85,735.558,1514.47,0,29.0575,1514.47,-6,6,1280.28,796.916,1508.05,0,31.9003,1508.05,-6,-6,1323.85,-735.558,1514.47,0,-29.0575,1514.47,6,-6,1280.28,-796.916,1508.05,0,-31.9003,1508.05,8,6,-960.059,-2188.42,2389.75,0,66.313,2389.75,-4,6,-1008.07,-2181.46,2403.11,0,65.1979,2403.11,-8,-6,-960.059,2188.42,2389.75,0,-66.313,2389.75,4,-6,-1008.07,2181.46,2403.11,0,-65.1979,2403.11,7,6,5189.04,4423.18,6818.4,1,40.4445,6818.4,-5,6,5216.72,4460.18,6863.48,1,40.5297,6863.48,-7,-6,5189.04,-4423.18,6818.4,1,-40.4445,6818.4,5,-6,5216.72,-4460.18,6863.48,1,-40.5297,6863.48,8,6,-960.059,-2188.42,2389.75,0,66.313,2389.75,-4,6,-1008.07,-2181.46,2403.11,0,65.1979,2403.11,-7,-6,5189.04,-4423.18,6818.4,1,-40.4445,6818.4,5,-6,5216.72,-4460.18,6863.48,1,-40.5297,6863.48,7,6,5189.04,4423.18,6818.4,1,40.4445,6818.4,-5,6,5216.72,4460.18,6863.48,1,40.5297,6863.48,-8,-6,-960.059,2188.42,2389.75,0,-66.313,2389.75,4,-6,-1008.07,2181.46,2403.11,0,-65.1979,2403.11,7,6,5189.04,4423.18,6818.4,1,40.4445,6818.4,-5,6,5216.72,4460.18,6863.48,1,40.5297,6863.48,-7,-6,5189.04,-4423.18,6818.4,1,-40.4445,6818.4,5,-6,5216.72,-4460.18,6863.48,1,-40.5297,6863.48,7,6,5189.04,4423.18,6818.4,1,40.4445,6818.4,-5,6,5216.72,4460.18,6863.48,1,40.5297,6863.48,-7,-6,5189.04,-4423.18,6818.4,1,-40.4445,6818.4,5,-6,5216.72,-4460.18,6863.48,1,-40.5297,6863.48,7,6,7.26,6,1323.85,735.558,29.0575,1514.47,5189.04,4423.18,6818.4,1,40.4445,6818.4,-5,6,-4.74,6,1280.28,796.916,31.9003,1508.05,5216.72,4460.18,6863.48,1,40.5297,6863.48,-7,-6,-7.26,-6,1323.85,-735.558,-29.0575,1514.47,5189.04,-4423.18,6818.4,1,-40.4445,6818.4,5,-6,4.74,-6,1280.28,-796.916,-31.9003,1508.05,5216.72,-4460.18,6863.48,1,-40.5297,6863.48
0.212,6,6,1308.15,786.558,1526.41,0,31.0174,1526.41,-6,6,1274.89,860.04,1537.86,0,34.0036,1537.86,-6,-6,1308.15,-786.558,1526.41,0,-31.0174,1526.41,6,-6,1274.89,-860.04,1537.86,0,-34.0036,1537.86,8,6,-931.324,-2289.37,2471.55,0,67.8633,2471.55,-4,6,-939.053,-2226.22,2416.17,0,67.1293,2416.17,-8,-6,-931.324,2289.37,2471.55,0,-67.8633,2471.55,4,-6,-939.053,2226.22,2416.17,0,-67.1293,2416.17,7,6,4987.42,4540.7,6744.8,1,42.3157,6744.8,-5,6,5010.73,4592.4,6796.88,1,42.5056,6796.88,-7,-6,4987.42,-4540.7,6744.8,1,-42.3157,6744.8,5,-6,5010.73,-4592.4,6796.88,1,-42.5056,6796.88,8,6,-931.324,-2289.37,2471.55,0,67.8633,2471.55,-4,6,-939.053,-2226.22,2416.17,0,67.1293,2416.17,-7,-6,4987.42,-4540.7,6744.8,1,-42.3157,6744.8,5,-6,5010.73,-4592.4,6796.88,1,-42.5056,6796.88,7,6,4987.42,4540.7,6744.8,1,42.3157,6744.8,-5,6,5010.73,4592.4,6796.88,1,42.5056,6796.88,-8,-6,-931.324,2289.37,2471.55,0,-67.8633,2471.55,4,-6,-939.053,2226.22,2416.17,0,-67.1293,2416.17,7,6,4987.42,4540.7,6744.8,1,42.3157,6744.8,-5,6,5010.73,4592.4,6796.88,1,42.5056,6796.88,-7,-6,4987.42,-4540.7,6744.8,1,-42.3157,6744.8,5,-6,5010.73,-4592.4,6796.88,1,-42.5056,6796.88,7,6,4987.42,4540.7,6744.8,1,42.3157,6744.8,-5,6,5010.73,4592.4,6796.88,1,42.5056,6796.88,-7,-6,4987.42,-4540.7,6744.8,1,-42.3157,6744.8,5,-6,5010.73,-4592.4,6796.88,1,-42.5056,6796.88,7,6,7.272,6,1308.15,786.558,31.0174,1526.41,4987.42,4540.7,6744.8,1,42.3157,6744.8,-5,6,-4.728,6,1274.89,860.04,34.0036,1537.86,5010.73,4592.4,6796.88,1,42.5056,6796.88,-7,-6,-7.272,-6,1308.15,-786.558,-31.0174,1526.41,4987.42,-4540.7,6744.8,1,-42.3157,6744.8,5,-6,4.728,-6,1274.89,-860.04,-34.0036,1537.86,5010.73,-4592.4,6796.88,1,-42.5056,6796.88
0.214,6,6,1301.88,905.585,1585.87,0,34.8224,1585.87,-6,6,1227.98,926.015,1538,0,37.0197,1538,-6,-6,1301.88,-905.585,1585.87,0,-34.8224,1585.87,6,-6,1227.98,-926.015,1538,0,-37.0197,1538,8,6,-934.401,-2471,2641.77,0,69.2861,2641.77,-4,6,-958.18,-2366.16,2552.81,0,67.9545,2552.81,-8,-6,-934.401,2471,2641.77,0,-69.2861,2641.77,4,-6,-958.18,2366.16,2552.81,0,-67.9545,2552.81,7,6,4771.94,4669.32,6676.37,1,44.3773,6676.37,-5,6,4793.86,4702.62,6715.33,1,44.4495,6715.33,-7,-6,4771.94,-4669.32,6676.37,1,-44.3773,6676.37,5,-6,4793.86,-4702.62,6715.33,1,-44.4495,6715.33,8,6,-934.401,-2471,2641.77,0,69.2861,2641.77,-4,6,-958.18,-2366.16,2552.81,0,67.9545,2552.81,-7,-6,4771.94,-4669.32,6676.37,1,-44.3773,6676.37,5,-6,4793.86,-4702.62,6715.33,1,-44.4495,6715.33,7,6,4771.94,4669.32,6676.37,1,44.3773,6676.37,-5,6,4793.86,4702.62,6715.33,1,44.4495,6715.33,-8,-6,-934.401,2471,2641.77,0,-69.2861,2641.77,4,-6,-958.18,2366.16,2552.81,0,-67.9545,2552.81,7,6,4771.94,4669.32,6676.37,1,44.3773,6676.37,-5,6,4793.86,4702.62,6715.33,1,44.4495,6715.33,-7,-6,4771.94,-4669.32,6676.37,1,-44.3773,6676.37,5,-6,4793.86,-4702.62,6715.33,1,-44.4495,6715.33,7,6,4771.94,4669.32,6676.37,1,44.3773,6676.37,-5,6,4793.86,4702.62,6715.33,1,44.4495,6715.33,-7,-6,4771.94,-4669.32,6676.37,1,-44.3773,6676.37,5,-6,4793.86,-4702.62,6715.33,1,-44.4495,6715.33,7,6,7.284,6,1301.88,905.585,34.8224,1585.87,4771.94,4669.32,6676.37,1,44.3773,6676.37,-5,6,-4.716,6,1227.98,926.015,37.0197,1538,4793.86,4702.62,6715.33,1,44.4495,6715.33,-7,-6,-7.284,-6,1301.88,-905.585,-34.8224,1585.87,4771.94,-4669.32,6676.37,1,-44.3773,6676.37,5,-6,4.716,-6,1227.98,-926.015,-37.0197,1538,4793.86,-4702.62,6715.33,1,-44.4495,6715.33
0.216,6,6,1344.84,1000.81,1676.37,0,36.6561,1676.37,-6,6,1282.13,1017.9,1637.06,0,38.4467,1637.06,-6,-6,1344.84,-1000.81,1676.37,0,-36.6561,1676.37,6,-6,1282.13,-1017.9,1637.06,0,-38.4467,1637.06,8,6,-879.594,-2587.08,2732.52,0,71.2223,2732.52,-4,6,-871.047,-2506.02,2653.08,0,70.8335,2653.08,-8,-6,-879.594,2587.08,2732.52,0,-71.2223,2732.52,4,-6,-871.047,2506.02,2653.08,0,-70.8335,2653.08,7,6,4572.92,4783.58,6617.73,1,46.2898,6617.73,-5,6,4579.45,4797.68,6632.43,1,46.3332,6632.43,-7,-6,4572.92,-4783.58,6617.73,1,-46.2898,6617.73,5,-6,4579.45,-4797.68,6632.43,1,-46.3332,6632.43,8,6,-879.594,-2587.08,2732.52,0,71.2223,2732.52,-4,6,-871.047,-2506.02,2653.08,0,70.8335,2653.08,-7,-6,4572.92,-4783.58,6617.73,1,-46.2898,6617.73,5,-6,4579.45,-4797.68,6632.43,1,-46.3332,6632.43,7,6,4572.92,4783.58,6617.73,1,46.2898,6617.73,-5,6,4579.45,4797.68,6632.43,1,46.3332,6632.43,-8,-6,-879.594,2587.08,2732.52,0,-71.2223,2732.52,4,-6,-871.047,2506.02,2653.08,0,-70.8335,2653.08,7,6,4572.92,4783.58,6617.73,1,46.2898,6617.73,-5,6,4579.45,4797.68,6632.43,1,46.3332,6632.43,-7,-6,4572.92,-4783.58,6617.73,1,-46.2898,6617.73,5,-6,4579.45,-4797.68,6632.43,1,-46.3332,6632.43,7,6,4572.92,4783.58,6617.73,1,46.2898,6617.73,-5,6,4579.45,4797.68,6632.43,1,46.3332,6632.43,-7,-6,4572.92,-4783.58,6617.73,1,-46.2898,6617.73,5,-6,4579.45,-4797.68,6632.43,1,-46.3332,6632.43,7,6,7.296,6,1344.84,1000.81,36.6561,1676.37,4572.92,4783.58,6617.73,1,46.2898,6617.73,-5,6,-4.704,6,1282.13,1017.9,38.4467,1637.06,4579.45,4797.68,6632.43,1,46.3332,6632.43,-7,-6,-7.296,-6,1344.84,-1000.81,-36.6561,1676.37,4572.92,-4783.58,6617.73,1,-46.2898,6617.73,5,-6,4.704,-6,1282.13,-1017.9,-38.4467,1637.06,4579.45,-4797.68,6632.43,1,-46.3332,6632.43
0.218,6,6,1330.8,1065.27,1704.65,0,38.6763,1704.65,-6,6,1284.34,1034.6,1649.22,0,38.8533,1649.22,-6,-6,1330.8,-1065.27,1704.65,0,-38.6763,1704.65,6,-6,1284.34,-1034.6,1649.22,0,-38.8533,1649.22,8,6,-789.49,-2729.4,2841.29,0,73.8673,2841.29,-4,6,-752.912,-2632.78,2738.32,0,74.0407,2738.32,-8,-6,-789.49,2729.4,2841.29,0,-73.8673,2841.29,4,-6,-752.912,2632.78,2738.32,0,-74.0407,2738.32,7,6,4317.97,4871.82,6509.95,1,48.449,6509.95,-5,6,4329.69,4931.8,6562.68,1,48.7197,6562.68,-7,-6,4317.97,-4871.82,6509.95,1,-48.449,6509.95,5,-6,4329.69,-4931.8,6562.68,1,-48.7197,6562.68,8,6,-789.49,-2729.4,2841.29,0,73.8673,2841.29,-4,6,-752.912,-2632.78,2738.32,0,74.0407,2738.32,-7,-6,4317.97,-4871.82,6509.95,1,-48.449,6509.95,5,-6,4329.69,-4931.8,6562.68,1,-48.7197,6562.68,7,6,4317.97,4871.82,6509.95,1,48.449,6509.95,-5,6,4329.69,4931.8,6562.68,1,48.7197,6562.68,-8,-6,-789.49,2729.4,2841.29,0,-73.8673,2841.29,4,-6,-752.912,2632.78,2738.32,0,-74.0407,2738.32,7,6,4317.97,4871.82,6509.95,1,48.449,6509.95,-5,6,4329.69,4931.8,6562.68,1,48.7197,6562.68,-7,-6,4317.97,-4871.82,6509.95,1,-48.449,6509.95,5,-6,4329.69,-4931.8,6562.68,1,-48.7197,6562.68,7,6,4317.97,4871.82,6509.95,1,48.449,6509.95,-5,6,4329.69,4931.8,6562.68,1,48.7197,6562.68,-7,-6,4317.97,-4871.82,6509.95,1,-48.449,6509.95,5,-6,4329.69,-4931.8,6562.68,1,-48.7197,6562.68,7,6,7.308,6,1330.8,1065.27,38.6763,1704.65,4317.97,4871.82,6509.95,1,48.449,6509.95,-5,6,-4.692,6,1284.34,1034.6,38.8533,1649.22,4329.69,4931.8,6562.68,1,48.7197,6562.68,-7,-6,-7.308,-6,1330.8,-1065.27,-38.6763,1704.65,4317.97,-4871.82,6509.95,1,-48.449,6509.95,5,-6,4.692,-6,1284.34,-1034.6,-38.8533,1649.22,4329.69,-4931.8,6562.68,1,-48.7197,6562.68
0.22,6,6,1290.84,1146.43,1726.43,0,41.6092,1726.43,-6,6,1279.55,1102.95,1689.31,0,40.7607,1689.31,-6,-6,1290.84,-1146.43,1726.43,0,-41.6092,1726.43,6,-6,1279.55,-1102.95,1689.31,0,-40.7607,1689.31,8,6,-808.904,-2928.32,3037.99,0,74.558,3037.99,-4,6,-725.959,-2811.51,2903.73,0,75.5219,2903.73,-8,-6,-808.904,2928.32,3037.99,0,-74.558,3037.99,4,-6,-725.959,2811.51,2903.73,0,-75.5219,2903.73,7,6,4138.89,4852.08,6377.54,1,49.5354,6377.54,-5,6,4143.16,4906.32,6421.66,1,49.8204,6421.66,-7,-6,4138.89,-4852.08,6377.54,1,-49.5354,6377.54,5,-6,4143.16,-4906.32,6421.66,1,-49.8204,6421.66,8,6,-808.904,-2928.32,3037.99,0,74.558,3037.99,-4,6,-725.959,-2811.51,2903.73,0,75.5219,2903.73,-7,-6,4138.89,-4852.08,6377.54,1,-49.5354,6377.54,5,-6,4143.16,-4906.32,6421.66,1,-49.8204,6421.66,7,6,4138.89,4852.08,6377.54,1,49.5354,6377.54,-5,6,4143.16,4906.32,6421.66,1,49.8204,6421.66,-8,-6,-808.904,2928.32,3037.99,0,-74.558,3037.99,4,-6,-725.959,2811.51,2903.73,0,-75.5219,2903.73,7,6,4138.89,4852.08,6377.54,1,49.5354,6377.54,-5,6,4143.16,4906.32,6421.66,1,49.8204,6421.66,-7,-6,4138.89,-4852.08,6377.54,1,-49.5354,6377.54,5,-6,4143.16,-4906.32,6421.66,1,-49.8204,6421.66,7,6,4138.89,4852.08,6377.54,1,49.5354,6377.54,-5,6,4143.16,4906.32,6421.66,1,49.8204,6421.66,-7,-6,4138.89,-4852.08,6377.54,1,-49.5354,6377.54,5,-6,4143.16,-4906.32,6421.66,1,-49.8204,6421.66,7,6,7.32,6,1290.84,1146.43,41.6092,1726.43,4138.89,4852.08,6377.54,1,49.5354,6377.54,-5,6,-4.68,6,1279.55,1102.95,40.7607,1689.31,4143.16,4906.32,6421.66,1,49.8204,6421.66,-7,-6,-7.32,-6,1290.84,-1146.43,-41.6092,1726.43,4138.89,-4852.08,6377.54,1,-49.5354,6377.54,5,-6,4.68,-6,1279.55,-1102.95,-40.7607,1689.31,4143.16,-4906.32,6421.66,1,-49.8204,6421.66
0.222,6,6,1269.78,1146.06,1710.49,0,42.0684,1710.49,-6,6,1244,1063.61,1636.71,0,40.5303,1636.71,-6,-6,1269.78,-1146.06,1710.49,0,-42.0684,1710.49,6,-6,1244,-1063.61,1636.71,0,-40.5303,1636.71,8,6,-706.363,-3050.45,3131.17,0,76.9624,3131.17,-4,6,-614.665,-2912.35,2976.51,0,78.0824,2976.51,-8,-6,-706.363,3050.45,3131.17,0,-76.9624,3131.17,4,-6,-614.665,2912.35,2976.51,0,-78.0824,2976.51,7,6,3933.79,4921.56,6300.51,1,51.3648,6300.51,-5,6,3956.31,4979.06,6359.52,1,51.5297,6359.52,-7,-6,3933.79,-4921.56,6300.51,1,-51.3648,6300.51,5,-6,3956.31,-4979.06,6359.52,1,-51.5297,6359.52,8,6,-706.363,-3050.45,3131.17,0,76.9624,3131.17,-4,6,-614.665,-2912.35,2976.51,0,78.0824,2976.51,-7,-6,3933.79,-4921.56,6300.51,1,-51.3648,6300.51,5,-6,3956.31,-4979.06,6359.52,1,-51.5297,6359.52,7,6,3933.79,4921.56,6300.51,1,51.3648,6300.51,-5,6,3956.31,4979.06,6359.52,1,51.5297,6359.52,-8,-6,-706.363,3050.45,3131.17,0,-76.9624,3131.17,4,-6,-614.665,2912.35,2976.51,0,-78.0824,2976.51,7,6,3933.79,4921.56,6300.51,1,51.3648,6300.51,-5,6,3956.31,4979.06,6359.52,1,51.5297,6359.52,-7,-6,3933.79,-4921.56,6300.51,1,-51.3648,6300.51,5,-6,3956.31,-4979.06,6359.52,1,-51.5297,6359.52,7,6,3933.79,4921.56,6300.51,1,51.3648,6300.51,-5,6,3956.31,4979.06,6359.52,1,51.5297,6359.52,-7,-6,3933.79,-4921.56,6300.51,1,-51.3648,6300.51,5,-6,3956.31,-4979.06,6359.52,1,-51.5297,6359.52,7,6,7.332,6,1269.78,1146.06,42.0684,1710.49,3933.79,4921.56,6300.51,1,51.3648,6300.51,-5,6,-4.668,6,1244,1063.61,40.5303,1636.71,3956.31,4979.06,6359.52,1,51.5297,6359.52,-7,-6,-7.332,-6,1269.78,-1146.06,-42.0684,1710.49,3933.79,-4921.56,6300.51,1,-51.3648,6300.51,5,-6,4.668,-6,1244,-1063.61,-40.5303,1636.71,3956.31,-4979.06,6359.52,1,-51.5297,6359.52
0.224,6,6,1231.32,1189.25,1711.86,0,44.0044,1711.86,-6,6,1248.38,1125.29,1680.69,0,42.0316,1680.69,-6,-6,1231.32,-1189.25,1711.86,0,-44.0044,1711.86,6,-6,1248.38,-1125.29,1680.69,0,-42.0316,1680.69,8,6,-623.12,-3217.13,3276.92,0,79.0382,3276.92,-4,6,-510.082,-3098.92,3140.62,0,80.6529,3140.62,-8,-6,-623.12,3217.13,3276.92,0,-79.0382,3276.92,4,-6,-510.082,3098.92,3140.62,0,-80.6529,3140.62,7,6,3717.63,4956.99,6196.17,1,53.131,6196.17,-5,6,3719.57,5000.85,6232.47,1,53.3586,6232.47,-7,-6,3717.63,-4956.99,6196.17,1,-53.131,6196.17,5,-6,3719.57,-5000.85,6232.47,1,-53.3586,6232.47,8,6,-623.12,-3217.13,3276.92,0,79.0382,3276.92,-4,6,-510.082,-3098.92,3140.62,0,80.6529,3140.62,-7,-6,3717.63,-4956.99,6196.17,1,-53.131,6196.17,5,-6,3719.57,-5000.85,6232.47,1,-53.3586,6232.47,7,6,3717.63,4956.99,6196.17,1,53.131,6196.17,-5,6,3719.57,5000.85,6232.47,1,53.3586,6232.47,-8,-6,-623.12,3217.13,3276.92,0,-79.0382,3276.92,4,-6,-510.082,3098.92,3140.62,0,-80.6529,3140.62,7,6,3717.63,4956.99,6196.17,1,53.131,6196.17,-5,6,3719.57,5000.85,6232.47,1,53.3586,6232.47,-7,-6,3717.63,-4956.99,6196.17,1,-53.131,6196.17,5,-6,3719.57,-5000.85,6232.47,1,-53.3586,6232.47,7,6,3717.63,4956.99,6196.17,1,53.131,6196.17,-5,6,3719.57,5000.85,6232.47,1,53.3586,6232.47,-7,-6,3717.63,-4956.99,6196.17,1,-53.131,6196.17,5,-6,3719.57,-5000.85,6232.47,1,-53.3586,6232.47,7,6,7.344,6,1231.32,1189.25,44.0044,1711.86,3717.63,4956.99,6196.17,1,53.131,6196.17,-5,6,-4.656,6,1248.38,1125.29,42.0316,1680.69,3719.57,5000.85,6232.47,1,53.3586,6232.47,-7,-6,-7.344,-6,1231.32,-1189.25,-44.0044,1711.86,3717.63,-4956.99,6196.17,1,-53.131,6196.17,5,-6,4.656,-6,1248.38,-1125.29,-42.0316,1680.69,3719.57,-5000.85,6232.47,1,-53.3586,6232.47
0.226,6,6,1181.16,1193.98,1679.5,0,45.3091,1679.5,-6,6,1268.79,1141.17,1706.48,0,41.9687,1706.48,-6,-6,1181.16,-1193.98,1679.5,0,-45.3091,1679.5,6,-6,1268.79,-1141.17,1706.48,0,-41.9687,1706.48,8,6,-541.474,-3346.75,3390.27,0,80.8097,3390.27,-5,3,-457.074,-386.703,598.712,0,40.2326,598.712,-8,-6,-541.474,3346.75,3390.27,0,-80.8097,3390.27,5,-3,-457.074,386.703,598.712,0,-40.2326,598.712,7,6,3580.14,4975.93,6130.03,1,54.2654,6130.03,-5,6,3544.56,5057.73,6176.12,1,54.9765,6176.12,-7,-6,3580.14,-4975.93,6130.03,1,-54.2654,6130.03,5,-6,3544.56,-5057.73,6176.12,1,-54.9765,6176.12,8,6,-541.474,-3346.75,3390.27,0,80.8097,3390.27,-4,6,-451.793,-3257.6,3288.78,0,82.1041,3288.78,-7,-6,3580.14,-4975.93,6130.03,1,-54.2654,6130.03,5,-6,3544.56,-5057.73,6176.12,1,-54.9765,6176.12,7,6,3580.14,4975.93,6130.03,1,54.2654,6130.03,-5,6,3544.56,5057.73,6176.12,1,54.9765,6176.12,-8,-6,-541.474,3346.75,3390.27,0,-80.8097,3390.27,4,-6,-451.793,3257.6,3288.78,0,-82.1041,3288.78,7,6,3580.14,4975.93,6130.03,1,54.2654,6130.03,-5,6,3544.56,5057.73,6176.12,1,54.9765,6176.12,-7,-6,3580.14,-4975.93,6130.03,1,-54.2654,6130.03,5,-6,3544.56,-5057.73,6176.12,1,-54.9765,6176.12,7,6,3580.14,4975.93,6130.03,1,54.2654,6130.03,-5,6,3544.56,5057.73,6176.12,1,54.9765,6176.12,-7,-6,3580.14,-4975.93,6130.03,1,-54.2654,6130.03,5,-6,3544.56,-5057.73,6176.12,1,-54.9765,6176.12,7,6,7.356,6,1181.16,1193.98,45.3091,1679.5,3580.14,4975.93,6130.03,1,54.2654,6130.03,-5,6,-4.644,6,1268.79,1141.17,41.9687,1706.48,3544.56,5057.73,6176.12,1,54.9765,6176.12,-7,-6,-7.356,-6,1181.16,-1193.98,-45.3091,1679.5,3580.14,-4975.93,6130.03,1,-54.2654,6130.03,5,-6,4.644,-6,1268.79,-1141.17,-41.9687,1706.48,3544.56,-5057.73,6176.12,1,-54.9765,6176.12
0.228,6,6,1141.84,1226.21,1675.52,0,47.0406,1675.52,-6,6,1217.92,1190.9,1703.4,0,44.3575,1703.4,-6,-6,1141.84,-1226.21,1675.52,0,-47.0406,1675.52,6,-6,1217.92,-1190.9,1703.4,0,-44.3575,1703.4,8,6,-463.399,-3449.12,3480.11,0,82.348,3480.11,-5,3,-443.414,-404.885,600.457,0,42.3994,600.457,-8,-6,-463.399,3449.12,3480.11,0,-82.348,3480.11,5,-3,-443.414,404.885,600.457,0,-42.3994,600.457,7,6,3325.49,4993.4,5999.41,1,56.3373,5999.41,-5,6,3305.49,5096.73,6074.78,1,57.0345,6074.78,-7,-6,3325.49,-4993.4,5999.41,1,-56.3373,5999.41,5,-6,3305.49,-5096.73,6074.78,1,-57.0345,6074.78,8,6,-463.399,-3449.12,3480.11,0,82.348,3480.11,-4,6,-323.251,-3420.09,3435.34,0,84.6007,3435.34,-7,-6,3325.49,-4993.4,5999.41,1,-56.3373,5999.41,5,-6,3305.49,-5096.73,6074.78,1,-57.0345,6074.78,7,6,3325.49,4993.4,5999.41,1,56.3373,5999.41,-5,6,3305.49,5096.73,6074.78,1,57.0345,6074.78,-8,-6,-463.399,3449.12,3480.11,0,-82.348,3480.11,4,-6,-323.251,3420.09,3435.34,0,-84.6007,3435.34,7,6,3325.49,4993.4,5999.41,1,56.3373,5999.41,-5,6,3305.49,5096.73,6074.78,1,57.0345,6074.78,-7,-6,3325.49,-4993.4,5999.41,1,-56.3373,5999.41,5,-6,3305.49,-5096.73,6074.78,1,-57.0345,6074.78,7,6,3325.49,4993.4,5999.41,1,56.3373,5999.41,-5,6,3305.49,5096.73,6074.78,1,57.0345,6074.78,-7,-6,3325.49,-4993.4,5999.41,1,-56.3373,5999.41,5,-6,3305.49,-5096.73,6074.78,1,-57.0345,6074.78,7,6,7.368,6,1141.84,1226.21,47.0406,1675.52,3325.49,4993.4,5999.41,1,56.3373,5999.41,-5,6,-4.632,6,1217.92,1190.9,44.3575,1703.4,3305.49,5096.73,6074.78,1,57.0345,6074.78,-7,-6,-7.368,-6,1141.84,-1226.21,-47.0406,1675.52,3325.49,-4993.4,5999.41,1,-56.3373,5999.41,5,-6,4.632,-6,1217.92,-1190.9,-44.3575,1703.4,3305.49,-5096.73,6074.78,1,-57.0345,6074.78
0.23,6,6,1117.03,1257.93,1682.3,0,48.3953,1682.3,-6,6,1220.27,1231.91,1733.97,0,45.2721,1733.97,-6,-6,1117.03,-1257.93,1682.3,0,-48.3953,1682.3,6,-6,1220.27,-1231.91,1733.97,0,-45.2721,1733.97,7,3,-433.322,-417.539,601.754,0,43.9373,601.754,-5,3,-432.31,-423.204,604.974,0,44.3902,604.974,-7,-3,-433.322,417.539,601.754,0,-43.9373,601.754,5,-3,-432.31,423.204,604.974,0,-44.3902,604.974,7,6,3150.64,5047.12,5949.79,1,58.0258,5949.79,-5,6,3059.19,5112.48,5957.86,1,59.1047,5957.86,-7,-6,3150.64,-5047.12,5949.79,1,-58.0258,5949.79,5,-6,3059.19,-5112.48,5957.86,1,-59.1047,5957.86,8,6,-399.004,-3589.37,3611.48,0,83.6569,3611.48,-4,6,-230.396,-3590.91,3598.29,0,86.3289,3598.29,-7,-6,3150.64,-5047.12,5949.79,1,-58.0258,5949.79,5,-6,3059.19,-5112.48,5957.86,1,-59.1047,5957.86,7,6,3150.64,5047.12,5949.79,1,58.0258,5949.79,-5,6,3059.19,5112.48,5957.86,1,59.1047,5957.86,-8,-6,-399.004,3589.37,3611.48,0,-83.6569,3611.48,4,-6,-230.396,3590.91,3598.29,0,-86.3289,3598.29,7,6,3150.64,5047.12,5949.79,1,58.0258,5949.79,-5,6,3059.19,5112.48,5957.86,1,59.1047,5957.86,-7,-6,3150.64,-5047.12,5949.79,1,-58.0258,5949.79,5,-6,3059.19,-5112.48,5957.86,1,-59.1047,5957.86,7,6,3150.64,5047.12,5949.79,1,58.0258,5949.79,-5,6,3059.19,5112.48,5957.86,1,59.1047,5957.86,-7,-6,3150.64,-5047.12,5949.79,1,-58.0258,5949.79,5,-6,3059.19,-5112.48,5957.86,1,-59.1047,5957.86,7,6,7.38,6,1117.03,1257.93,48.3953,1682.3,3150.64,5047.12,5949.79,1,58.0258,5949.79,-5,6,-4.62,6,1220.27,1231.91,45.2721,1733.97,3059.19,5112.48,5957.86,1,59.1047,5957.86,-7,-6,-7.38,-6,1117.03,-1257.93,-48.3953,1682.3,3150.64,-5047.12,5949.79,1,-58.0258,5949.79,5,-6,4.62,-6,1220.27,-1231.91,-45.2721,1733.97,3059.19,-5112.48,5957.86,1,-59.1047,5957.86
0.232,6,6,1067.19,1268.35,1657.59,0,49.9226,1657.59,-6,6,1199.21,1322.71,1785.41,0,47.8035,1785.41,-6,-6,1067.19,-1268.35,1657.59,0,-49.9226,1657.59,6,-6,1199.21,-1322.71,1785.41,0,-47.8035,1785.41,7,2,-423.792,-245.679,489.855,0,30.1016,489.855,-5,2,-422.245,-250.016,490.713,0,30.6302,490.713,-7,-2,-423.792,245.679,489.855,0,-30.1016,489.855,5,-2,-422.245,250.016,490.713,0,-30.6302,490.713,7,6,2936.48,5072.33,5861.01,1,59.9326,5861.01,-5,6,2857.85,5111.9,5856.52,1,60.7922,5856.52,-7,-6,2936.48,-5072.33,5861.01,1,-59.9326,5861.01,5,-6,2857.85,-5111.9,5856.52,1,-60.7922,5856.52,8,6,-264.18,-3695.21,3704.64,0,85.9107,3704.64,-4,6,-119.909,-3729.66,3731.59,0,88.1586,3731.59,-7,-6,2936.48,-5072.33,5861.01,1,-59.9326,5861.01,5,-6,2857.85,-5111.9,5856.52,1,-60.7922,5856.52,7,6,2936.48,5072.33,5861.01,1,59.9326,5861.01,-5,6,2857.85,5111.9,5856.52,1,60.7922,5856.52,-8,-6,-264.18,3695.21,3704.64,0,-85.9107,3704.64,4,-6,-119.909,3729.66,3731.59,0,-88.1586,3731.59,7,6,2936.48,5072.33,5861.01,1,59.9326,5861.01,-5,6,2857.85,5111.9,5856.52,1,60.7922,5856.52,-7,-6,2936.48,-5072.33,5861.01,1,-59.9326,5861.01,5,-6,2857.85,-5111.9,5856.52,1,-60.7922,5856.52,7,6,2936.48,5072.33,5861.01,1,59.9326,5861.01,-5,6,2857.85,5111.9,5856.52,1,60.7922,5856.52,-7,-6,2936.48,-5072.33,5861.01,1,-59.9326,5861.01,5,-6,2857.85,-5111.9,5856.52,1,-60.7922,5856.52,7,6,7.392,6,1067.19,1268.35,49.9226,1657.59,2936.48,5072.33,5861.01,1,59.9326,5861.01,-5,6,-4.608,6,1199.21,1322.71,47.8035,1785.41,2857.85,5111.9,5856.52,1,60.7922,5856.52,-7,-6,-7.392,-6,1067.19,-1268.35,-49.9226,1657.59,2936.48,-5072.33,5861.01,1,-59.9326,5861.01,5,-6,4.608,-6,1199.21,-1322.71,-47.8035,1785.41,2857.85,-5111.9,5856.52,1,-60.7922,5856.52
0.234,6,6,1094.38,1294.13,1694.82,0,49.7805,1694.82,-6,6,1170.08,1358.85,1793.19,0,49.2689,1793.19,-6,-6,1094.38,-1294.13,1694.82,0,-49.7805,1694.82,6,-6,1170.08,-1358.85,1793.19,0,-49.2689,1793.19,7,2,-417.817,-255.119,489.547,0,31.4083,489.547,-5,2,-420.115,-261.999,495.117,0,31.9492,495.117,-7,-2,-417.817,255.119,489.547,0,-31.4083,489.547,5,-2,-420.115,261.999,495.117,0,-31.9492,495.117,7,6,2755.96,5043.43,5747.3,1,61.3457,5747.3,-5,6,2692.36,5172.4,5831.17,1,62.5019,5831.17,-7,-6,2755.96,-5043.43,5747.3,1,-61.3457,5747.3,5,-6,2692.36,-5172.4,5831.17,1,-62.5019,5831.17,8,6,-163.408,-3770.45,3773.99,0,87.5184,3773.99,-4,6,-55.7085,-3923.86,3924.26,0,89.1866,3924.26,-7,-6,2755.96,-5043.43,5747.3,1,-61.3457,5747.3,5,-6,2692.36,-5172.4,5831.17,1,-62.5019,5831.17,7,6,2755.96,5043.43,5747.3,1,61.3457,5747.3,-5,6,2692.36,5172.4,5831.17,1,62.5019,5831.17,-8,-6,-163.408,3770.45,3773.99,0,-87.5184,3773.99,4,-6,-55.7085,3923.86,3924.26,0,-89.1866,3924.26,7,6,2755.96,5043.43,5747.3,1,61.3457,5747.3,-5,6,2692.36,5172.4,5831.17,1,62.5019,5831.17,-7,-6,2755.96,-5043.43,5747.3,1,-61.3457,5747.3,5,-6,2692.36,-5172.4,5831.17,1,-62.5019,5831.17,7,6,2755.96,5043.43,5747.3,1,61.3457,5747.3,-5,6,2692.36,5172.4,5831.17,1,62.5019,5831.17,-7,-6,2755.96,-5043.43,5747.3,1,-61.3457,5747.3,5,-6,2692.36,-5172.4,5831.17,1,-62.5019,5831.17,7,6,7.404,6,1094.38,1294.13,49.7805,1694.82,2755.96,5043.43,5747.3,1,61.3457,5747.3,-5,6,-4.596,6,1170.08,1358.85,49.2689,1793.19,2692.36,5172.4,5831.17,1,62.5019,5831.17,-7,-6,-7.404,-6,1094.38,-1294.13,-49.7805,1694.82,2755.96,-5043.43,5747.3,1,-61.3457,5747.3,5,-6,4.596,-6,1170.08,-1358.85,-49.2689,1793.19,2692.36,-5172.4,5831.17,1,-62.5019,5831.17
0.236,6,6,1099.35,1351.63,1742.26,0,50.8766,1742.26,-6,6,1168.12,1388.5,1814.51,0,49.9268,1814.51,-6,-6,1099.35,-1351.63,1742.26,0,-50.8766,1742.26,6,-6,1168.12,-1388.5,1814.51,0,-49.9268,1814.51,7,2,-412.425,-268.145,491.931,0,33.0306,491.931,-5,2,-410.124,-274.013,493.239,0,33.7478,493.239,-7,-2,-412.425,268.145,491.931,0,-33.0306,491.931,5,-2,-410.124,274.013,493.239,0,-33.7478,493.239,7,6,2533.37,5060.05,5658.81,1,63.4046,5658.81,-5,6,2426.29,5116.9,5663,1,64.631,5663,-7,-6,2533.37,-5060.05,5658.81,1,-63.4046,5658.81,5,-6,2426.29,-5116.9,5663,1,-64.631,5663,8,6,-56.8426,-3937.02,3937.43,0,89.1728,3937.43,-4,6,-1.59963,-4077.35,4077.35,0,89.9775,4077.35,-7,-6,2533.37,-5060.05,5658.81,1,-63.4046,5658.81,5,-6,2426.29,-5116.9,5663,1,-64.631,5663,7,6,2533.37,5060.05,5658.81,1,63.4046,5658.81,-5,6,2426.29,5116.9,5663,1,64.631,5663,-8,-6,-56.8426,3937.02,3937.43,0,-89.1728,3937.43,4,-6,-1.59963,4077.35,4077.35,0,-89.9775,4077.35,7,6,2533.37,5060.05,5658.81,1,63.4046,5658.81,-5,6,2426.29,5116.9,5663,1,64.631,5663,-7,-6,2533.37,-5060.05,5658.81,1,-63.4046,5658.81,5,-6,2426.29,-5116.9,5663,1,-64.631,5663,7,6,2533.37,5060.05,5658.81,1,63.4046,5658.81,-5,6,2426.29,5116.9,5663,1,64.631,5663,-7,-6,2533.37,-5060.05,5658.81,1,-63.4046,5658.81,5,-6,2426.29,-5116.9,5663,1,-64.631,5663,7,6,7.416,6,1099.35,1351.63,50.8766,1742.26,2533.37,5060.05,5658.81,1,63.4046,5658.81,-5,6,-4.584,6,1168.12,1388.5,49.9268,1814.51,2426.29,5116.9,5663,1,64.631,5663,-7,-6,-7.416,-6,1099.35,-1351.63,-50.8766,1742.26,2533.37,-5060.05,5658.81,1,-63.4046,5658.81,5,-6,4.584,-6,1168.12,-1388.5,-49.9268,1814.51,2426.29,-5116.9,5663,1,-64.631,5663
0.238,6,6,1055.31,1374.99,1733.28,0,52.4936,1733.28,-6,6,1094.45,1484.44,1844.29,0,53.5993,1844.29,-6,-6,1055.31,-1374.99,1733.28,0,-52.4936,1733.28,6,-6,1094.45,-1484.44,1844.29,0,-53.5993,1844.29,7,2,-405.931,-281.443,493.954,0,34.7346,493.954,-5,2,-403.981,-285.519,494.694,0,35.2512,494.694,-7,-2,-405.931,281.443,493.954,0,-34.7346,493.954,5,-2,-403.981,285.519,494.694,0,-35.2512,494.694,7,6,2305.06,5063.95,5563.89,1,65.5255,5563.89,-5,6,2236.54,5067.05,5538.69,1,66.1839,5538.69,-7,-6,2305.06,-5063.95,5563.89,1,-65.5255,5563.89,5,-6,2236.54,-5067.05,5538.69,1,-66.1839,5538.69,8,6,88.5997,-4052.7,4053.66,0,-88.7476,4053.66,-4,6,123.949,-4163.66,4165.51,0,-88.2949,4165.51,-7,-6,2305.06,-5063.95,5563.89,1,-65.5255,5563.89,5,-6,2236.54,-5067.05,5538.69,1,-66.1839,5538.69,7,6,2305.06,5063.95,5563.89,1,65.5255,5563.89,-5,6,2236.54,5067.05,5538.69,1,66.1839,5538.69,-8,-6,88.5997,4052.7,4053.66,0,88.7476,4053.66,4,-6,123.949,4163.66,4165.51,0,88.2949,4165.51,7,6,2305.06,5063.95,5563.89,1,65.5255,5563.89,-5,6,2236.54,5067.05,5538.69,1,66.1839,5538.69,-7,-6,2305.06,-5063.95,5563.89,1,-65.5255,5563.89,5,-6,2236.54,-5067.05,5538.69,1,-66.1839,5538.69,7,6,2305.06,5063.95,5563.89,1,65.5255,5563.89,-5,6,2236.54,5067.05,5538.69,1,66.1839,5538.69,-7,-6,2305.06,-5063.95,5563.89,1,-65.5255,5563.89,5,-6,2236.54,-5067.05,5538.69,1,-66.1839,5538.69,7,6,7.428,6,1055.31,1374.99,52.4936,1733.28,2305.06,5063.95,5563.89,1,65.5255,5563.89,-5,6,-4.572,6,1094.45,1484.44,53.5993,1844.29,2236.54,5067.05,5538.69,1,66.1839,5538.69,-7,-6,-7.428,-6,1055.31,-1374.99,-52.4936,1733.28,2305.06,-5063.95,5563.89,1,-65.5255,5563.89,5,-6,4.572,-6,1094.45,-1484.44,-53.5993,1844.29,2236.54,-5067.05,5538.69,1,-66.1839,5538.69
0.24,6,6,1000.73,1459.66,1769.77,0,55.5658,1769.77,-6,6,1013.1,1509.05,1817.59,0,56.1246,1817.59,-6,-6,1000.73,-1459.66,1769.77,0,-55.5658,1769.77,6,-6,1013.1,-1509.05,1817.59,0,-56.1246,1817.59,7,2,-394.474,-290.778,490.063,0,36.3949,490.063,-5,2,-393.602,-292.195,490.205,0,36.5887,490.205,-7,-2,-394.474,290.778,490.063,0,-36.3949,490.063,5,-2,-393.602,292.195,490.205,0,-36.5887,490.205,7,6,2094.93,4971.52,5394.88,1,67.1501,5394.88,-5,6,2106.91,5009.34,5434.39,1,67.1885,5434.39,-7,-6,2094.93,-4971.52,5394.88,1,-67.1501,5394.88,5,-6,2106.91,-5009.34,5434.39,1,-67.1885,5434.39,8,6,300.827,-4177.16,4187.98,0,-85.8808,4187.98,-4,6,288.083,-4273.31,4283.01,0,-86.1433,4283.01,-7,-6,2094.93,-4971.52,5394.88,1,-67.1501,5394.88,5,-6,2106.91,-5009.34,5434.39,1,-67.1885,5434.39,7,6,2094.93,4971.52,5394.88,1,67.1501,5394.88,-5,6,2106.91,5009.34,5434.39,1,67.1885,5434.39,-8,-6,300.827,4177.16,4187.98,0,85.8808,4187.98,4,-6,288.083,4273.31,4283.01,0,86.1433,4283.01,7,6,2094.93,4971.52,5394.88,1,67.1501,5394.88,-5,6,2106.91,5009.34,5434.39,1,67.1885,5434.39,-7,-6,2094.93,-4971.52,5394.88,1,-67.1501,5394.88,5,-6,2106.91,-5009.34,5434.39,1,-67.1885,5434.39,7,6,2094.93,4971.52,5394.88,1,67.1501,5394.88,-5,6,2106.91,5009.34,5434.39,1,67.1885,5434.39,-7,-6,2094.93,-4971.52,5394.88,1,-67.1501,5394.88,5,-6,2106.91,-5009.34,5434.39,1,-67.1885,5434.39,7,6,7.44,6,1000.73,1459.66,55.5658,1769.77,2094.93,4971.52,5394.88,1,67.1501,5394.88,-5,6,-4.56,6,1013.1,1509.05,56.1246,1817.59,2106.91,5009.34,5434.39,1,67.1885,5434.39,-7,-6,-7.44,-6,1000.73,-1459.66,-55.5658,1769.77,2094.93,-4971.52,5394.88,1,-67.1501,5394.88,5,-6,4.56,-6,1013.1,-1509.05,-56.1246,1817.59,2106.91,-5009.34,5434.39,1,-67.1885,5434.39
0.242,6,6,941.219,1430.62,1712.47,0,56.6586,1712.47,-6,6,955.983,1511.86,1788.75,0,57.6939,1788.75,-6,-6,941.219,-1430.62,1712.47,0,-56.6586,1712.47,6,-6,955.983,-1511.86,1788.75,0,-57.6939,1788.75,7,2,-386.188,-300.83,489.53,0,37.9176,489.53,-5,2,-384.742,-295.742,485.273,0,37.5486,485.273,-7,-2,-386.188,300.83,489.53,0,-37.9176,489.53,5,-2,-384.742,295.742,485.273,0,-37.5486,485.273,7,6,1914.72,4938.5,5296.69,1,68.808,5296.69,-5,6,1997.26,4909.93,5300.61,1,67.8644,5300.61,-7,-6,1914.72,-4938.5,5296.69,1,-68.808,5296.69,5,-6,1997.26,-4909.93,5300.61,1,-67.8644,5300.61,8,6,504.54,-4328.38,4357.68,0,-83.3513,4357.68,-4,6,414.864,-4346.57,4366.32,0,-84.5478,4366.32,-7,-6,1914.72,-4938.5,5296.69,1,-68.808,5296.69,5,-6,1997.26,-4909.93,5300.61,1,-67.8644,5300.61,7,6,1914.72,4938.5,5296.69,1,68.808,5296.69,-5,6,1997.26,4909.93,5300.61,1,67.8644,5300.61,-8,-6,504.54,4328.38,4357.68,0,83.3513,4357.68,4,-6,414.864,4346.57,4366.32,0,84.5478,4366.32,7,6,1914.72,4938.5,5296.69,1,68.808,5296.69,-5,6,1997.26,4909.93,5300.61,1,67.8644,5300.61,-7,-6,1914.72,-4938.5,5296.69,1,-68.808,5296.69,5,-6,1997.26,-4909.93,5300.61,1,-67.8644,5300.61,7,6,1914.72,4938.5,5296.69,1,68.808,5296.69,-5,6,1997.26,4909.93,5300.61,1,67.8644,5300.61,-7,-6,1914.72,-4938.5,5296.69,1,-68.808,5296.69,5,-6,1997.26,-4909.93,5300.61,1,-67.8644,5300.61,7,6,7.452,6,941.219,1430.62,56.6586,1712.47,1914.72,4938.5,5296.69,1,68.808,5296.69,-5,6,-4.548,6,955.983,1511.86,57.6939,1788.75,1997.26,4909.93,5300.61,1,67.8644,5300.61,-7,-6,-7.452,-6,941.219,-1430.62,-56.6586,1712.47,1914.72,-4938.5,5296.69,1,-68.808,5296.69,5,-6,4.548,-6,955.983,-1511.86,-57.6939,1788.75,1997.26,-4909.93,5300.61,1,-67.8644,5300.61
0.244,6,6,868.172,1442.8,1683.86,0,58.9636,1683.86,-6,6,881.963,1516.93,1754.69,0,59.8257,1754.69,-6,-6,868.172,-1442.8,1683.86,0,-58.9636,1683.86,6,-6,881.963,-1516.93,1754.69,0,-59.8257,1754.69,7,2,-374.527,-310.598,486.561,0,39.6692,486.561,-5,2,-375.586,-304.816,483.713,0,39.0619,483.713,-7,-2,-374.527,310.598,486.561,0,-39.6692,486.561,5,-2,-375.586,304.816,483.713,0,-39.0619,483.713,7,6,1693.04,4881.74,5166.99,1,70.8729,5166.99,-5,6,1806.84,4901.66,5224.08,1,69.7652,5224.08,-7,-6,1693.04,-4881.74,5166.99,1,-70.8729,5166.99,5,-6,1806.84,-4901.66,5224.08,1,-69.7652,5224.08,8,6,700.814,-4399.42,4454.89,0,-80.949,4454.89,-4,6,578.218,-4420.86,4458.52,0,-82.5484,4458.52,-7,-6,1693.04,-4881.74,5166.99,1,-70.8729,5166.99,5,-6,1806.84,-4901.66,5224.08,1,-69.7652,5224.08,7,6,1693.04,4881.74,5166.99,1,70.8729,5166.99,-5,6,1806.84,4901.66,5224.08,1,69.7652,5224.08,-8,-6,700.814,4399.42,4454.89,0,80.949,4454.89,4,-6,578.218,4420.86,4458.52,0,82.5484,4458.52,7,6,1693.04,4881.74,5166.99,1,70.8729,5166.99,-5,6,1806.84,4901.66,5224.08,1,69.7652,5224.08,-7,-6,1693.04,-4881.74,5166.99,1,-70.8729,5166.99,5,-6,1806.84,-4901.66,5224.08,1,-69.7652,5224.08,7,6,1693.04,4881.74,5166.99,1,70.8729,5166.99,-5,6,1806.84,4901.66,5224.08,1,69.7652,5224.08,-7,-6,1693.04,-4881.74,5166.99,1,-70.8729,5166.99,5,-6,1806.84,-4901.66,5224.08,1,-69.7652,5224.08,7,6,7.464,6,868.172,1442.8,58.9636,1683.86,1693.04,4881.74,5166.99,1,70.8729,5166.99,-5,6,-4.536,6,881.963,1516.93,59.8257,1754.69,1806.84,4901.66,5224.08,1,69.7652,5224.08,-7,-6,-7.464,-6,868.172,-1442.8,-58.9636,1683.86,1693.04,-4881.74,5166.99,1,-70.8729,5166.99,5,-6,4.536,-6,881.963,-1516.93,-59.8257,1754.69,1806.84,-4901.66,5224.08,1,-69.7652,5224.08
0.246,6,6,824.669,1465.34,1681.45,0,60.6298,1681.45,-6,6,830.389,1531.16,1741.84,0,61.5279,1741.84,-6,-6,824.669,-1465.34,1681.45,0,-60.6298,1681.45,6,-6,830.389,-1531.16,1741.84,0,-61.5279,1741.84,7,2,-366.403,-319.526,486.156,0,41.0904,486.156,-5,2,-369.57,-313.115,484.379,0,40.2726,484.379,-7,-2,-366.403,319.526,486.156,0,-41.0904,486.156,5,-2,-369.57,313.115,484.379,0,-40.2726,484.379,7,6,1509.76,4830.62,5061.05,1,72.6439,5061.05,-5,6,1652.27,4845.59,5119.54,1,71.1714,5119.54,-7,-6,1509.76,-4830.62,5061.05,1,-72.6439,5061.05,5,-6,1652.27,-4845.59,5119.54,1,-71.1714,5119.54,8,6,869.712,-4521.47,4604.36,0,-79.1121,4604.36,-4,6,726.354,-4524.22,4582.16,0,-80.8791,4582.16,-7,-6,1509.76,-4830.62,5061.05,1,-72.6439,5061.05,5,-6,1652.27,-4845.59,5119.54,1,-71.1714,5119.54,7,6,1509.76,4830.62,5061.05,1,72.6439,5061.05,-5,6,1652.27,4845.59,5119.54,1,71.1714,5119.54,-8,-6,869.712,4521.47,4604.36,0,79.1121,4604.36,4,-6,726.354,4524.22,4582.16,0,80.8791,4582.16,7,6,1509.76,4830.62,5061.05,1,72.6439,5061.05,-5,6,1652.27,4845.59,5119.54,1,71.1714,5119.54,-7,-6,1509.76,-4830.62,5061.05,1,-72.6439,5061.05,5,-6,1652.27,-4845.59,5119.54,1,-71.1714,5119.54,7,6,1509.76,4830.62,5061.05,1,72.6439,5061.05,-5,6,1652.27,4845.59,5119.54,1,71.1714,5119.54,-7,-6,1509.76,-4830.62,5061.05,1,-72.6439,5061.05,5,-6,1652.27,-4845.59,5119.54,1,-71.1714,5119.54,7,6,7.476,6,824.669,1465.34,60.6298,1681.45,1509.76,4830.62,5061.05,1,72.6439,5061.05,-5,6,-4.524,6,830.389,1531.16,61.5279,1741.84,1652.27,4845.59,5119.54,1,71.1714,5119.54,-7,-6,-7.476,-6,824.669,-1465.34,-60.6298,1681.45,1509.76,-4830.62,5061.05,1,-72.6439,5061.05,5,-6,4.524,-6,830.389,-1531.16,-61.5279,1741.84,1652.27,-4845.59,5119.54,1,-71.1714,5119.54
0.248,6,6,699.699,1499.14,1654.38,0,64.9799,1654.38,-6,6,723.784,1534.41,1696.55,0,64.7467,1696.55,-6,-6,699.699,-1499.14,1654.38,0,-64.9799,1654.38,6,-6,723.784,-1534.41,1696.55,0,-64.7467,1696.55,7,2,-353.918,-328.748,483.045,0,42.8884,483.045,-5,2,-358.734,-319.728,480.537,0,41.7096,480.537,-7,-2,-353.918,328.748,483.045,0,-42.8884,483.045,5,-2,-358.734,319.728,480.537,0,-41.7096,480.537,7,6,1317.01,4751.71,4930.85,1,74.5084,4930.85,-5,6,1520.4,4788.52,5024.1,1,72.3849,5024.1,-7,-6,1317.01,-4751.71,4930.85,1,-74.5084,4930.85,5,-6,1520.4,-4788.52,5024.1,1,-72.3849,5024.1,8,6,1088.35,-4640,4765.93,0,-76.7994,4765.93,-4,6,879.938,-4627.82,4710.73,0,-79.2342,4710.73,-7,-6,1317.01,-4751.71,4930.85,1,-74.5084,4930.85,5,-6,1520.4,-4788.52,5024.1,1,-72.3849,5024.1,7,6,1317.01,4751.71,4930.85,1,74.5084,4930.85,-5,6,1520.4,4788.52,5024.1,1,72.3849,5024.1,-8,-6,1088.35,4640,4765.93,0,76.7994,4765.93,4,-6,879.938,4627.82,4710.73,0,79.2342,4710.73,7,6,1317.01,4751.71,4930.85,1,74.5084,4930.85,-5,6,1520.4,4788.52,5024.1,1,72.3849,5024.1,-7,-6,1317.01,-4751.71,4930.85,1,-74.5084,4930.85,5,-6,1520.4,-4788.52,5024.1,1,-72.3849,5024.1,7,6,1317.01,4751.71,4930.85,1,74.5084,4930.85,-5,6,1520.4,4788.52,5024.1,1,72.3849,5024.1,-7,-6,1317.01,-4751.71,4930.85,1,-74.5084,4930.85,5,-6,1520.4,-4788.52,5024.1,1,-72.3849,5024.1,7,6,7.488,6,699.699,1499.14,64.9799,1654.38,1317.01,4751.71,4930.85,1,74.5084,4930.85,-5,6,-4.512,6,723.784,1534.41,64.7467,1696.55,1520.4,4788.52,5024.1,1,72.3849,5024.1,-7,-6,-7.488,-6,699.699,-1499.14,-64.9799,1654.38,1317.01,-4751.71,4930.85,1,-74.5084,4930.85,5,-6,4.512,-6,723.784,-1534.41,-64.7467,1696.55,1520.4,-4788.52,5024.1,1,-72.3849,5024.1
0.25,6,6,700.294,1482.27,1639.37,0,64.7117,1639.37,-6,6,700.273,1533.3,1685.64,0,65.4534,1685.64,-6,-6,700.294,-1482.27,1639.37,0,-64.7117,1639.37,6,-6,700.273,-1533.3,1685.64,0,-65.4534,1685.64,7,2,-344.518,-338.73,483.147,0,44.5146,483.147,-5,2,-352.102,-326.797,480.387,0,42.8653,480.387,-7,-2,-344.518,338.73,483.147,0,-44.5146,483.147,5,-2,-352.102,326.797,480.387,0,-42.8653,480.387,-11,6,1427.05,288.218,1455.86,0,11.4183,1455.86,-5,6,1383.39,4753.74,4950.94,1,73.7744,4950.94,11,-6,1427.05,-288.218,1455.86,0,-11.4183,1455.86,5,-6,1383.39,-4753.74,4950.94,1,-73.7744,4950.94,8,6,1294.77,-4738.31,4912.03,1,-74.7166,4912.03,-4,6,1025.75,-4720.18,4830.34,0,-77.7396,4830.34,-7,-6,1110.4,-4708.38,4837.55,0,-76.7301,4837.55,5,-6,1383.39,-4753.74,4950.94,1,-73.7744,4950.94,7,6,1110.4,4708.38,4837.55,0,76.7301,4837.55,-5,6,1383.39,4753.74,4950.94,1,73.7744,4950.94,-8,-6,1294.77,4738.31,4912.03,1,74.7166,4912.03,4,-6,1025.75,4720.18,4830.34,0,77.7396,4830.34,8,6,1294.77,-4738.31,4912.03,1,-74.7166,4912.03,-5,6,1383.39,4753.74,4950.94,1,73.7744,4950.94,-8,-6,1294.77,4738.31,4912.03,1,74.7166,4912.03,5,-6,1383.39,-4753.74,4950.94,1,-73.7744,4950.94,8,6,1294.77,-4738.31,4912.03,1,-74.7166,4912.03,-5,6,1383.39,4753.74,4950.94,1,73.7744,4950.94,-8,-6,1294.77,4738.31,4912.03,1,74.7166,4912.03,5,-6,1383.39,-4753.74,4950.94,1,-73.7744,4950.94,8,6,7.5,6,700.294,1482.27,64.7117,1639.37,1294.77,-4738.31,4912.03,1,-74.7166,4912.03,-5,6,-4.5,6,700.273,1533.3,65.4534,1685.64,1383.39,4753.74,4950.94,1,73.7744,4950.94,-8,-6,-7.5,-6,700.294,-1482.27,-64.7117,1639.37,1294.77,4738.31,4912.03,1,74.7166,4912.03,5,-6,4.5,-6,700.273,-1533.3,-65.4534,1685.64,1383.39,-4753.74,4950.94,1,-73.7744,4950.94
0.252,6,6,714.337,1488.88,1651.38,0,64.3692,1651.38,-6,6,711.928,1545.8,1701.87,0,65.2713,1701.87,-6,-6,714.337,-1488.88,1651.38,0,-64.3692,1651.38,6,-6,711.928,-1545.8,1701.87,0,-65.2713,1701.87,7,2,-334.537,-344.275,480.042,0,45.8219,480.042,-5,2,-340.166,-334.462,477.051,0,44.5156,477.051,-7,-2,-334.537,344.275,480.042,0,-45.8219,480.042,5,-2,-340.166,334.462,477.051,0,-44.5156,477.051,8,6,1426.2,-4766.42,4975.22,1,-73.3418,4975.22,-11,6,1443.8,290.089,1472.65,0,11.3606,1472.65,-8,-6,1426.2,4766.42,4975.22,1,73.3418,4975.22,11,-6,1443.8,-290.089,1472.65,0,-11.3606,1472.65,8,6,1426.2,-4766.42,4975.22,1,-73.3418,4975.22,-4,6,1218.43,-4756.95,4910.52,1,-75.6333,4910.52,-7,-6,955.418,-4614.6,4712.46,0,-78.3026,4712.46,5,-6,1178.64,-4642.02,4789.32,0,-75.7533,4789.32,7,6,955.418,4614.6,4712.46,0,78.3026,4712.46,-5,6,1178.64,4642.02,4789.32,0,75.7533,4789.32,-8,-6,1426.2,4766.42,4975.22,1,73.3418,4975.22,4,-6,1218.43,4756.95,4910.52,1,75.6333,4910.52,8,6,1426.2,-4766.42,4975.22,1,-73.3418,4975.22,-4,6,1218.43,-4756.95,4910.52,1,-75.6333,4910.52,-8,-6,1426.2,4766.42,4975.22,1,73.3418,4975.22,4,-6,1218.43,4756.95,4910.52,1,75.6333,4910.52,8,6,1426.2,-4766.42,4975.22,1,-73.3418,4975.22,-4,6,1218.43,-4756.95,4910.52,1,-75.6333,4910.52,-8,-6,1426.2,4766.42,4975.22,1,73.3418,4975.22,4,-6,1218.43,4756.95,4910.52,1,75.6333,4910.52,8,6,7.512,6,714.337,1488.88,64.3692,1651.38,1426.2,-4766.42,4975.22,1,-73.3418,4975.22,-4,6,-4.488,6,711.928,1545.8,65.2713,1701.87,1218.43,-4756.95,4910.52,1,-75.6333,4910.52,-8,-6,-7.512,-6,714.337,-1488.88,-64.3692,1651.38,1426.2,4766.42,4975.22,1,73.3418,4975.22,4,-6,4.488,-6,711.928,-1545.8,-65.2713,1701.87,1218.43,4756.95,4910.52,1,75.6333,4910.52
0.254,6,6,588.234,1478.13,1590.87,0,68.2995,1590.87,-6,6,585.536,1541.18,1648.66,0,69.1969,1648.66,-6,-6,588.234,-1478.13,1590.87,0,-68.2995,1590.87,6,-6,585.536,-1541.18,1648.66,0,-69.1969,1648.66,8,9,-343.279,397.808,525.444,0,-49.2082,525.444,-5,2,-324.388,-344.146,472.931,0,46.6928,472.931,-8,-9,-343.279,-397.808,525.444,0,49.2082,525.444,5,-2,-324.388,344.146,472.931,0,-46.6928,472.931,8,6,1554.96,-4813.41,5058.34,1,-72.097,5058.34,-11,6,1468.02,291.116,1496.61,0,11.2165,1496.61,-8,-6,1554.96,4813.41,5058.34,1,72.097,5058.34,11,-6,1468.02,-291.116,1496.61,0,-11.2165,1496.61,8,6,1554.96,-4813.41,5058.34,1,-72.097,5058.34,-4,6,1398.01,-4817.37,5016.12,1,-73.8171,5016.12,-7,-6,792.496,-4495.98,4565.29,0,-80.0033,4565.29,5,-6,965.108,-4504.71,4606.94,0,-77.9075,4606.94,7,6,792.496,4495.98,4565.29,0,80.0033,4565.29,-5,6,965.108,4504.71,4606.94,0,77.9075,4606.94,-8,-6,1554.96,4813.41,5058.34,1,72.097,5058.34,4,-6,1398.01,4817.37,5016.12,1,73.8171,5016.12,8,6,1554.96,-4813.41,5058.34,1,-72.097,5058.34,-4,6,1398.01,-4817.37,5016.12,1,-73.8171,5016.12,-8,-6,1554.96,4813.41,5058.34,1,72.097,5058.34,4,-6,1398.01,4817.37,5016.12,1,73.8171,5016.12,8,6,1554.96,-4813.41,5058.34,1,-72.097,5058.34,-4,6,1398.01,-4817.37,5016.12,1,-73.8171,5016.12,-8,-6,1554.96,4813.41,5058.34,1,72.097,5058.34,4,-6,1398.01,4817.37,5016.12,1,73.8171,5016.12,8,6,7.524,6,588.234,1478.13,68.2995,1590.87,1554.96,-4813.41,5058.34,1,-72.097,5058.34,-4,6,-4.476,6,585.536,1541.18,69.1969,1648.66,1398.01,-4817.37,5016.12,1,-73.8171,5016.12,-8,-6,-7.524,-6,588.234,-1478.13,-68.2995,1590.87,1554.96,4813.41,5058.34,1,72.097,5058.34,4,-6,4.476,-6,585.536,-1541.18,-69.1969,1648.66,1398.01,4817.37,5016.12,1,73.8171,5016.12
0.256,6,6,576.495,1498.63,1605.69,0,68.9592,1605.69,-6,6,544.806,1549.15,1642.16,0,70.6242,1642.16,-6,-6,576.495,-1498.63,1605.69,0,-68.9592,1605.69,6,-6,544.806,-1549.15,1642.16,0,-70.6242,1642.16,8,9,-363.816,388.74,532.429,0,-46.8969,532.429,-4,9,-344.35,386.028,517.296,0,-48.266,517.296,-8,-9,-363.816,-388.74,532.429,0,46.8969,532.429,4,-9,-344.35,-386.028,517.296,0,48.266,517.296,8,6,1672.96,-4885.43,5163.94,1,-71.0968,5163.94,-4,6,1574.41,-4890.45,5137.63,1,-72.1547,5137.63,-8,-6,1672.96,4885.43,5163.94,1,71.0968,5163.94,4,-6,1574.41,4890.45,5137.63,1,72.1547,5137.63,8,6,1672.96,-4885.43,5163.94,1,-71.0968,5163.94,-4,6,1574.41,-4890.45,5137.63,1,-72.1547,5137.63,-7,-6,639.475,-4417.42,4463.47,0,-81.763,4463.47,5,-6,764.429,-4394.47,4460.47,0,-80.132,4460.47,7,6,639.475,4417.42,4463.47,0,81.763,4463.47,-5,6,764.429,4394.47,4460.47,0,80.132,4460.47,-8,-6,1672.96,4885.43,5163.94,1,71.0968,5163.94,4,-6,1574.41,4890.45,5137.63,1,72.1547,5137.63,8,6,1672.96,-4885.43,5163.94,1,-71.0968,5163.94,-4,6,1574.41,-4890.45,5137.63,1,-72.1547,5137.63,-8,-6,1672.96,4885.43,5163.94,1,71.0968,5163.94,4,-6,1574.41,4890.45,5137.63,1,72.1547,5137.63,8,6,1672.96,-4885.43,5163.94,1,-71.0968,5163.94,-4,6,1574.41,-4890.45,5137.63,1,-72.1547,5137.63,-8,-6,1672.96,4885.43,5163.94,1,71.0968,5163.94,4,-6,1574.41,4890.45,5137.63,1,72.1547,5137.63,8,6,7.536,6,576.495,1498.63,68.9592,1605.69,1672.96,-4885.43,5163.94,1,-71.0968,5163.94,-4,6,-4.464,6,544.806,1549.15,70.6242,1642.16,1574.41,-4890.45,5137.63,1,-72.1547,5137.63,-8,-6,-7.536,-6,576.495,-1498.63,-68.9592,1605.69,1672.96,4885.43,5163.94,1,71.0968,5163.94,4,-6,4.464,-6,544.806,-1549.15,-70.6242,1642.16,1574.41,4890.45,5137.63,1,72.1547,5137.63
0.258,6,6,481.421,1516.87,1591.43,0,72.3917,1591.43,-6,6,475.062,1590.99,1660.4,0,73.3746,1660.4,-6,-6,481.421,-1516.87,1591.43,0,-72.3917,1591.43,6,-6,475.062,-1590.99,1660.4,0,-73.3746,1660.4,8,9,-386.703,376.631,539.806,0,-44.2441,539.806,-4,9,-379.47,372.839,531.984,0,-44.495,531.984,-8,-9,-386.703,-376.631,539.806,0,44.2441,539.806,4,-9,-379.47,-372.839,531.984,0,44.495,531.984,8,6,1828.35,-4905.38,5235.04,1,-69.5584,5235.04,-4,6,1788.06,-4944.6,5257.97,1,-70.1191,5257.97,-8,-6,1828.35,4905.38,5235.04,1,69.5584,5235.04,4,-6,1788.06,4944.6,5257.97,1,70.1191,5257.97,8,6,1828.35,-4905.38,5235.04,1,-69.5584,5235.04,-4,6,1788.06,-4944.6,5257.97,1,-70.1191,5257.97,-7,-6,469.914,-4345.82,4371.15,0,-83.8286,4371.15,5,-6,538.715,-4331.1,4364.48,0,-82.9098,4364.48,7,6,469.914,4345.82,4371.15,0,83.8286,4371.15,-5,6,538.715,4331.1,4364.48,0,82.9098,4364.48,-8,-6,1828.35,4905.38,5235.04,1,69.5584,5235.04,4,-6,1788.06,4944.6,5257.97,1,70.1191,5257.97,8,6,1828.35,-4905.38,5235.04,1,-69.5584,5235.04,-4,6,1788.06,-4944.6,5257.97,1,-70.1191,5257.97,-8,-6,1828.35,4905.38,5235.04,1,69.5584,5235.04,4,-6,1788.06,4944.6,5257.97,1,70.1191,5257.97,8,6,1828.35,-4905.38,5235.04,1,-69.5584,5235.04,-4,6,1788.06,-4944.6,5257.97,1,-70.1191,5257.97,-8,-6,1828.35,4905.38,5235.04,1,69.5584,5235.04,4,-6,1788.06,4944.6,5257.97,1,70.1191,5257.97,8,6,7.548,6,481.421,1516.87,72.3917,1591.43,1828.35,-4905.38,5235.04,1,-69.5584,5235.04,-4,6,-4.452,6,475.062,1590.99,73.3746,1660.4,1788.06,-4944.6,5257.97,1,-70.1191,5257.97,-8,-6,-7.548,-6,481.421,-1516.87,-72.3917,1591.43,1828.35,4905.38,5235.04,1,69.5584,5235.04,4,-6,4.452,-6,475.062,-1590.99,-73.3746,1660.4,1788.06,4944.6,5257.97,1,70.1191,5257.97
0.26,6,6,435.356,1511.31,1572.77,0,73.9302,1572.77,-6,6,453.11,1607.41,1670.06,0,74.2575,1670.06,-6,-6,435.356,-1511.31,1572.77,0,-73.9302,1572.77,6,-6,453.11,-1607.41,1670.06,0,-74.2575,1670.06,8,9,-406.247,366.779,547.324,0,-42.0772,547.324,-4,9,-403.014,348.475,532.78,0,-40.8491,532.78,-8,-9,-406.247,-366.779,547.324,0,42.0772,547.324,4,-9,-403.014,-348.475,532.78,0,40.8491,532.78,8,6,1957.08,-4986.4,5356.71,1,-68.5708,5356.71,-4,6,1961.71,-4962.28,5335.96,1,-68.4299,5335.96,-8,-6,1957.08,4986.4,5356.71,1,68.5708,5356.71,4,-6,1961.71,4962.28,5335.96,1,68.4299,5335.96,8,6,1957.08,-4986.4,5356.71,1,-68.5708,5356.71,-4,6,1961.71,-4962.28,5335.96,1,-68.4299,5335.96,-7,-6,341.331,-4262.34,4275.98,0,-85.4215,4275.98,5,-6,361.325,-4154.75,4170.43,0,-85.0297,4170.43,7,6,341.331,4262.34,4275.98,0,85.4215,4275.98,-5,6,361.325,4154.75,4170.43,0,85.0297,4170.43,-8,-6,1957.08,4986.4,5356.71,1,68.5708,5356.71,4,-6,1961.71,4962.28,5335.96,1,68.4299,5335.96,8,6,1957.08,-4986.4,5356.71,1,-68.5708,5356.71,-4,6,1961.71,-4962.28,5335.96,1,-68.4299,5335.96,-8,-6,1957.08,4986.4,5356.71,1,68.5708,5356.71,4,-6,1961.71,4962.28,5335.96,1,68.4299,5335.96,8,6,1957.08,-4986.4,5356.71,1,-68.5708,5356.71,-4,6,1961.71,-4962.28,5335.96,1,-68.4299,5335.96,-8,-6,1957.08,4986.4,5356.71,1,68.5708,5356.71,4,-6,1961.71,4962.28,5335.96,1,68.4299,5335.96,8,6,7.56,6,435.356,1511.31,73.9302,1572.77,1957.08,-4986.4,5356.71,1,-68.5708,5356.71,-4,6,-4.44,6,453.11,1607.41,74.2575,1670.06,1961.71,-4962.28,5335.96,1,-68.4299,5335.96,-8,-6,-7.56,-6,435.356,-1511.31,-73.9302,1572.77,1957.08,4986.4,5356.71,1,68.5708,5356.71,4,-6,4.44,-6,453.11,-1607.41,-74.2575,1670.06,1961.71,4962.28,5335.96,1,68.4299,5335.96
0.262,6,6,411.519,1535.46,1589.65,0,74.9967,1589.65,-6,6,386.815,1616.61,1662.25,0,76.5436,1662.25,-6,-6,411.519,-1535.46,1589.65,0,-74.9967,1589.65,6,-6,386.815,-1616.61,1662.25,0,-76.5436,1662.25,8,9,-425.053,346.773,548.563,0,-39.2087,548.563,-4,9,-430.404,324.466,539.005,0,-37.0113,539.005,-8,-9,-425.053,-346.773,548.563,0,39.2087,548.563,4,-9,-430.404,-324.466,539.005,0,37.0113,539.005,8,6,2109.98,-5020.98,5446.31,1,-67.2062,5446.31,-4,6,2176.89,-5003.37,5456.42,1,-66.4869,5456.42,-8,-6,2109.98,5020.98,5446.31,1,67.2062,5446.31,4,-6,2176.89,5003.37,5456.42,1,66.4869,5456.42,8,6,2109.98,-5020.98,5446.31,1,-67.2062,5446.31,-4,6,2176.89,-5003.37,5456.42,1,-66.4869,5456.42,-7,-6,196.661,-4131.56,4136.23,0,-87.2748,4136.23,5,-6,184.202,-4026.97,4031.18,0,-87.381,4031.18,7,6,196.661,4131.56,4136.23,0,87.2748,4136.23,-5,6,184.202,4026.97,4031.18,0,87.381,4031.18,-8,-6,2109.98,5020.98,5446.31,1,67.2062,5446.31,4,-6,2176.89,5003.37,5456.42,1,66.4869,5456.42,8,6,2109.98,-5020.98,5446.31,1,-67.2062,5446.31,-4,6,2176.89,-5003.37,5456.42,1,-66.4869,5456.42,-8,-6,2109.98,5020.98,5446.31,1,67.2062,5446.31,4,-6,2176.89,5003.37,5456.42,1,66.4869,5456.42,8,6,2109.98,-5020.98,5446.31,1,-67.2062,5446.31,-4,6,2176.89,-5003.37,5456.42,1,-66.4869,5456.42,-8,-6,2109.98,5020.98,5446.31,1,67.2062,5446.31,4,-6,2176.89,5003.37,5456.42,1,66.4869,5456.42,8,6,7.572,6,411.519,1535.46,74.9967,1589.65,2109.98,-5020.98,5446.31,1,-67.2062,5446.31,-4,6,-4.428,6,386.815,1616.61,76.5436,1662.25,2176.89,-5003.37,5456.42,1,-66.4869,5456.42,-8,-6,-7.572,-6,411.519,-1535.46,-74.9967,1589.65,2109.98,5020.98,5446.31,1,67.2062,5446.31,4,-6,4.428,-6,386.815,-1616.61,-76.5436,1662.25,2176.89,5003.37,5456.42,1,66.4869,5456.42
0.264,6,6,391.663,1477.8,1528.82,0,75.1561,1528.82,-6,6,363.77,1624.57,1664.8,0,77.3786,1664.8,-6,-6,391.663,-1477.8,1528.82,0,-75.1561,1528.82,6,-6,363.77,-1624.57,1664.8,0,-77.3786,1664.8,8,9,-441.339,328.294,550.052,0,-36.644,550.052,-4,9,-447.112,301.011,538.996,0,-33.9498,538.996,-8,-9,-441.339,-328.294,550.052,0,36.644,550.052,4,-9,-447.112,-301.011,538.996,0,33.9498,538.996,8,6,2297.88,-5043.75,5542.53,1,-65.5065,5542.53,-4,6,2389.87,-4981.19,5524.83,1,-64.3693,5524.83,-8,-6,2297.88,5043.75,5542.53,1,65.5065,5542.53,4,-6,2389.87,4981.19,5524.83,1,64.3693,5524.83,8,6,2297.88,-5043.75,5542.53,1,-65.5065,5542.53,-4,6,2389.87,-4981.19,5524.83,1,-64.3693,5524.83,-7,-6,80.9194,-4053.05,4053.85,0,-88.8562,4053.85,5,-6,51.1013,-3915.4,3915.73,0,-89.2523,3915.73,7,6,80.9194,4053.05,4053.85,0,88.8562,4053.85,-5,6,51.1013,3915.4,3915.73,0,89.2523,3915.73,-8,-6,2297.88,5043.75,5542.53,1,65.5065,5542.53,4,-6,2389.87,4981.19,5524.83,1,64.3693,5524.83,8,6,2297.88,-5043.75,5542.53,1,-65.5065,5542.53,-4,6,2389.87,-4981.19,5524.83,1,-64.3693,5524.83,-8,-6,2297.88,5043.75,5542.53,1,65.5065,5542.53,4,-6,2389.87,4981.19,5524.83,1,64.3693,5524.83,8,6,2297.88,-5043.75,5542.53,1,-65.5065,5542.53,-4,6,2389.87,-4981.19,5524.83,1,-64.3693,5524.83,-8,-6,2297.88,5043.75,5542.53,1,65.5065,5542.53,4,-6,2389.87,4981.19,5524.83,1,64.3693,5524.83,8,6,7.584,6,391.663,1477.8,75.1561,1528.82,2297.88,-5043.75,5542.53,1,-65.5065,5542.53,-4,6,-4.416,6,363.77,1624.57,77.3786,1664.8,2389.87,-4981.19,5524.83,1,-64.3693,5524.83,-8,-6,-7.584,-6,391.663,-1477.8,-75.1561,1528.82,2297.88,5043.75,5542.53,1,65.5065,5542.53,4,-6,4.416,-6,363.77,-1624.57,-77.3786,1664.8,2389.87,4981.19,5524.83,1,64.3693,5524.83
0.266,6,6,354.594,1435.71,1478.85,0,76.1267,1478.85,-6,6,407.699,1553.79,1606.39,0,75.2976,1606.39,-6,-6,354.594,-1435.71,1478.85,0,-76.1267,1478.85,6,-6,407.699,-1553.79,1606.39,0,-75.2976,1606.39,8,9,-455.559,302.412,546.797,0,-33.5772,546.797,-4,9,-461.519,271.001,535.202,0,-30.4212,535.202,-8,-9,-455.559,-302.412,546.797,0,33.5772,546.797,4,-9,-461.519,-271.001,535.202,0,30.4212,535.202,8,6,2559.6,-5094.52,5701.38,1,-63.3241,5701.38,-4,6,2626.3,-4962.7,5614.79,1,-62.1119,5614.79,-8,-6,2559.6,5094.52,5701.38,1,63.3241,5701.38,4,-6,2626.3,4962.7,5614.79,1,62.1119,5614.79,8,6,2559.6,-5094.52,5701.38,1,-63.3241,5701.38,-4,6,2626.3,-4962.7,5614.79,1,-62.1119,5614.79,-7,-6,37.4589,-3934.65,3934.83,0,-89.4545,3934.83,5,-6,-58.0373,-3761.38,3761.83,0,89.116,3761.83,7,6,37.4589,3934.65,3934.83,0,89.4545,3934.83,-5,6,-58.0373,3761.38,3761.83,0,-89.116,3761.83,-8,-6,2559.6,5094.52,5701.38,1,63.3241,5701.38,4,-6,2626.3,4962.7,5614.79,1,62.1119,5614.79,8,6,2559.6,-5094.52,5701.38,1,-63.3241,5701.38,-4,6,2626.3,-4962.7,5614.79,1,-62.1119,5614.79,-8,-6,2559.6,5094.52,5701.38,1,63.3241,5701.38,4,-6,2626.3,4962.7,5614.79,1,62.1119,5614.79,8,6,2559.6,-5094.52,5701.38,1,-63.3241,5701.38,-4,6,2626.3,-4962.7,5614.79,1,-62.1119,5614.79,-8,-6,2559.6,5094.52,5701.38,1,63.3241,5701.38,4,-6,2626.3,4962.7,5614.79,1,62.1119,5614.79,8,6,7.596,6,354.594,1435.71,76.1267,1478.85,2559.6,-5094.52,5701.38,1,-63.3241,5701.38,-4,6,-4.404,6,407.699,1553.79,75.2976,1606.39,2626.3,-4962.7,5614.79,1,-62.1119,5614.79,-8,-6,-7.596,-6,354.594,-1435.71,-76.1267,1478.85,2559.6,5094.52,5701.38,1,63.3241,5701.38,4,-6,4.404,-6,407.699,-1553.79,-75.2976,1606.39,2626.3,4962.7,5614.79,1,62.1119,5614.79
0.268,6,6,350.411,1446.09,1487.94,0,76.3788,1487.94,-6,6,378.955,1498.14,1545.33,0,75.8048,1545.33,-6,-6,350.411,-1446.09,1487.94,0,-76.3788,1487.94,6,-6,378.955,-1498.14,1545.33,0,-75.8048,1545.33,-4,9,-471.812,252.594,535.173,0,-28.1633,535.173,-4,8,-456.214,500.267,677.051,0,-47.637,677.051,4,-9,-471.812,-252.594,535.173,0,28.1633,535.173,4,-8,-456.214,-500.267,677.051,0,47.637,677.051,8,6,2724.45,-5012.1,5704.72,1,-61.4726,5704.72,-4,6,2798.98,-4973.82,5707.3,1,-60.6317,5707.3,-8,-6,2724.45,5012.1,5704.72,1,61.4726,5704.72,4,-6,2798.98,4973.82,5707.3,1,60.6317,5707.3,8,6,2724.45,-5012.1,5704.72,1,-61.4726,5704.72,-4,6,2798.98,-4973.82,5707.3,1,-60.6317,5707.3,-7,-6,-5.949,-3742.92,3742.92,0,89.9089,3742.92,5,-6,-137.086,-3693.08,3695.62,0,87.8742,3695.62,7,6,-5.949,3742.92,3742.92,0,-89.9089,3742.92,-5,6,-137.086,3693.08,3695.62,0,-87.8742,3695.62,-8,-6,2724.45,5012.1,5704.72,1,61.4726,5704.72,4,-6,2798.98,4973.82,5707.3,1,60.6317,5707.3,8,6,2724.45,-5012.1,5704.72,1,-61.4726,5704.72,-4,6,2798.98,-4973.82,5707.3,1,-60.6317,5707.3,-8,-6,2724.45,5012.1,5704.72,1,61.4726,5704.72,4,-6,2798.98,4973.82,5707.3,1,60.6317,5707.3,8,6,2724.45,-5012.1,5704.72,1,-61.4726,5704.72,-4,6,2798.98,-4973.82,5707.3,1,-60.6317,5707.3,-8,-6,2724.45,5012.1,5704.72,1,61.4726,5704.72,4,-6,2798.98,4973.82,5707.3,1,60.6317,5707.3,8,6,7.608,6,350.411,1446.09,76.3788,1487.94,2724.45,-5012.1,5704.72,1,-61.4726,5704.72,-4,6,-4.392,6,378.955,1498.14,75.8048,1545.33,2798.98,-4973.82,5707.3,1,-60.6317,5707.3,-8,-6,-7.608,-6,350.411,-1446.09,-76.3788,1487.94,2724.45,5012.1,5704.72,1,61.4726,5704.72,4,-6,4.392,-6,378.955,-1498.14,-75.8048,1545.33,2798.98,4973.82,5707.3,1,60.6317,5707.3
0.27,6,6,265.964,1369.97,1395.55,0,79.0134,1395.55,-6,6,362.384,1469.77,1513.78,0,76.1495,1513.78,-6,-6,265.964,-1369.97,1395.55,0,-79.0134,1395.55,6,-6,362.384,-1469.77,1513.78,0,-76.1495,1513.78,-4,8,-481.182,472.234,674.197,0,-44.4623,674.197,-4,9,-479.913,226.911,530.854,0,-25.3056,530.854,4,-8,-481.182,-472.234,674.197,0,44.4623,674.197,4,-9,-479.913,-226.911,530.854,0,25.3056,530.854,8,6,2948.07,-4963.09,5772.64,1,-59.2897,5772.64,-4,6,3001.58,-4903.63,5749.36,1,-58.5286,5749.36,-8,-6,2948.07,4963.09,5772.64,1,59.2897,5772.64,4,-6,3001.58,4903.63,5749.36,1,58.5286,5749.36,8,6,2948.07,-4963.09,5772.64,1,-59.2897,5772.64,-4,6,3001.58,-4903.63,5749.36,1,-58.5286,5749.36,-7,-6,-87.7842,-3601.86,3602.93,0,88.6039,3602.93,5,-6,-225.823,-3594.08,3601.17,0,86.4047,3601.17,7,6,-87.7842,3601.86,3602.93,0,-88.6039,3602.93,-5,6,-225.823,3594.08,3601.17,0,-86.4047,3601.17,-8,-6,2948.07,4963.09,5772.64,1,59.2897,5772.64,4,-6,3001.58,4903.63,5749.36,1,58.5286,5749.36,8,6,2948.07,-4963.09,5772.64,1,-59.2897,5772.64,-4,6,3001.58,-4903.63,5749.36,1,-58.5286,5749.36,-8,-6,2948.07,4963.09,5772.64,1,59.2897,5772.64,4,-6,3001.58,4903.63,5749.36,1,58.5286,5749.36,8,6,2948.07,-4963.09,5772.64,1,-59.2897,5772.64,-4,6,3001.58,-4903.63,5749.36,1,-58.5286,5749.36,-8,-6,2948.07,4963.09,5772.64,1,59.2897,5772.64,4,-6,3001.58,4903.63,5749.36,1,58.5286,5749.36,8,6,7.62,6,265.964,1369.97,79.0134,1395.55,2948.07,-4963.09,5772.64,1,-59.2897,5772.64,-4,6,-4.38,6,362.384,1469.77,76.1495,1513.78,3001.58,-4903.63,5749.36,1,-58.5286,5749.36,-8,-6,-7.62,-6,265.964,-1369.97,-79.0134,1395.55,2948.07,4963.09,5772.64,1,59.2897,5772.64,4,-6,4.38,-6,362.384,-1469.77,-76.1495,1513.78,3001.58,4903.63,5749.36,1,58.5286,5749.36
0.272,6,6,224.008,1353.7,1372.11,0,80.604,1372.11,-6,6,334.772,1387.45,1427.26,0,76.4346,1427.26,-6,-6,224.008,-1353.7,1372.11,0,-80.604,1372.11,6,-6,334.772,-1387.45,1427.26,0,-76.4346,1427.26,8,8,-501.14,448.509,672.534,0,-41.8278,672.534,-4,8,-507.132,446.385,675.605,0,-41.3547,675.605,-8,-8,-501.14,-448.509,672.534,0,41.8278,672.534,4,-8,-507.132,-446.385,675.605,0,41.3547,675.605,8,6,3171.6,-4966.08,5892.45,1,-57.4356,5892.45,-4,6,3196.96,-4864.6,5821.07,1,-56.6875,5821.07,-8,-6,3171.6,4966.08,5892.45,1,57.4356,5892.45,4,-6,3196.96,4864.6,5821.07,1,56.6875,5821.07,8,6,3171.6,-4966.08,5892.45,1,-57.4356,5892.45,-4,6,3196.96,-4864.6,5821.07,1,-56.6875,5821.07,-7,-6,-164.357,-3458.12,3462.02,0,87.2789,3462.02,5,-6,-313.923,-3467.74,3481.92,0,84.8273,3481.92,7,6,-164.357,3458.12,3462.02,0,-87.2789,3462.02,-5,6,-313.923,3467.74,3481.92,0,-84.8273,3481.92,-8,-6,3171.6,4966.08,5892.45,1,57.4356,5892.45,4,-6,3196.96,4864.6,5821.07,1,56.6875,5821.07,8,6,3171.6,-4966.08,5892.45,1,-57.4356,5892.45,-4,6,3196.96,-4864.6,5821.07,1,-56.6875,5821.07,-8,-6,3171.6,4966.08,5892.45,1,57.4356,5892.45,4,-6,3196.96,4864.6,5821.07,1,56.6875,5821.07,8,6,3171.6,-4966.08,5892.45,1,-57.4356,5892.45,-4,6,3196.96,-4864.6,5821.07,1,-56.6875,5821.07,-8,-6,3171.6,4966.08,5892.45,1,57.4356,5892.45,4,-6,3196.96,4864.6,5821.07,1,56.6875,5821.07,8,6,7.632,6,224.008,1353.7,80.604,1372.11,3171.6,-4966.08,5892.45,1,-57.4356,5892.45,-4,6,-4.368,6,334.772,1387.45,76.4346,1427.26,3196.96,-4864.6,5821.07,1,-56.6875,5821.07,-8,-6,-7.632,-6,224.008,-1353.7,-80.604,1372.11,3171.6,4966.08,5892.45,1,57.4356,5892.45,4,-6,4.368,-6,334.772,-1387.45,-76.4346,1427.26,3196.96,4864.6,5821.07,1,56.6875,5821.07
0.274,6,6,152.52,1336.55,1345.23,0,83.4899,1345.23,-6,6,278.43,1344.94,1373.46,0,78.3038,1373.46,-6,-6,152.52,-1336.55,1345.23,0,-83.4899,1345.23,6,-6,278.43,-1344.94,1373.46,0,-78.3038,1373.46,8,8,-534.758,409.945,673.811,0,-37.4737,673.811,-4,8,-532.181,414.091,674.305,0,-37.8866,674.305,-8,-8,-534.758,-409.945,673.811,0,37.4737,673.811,4,-8,-532.181,-414.091,674.305,0,37.8866,674.305,8,6,3434.22,-4872.66,5961.27,1,-54.8241,5961.27,-4,6,3446.29,-4790.6,5901.42,1,-54.2693,5901.42,-8,-6,3434.22,4872.66,5961.27,1,54.8241,5961.27,4,-6,3446.29,4790.6,5901.42,1,54.2693,5901.42,8,6,3434.22,-4872.66,5961.27,1,-54.8241,5961.27,-4,6,3446.29,-4790.6,5901.42,1,-54.2693,5901.42,-7,-6,-248.013,-3311.02,3320.3,0,85.7162,3320.3,5,-6,-347.418,-3386.29,3404.07,0,84.1422,3404.07,7,6,-248.013,3311.02,3320.3,0,-85.7162,3320.3,-5,6,-347.418,3386.29,3404.07,0,-84.1422,3404.07,-8,-6,3434.22,4872.66,5961.27,1,54.8241,5961.27,4,-6,3446.29,4790.6,5901.42,1,54.2693,5901.42,8,6,3434.22,-4872.66,5961.27,1,-54.8241,5961.27,-4,6,3446.29,-4790.6,5901.42,1,-54.2693,5901.42,-8,-6,3434.22,4872.66,5961.27,1,54.8241,5961.27,4,-6,3446.29,4790.6,5901.42,1,54.2693,5901.42,8,6,3434.22,-4872.66,5961.27,1,-54.8241,5961.27,-4,6,3446.29,-4790.6,5901.42,1,-54.2693,5901.42,-8,-6,3434.22,4872.66,5961.27,1,54.8241,5961.27,4,-6,3446.29,4790.6,5901.42,1,54.2693,5901.42,8,6,7.644,6,152.52,1336.55,83.4899,1345.23,3434.22,-4872.66,5961.27,1,-54.8241,5961.27,-4,6,-4.356,6,278.43,1344.94,78.3038,1373.46,3446.29,-4790.6,5901.42,1,-54.2693,5901.42,-8,-6,-7.644,-6,152.52,-1336.55,-83.4899,1345.23,3434.22,4872.66,5961.27,1,54.8241,5961.27,4,-6,4.356,-6,278.43,-1344.94,-78.3038,1373.46,3446.29,4790.6,5901.42,1,54.2693,5901.42
0.276,6,6,149.997,1339.23,1347.61,0,83.6094,1347.61,-6,6,283.138,1321.39,1351.39,0,77.906,1351.39,-6,-6,149.997,-1339.23,1347.61,0,-83.6094,1347.61,6,-6,283.138,-1321.39,1351.39,0,-77.906,1351.39,8,8,-553.649,383.664,673.591,0,-34.7209,673.591,-4,8,-556.161,393.037,681.024,0,-35.2487,681.024,-8,-8,-553.649,-383.664,673.591,0,34.7209,673.591,4,-8,-556.161,-393.037,681.024,0,35.2487,681.024,8,6,3597.29,-4822.29,6016.23,1,-53.2781,6016.23,-4,6,3601.31,-4767.59,5974.89,1,-52.9336,5974.89,-8,-6,3597.29,4822.29,6016.23,1,53.2781,6016.23,4,-6,3601.31,4767.59,5974.89,1,52.9336,5974.89,8,6,3597.29,-4822.29,6016.23,1,-53.2781,6016.23,-4,6,3601.31,-4767.59,5974.89,1,-52.9336,5974.89,-7,-6,-289.085,-3169.02,3182.18,0,84.7878,3182.18,5,-6,-429.327,-3271.39,3299.44,0,82.5234,3299.44,7,6,-289.085,3169.02,3182.18,0,-84.7878,3182.18,-5,6,-429.327,3271.39,3299.44,0,-82.5234,3299.44,-8,-6,3597.29,4822.29,6016.23,1,53.2781,6016.23,4,-6,3601.31,4767.59,5974.89,1,52.9336,5974.89,8,6,3597.29,-4822.29,6016.23,1,-53.2781,6016.23,-4,6,3601.31,-4767.59,5974.89,1,-52.9336,5974.89,-8,-6,3597.29,4822.29,6016.23,1,53.2781,6016.23,4,-6,3601.31,4767.59,5974.89,1,52.9336,5974.89,8,6,3597.29,-4822.29,6016.23,1,-53.2781,6016.23,-4,6,3601.31,-4767.59,5974.89,1,-52.9336,5974.89,-8,-6,3597.29,4822.29,6016.23,1,53.2781,6016.23,4,-6,3601.31,4767.59,5974.89,1,52.9336,5974.89,8,6,7.656,6,149.997,1339.23,83.6094,1347.61,3597.29,-4822.29,6016.23,1,-53.2781,6016.23,-4,6,-4.344,6,283.138,1321.39,77.906,1351.39,3601.31,-4767.59,5974.89,1,-52.9336,5974.89,-8,-6,-7.656,-6,149.997,-1339.23,-83.6094,1347.61,3597.29,4822.29,6016.23,1,53.2781,6016.23,4,-6,4.344,-6,283.138,-1321.39,-77.906,1351.39,3601.31,4767.59,5974.89,1,52.9336,5974.89
0.278,6,6,127.371,1304.48,1310.69,0,84.4233,1310.69,-6,6,237.868,1256.91,1279.22,0,79.2836,1279.22,-6,-6,127.371,-1304.48,1310.69,0,-84.4233,1310.69,6,-6,237.868,-1256.91,1279.22,0,-79.2836,1279.22,8,8,-587.836,346.878,682.551,0,-30.5446,682.551,-4,8,-585.223,358.63,686.369,0,-31.5004,686.369,-8,-8,-587.836,-346.878,682.551,0,30.5446,682.551,4,-8,-585.223,-358.63,686.369,0,31.5004,686.369,8,6,3838.36,-4773.89,6125.61,1,-51.1996,6125.61,-4,6,3805.41,-4717.36,6060.91,1,-51.1075,6060.91,-8,-6,3838.36,4773.89,6125.61,1,51.1996,6125.61,4,-6,3805.41,4717.36,6060.91,1,51.1075,6060.91,8,6,3838.36,-4773.89,6125.61,1,-51.1996,6125.61,-4,6,3805.41,-4717.36,6060.91,1,-51.1075,6060.91,-7,-6,-386.075,-2986.13,3010.99,0,82.6331,3010.99,5,-6,-485.212,-3112.32,3149.92,0,81.1389,3149.92,7,6,-386.075,2986.13,3010.99,0,-82.6331,3010.99,-5,6,-485.212,3112.32,3149.92,0,-81.1389,3149.92,-8,-6,3838.36,4773.89,6125.61,1,51.1996,6125.61,4,-6,3805.41,4717.36,6060.91,1,51.1075,6060.91,8,6,3838.36,-4773.89,6125.61,1,-51.1996,6125.61,-4,6,3805.41,-4717.36,6060.91,1,-51.1075,6060.91,-8,-6,3838.36,4773.89,6125.61,1,51.1996,6125.61,4,-6,3805.41,4717.36,6060.91,1,51.1075,6060.91,8,6,3838.36,-4773.89,6125.61,1,-51.1996,6125.61,-4,6,3805.41,-4717.36,6060.91,1,-51.1075,6060.91,-8,-6,3838.36,4773.89,6125.61,1,51.1996,6125.61,4,-6,3805.41,4717.36,6060.91,1,51.1075,6060.91,8,6,7.668,6,127.371,1304.48,84.4233,1310.69,3838.36,-4773.89,6125.61,1,-51.1996,6125.61,-4,6,-4.332,6,237.868,1256.91,79.2836,1279.22,3805.41,-4717.36,6060.91,1,-51.1075,6060.91,-8,-6,-7.668,-6,127.371,-1304.48,-84.4233,1310.69,3838.36,4773.89,6125.61,1,51.1996,6125.61,4,-6,4.332,-6,237.868,-1256.91,-79.2836,1279.22,3805.41,4717.36,6060.91,1,51.1075,6060.91
0.28,6,6,110.537,1265.89,1270.71,0,85.0096,1270.71,-6,6,182.199,1174.29,1188.34,0,81.1805,1188.34,-6,-6,110.537,-1265.89,1270.71,0,-85.0096,1270.71,6,-6,182.199,-1174.29,1188.34,0,-81.1805,1188.34,8,8,-607.15,318.817,685.766,0,-27.7041,685.766,-4,8,-606.239,329.007,689.761,0,-28.4887,689.761,-8,-8,-607.15,-318.817,685.766,0,27.7041,685.766,4,-8,-606.239,-329.007,689.761,0,28.4887,689.761,8,6,4021.45,-4679.44,6170.02,1,-49.3247,6170.02,-4,6,3995.62,-4627.82,6114.06,1,-49.193,6114.06,-8,-6,4021.45,4679.44,6170.02,1,49.3247,6170.02,4,-6,3995.62,4627.82,6114.06,1,49.193,6114.06,8,6,4021.45,-4679.44,6170.02,1,-49.3247,6170.02,-4,6,3995.62,-4627.82,6114.06,1,-49.193,6114.06,-7,-6,-474.115,-2881.52,2920.26,0,80.6565,2920.26,5,-6,-563.549,-3003.33,3055.75,0,79.3725,3055.75,7,6,-474.115,2881.52,2920.26,0,-80.6565,2920.26,-5,6,-563.549,3003.33,3055.75,0,-79.3725,3055.75,-8,-6,4021.45,4679.44,6170.02,1,49.3247,6170.02,4,-6,3995.62,4627.82,6114.06,1,49.193,6114.06,8,6,4021.45,-4679.44,6170.02,1,-49.3247,6170.02,-4,6,3995.62,-4627.82,6114.06,1,-49.193,6114.06,-8,-6,4021.45,4679.44,6170.02,1,49.3247,6170.02,4,-6,3995.62,4627.82,6114.06,1,49.193,6114.06,8,6,4021.45,-4679.44,6170.02,1,-49.3247,6170.02,-4,6,3995.62,-4627.82,6114.06,1,-49.193,6114.06,-8,-6,4021.45,4679.44,6170.02,1,49.3247,6170.02,4,-6,3995.62,4627.82,6114.06,1,49.193,6114.06,8,6,7.68,6,110.537,1265.89,85.0096,1270.71,4021.45,-4679.44,6170.02,1,-49.3247,6170.02,-4,6,-4.32,6,182.199,1174.29,81.1805,1188.34,3995.62,-4627.82,6114.06,1,-49.193,6114.06,-8,-6,-7.68,-6,110.537,-1265.89,-85.0096,1270.71,4021.45,4679.44,6170.02,1,49.3247,6170.02,4,-6,4.32,-6,182.199,-1174.29,-81.1805,1188.34,3995.62,4627.82,6114.06,1,49.193,6114.06
0.282,6,6,73.5319,1249.2,1251.36,0,86.6313,1251.36,-6,6,113.899,1133.47,1139.18,0,84.2618,1139.18,-6,-6,73.5319,-1249.2,1251.36,0,-86.6313,1251.36,6,-6,113.899,-1133.47,1139.18,0,-84.2618,1139.18,8,8,-633.622,292.769,697.991,0,-24.7996,697.991,-4,8,-631.994,296.865,698.244,0,-25.1607,698.244,-8,-8,-633.622,-292.769,697.991,0,24.7996,697.991,4,-8,-631.994,-296.865,698.244,0,25.1607,698.244,8,6,4210.1,-4697.9,6308.35,1,-48.1344,6308.35,-4,6,4189.08,-4631.26,6244.75,1,-47.8699,6244.75,-8,-6,4210.1,4697.9,6308.35,1,48.1344,6308.35,4,-6,4189.08,4631.26,6244.75,1,47.8699,6244.75,8,6,4210.1,-4697.9,6308.35,1,-48.1344,6308.35,-4,6,4189.08,-4631.26,6244.75,1,-47.8699,6244.75,-7,-6,-484.484,-2728.39,2771.07,0,79.9309,2771.07,5,-6,-538.126,-2822.68,2873.52,0,79.2065,2873.52,7,6,-484.484,2728.39,2771.07,0,-79.9309,2771.07,-5,6,-538.126,2822.68,2873.52,0,-79.2065,2873.52,-8,-6,4210.1,4697.9,6308.35,1,48.1344,6308.35,4,-6,4189.08,4631.26,6244.75,1,47.8699,6244.75,8,6,4210.1,-4697.9,6308.35,1,-48.1344,6308.35,-4,6,4189.08,-4631.26,6244.75,1,-47.8699,6244.75,-8,-6,4210.1,4697.9,6308.35,1,48.1344,6308.35,4,-6,4189.08,4631.26,6244.75,1,47.8699,6244.75,8,6,4210.1,-4697.9,6308.35,1,-48.1344,6308.35,-4,6,4189.08,-4631.26,6244.75,1,-47.8699,6244.75,-8,-6,4210.1,4697.9,6308.35,1,48.1344,6308.35,4,-6,4189.08,4631.26,6244.75,1,47.8699,6244.75,8,6,7.692,6,73.5319,1249.2,86.6313,1251.36,4210.1,-4697.9,6308.35,1,-48.1344,6308.35,-4,6,-4.308,6,113.899,1133.47,84.2618,1139.18,4189.08,-4631.26,6244.75,1,-47.8699,6244.75,-8,-6,-7.692,-6,73.5319,-1249.2,-86.6313,1251.36,4210.1,4697.9,6308.35,1,48.1344,6308.35,4,-6,4.308,-6,113.899,-1133.47,-84.2618,1139.18,4189.08,4631.26,6244.75,1,47.8699,6244.75
0.284,6,6,65.57,1199.02,1200.81,0,86.8698,1200.81,-6,6,45.4388,1069.96,1070.93,0,87.5682,1070.93,-6,-6,65.57,-1199.02,1200.81,0,-86.8698,1200.81,6,-6,45.4388,-1069.96,1070.93,0,-87.5682,1070.93,8,8,-658.016,256.552,706.26,0,-21.3002,706.26,-4,8,-659.574,261.328,709.457,0,-21.6138,709.457,-8,-8,-658.016,-256.552,706.26,0,21.3002,706.26,4,-8,-659.574,-261.328,709.457,0,21.6138,709.457,8,6,4441.27,-4582.55,6381.59,1,-45.897,6381.59,-4,6,4438.58,-4537.83,6347.67,1,-45.6335,6347.67,-8,-6,4441.27,4582.55,6381.59,1,45.897,6381.59,4,-6,4438.58,4537.83,6347.67,1,45.6335,6347.67,8,6,4441.27,-4582.55,6381.59,1,-45.897,6381.59,-4,6,4438.58,-4537.83,6347.67,1,-45.6335,6347.67,-7,-6,-583.37,-2579.06,2644.22,0,77.2545,2644.22,5,-6,-625.627,-2679.72,2751.78,0,76.8587,2751.78,7,6,-583.37,2579.06,2644.22,0,-77.2545,2644.22,-5,6,-625.627,2679.72,2751.78,0,-76.8587,2751.78,-8,-6,4441.27,4582.55,6381.59,1,45.897,6381.59,4,-6,4438.58,4537.83,6347.67,1,45.6335,6347.67,8,6,4441.27,-4582.55,6381.59,1,-45.897,6381.59,-4,6,4438.58,-4537.83,6347.67,1,-45.6335,6347.67,-8,-6,4441.27,4582.55,6381.59,1,45.897,6381.59,4,-6,4438.58,4537.83,6347.67,1,45.6335,6347.67,8,6,4441.27,-4582.55,6381.59,1,-45.897,6381.59,-4,6,4438.58,-4537.83,6347.67,1,-45.6335,6347.67,-8,-6,4441.27,4582.55,6381.59,1,45.897,6381.59,4,-6,4438.58,4537.83,6347.67,1,45.6335,6347.67,8,6,7.704,6,65.57,1199.02,86.8698,1200.81,4441.27,-4582.55,6381.59,1,-45.897,6381.59,-4,6,-4.296,6,45.4388,1069.96,87.5682,1070.93,4438.58,-4537.83,6347.67,1,-45.6335,6347.67,-8,-6,-7.704,-6,65.57,-1199.02,-86.8698,1200.81,4441.27,4582.55,6381.59,1,45.897,6381.59,4,-6,4.296,-6,45.4388,-1069.96,-87.5682,1070.93,4438.58,4537.83,6347.67,1,45.6335,6347.67
0.286,6,6,62.9714,1225.42,1227.04,0,87.0583,1227.04,-6,6,-34.8307,1052.09,1052.66,0,-88.1038,1052.66,-6,-6,62.9714,-1225.42,1227.04,0,-87.0583,1227.04,6,-6,-34.8307,-1052.09,1052.66,0,88.1038,1052.66,7,6,-704.081,2433.2,2533.02,0,-73.8615,2533.02,-5,6,-695.267,2529.98,2623.77,0,-74.6338,2623.77,-7,-6,-704.081,-2433.2,2533.02,0,73.8615,2533.02,5,-6,-695.267,-2529.98,2623.77,0,74.6338,2623.77,8,6,4633.35,-4514.31,6468.92,1,-44.2545,6468.92,-4,6,4627.45,-4471.48,6434.86,1,-44.018,6434.86,-8,-6,4633.35,4514.31,6468.92,1,44.2545,6468.92,4,-6,4627.45,4471.48,6434.86,1,44.018,6434.86,8,6,4633.35,-4514.31,6468.92,1,-44.2545,6468.92,-4,6,4627.45,-4471.48,6434.86,1,-44.018,6434.86,-7,-6,-704.081,-2433.2,2533.02,0,73.8615,2533.02,5,-6,-695.267,-2529.98,2623.77,0,74.6338,2623.77,7,6,-704.081,2433.2,2533.02,0,-73.8615,2533.02,-5,6,-695.267,2529.98,2623.77,0,-74.6338,2623.77,-8,-6,4633.35,4514.31,6468.92,1,44.2545,6468.92,4,-6,4627.45,4471.48,6434.86,1,44.018,6434.86,8,6,4633.35,-4514.31,6468.92,1,-44.2545,6468.92,-4,6,4627.45,-4471.48,6434.86,1,-44.018,6434.86,-8,-6,4633.35,4514.31,6468.92,1,44.2545,6468.92,4,-6,4627.45,4471.48,6434.86,1,44.018,6434.86,8,6,4633.35,-4514.31,6468.92,1,-44.2545,6468.92,-4,6,4627.45,-4471.48,6434.86,1,-44.018,6434.86,-8,-6,4633.35,4514.31,6468.92,1,44.2545,6468.92,4,-6,4627.45,4471.48,6434.86,1,44.018,6434.86,8,6,7.716,6,62.9714,1225.42,87.0583,1227.04,4633.35,-4514.31,6468.92,1,-44.2545,6468.92,-4,6,-4.284,6,-34.8307,1052.09,-88.1038,1052.66,4627.45,-4471.48,6434.86,1,-44.018,6434.86,-8,-6,-7.716,-6,62.9714,-1225.42,-87.0583,1227.04,4633.35,4514.31,6468.92,1,44.2545,6468.92,4,-6,4.284,-6,-34.8307,-1052.09,88.1038,1052.66,4627.45,4471.48,6434.86,1,44.018,6434.86
0.288,6,6,83.1915,1140.9,1143.93,0,85.8295,1143.93,-6,6,6.03238,997.88,997.898,0,89.6536,997.898,-6,-6,83.1915,-1140.9,1143.93,0,-85.8295,1143.93,6,-6,6.03238,-997.88,997.898,0,-89.6536,997.898,8,8,-691.7,182.619,715.401,0,-14.7895,715.401,-4,8,-691.328,182.2,714.935,0,-14.7646,714.935,-8,-8,-691.7,-182.619,715.401,0,14.7895,715.401,4,-8,-691.328,-182.2,714.935,0,14.7646,714.935,8,6,4830.7,-4412.27,6542.46,1,-42.408,6542.46,-4,6,4823.87,-4337.12,6486.93,1,-41.9585,6486.93,-8,-6,4830.7,4412.27,6542.46,1,42.408,6542.46,4,-6,4823.87,4337.12,6486.93,1,41.9585,6486.93,8,6,4830.7,-4412.27,6542.46,1,-42.408,6542.46,-4,6,4823.87,-4337.12,6486.93,1,-41.9585,6486.93,-7,-6,-663.482,-2299.63,2393.43,0,73.9063,2393.43,5,-6,-688.137,-2363.34,2461.49,0,73.766,2461.49,7,6,-663.482,2299.63,2393.43,0,-73.9063,2393.43,-5,6,-688.137,2363.34,2461.49,0,-73.766,2461.49,-8,-6,4830.7,4412.27,6542.46,1,42.408,6542.46,4,-6,4823.87,4337.12,6486.93,1,41.9585,6486.93,8,6,4830.7,-4412.27,6542.46,1,-42.408,6542.46,-4,6,4823.87,-4337.12,6486.93,1,-41.9585,6486.93,-8,-6,4830.7,4412.27,6542.46,1,42.408,6542.46,4,-6,4823.87,4337.12,6486.93,1,41.9585,6486.93,8,6,4830.7,-4412.27,6542.46,1,-42.408,6542.46,-4,6,4823.87,-4337.12,6486.93,1,-41.9585,6486.93,-8,-6,4830.7,4412.27,6542.46,1,42.408,6542.46,4,-6,4823.87,4337.12,6486.93,1,41.9585,6486.93,8,6,7.728,6,83.1915,1140.9,85.8295,1143.93,4830.7,-4412.27,6542.46,1,-42.408,6542.46,-4,6,-4.272,6,6.03238,997.88,89.6536,997.898,4823.87,-4337.12,6486.93,1,-41.9585,6486.93,-8,-6,-7.728,-6,83.1915,-1140.9,-85.8295,1143.93,4830.7,4412.27,6542.46,1,42.408,6542.46,4,-6,4.272,-6,6.03238,-997.88,-89.6536,997.898,4823.87,4337.12,6486.93,1,41.9585,6486.93
0.29,6,6,67.2074,1077.2,1079.3,0,86.4299,1079.3,-6,6,-64.6889,1036.61,1038.63,0,-86.4291,1038.63,-6,-6,67.2074,-1077.2,1079.3,0,-86.4299,1079.3,6,-6,-64.6889,-1036.61,1038.63,0,86.4291,1038.63,7,6,-714.53,2254.31,2364.84,0,-72.4134,2364.84,-5,6,-708.418,2276,2383.7,0,-72.711,2383.7,-7,-6,-714.53,-2254.31,2364.84,0,72.4134,2364.84,5,-6,-708.418,-2276,2383.7,0,72.711,2383.7,8,6,5025.01,-4274.28,6596.98,1,-40.3845,6596.98,-4,6,5008.39,-4206.88,6540.78,1,-40.0292,6540.78,-8,-6,5025.01,4274.28,6596.98,1,40.3845,6596.98,4,-6,5008.39,4206.88,6540.78,1,40.0292,6540.78,8,6,5025.01,-4274.28,6596.98,1,-40.3845,6596.98,-4,6,5008.39,-4206.88,6540.78,1,-40.0292,6540.78,-7,-6,-714.53,-2254.31,2364.84,0,72.4134,2364.84,5,-6,-708.418,-2276,2383.7,0,72.711,2383.7,7,6,-714.53,2254.31,2364.84,0,-72.4134,2364.84,-5,6,-708.418,2276,2383.7,0,-72.711,2383.7,-8,-6,5025.01,4274.28,6596.98,1,40.3845,6596.98,4,-6,5008.39,4206.88,6540.78,1,40.0292,6540.78,8,6,5025.01,-4274.28,6596.98,1,-40.3845,6596.98,-4,6,5008.39,-4206.88,6540.78,1,-40.0292,6540.78,-8,-6,5025.01,4274.28,6596.98,1,40.3845,6596.98,4,-6,5008.39,4206.88,6540.78,1,40.0292,6540.78,8,6,5025.01,-4274.28,6596.98,1,-40.3845,6596.98,-4,6,5008.39,-4206.88,6540.78,1,-40.0292,6540.78,-8,-6,5025.01,4274.28,6596.98,1,40.3845,6596.98,4,-6,5008.39,4206.88,6540.78,1,40.0292,6540.78,8,6,7.74,6,67.2074,1077.2,86.4299,1079.3,5025.01,-4274.28,6596.98,1,-40.3845,6596.98,-4,6,-4.26,6,-64.6889,1036.61,-86.4291,1038.63,5008.39,-4206.88,6540.78,1,-40.0292,6540.78,-8,-6,-7.74,-6,67.2074,-1077.2,-86.4299,1079.3,5025.01,4274.28,6596.98,1,40.3845,6596.98,4,-6,4.26,-6,-64.6889,-1036.61,86.4291,1038.63,5008.39,4206.88,6540.78,1,40.0292,6540.78
0.292,6,6,40.3211,1041.85,1042.63,0,87.7837,1042.63,-6,6,-71.6452,985.874,988.474,0,-85.8435,988.474,-6,-6,40.3211,-1041.85,1042.63,0,-87.7837,1042.63,6,-6,-71.6452,-985.874,988.474,0,85.8435,988.474,8,7,-737.701,450.059,864.15,0,-31.3867,864.15,-4,7,-739.802,450.191,866.013,0,-31.3217,866.013,-8,-7,-737.701,-450.059,864.15,0,31.3867,864.15,4,-7,-739.802,-450.191,866.013,0,31.3217,866.013,8,6,5203.9,-4155.33,6659.38,1,-38.6075,6659.38,-4,6,5214.51,-4111.96,6640.73,1,-38.2579,6640.73,-8,-6,5203.9,4155.33,6659.38,1,38.6075,6659.38,4,-6,5214.51,4111.96,6640.73,1,38.2579,6640.73,8,6,5203.9,-4155.33,6659.38,1,-38.6075,6659.38,-4,6,5214.51,-4111.96,6640.73,1,-38.2579,6640.73,-7,-6,-670.329,-2071.21,2176.98,0,72.0663,2176.98,5,-6,-702.923,-2108.69,2222.76,0,71.5644,2222.76,7,6,-670.329,2071.21,2176.98,0,-72.0663,2176.98,-5,6,-702.923,2108.69,2222.76,0,-71.5644,2222.76,-8,-6,5203.9,4155.33,6659.38,1,38.6075,6659.38,4,-6,5214.51,4111.96,6640.73,1,38.2579,6640.73,8,6,5203.9,-4155.33,6659.38,1,-38.6075,6659.38,-4,6,5214.51,-4111.96,6640.73,1,-38.2579,6640.73,-8,-6,5203.9,4155.33,6659.38,1,38.6075,6659.38,4,-6,5214.51,4111.96,6640.73,1,38.2579,6640.73,8,6,5203.9,-4155.33,6659.38,1,-38.6075,6659.38,-4,6,5214.51,-4111.96,6640.73,1,-38.2579,6640.73,-8,-6,5203.9,4155.33,6659.38,1,38.6075,6659.38,4,-6,5214.51,4111.96,6640.73,1,38.2579,6640.73,8,6,7.752,6,40.3211,1041.85,87.7837,1042.63,5203.9,-4155.33,6659.38,1,-38.6075,6659.38,-4,6,-4.248,6,-71.6452,985.874,-85.8435,988.474,5214.51,-4111.96,6640.73,1,-38.2579,6640.73,-8,-6,-7.752,-6,40.3211,-1041.85,-87.7837,1042.63,5203.9,4155.33,6659.38,1,38.6075,6659.38,4,-6,4.248,-6,-71.6452,-985.874,85.8435,988.474,5214.51,4111.96,6640.73,1,38.2579,6640.73
0.294,6,6,24.3172,956.374,956.684,0,88.5435,956.684,-6,6,-62.9786,945.892,947.987,0,-86.1908,947.987,-6,-6,24.3172,-956.374,956.684,0,-88.5435,956.684,6,-6,-62.9786,-945.892,947.987,0,86.1908,947.987,8,7,-765.537,413.47,870.06,0,-28.3737,870.06,-4,7,-769.203,413.152,873.137,0,-28.241,873.137,-8,-7,-765.537,-413.47,870.06,0,28.3737,870.06,4,-7,-769.203,-413.152,873.137,0,28.241,873.137,8,6,5373.62,-4025.09,6713.95,1,-36.8349,6713.95,-4,6,5393.47,-3974.12,6699.49,1,-36.3843,6699.49,-8,-6,5373.62,4025.09,6713.95,1,36.8349,6713.95,4,-6,5393.47,3974.12,6699.49,1,36.3843,6699.49,8,6,5373.62,-4025.09,6713.95,1,-36.8349,6713.95,-4,6,5393.47,-3974.12,6699.49,1,-36.3843,6699.49,-7,-6,-694.877,-1963.38,2082.71,0,70.5101,2082.71,5,-6,-723.716,-1986.27,2114.01,0,69.9803,2114.01,7,6,-694.877,1963.38,2082.71,0,-70.5101,2082.71,-5,6,-723.716,1986.27,2114.01,0,-69.9803,2114.01,-8,-6,5373.62,4025.09,6713.95,1,36.8349,6713.95,4,-6,5393.47,3974.12,6699.49,1,36.3843,6699.49,8,6,5373.62,-4025.09,6713.95,1,-36.8349,6713.95,-4,6,5393.47,-3974.12,6699.49,1,-36.3843,6699.49,-8,-6,5373.62,4025.09,6713.95,1,36.8349,6713.95,4,-6,5393.47,3974.12,6699.49,1,36.3843,6699.49,8,6,5373.62,-4025.09,6713.95,1,-36.8349,6713.95,-4,6,5393.47,-3974.12,6699.49,1,-36.3843,6699.49,-8,-6,5373.62,4025.09,6713.95,1,36.8349,6713.95,4,-6,5393.47,3974.12,6699.49,1,36.3843,6699.49,8,6,7.764,6,24.3172,956.374,88.5435,956.684,5373.62,-4025.09,6713.95,1,-36.8349,6713.95,-4,6,-4.236,6,-62.9786,945.892,-86.1908,947.987,5393.47,-3974.12,6699.49,1,-36.3843,6699.49,-8,-6,-7.764,-6,24.3172,-956.374,-88.5435,956.684,5373.62,4025.09,6713.95,1,36.8349,6713.95,4,-6,4.236,-6,-62.9786,-945.892,86.1908,947.987,5393.47,3974.12,6699.49,1,36.3843,6699.49
0.296,6,6,48.8841,854.411,855.808,0,86.7255,855.808,-6,6,-74.1755,863.435,866.615,0,-85.0899,866.615,-6,-6,48.8841,-854.411,855.808,0,-86.7255,855.808,6,-6,-74.1755,-863.435,866.615,0,85.0899,866.615,8,7,-797.465,372.933,880.357,0,-25.0631,880.357,-4,7,-800.714,376.441,884.788,0,-25.1797,884.788,-8,-7,-797.465,-372.933,880.357,0,25.0631,880.357,4,-7,-800.714,-376.441,884.788,0,25.1797,884.788,8,6,5552.67,-3851.75,6757.82,1,-34.7481,6757.82,-4,6,5607.23,-3846.13,6799.54,1,-34.4472,6799.54,-8,-6,5552.67,3851.75,6757.82,1,34.7481,6757.82,4,-6,5607.23,3846.13,6799.54,1,34.4472,6799.54,8,6,5552.67,-3851.75,6757.82,1,-34.7481,6757.82,-4,6,5607.23,-3846.13,6799.54,1,-34.4472,6799.54,-7,-6,-708.941,-1803.28,1937.63,0,68.5382,1937.63,5,-6,-718.283,-1900.91,2032.09,0,69.3002,2032.09,7,6,-708.941,1803.28,1937.63,0,-68.5382,1937.63,-5,6,-718.283,1900.91,2032.09,0,-69.3002,2032.09,-8,-6,5552.67,3851.75,6757.82,1,34.7481,6757.82,4,-6,5607.23,3846.13,6799.54,1,34.4472,6799.54,8,6,5552.67,-3851.75,6757.82,1,-34.7481,6757.82,-4,6,5607.23,-3846.13,6799.54,1,-34.4472,6799.54,-8,-6,5552.67,3851.75,6757.82,1,34.7481,6757.82,4,-6,5607.23,3846.13,6799.54,1,34.4472,6799.54,8,6,5552.67,-3851.75,6757.82,1,-34.7481,6757.82,-4,6,5607.23,-3846.13,6799.54,1,-34.4472,6799.54,-8,-6,5552.67,3851.75,6757.82,1,34.7481,6757.82,4,-6,5607.23,3846.13,6799.54,1,34.4472,6799.54,8,6,7.776,6,48.8841,854.411,86.7255,855.808,5552.67,-3851.75,6757.82,1,-34.7481,6757.82,-4,6,-4.224,6,-74.1755,863.435,-85.0899,866.615,5607.23,-3846.13,6799.54,1,-34.4472,6799.54,-8,-6,-7.776,-6,48.8841,-854.411,-86.7255,855.808,5552.67,3851.75,6757.82,1,34.7481,6757.82,4,-6,4.224,-6,-74.1755,-863.435,85.0899,866.615,5607.23,3846.13,6799.54,1,34.4472,6799.54
0.298,6,6,16.1636,770.325,770.494,0,88.7979,770.494,-6,6,-86.4938,869.148,873.441,0,-84.3169,873.441,-6,-6,16.1636,-770.325,770.494,0,-88.7979,770.494,6,-6,-86.4938,-869.148,873.441,0,84.3169,873.441,8,7,-819.37,337.53,886.168,0,-22.3887,886.168,-4,7,-820.646,345.391,890.368,0,-22.8251,890.368,-8,-7,-819.37,-337.53,886.168,0,22.3887,886.168,4,-7,-820.646,-345.391,890.368,0,22.8251,890.368,8,6,5731.46,-3741.03,6844.34,1,-33.1333,6844.34,-4,6,5686.63,-3733.57,6802.74,1,-33.287,6802.74,-8,-6,5731.46,3741.03,6844.34,1,33.1333,6844.34,4,-6,5686.63,3733.57,6802.74,1,33.287,6802.74,8,6,5731.46,-3741.03,6844.34,1,-33.1333,6844.34,-4,6,5686.63,-3733.57,6802.74,1,-33.287,6802.74,-7,-6,-652.748,-1740.51,1858.89,0,69.4424,1858.89,5,-6,-697.704,-1718,1854.27,0,67.8973,1854.27,7,6,-652.748,1740.51,1858.89,0,-69.4424,1858.89,-5,6,-697.704,1718,1854.27,0,-67.8973,1854.27,-8,-6,5731.46,3741.03,6844.34,1,33.1333,6844.34,4,-6,5686.63,3733.57,6802.74,1,33.287,6802.74,8,6,5731.46,-3741.03,6844.34,1,-33.1333,6844.34,-4,6,5686.63,-3733.57,6802.74,1,-33.287,6802.74,-8,-6,5731.46,3741.03,6844.34,1,33.1333,6844.34,4,-6,5686.63,3733.57,6802.74,1,33.287,6802.74,8,6,5731.46,-3741.03,6844.34,1,-33.1333,6844.34,-4,6,5686.63,-3733.57,6802.74,1,-33.287,6802.74,-8,-6,5731.46,3741.03,6844.34,1,33.1333,6844.34,4,-6,5686.63,3733.57,6802.74,1,33.287,6802.74,8,6,7.788,6,16.1636,770.325,88.7979,770.494,5731.46,-3741.03,6844.34,1,-33.1333,6844.34,-4,6,-4.212,6,-86.4938,869.148,-84.3169,873.441,5686.63,-3733.57,6802.74,1,-33.287,6802.74,-8,-6,-7.788,-6,16.1636,-770.325,-88.7979,770.494,5731.46,3741.03,6844.34,1,33.1333,6844.34,4,-6,4.212,-6,-86.4938,-869.148,84.3169,873.441,5686.63,3733.57,6802.74,1,33.287,6802.74
0.3,6,6,62.5546,639.551,642.603,0,84.4137,642.603,-6,6,-89.0303,748.754,754.028,0,-83.2191,754.028,-6,-6,62.5546,-639.551,642.603,0,-84.4137,642.603,6,-6,-89.0303,-748.754,754.028,0,83.2191,754.028,8,7,-857.015,291.703,905.299,0,-18.7971,905.299,-4,7,-848.651,303.654,901.341,0,-19.6876,901.341,-8,-7,-857.015,-291.703,905.299,0,18.7971,905.299,4,-7,-848.651,-303.654,901.341,0,19.6876,901.341,8,6,5943.07,-3568.6,6932.17,1,-30.9833,6932.17,-4,6,5895.73,-3590.93,6903.22,1,-31.3445,6903.22,-8,-6,5943.07,3568.6,6932.17,1,30.9833,6932.17,4,-6,5895.73,3590.93,6903.22,1,31.3445,6903.22,8,6,5943.07,-3568.6,6932.17,1,-30.9833,6932.17,-4,6,5895.73,-3590.93,6903.22,1,-31.3445,6903.22,-7,-6,-659.178,-1579.6,1711.63,0,67.3489,1711.63,5,-6,-654.015,-1648.22,1773.24,0,68.3568,1773.24,7,6,-659.178,1579.6,1711.63,0,-67.3489,1711.63,-5,6,-654.015,1648.22,1773.24,0,-68.3568,1773.24,-8,-6,5943.07,3568.6,6932.17,1,30.9833,6932.17,4,-6,5895.73,3590.93,6903.22,1,31.3445,6903.22,8,6,5943.07,-3568.6,6932.17,1,-30.9833,6932.17,-4,6,5895.73,-3590.93,6903.22,1,-31.3445,6903.22,-8,-6,5943.07,3568.6,6932.17,1,30.9833,6932.17,4,-6,5895.73,3590.93,6903.22,1,31.3445,6903.22,8,6,5943.07,-3568.6,6932.17,1,-30.9833,6932.17,-4,6,5895.73,-3590.93,6903.22,1,-31.3445,6903.22,-8,-6,5943.07,3568.6,6932.17,1,30.9833,6932.17,4,-6,5895.73,3590.93,6903.22,1,31.3445,6903.22,8,6,7.8,6,62.5546,639.551,84.4137,642.603,5943.07,-3568.6,6932.17,1,-30.9833,6932.17,-4,6,-4.2,6,-89.0303,748.754,-83.2191,754.028,5895.73,-3590.93,6903.22,1,-31.3445,6903.22,-8,-6,-7.8,-6,62.5546,-639.551,-84.4137,642.603,5943.07,3568.6,6932.17,1,30.9833,6932.17,4,-6,4.2,-6,-89.0303,-748.754,83.2191,754.028,5895.73,3590.93,6903.22,1,31.3445,6903.22



==> Translate_Tx.csv <==
Translate_Tx,Initial_X[6 6],Initial_Y[6 6],Initial_ReVal[6 6],Initial_ImVal[6 6],Initial_MagVal[6 6],Initial_FiltVal[6 6],Initial_PhaseCalc[6 6],Initial_MagCalc[6 6],Initial_X[-6 6],Initial_Y[-6 6],Initial_ReVal[-6 6],Initial_ImVal[-6 6],Initial_MagVal[-6 6],Initial_FiltVal[-6 6],Initial_PhaseCalc[-6 6],Initial_MagCalc[-6 6],Initial_X[-6 -6],Initial_Y[-6 -6],Initial_ReVal[-6 -6],Initial_ImVal[-6 -6],Initial_MagVal[-6 -6],Initial_FiltVal[-6 -6],Initial_PhaseCalc[-6 -6],Initial_MagCalc[-6 -6],Initial_X[6 -6],Initial_Y[6 -6],Initial_ReVal[6 -6],Initial_ImVal[6 -6],Initial_MagVal[6 -6],Initial_FiltVal[6 -6],Initial_PhaseCalc[6 -6],Initial_MagCalc[6 -6],Re_ValMin_X[6 6],Re_ValMin_Y[6 6],Re_ValMin_ReVal[6 6],Re_ValMin_ImVal[6 6],Re_ValMin_MagVal[6 6],Re_ValMin_FiltVal[6 6],Re_ValMin_PhaseCalc[6 6],Re_ValMin_MagCalc[6 6],Re_ValMin_X[-6 6],Re_ValMin_Y[-6 6],Re_ValMin_ReVal[-6 6],Re_ValMin_ImVal[-6 6],Re_ValMin_MagVal[-6 6],Re_ValMin_FiltVal[-6 6],Re_ValMin_PhaseCalc[-6 6],Re_ValMin_MagCalc[-6 6],Re_ValMin_X[-6 -6],Re_ValMin_Y[-6 -6],Re_ValMin_ReVal[-6 -6],Re_ValMin_ImVal[-6 -6],Re_ValMin_MagVal[-6 -6],Re_ValMin_FiltVal[-6 -6],Re_ValMin_PhaseCalc[-6 -6],Re_ValMin_MagCalc[-6 -6],Re_ValMin_X[6 -6],Re_ValMin_Y[6 -6],Re_ValMin_ReVal[6 -6],Re_ValMin_ImVal[6 -6],Re_ValMin_MagVal[6 -6],Re_ValMin_FiltVal[6 -6],Re_ValMin_PhaseCalc[6 -6],Re_ValMin_MagCalc[6 -6],Re_ValMax_X[6 6],Re_ValMax_Y[6 6],Re_ValMax_ReVal[6 6],Re_ValMax_ImVal[6 6],Re_ValMax_MagVal[6 6],Re_ValMax_FiltVal[6 6],Re_ValMax_PhaseCalc[6 6],Re_ValMax_MagCalc[6 6],Re_ValMax_X[-6 6],Re_ValMax_Y[-6 6],Re_ValMax_ReVal[-6 6],Re_ValMax_ImVal[-6 6],Re_ValMax_MagVal[-6 6],Re_ValMax_FiltVal[-6 6],Re_ValMax_PhaseCalc[-6 6],Re_ValMax_MagCalc[-6 6],Re_ValMax_X[-6 -6],Re_ValMax_Y[-6 -6],Re_ValMax_ReVal[-6 -6],Re_ValMax_ImVal[-6 -6],Re_ValMax_MagVal[-6 -6],Re_ValMax_FiltVal[-6 -6],Re_ValMax_PhaseCalc[-6 -6],Re_ValMax_MagCalc[-6 -6],Re_ValMax_X[6 -6],Re_ValMax_Y[6 -6],Re_ValMax_ReVal[6 -6],Re_ValMax_ImVal[6 -6],Re_ValMax_MagVal[6 -6],Re_ValMax_FiltVal[6 -6],Re_ValMax_PhaseCalc[6 -6],Re_ValMax_MagCalc[6 -6],Im_ValMin_X[6 6],Im_ValMin_Y[6 6],Im_ValMin_ReVal[6 6],Im_ValMin_ImVal[6 6],Im_ValMin_MagVal[6 6],Im_ValMin_FiltVal[6 6],Im_ValMin_PhaseCalc[6 6],Im_ValMin_MagCalc[6 6],Im_ValMin_X[-6 6],Im_ValMin_Y[-6 6],Im_ValMin_ReVal[-6 6],Im_ValMin_ImVal[-6 6],Im_ValMin_MagVal[-6 6],Im_ValMin_FiltVal[-6 6],Im_ValMin_PhaseCalc[-6 6],Im_ValMin_MagCalc[-6 6],Im_ValMin_X[-6 -6],Im_ValMin_Y[-6 -6],Im_ValMin_ReVal[-6 -6],Im_ValMin_ImVal[-6 -6],Im_ValMin_MagVal[-6 -6],Im_ValMin_FiltVal[-6 -6],Im_ValMin_PhaseCalc[-6 -6],Im_ValMin_MagCalc[-6 -6],Im_ValMin_X[6 -6],Im_ValMin_Y[6 -6],Im_ValMin_ReVal[6 -6],Im_ValMin_ImVal[6 -6],Im_ValMin_MagVal[6 -6],Im_ValMin_FiltVal[6 -6],Im_ValMin_PhaseCalc[6 -6],Im_ValMin_MagCalc[6 -6],Im_ValMax_X[6 6],Im_ValMax_Y[6 6],Im_ValMax_ReVal[6 6],Im_ValMax_ImVal[6 6],Im_ValMax_MagVal[6 6],Im_ValMax_FiltVal[6 6],Im_ValMax_PhaseCalc[6 6],Im_ValMax_MagCalc[6 6],Im_ValMax_X[-6 6],Im_ValMax_Y[-6 6],Im_ValMax_ReVal[-6 6],Im_ValMax_ImVal[-6 6],Im_ValMax_MagVal[-6 6],Im_ValMax_FiltVal[-6 6],Im_ValMax_PhaseCalc[-6 6],Im_ValMax_MagCalc[-6 6],Im_ValMax_X[-6 -6],Im_ValMax_Y[-6 -6],Im_ValMax_ReVal[-6 -6],Im_ValMax_ImVal[-6 -6],Im_ValMax_MagVal[-6 -6],Im_ValMax_FiltVal[-6 -6],Im_ValMax_PhaseCalc[-6 -6],Im_ValMax_MagCalc[-6 -6],Im_ValMax_X[6 -6],Im_ValMax_Y[6 -6],Im_ValMax_ReVal[6 -6],Im_ValMax_ImVal[6 -6],Im_ValMax_MagVal[6 -6],Im_ValMax_FiltVal[6 -6],Im_ValMax_PhaseCalc[6 -6],Im_ValMax_MagCalc[6 -6],Mag_X[6 6],Mag_Y[6 6],Mag_ReVal[6 6],Mag_ImVal[6 6],Mag_MagVal[6 6],Mag_FiltVal[6 6],Mag_PhaseCalc[6 6],Mag_MagCalc[6 6],Mag_X[-6 6],Mag_Y[-6 6],Mag_ReVal[-6 6],Mag_ImVal[-6 6],Mag_MagVal[-6 6],Mag_FiltVal[-6 6],Mag_PhaseCalc[-6 6],Mag_MagCalc[-6 6],Mag_X[-6 -6],Mag_Y[-6 -6],Mag_ReVal[-6 -6],Mag_ImVal[-6 -6],Mag_MagVal[-6 -6],Mag_FiltVal[-6 -6],Mag_PhaseCalc[-6 -6],Mag_MagCalc[-6 -6],Mag_X[6 -6],Mag_Y[6 -6],Mag_ReVal[6 -6],Mag_ImVal[6 -6],Mag_MagVal[6 -6],Mag_FiltVal[6 -6],Mag_PhaseCalc[6 -6],Mag_MagCalc[6 -6],Filt_X[6 6],Filt_Y[6 6],Filt_ReVal[6 6],Filt_ImVal[6 6],Filt_MagVal[6 6],Filt_FiltVal[6 6],Filt_PhaseCalc[6 6],Filt_MagCalc[6 6],Filt_X[-6 6],Filt_Y[-6 6],Filt_ReVal[-6 6],Filt_ImVal[-6 6],Filt_MagVal[-6 6],Filt_FiltVal[-6 6],Filt_PhaseCalc[-6 6],Filt_MagCalc[-6 6],Filt_X[-6 -6],Filt_Y[-6 -6],Filt_ReVal[-6 -6],Filt_ImVal[-6 -6],Filt_MagVal[-6 -6],Filt_FiltVal[-6 -6],Filt_PhaseCalc[-6 -6],Filt_MagCalc[-6 -6],Filt_X[6 -6],Filt_Y[6 -6],Filt_ReVal[6 -6],Filt_ImVal[6 -6],Filt_MagVal[6 -6],Filt_FiltVal[6 -6],Filt_PhaseCalc[6 -6],Filt_MagCalc[6 -6],Est_Xi[6 6],Est_Yi[6 6],Est_Xd[6 6],Est_Yd[6 6],Est_EstReVal[6 6],Est_EstImVal[6 6],Est_EstPhaseCalc[6 6],Est_EstMagCalc[6 6],Est_ReVal[6 6],Est_ImVal[6 6],Est_MagVal[6 6],Est_FiltVal[6 6],Est_PhaseCalc[6 6],Est_MagCalc[6 6],Est_Xi[-6 6],Est_Yi[-6 6],Est_Xd[-6 6],Est_Yd[-6 6],Est_EstReVal[-6 6],Est_EstImVal[-6 6],Est_EstPhaseCalc[-6 6],Est_EstMagCalc[-6 6],Est_ReVal[-6 6],Est_ImVal[-6 6],Est_MagVal[-6 6],Est_FiltVal[-6 6],Est_PhaseCalc[-6 6],Est_MagCalc[-6 6],Est_Xi[-6 -6],Est_Yi[-6 -6],Est_Xd[-6 -6],Est_Yd[-6 -6],Est_EstReVal[-6 -6],Est_EstImVal[-6 -6],Est_EstPhaseCalc[-6 -6],Est_EstMagCalc[-6 -6],Est_ReVal[-6 -6],Est_ImVal[-6 -6],Est_MagVal[-6 -6],Est_FiltVal[-6 -6],Est_PhaseCalc[-6 -6],Est_MagCalc[-6 -6],Est_Xi[6 -6],Est_Yi[6 -6],Est_Xd[6 -6],Est_Yd[6 -6],Est_EstReVal[6 -6],Est_EstImVal[6 -6],Est_EstPhaseCalc[6 -6],Est_EstMagCalc[6 -6],Est_ReVal[6 -6],Est_ImVal[6 -6],Est_MagVal[6 -6],Est_FiltVal[6 -6],Est_PhaseCalc[6 -6],Est_MagCalc[6 -6]
0,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1,6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,6,627.905,9980.27,10000,1,86.4,10000,-6,-6,627.905,9980.27,10000,1,86.4,10000,6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,9,-5.54223e-13,-9.09495e-13,1.06506e-12,0,58.6429,1.06506e-12,-6,-1,-8.2423e-13,-2.27374e-13,8.55016e-13,0,15.4222,8.55016e-13,-6,-9,-5.40012e-13,1.59162e-12,1.68073e-12,0,-71.2587,1.68073e-12,6,-4,-1.02318e-12,0,1.02318e-12,0,-0,1.02318e-12,6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,6,627.905,9980.27,10000,1,86.4,10000,-6,-6,627.905,9980.27,10000,1,86.4,10000,6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,11,-3.97904e-13,-1.81899e-12,1.862e-12,0,77.6609,1.862e-12,-6,1,-2.55795e-13,-1.13687e-12,1.16529e-12,0,77.3196,1.16529e-12,6,-6,627.905,-9980.27,10000,1,-86.4,10000,-6,6,627.905,9980.27,10000,1,86.4,10000,-6,-6,627.905,9980.27,10000,1,86.4,10000,-6,-9,-5.40012e-13,1.59162e-12,1.68073e-12,0,-71.2587,1.68073e-12,-9,-6,9.0554e-14,9.88699e-13,9.92837e-13,0,84.7669,9.92837e-13,6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,6,627.905,9980.27,10000,1,86.4,10000,-6,-6,627.905,9980.27,10000,1,86.4,10000,6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,6,627.905,9980.27,10000,1,86.4,10000,-6,-6,627.905,9980.27,10000,1,86.4,10000,6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,6,6,6,627.905,-9980.27,-86.4,10000,627.905,-9980.27,10000,1,-86.4,10000,-6,6,-6,6,627.905,9980.27,86.4,10000,627.905,9980.27,10000,1,86.4,10000,-6,-6,-6,-6,627.905,9980.27,86.4,10000,627.905,9980.27,10000,1,86.4,10000,6,-6,6,-6,627.905,-9980.27,-86.4,10000,627.905,-9980.27,10000,1,-86.4,10000
2,6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,4,9.09495e-13,-1.02318e-12,1.36897e-12,0,-48.3665,1.36897e-12,-6,11,1.81899e-12,1.13687e-13,1.82254e-12,0,3.57633,1.82254e-12,-1,6,8.12262e-13,-1.42016e-13,8.24583e-13,0,-9.91734,8.24583e-13,-1,-6,7.69266e-13,-1.96511e-13,7.93969e-13,0,-14.3299,7.93969e-13,6,6,-9921.15,-1253.33,10000,1,7.2,10000,6,4,9.09495e-13,-1.02318e-12,1.36897e-12,0,-48.3665,1.36897e-12,-6,1,4.54747e-13,-8.52651e-13,9.66338e-13,0,-61.9275,9.66338e-13,6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,9,-9.09495e-13,6.82121e-13,1.13687e-12,0,-36.8699,1.13687e-12,-6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,-6,-9921.15,1253.33,10000,1,-7.2,10000,-6,-4,0,1.0516e-12,1.0516e-12,0,90,1.0516e-12,6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,6,6,6,-9921.15,-1253.33,7.2,10000,-9921.15,-1253.33,10000,1,7.2,10000,-6,6,-6,6,-9921.15,1253.33,-7.2,10000,-9921.15,1253.33,10000,1,-7.2,10000,-6,-6,-6,-6,-9921.15,1253.33,-7.2,10000,-9921.15,1253.33,10000,1,-7.2,10000,6,-6,6,-6,-9921.15,-1253.33,7.2,10000,-9921.15,-1253.33,10000,1,7.2,10000
3,6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,-6,-1873.81,9822.87,10000,1,-79.2,10000,-11,6,7.3237e-13,-5.5069e-13,9.16311e-13,0,-36.9406,9.16311e-13,-1,6,7.06318e-13,8.12559e-13,1.07663e-12,0,49.0012,1.07663e-12,-1,-6,7.65612e-13,7.50063e-13,1.0718e-12,0,44.4123,1.0718e-12,-11,-6,7.2157e-13,-5.85918e-13,9.29496e-13,0,-39.0767,9.29496e-13,6,4,-7.95808e-13,-9.09495e-13,1.20851e-12,0,48.8141,1.20851e-12,-6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,-6,-1873.81,-9822.87,10000,1,79.2,10000,-6,-9,3.97904e-13,-1.81899e-12,1.862e-12,0,-77.6609,1.862e-12,6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,11,4.54747e-13,1.81899e-12,1.87497e-12,0,75.9638,1.87497e-12,6,-6,-1873.81,9822.87,10000,1,-79.2,10000,11,-6,4.33226e-13,1.08206e-12,1.16556e-12,0,68.1803,1.16556e-12,6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,6,6,6,-1873.81,9822.87,-79.2,10000,-1873.81,9822.87,10000,1,-79.2,10000,-6,6,-6,6,-1873.81,-9822.87,79.2,10000,-1873.81,-9822.87,10000,1,79.2,10000,-6,-6,-6,-6,-1873.81,-9822.87,79.2,10000,-1873.81,-9822.87,10000,1,79.2,10000,6,-6,6,-6,-1873.81,9822.87,-79.2,10000,-1873.81,9822.87,10000,1,-79.2,10000
4,6,6,9685.83,2486.9,10000,1,14.4,10000,-6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,-6,9685.83,2486.9,10000,1,14.4,10000,6,4,-9.09495e-13,1.13687e-12,1.4559e-12,0,-51.3402,1.4559e-12,-6,9,-1.36424e-12,-3.97904e-13,1.42109e-12,0,16.2602,1.42109e-12,-9,6,-8.1937e-13,2.71243e-13,8.63099e-13,0,-18.3165,8.63099e-13,-6,-4,-9.09495e-13,-1.02318e-12,1.36897e-12,0,48.3665,1.36897e-12,6,6,9685.83,2486.9,10000,1,14.4,10000,-6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,-6,9685.83,2486.9,10000,1,14.4,10000,6,9,9.09495e-13,-7.95808e-13,1.20851e-12,0,-41.1859,1.20851e-12,-6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,-6,9685.83,-2486.9,10000,1,-14.4,10000,-6,-4,-9.09495e-13,-1.02318e-12,1.36897e-12,0,48.3665,1.36897e-12,6,6,9685.83,2486.9,10000,1,14.4,10000,6,4,-9.09495e-13,1.13687e-12,1.4559e-12,0,-51.3402,1.4559e-12,-6,4,0,1.13687e-12,1.13687e-12,0,90,1.13687e-12,6,-6,9685.83,2486.9,10000,1,14.4,10000,6,6,9685.83,2486.9,10000,1,14.4,10000,-6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,-6,9685.83,2486.9,10000,1,14.4,10000,6,6,9685.83,2486.9,10000,1,14.4,10000,-6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,-6,9685.83,2486.9,10000,1,14.4,10000,6,6,6,6,9685.83,2486.9,14.4,10000,9685.83,2486.9,10000,1,14.4,10000,-6,6,-6,6,9685.83,-2486.9,-14.4,10000,9685.83,-2486.9,10000,1,-14.4,10000,-6,-6,-6,-6,9685.83,-2486.9,-14.4,10000,9685.83,-2486.9,10000,1,-14.4,10000,6,-6,6,-6,9685.83,2486.9,14.4,10000,9685.83,2486.9,10000,1,14.4,10000
5,6,6,3090.17,-9510.57,10000,1,-72,10000,-6,6,3090.17,9510.57,10000,1,72,10000,-6,-6,3090.17,9510.57,10000,1,72,10000,6,-6,3090.17,-9510.57,10000,1,-72,10000,6,9,-1.36424e-12,-1.13687e-12,1.77585e-12,0,39.8056,1.77585e-12,-6,11,-1.13687e-12,-9.09495e-13,1.4559e-12,0,38.6598,1.4559e-12,-6,-1,-9.09495e-13,-2.27374e-13,9.37486e-13,0,14.0362,9.37486e-13,-1,-6,-8.55492e-13,-1.23892e-14,8.55581e-13,0,0.829696,8.55581e-13,6,6,3090.17,-9510.57,10000,1,-72,10000,-6,6,3090.17,9510.57,10000,1,72,10000,-6,-6,3090.17,9510.57,10000,1,72,10000,6,-6,3090.17,-9510.57,10000,1,-72,10000,6,6,3090.17,-9510.57,10000,1,-72,10000,6,9,-1.36424e-12,-1.13687e-12,1.77585e-12,0,39.8056,1.77585e-12,-6,9,-2.27374e-13,-1.59162e-12,1.60777e-12,0,81.8699,1.60777e-12,6,-6,3090.17,-9510.57,10000,1,-72,10000,-6,6,3090.17,9510.57,10000,1,72,10000,-6,-6,3090.17,9510.57,10000,1,72,10000,-6,-9,-7.95808e-13,1.81899e-12,1.98546e-12,0,-66.3706,1.98546e-12,9,-6,1.64624e-13,1.73116e-12,1.73897e-12,0,84.5678,1.73897e-12,6,6,3090.17,-9510.57,10000,1,-72,10000,-6,6,3090.17,9510.57,10000,1,72,10000,-6,-6,3090.17,9510.57,10000,1,72,10000,6,-6,3090.17,-9510.57,10000,1,-72,10000,6,6,3090.17,-9510.57,10000,1,-72,10000,-6,6,3090.17,9510.57,10000,1,72,10000,-6,-6,3090.17,9510.57,10000,1,72,10000,6,-6,3090.17,-9510.57,10000,1,-72,10000,6,6,6,6,3090.17,-9510.57,-72,10000,3090.17,-9510.57,10000,1,-72,10000,-6,6,-6,6,3090.17,9510.57,72,10000,3090.17,9510.57,10000,1,72,10000,-6,-6,-6,-6,3090.17,9510.57,72,10000,3090.17,9510.57,10000,1,72,10000,6,-6,6,-6,3090.17,-9510.57,-72,10000,3090.17,-9510.57,10000,1,-72,10000
6,6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,4,1.81899e-12,-1.36424e-12,2.27374e-12,0,-36.8699,2.27374e-12,-9,6,1.10752e-12,4.67497e-13,1.20215e-12,0,22.8852,1.20215e-12,-11,6,9.30475e-13,4.92084e-13,1.05258e-12,0,27.8722,1.05258e-12,-9,-6,1.0063e-12,5.46476e-13,1.14511e-12,0,28.5044,1.14511e-12,6,6,-9297.76,-3681.25,10000,1,21.6,10000,6,4,1.81899e-12,-1.36424e-12,2.27374e-12,0,-36.8699,2.27374e-12,-6,-1,0,-1.02318e-12,1.02318e-12,0,-90,1.02318e-12,6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,9,-1.36424e-12,1.13687e-12,1.77585e-12,0,-39.8056,1.77585e-12,-6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,-6,-9297.76,3681.25,10000,1,-21.6,10000,-6,-4,4.54747e-13,1.02318e-12,1.11969e-12,0,66.0375,1.11969e-12,6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,6,6,6,-9297.76,-3681.25,21.6,10000,-9297.76,-3681.25,10000,1,21.6,10000,-6,6,-6,6,-9297.76,3681.25,-21.6,10000,-9297.76,3681.25,10000,1,-21.6,10000,-6,-6,-6,-6,-9297.76,3681.25,-21.6,10000,-9297.76,3681.25,10000,1,-21.6,10000,6,-6,6,-6,-9297.76,-3681.25,21.6,10000,-9297.76,-3681.25,10000,1,21.6,10000
7,6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,9,1.02318e-12,4.54747e-13,1.11969e-12,0,23.9625,1.11969e-12,-6,1,9.09495e-13,6.82121e-13,1.13687e-12,0,36.8699,1.13687e-12,-6,-1,5.68434e-13,0,5.68434e-13,0,0,5.68434e-13,6,-4,6.82121e-13,2.27374e-13,7.19019e-13,0,18.4349,7.19019e-13,-6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,-6,-4257.79,-9048.27,10000,1,64.8,10000,-6,-9,2.27374e-13,-1.59162e-12,1.60777e-12,0,-81.8699,1.60777e-12,9,-6,-1.2921e-12,-1.06846e-12,1.67664e-12,0,39.588,1.67664e-12,6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,9,0,1.81899e-12,1.81899e-12,0,90,1.81899e-12,-6,11,4.54747e-13,9.09495e-13,1.01685e-12,0,63.4349,1.01685e-12,6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,6,6,6,-4257.79,9048.27,-64.8,10000,-4257.79,9048.27,10000,1,-64.8,10000,-6,6,-6,6,-4257.79,-9048.27,64.8,10000,-4257.79,-9048.27,10000,1,64.8,10000,-6,-6,-6,-6,-4257.79,-9048.27,64.8,10000,-4257.79,-9048.27,10000,1,64.8,10000,6,-6,6,-6,-4257.79,9048.27,-64.8,10000,-4257.79,9048.27,10000,1,-64.8,10000
8,6,6,8763.07,4817.54,10000,1,28.8,10000,-6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,-6,8763.07,4817.54,10000,1,28.8,10000,6,11,-9.09495e-13,-4.54747e-13,1.01685e-12,0,26.5651,1.01685e-12,6,4,-9.09495e-13,4.54747e-13,1.01685e-12,0,-26.5651,1.01685e-12,-6,11,-9.09495e-13,4.54747e-13,1.01685e-12,0,-26.5651,1.01685e-12,-6,-4,-9.09495e-13,-4.54747e-13,1.01685e-12,0,26.5651,1.01685e-12,6,6,8763.07,4817.54,10000,1,28.8,10000,-6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,-6,8763.07,4817.54,10000,1,28.8,10000,-6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,5,-1.9223e-13,-8.95046e-13,9.15457e-13,0,77.8786,9.15457e-13,-9,6,-7.64233e-14,-8.48395e-13,8.5183e-13,0,84.8527,8.5183e-13,-6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,6,8763.07,4817.54,10000,1,28.8,10000,-1,6,-7.70063e-13,9.6879e-13,1.23756e-12,0,-51.5198,1.23756e-12,-6,4,0,9.09495e-13,9.09495e-13,0,90,9.09495e-13,6,-6,8763.07,4817.54,10000,1,28.8,10000,6,6,8763.07,4817.54,10000,1,28.8,10000,-6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,-6,8763.07,4817.54,10000,1,28.8,10000,6,6,8763.07,4817.54,10000,1,28.8,10000,-6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,-6,8763.07,4817.54,10000,1,28.8,10000,6,6,6,6,8763.07,4817.54,28.8,10000,8763.07,4817.54,10000,1,28.8,10000,-6,6,-6,6,8763.07,-4817.54,-28.8,10000,8763.07,-4817.54,10000,1,-28.8,10000,-6,-6,-6,-6,8763.07,-4817.54,-28.8,10000,8763.07,-4817.54,10000,1,-28.8,10000,6,-6,6,-6,8763.07,4817.54,28.8,10000,8763.07,4817.54,10000,1,28.8,10000
9,6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,6,5358.27,8443.28,10000,1,57.6,10000,-6,-6,5358.27,8443.28,10000,1,57.6,10000,6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,9,-1.36424e-12,-1.36424e-12,1.92933e-12,0,45,1.92933e-12,-1,6,-1.25212e-12,-2.31528e-14,1.25234e-12,0,1.05933,1.25234e-12,-1,-6,-1.20276e-12,4.8025e-15,1.20277e-12,0,-0.228776,1.20277e-12,6,-4,-1.13687e-12,-6.82121e-13,1.3258e-12,0,30.9638,1.3258e-12,6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,6,5358.27,8443.28,10000,1,57.6,10000,-6,-6,5358.27,8443.28,10000,1,57.6,10000,6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,6,5358.27,-8443.28,10000,1,-57.6,10000,6,9,-1.36424e-12,-1.36424e-12,1.92933e-12,0,45,1.92933e-12,-6,9,4.54747e-13,-1.13687e-12,1.22444e-12,0,-68.1986,1.22444e-12,6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,11,4.54747e-13,1.81899e-12,1.87497e-12,0,75.9638,1.87497e-12,-6,6,5358.27,8443.28,10000,1,57.6,10000,-6,-6,5358.27,8443.28,10000,1,57.6,10000,-6,-9,-2.27374e-13,2.04636e-12,2.05896e-12,0,-83.6598,2.05896e-12,6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,6,5358.27,8443.28,10000,1,57.6,10000,-6,-6,5358.27,8443.28,10000,1,57.6,10000,6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,6,5358.27,8443.28,10000,1,57.6,10000,-6,-6,5358.27,8443.28,10000,1,57.6,10000,6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,6,6,6,5358.27,-8443.28,-57.6,10000,5358.27,-8443.28,10000,1,-57.6,10000,-6,6,-6,6,5358.27,8443.28,57.6,10000,5358.27,8443.28,10000,1,57.6,10000,-6,-6,-6,-6,5358.27,8443.28,57.6,10000,5358.27,8443.28,10000,1,57.6,10000,6,-6,6,-6,5358.27,-8443.28,-57.6,10000,5358.27,-8443.28,10000,1,-57.6,10000
10,6,6,-8090.17,-5877.85,10000,1,36,10000,-6,6,-8090.17,5877.85,10000,1,-36,10000,-6,-6,-8090.17,5877.85,10000,1,-36,10000,6,-6,-8090.17,-5877.85,10000,1,36,10000,6,6,-8090.17,-5877.85,10000,1,36,10000,-6,6,-8090.17,5877.85,10000,1,-36,10000,-6,-6,-8090.17,5877.85,10000,1,-36,10000,6,-6,-8090.17,-5877.85,10000,1,36,10000,6,4,9.09495e-13,-9.09495e-13,1.28622e-12,0,-45,1.28622e-12,-6,9,1.81899e-12,4.54747e-13,1.87497e-12,0,14.0362,1.87497e-12,-6,11,9.09495e-13,-4.54747e-13,1.01685e-12,0,-26.5651,1.01685e-12,-11,-6,9.92973e-13,-6.08478e-13,1.16458e-12,0,-31.4993,1.16458e-12,6,6,-8090.17,-5877.85,10000,1,36,10000,-6,1,6.82121e-13,-1.36424e-12,1.52527e-12,0,-63.4349,1.52527e-12,6,-6,-8090.17,-5877.85,10000,1,36,10000,6,-9,2.27374e-13,-1.13687e-12,1.15938e-12,0,-78.6901,1.15938e-12,9,6,-1.16803e-12,6.8881e-13,1.35601e-12,0,-30.5287,1.35601e-12,6,1,2.27374e-13,6.82121e-13,7.19019e-13,0,71.5651,7.19019e-13,-6,6,-8090.17,5877.85,10000,1,-36,10000,-6,-6,-8090.17,5877.85,10000,1,-36,10000,6,6,-8090.17,-5877.85,10000,1,36,10000,-6,6,-8090.17,5877.85,10000,1,-36,10000,-6,-6,-8090.17,5877.85,10000,1,-36,10000,6,-6,-8090.17,-5877.85,10000,1,36,10000,6,6,-8090.17,-5877.85,10000,1,36,10000,-6,6,-8090.17,5877.85,10000,1,-36,10000,-6,-6,-8090.17,5877.85,10000,1,-36,10000,6,-6,-8090.17,-5877.85,10000,1,36,10000,6,6,6,6,-8090.17,-5877.85,36,10000,-8090.17,-5877.85,10000,1,36,10000,-6,6,-6,6,-8090.17,5877.85,-36,10000,-8090.17,5877.85,10000,1,-36,10000,-6,-6,-6,-6,-8090.17,5877.85,-36,10000,-8090.17,5877.85,10000,1,-36,10000,6,-6,6,-6,-8090.17,-5877.85,36,10000,-8090.17,-5877.85,10000,1,36,10000
11,6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,-6,-6374.24,7705.13,10000,1,-50.4,10000,-9,6,7.85105e-13,-5.15121e-13,9.3901e-13,0,-33.2696,9.3901e-13,-1,-6,8.23814e-13,-1.1781e-13,8.32195e-13,0,-8.13841,8.32195e-13,-9,-6,8.07497e-13,-4.66552e-13,9.32589e-13,0,-30.0183,9.32589e-13,6,-3,6.64334e-13,-2.60739e-13,7.1367e-13,0,-21.4291,7.1367e-13,-6,6,-6374.24,-7705.13,10000,1,50.4,10000,-7,6,-2.0127e-13,-1.03012e-12,1.0496e-12,0,78.9446,1.0496e-12,-6,-6,-6374.24,-7705.13,10000,1,50.4,10000,-6,-9,-2.27374e-13,-1.59162e-12,1.60777e-12,0,81.8699,1.60777e-12,6,6,-6374.24,7705.13,10000,1,-50.4,10000,6,9,2.27374e-13,1.13687e-12,1.15938e-12,0,78.6901,1.15938e-12,-6,-4,-4.54747e-13,1.59162e-12,1.65531e-12,0,-74.0546,1.65531e-12,6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,6,6,6,-6374.24,7705.13,-50.4,10000,-6374.24,7705.13,10000,1,-50.4,10000,-6,6,-6,6,-6374.24,-7705.13,50.4,10000,-6374.24,-7705.13,10000,1,50.4,10000,-6,-6,-6,-6,-6374.24,-7705.13,50.4,10000,-6374.24,-7705.13,10000,1,50.4,10000,6,-6,6,-6,-6374.24,7705.13,-50.4,10000,-6374.24,7705.13,10000,1,-50.4,10000
12,6,6,7289.69,6845.47,10000,1,43.2,10000,-6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,-6,7289.69,6845.47,10000,1,43.2,10000,6,4,-1.81899e-12,4.54747e-13,1.87497e-12,0,-14.0362,1.87497e-12,-6,1,-1.13687e-12,6.82121e-13,1.3258e-12,0,-30.9638,1.3258e-12,-6,11,-9.09495e-13,9.09495e-13,1.28622e-12,0,-45,1.28622e-12,-6,-4,-9.09495e-13,-1.59162e-12,1.83315e-12,0,60.2551,1.83315e-12,6,6,7289.69,6845.47,10000,1,43.2,10000,-6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,-6,7289.69,6845.47,10000,1,43.2,10000,6,1,-2.27374e-13,-1.36424e-12,1.38306e-12,0,80.5377,1.38306e-12,-6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,7289.69,-6845.47,10000,1,-43.2,10000,-6,-4,-9.09495e-13,-1.59162e-12,1.83315e-12,0,60.2551,1.83315e-12,6,6,7289.69,6845.47,10000,1,43.2,10000,-6,-1,4.54747e-13,1.36424e-12,1.43804e-12,0,71.5651,1.43804e-12,6,-6,7289.69,6845.47,10000,1,43.2,10000,6,-9,-6.82121e-13,1.36424e-12,1.52527e-12,0,-63.4349,1.52527e-12,6,6,7289.69,6845.47,10000,1,43.2,10000,-6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,-6,7289.69,6845.47,10000,1,43.2,10000,6,6,7289.69,6845.47,10000,1,43.2,10000,-6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,-6,7289.69,6845.47,10000,1,43.2,10000,6,6,6,6,7289.69,6845.47,43.2,10000,7289.69,6845.47,10000,1,43.2,10000,-6,6,-6,6,7289.69,-6845.47,-43.2,10000,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,-6,-6,7289.69,-6845.47,-43.2,10000,7289.69,-6845.47,10000,1,-43.2,10000,6,-6,6,-6,7289.69,6845.47,43.2,10000,7289.69,6845.47,10000,1,43.2,10000
13,6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,6,7289.69,6845.47,10000,1,43.2,10000,-6,-6,7289.69,6845.47,10000,1,43.2,10000,6,-6,7289.69,-6845.47,10000,1,-43.2,10000,-1,6,-1.25573e-12,-4.73515e-14,1.25663e-12,0,2.1595,1.25663e-12,-6,1,-1.13687e-12,-1.13687e-12,1.60777e-12,0,45,1.60777e-12,-6,11,-9.09495e-13,0,9.09495e-13,0,-0,9.09495e-13,-1,-6,-1.0142e-12,-6.50452e-14,1.01629e-12,0,3.66959,1.01629e-12,6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,6,7289.69,6845.47,10000,1,43.2,10000,-6,-6,7289.69,6845.47,10000,1,43.2,10000,6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,1,-1.13687e-12,-1.13687e-12,1.60777e-12,0,45,1.60777e-12,6,-6,7289.69,-6845.47,10000,1,-43.2,10000,11,-6,3.80018e-13,-1.09869e-12,1.16255e-12,0,-70.9203,1.16255e-12,9,6,1.5465e-13,1.29968e-12,1.30885e-12,0,83.2143,1.30885e-12,-6,6,7289.69,6845.47,10000,1,43.2,10000,-6,-6,7289.69,6845.47,10000,1,43.2,10000,-6,-9,6.82121e-13,2.04636e-12,2.15706e-12,0,71.5651,2.15706e-12,6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,6,7289.69,6845.47,10000,1,43.2,10000,-6,-6,7289.69,6845.47,10000,1,43.2,10000,6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,6,7289.69,6845.47,10000,1,43.2,10000,-6,-6,7289.69,6845.47,10000,1,43.2,10000,6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,6,6,6,7289.69,-6845.47,-43.2,10000,7289.69,-6845.47,10000,1,-43.2,10000,-6,6,-6,6,7289.69,6845.47,43.2,10000,7289.69,6845.47,10000,1,43.2,10000,-6,-6,-6,-6,7289.69,6845.47,43.2,10000,7289.69,6845.47,10000,1,43.2,10000,6,-6,6,-6,7289.69,-6845.47,-43.2,10000,7289.69,-6845.47,10000,1,-43.2,10000
14,6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,-6,-6374.24,-7705.13,10000,1,50.4,10000,-6,9,1.59162e-12,-4.54747e-13,1.65531e-12,0,-15.9454,1.65531e-12,-9,-6,1.20536e-12,1.83415e-13,1.21924e-12,0,8.65211,1.21924e-12,-6,-4,1.13687e-12,2.27374e-13,1.15938e-12,0,11.3099,1.15938e-12,6,-9,1.13687e-12,-1.13687e-12,1.60777e-12,0,-45,1.60777e-12,6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,11,4.54747e-13,-1.81899e-12,1.87497e-12,0,-75.9638,1.87497e-12,6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,-9,1.13687e-12,-1.13687e-12,1.60777e-12,0,-45,1.60777e-12,6,1,2.27374e-13,1.13687e-12,1.15938e-12,0,78.6901,1.15938e-12,-6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,-6,-6374.24,7705.13,10000,1,-50.4,10000,-6,-9,-2.04636e-12,1.36424e-12,2.45942e-12,0,-33.6901,2.45942e-12,6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,6,6,6,-6374.24,-7705.13,50.4,10000,-6374.24,-7705.13,10000,1,50.4,10000,-6,6,-6,6,-6374.24,7705.13,-50.4,10000,-6374.24,7705.13,10000,1,-50.4,10000,-6,-6,-6,-6,-6374.24,7705.13,-50.4,10000,-6374.24,7705.13,10000,1,-50.4,10000,6,-6,6,-6,-6374.24,-7705.13,50.4,10000,-6374.24,-7705.13,10000,1,50.4,10000
15,6,6,-8090.17,5877.85,10000,1,-36,10000,-6,6,-8090.17,-5877.85,10000,1,36,10000,-6,-6,-8090.17,-5877.85,10000,1,36,10000,6,-6,-8090.17,5877.85,10000,1,-36,10000,6,6,-8090.17,5877.85,10000,1,-36,10000,-6,6,-8090.17,-5877.85,10000,1,36,10000,-6,-6,-8090.17,-5877.85,10000,1,36,10000,6,-6,-8090.17,5877.85,10000,1,-36,10000,-6,11,1.81899e-12,4.54747e-13,1.87497e-12,0,14.0362,1.87497e-12,-11,6,9.6235e-13,5.87144e-13,1.12732e-12,0,31.388,1.12732e-12,-6,1,9.09495e-13,6.82121e-13,1.13687e-12,0,36.8699,1.13687e-12,-11,-6,1.01828e-12,4.71031e-13,1.12195e-12,0,24.824,1.12195e-12,-6,6,-8090.17,-5877.85,10000,1,36,10000,-6,-6,-8090.17,-5877.85,10000,1,36,10000,-6,-9,-4.54747e-13,-2.04636e-12,2.09628e-12,0,77.4712,2.09628e-12,9,-6,-1.24809e-12,-1.10686e-12,1.66819e-12,0,41.5679,1.66819e-12,6,6,-8090.17,5877.85,10000,1,-36,10000,6,9,6.82121e-13,1.13687e-12,1.3258e-12,0,59.0362,1.3258e-12,6,-6,-8090.17,5877.85,10000,1,-36,10000,7,-6,8.00367e-14,9.34711e-13,9.38131e-13,0,85.1059,9.38131e-13,6,6,-8090.17,5877.85,10000,1,-36,10000,-6,6,-8090.17,-5877.85,10000,1,36,10000,-6,-6,-8090.17,-5877.85,10000,1,36,10000,6,-6,-8090.17,5877.85,10000,1,-36,10000,6,6,-8090.17,5877.85,10000,1,-36,10000,-6,6,-8090.17,-5877.85,10000,1,36,10000,-6,-6,-8090.17,-5877.85,10000,1,36,10000,6,-6,-8090.17,5877.85,10000,1,-36,10000,6,6,6,6,-8090.17,5877.85,-36,10000,-8090.17,5877.85,10000,1,-36,10000,-6,6,-6,6,-8090.17,-5877.85,36,10000,-8090.17,-5877.85,10000,1,36,10000,-6,-6,-6,-6,-8090.17,-5877.85,36,10000,-8090.17,-5877.85,10000,1,36,10000,6,-6,6,-6,-8090.17,5877.85,-36,10000,-8090.17,5877.85,10000,1,-36,10000
16,6,6,5358.27,8443.28,10000,1,57.6,10000,-6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,-6,5358.27,8443.28,10000,1,57.6,10000,6,4,-1.36424e-12,1.81899e-12,2.27374e-12,0,-53.1301,2.27374e-12,-6,9,-1.81899e-12,2.27374e-13,1.83315e-12,0,-7.12502,1.83315e-12,-6,-4,-1.36424e-12,4.54747e-13,1.43804e-12,0,-18.4349,1.43804e-12,6,-1,-1.13687e-12,-9.09495e-13,1.4559e-12,0,38.6598,1.4559e-12,6,6,5358.27,8443.28,10000,1,57.6,10000,-6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,-6,5358.27,8443.28,10000,1,57.6,10000,-6,6,5358.27,-8443.28,10000,1,-57.6,10000,-9,6,-4.99137e-13,-1.11216e-12,1.21903e-12,0,65.8294,1.21903e-12,-6,-6,5358.27,-8443.28,10000,1,-57.6,10000,-9,-6,-5.34711e-13,-1.12205e-12,1.24295e-12,0,64.52,1.24295e-12,6,6,5358.27,8443.28,10000,1,57.6,10000,6,4,-1.36424e-12,1.81899e-12,2.27374e-12,0,-53.1301,2.27374e-12,-6,11,-4.54747e-13,9.09495e-13,1.01685e-12,0,-63.4349,1.01685e-12,6,-6,5358.27,8443.28,10000,1,57.6,10000,6,6,5358.27,8443.28,10000,1,57.6,10000,-6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,-6,5358.27,8443.28,10000,1,57.6,10000,6,6,5358.27,8443.28,10000,1,57.6,10000,-6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,-6,5358.27,8443.28,10000,1,57.6,10000,6,6,6,6,5358.27,8443.28,57.6,10000,5358.27,8443.28,10000,1,57.6,10000,-6,6,-6,6,5358.27,-8443.28,-57.6,10000,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,-6,-6,5358.27,-8443.28,-57.6,10000,5358.27,-8443.28,10000,1,-57.6,10000,6,-6,6,-6,5358.27,8443.28,57.6,10000,5358.27,8443.28,10000,1,57.6,10000
17,6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,6,8763.07,4817.54,10000,1,28.8,10000,-6,-6,8763.07,4817.54,10000,1,28.8,10000,6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,9,-9.09495e-13,-7.95808e-13,1.20851e-12,0,41.1859,1.20851e-12,-6,11,-1.81899e-12,0,1.81899e-12,0,-0,1.81899e-12,-6,9,-1.13687e-12,-9.09495e-13,1.4559e-12,0,38.6598,1.4559e-12,-1,6,-9.73333e-13,-1.32357e-13,9.82291e-13,0,7.74378,9.82291e-13,6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,6,8763.07,4817.54,10000,1,28.8,10000,-6,-6,8763.07,4817.54,10000,1,28.8,10000,6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,6,8763.07,-4817.54,10000,1,-28.8,10000,7,6,-1.4869e-13,-8.13544e-13,8.2702e-13,0,79.6424,8.2702e-13,-6,9,-1.13687e-12,-9.09495e-13,1.4559e-12,0,38.6598,1.4559e-12,6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,4,0,1.36424e-12,1.36424e-12,0,90,1.36424e-12,-6,6,8763.07,4817.54,10000,1,28.8,10000,-6,-6,8763.07,4817.54,10000,1,28.8,10000,-6,-9,1.13687e-12,1.59162e-12,1.95594e-12,0,54.4623,1.95594e-12,6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,6,8763.07,4817.54,10000,1,28.8,10000,-6,-6,8763.07,4817.54,10000,1,28.8,10000,6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,6,8763.07,4817.54,10000,1,28.8,10000,-6,-6,8763.07,4817.54,10000,1,28.8,10000,6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,6,6,6,8763.07,-4817.54,-28.8,10000,8763.07,-4817.54,10000,1,-28.8,10000,-6,6,-6,6,8763.07,4817.54,28.8,10000,8763.07,4817.54,10000,1,28.8,10000,-6,-6,-6,-6,8763.07,4817.54,28.8,10000,8763.07,4817.54,10000,1,28.8,10000,6,-6,6,-6,8763.07,-4817.54,-28.8,10000,8763.07,-4817.54,10000,1,-28.8,10000
18,6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,4,1.36424e-12,-9.09495e-13,1.63961e-12,0,-33.6901,1.63961e-12,-6,9,7.95808e-13,-6.82121e-13,1.04814e-12,0,-40.6013,1.04814e-12,-8,6,7.94708e-13,-3.24275e-13,8.58321e-13,0,-22.1976,8.58321e-13,8,-6,7.94708e-13,3.24275e-13,8.58321e-13,0,22.1976,8.58321e-13,6,6,-4257.79,-9048.27,10000,1,64.8,10000,6,4,1.36424e-12,-9.09495e-13,1.63961e-12,0,-33.6901,1.63961e-12,-6,4,-4.54747e-13,-9.09495e-13,1.01685e-12,0,63.4349,1.01685e-12,6,-6,-4257.79,-9048.27,10000,1,64.8,10000,-6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,-6,-4257.79,9048.27,10000,1,-64.8,10000,-6,-9,-1.7053e-12,1.59162e-12,2.33266e-12,0,-43.0251,2.33266e-12,-9,-6,-4.6851e-13,7.03222e-13,8.44999e-13,0,-56.3271,8.44999e-13,6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,6,6,6,-4257.79,-9048.27,64.8,10000,-4257.79,-9048.27,10000,1,64.8,10000,-6,6,-6,6,-4257.79,9048.27,-64.8,10000,-4257.79,9048.27,10000,1,-64.8,10000,-6,-6,-6,-6,-4257.79,9048.27,-64.8,10000,-4257.79,9048.27,10000,1,-64.8,10000,6,-6,6,-6,-4257.79,-9048.27,64.8,10000,-4257.79,-9048.27,10000,1,64.8,10000
19,6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,-6,-9297.76,3681.25,10000,1,-21.6,10000,-6,11,1.81899e-12,0,1.81899e-12,0,0,1.81899e-12,-6,1,1.36424e-12,2.27374e-13,1.38306e-12,0,9.46232,1.38306e-12,-1,6,8.67173e-13,-7.30973e-13,1.13416e-12,0,-40.1288,1.13416e-12,-1,-6,9.41951e-13,-5.18553e-13,1.07525e-12,0,-28.8332,1.07525e-12,-6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,-6,-9297.76,-3681.25,10000,1,21.6,10000,-6,-9,-1.36424e-12,-1.59162e-12,2.09628e-12,0,49.3987,2.09628e-12,6,-1,6.82121e-13,-1.13687e-12,1.3258e-12,0,-59.0362,1.3258e-12,6,6,-9297.76,3681.25,10000,1,-21.6,10000,6,9,0,9.09495e-13,9.09495e-13,0,90,9.09495e-13,6,-6,-9297.76,3681.25,10000,1,-21.6,10000,11,-6,1.3838e-13,9.82142e-13,9.91843e-13,0,81.98,9.91843e-13,6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,6,6,6,-9297.76,3681.25,-21.6,10000,-9297.76,3681.25,10000,1,-21.6,10000,-6,6,-6,6,-9297.76,-3681.25,21.6,10000,-9297.76,-3681.25,10000,1,21.6,10000,-6,-6,-6,-6,-9297.76,-3681.25,21.6,10000,-9297.76,-3681.25,10000,1,21.6,10000,6,-6,6,-6,-9297.76,3681.25,-21.6,10000,-9297.76,3681.25,10000,1,-21.6,10000
20,6,6,3090.17,9510.57,10000,1,72,10000,-6,6,3090.17,-9510.57,10000,1,-72,10000,-6,-6,3090.17,-9510.57,10000,1,-72,10000,6,-6,3090.17,9510.57,10000,1,72,10000,-8,6,-8.20804e-13,-7.908e-15,8.20842e-13,0,0.551996,8.20842e-13,-6,9,-7.95808e-13,6.82121e-13,1.04814e-12,0,-40.6013,1.04814e-12,-6,-4,-9.09495e-13,-4.54747e-13,1.01685e-12,0,26.5651,1.01685e-12,8,-6,-8.20804e-13,7.908e-15,8.20842e-13,0,-0.551996,8.20842e-13,6,6,3090.17,9510.57,10000,1,72,10000,-6,6,3090.17,-9510.57,10000,1,-72,10000,-6,-6,3090.17,-9510.57,10000,1,-72,10000,6,-6,3090.17,9510.57,10000,1,72,10000,-6,6,3090.17,-9510.57,10000,1,-72,10000,-6,-6,3090.17,-9510.57,10000,1,-72,10000,-6,-9,1.13687e-12,-1.81899e-12,2.14504e-12,0,-57.9946,2.14504e-12,9,-6,4.12985e-13,-1.38e-12,1.44048e-12,0,-73.3395,1.44048e-12,6,6,3090.17,9510.57,10000,1,72,10000,-6,1,2.27374e-13,1.81899e-12,1.83315e-12,0,82.875,1.83315e-12,-11,6,-3.67786e-13,1.44815e-12,1.49412e-12,0,-75.7499,1.49412e-12,6,-6,3090.17,9510.57,10000,1,72,10000,6,6,3090.17,9510.57,10000,1,72,10000,-6,6,3090.17,-9510.57,10000,1,-72,10000,-6,-6,3090.17,-9510.57,10000,1,-72,10000,6,-6,3090.17,9510.57,10000,1,72,10000,6,6,3090.17,9510.57,10000,1,72,10000,-6,6,3090.17,-9510.57,10000,1,-72,10000,-6,-6,3090.17,-9510.57,10000,1,-72,10000,6,-6,3090.17,9510.57,10000,1,72,10000,6,6,6,6,3090.17,9510.57,72,10000,3090.17,9510.57,10000,1,72,10000,-6,6,-6,6,3090.17,-9510.57,-72,10000,3090.17,-9510.57,10000,1,-72,10000,-6,-6,-6,-6,3090.17,-9510.57,-72,10000,3090.17,-9510.57,10000,1,-72,10000,6,-6,6,-6,3090.17,9510.57,72,10000,3090.17,9510.57,10000,1,72,10000
21,6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,6,9685.83,2486.9,10000,1,14.4,10000,-6,-6,9685.83,2486.9,10000,1,14.4,10000,6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,1,-9.09495e-13,2.27374e-13,9.37486e-13,0,-14.0362,9.37486e-13,-6,11,-9.09495e-13,4.54747e-13,1.01685e-12,0,-26.5651,1.01685e-12,-9,6,-8.7194e-13,-1.46966e-13,8.84239e-13,0,9.56734,8.84239e-13,-9,-6,-8.75639e-13,-1.02029e-13,8.81563e-13,0,6.6461,8.81563e-13,6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,6,9685.83,2486.9,10000,1,14.4,10000,-6,-6,9685.83,2486.9,10000,1,14.4,10000,6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,6,9685.83,-2486.9,10000,1,-14.4,10000,6,9,4.54747e-13,-1.64846e-12,1.71003e-12,0,-74.5778,1.71003e-12,-6,9,-2.27374e-13,-1.47793e-12,1.49532e-12,0,81.2538,1.49532e-12,6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,4,0,1.59162e-12,1.59162e-12,0,90,1.59162e-12,-6,6,9685.83,2486.9,10000,1,14.4,10000,-6,-6,9685.83,2486.9,10000,1,14.4,10000,-6,-9,1.13687e-12,1.53477e-12,1.90997e-12,0,53.4711,1.90997e-12,6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,6,9685.83,2486.9,10000,1,14.4,10000,-6,-6,9685.83,2486.9,10000,1,14.4,10000,6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,6,9685.83,2486.9,10000,1,14.4,10000,-6,-6,9685.83,2486.9,10000,1,14.4,10000,6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,6,6,6,9685.83,-2486.9,-14.4,10000,9685.83,-2486.9,10000,1,-14.4,10000,-6,6,-6,6,9685.83,2486.9,14.4,10000,9685.83,2486.9,10000,1,14.4,10000,-6,-6,-6,-6,9685.83,2486.9,14.4,10000,9685.83,2486.9,10000,1,14.4,10000,6,-6,6,-6,9685.83,-2486.9,-14.4,10000,9685.83,-2486.9,10000,1,-14.4,10000
22,6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,4,1.59162e-12,9.09495e-13,1.83315e-12,0,29.7449,1.83315e-12,-6,9,9.09495e-13,-9.09495e-13,1.28622e-12,0,-45,1.28622e-12,-6,-4,1.02318e-12,0,1.02318e-12,0,0,1.02318e-12,6,-9,8.52651e-13,2.27374e-13,8.82447e-13,0,14.9314,8.82447e-13,6,6,-1873.81,-9822.87,10000,1,79.2,10000,11,6,3.0769e-13,-9.81727e-13,1.02882e-12,0,-72.5981,1.02882e-12,6,-6,-1873.81,-9822.87,10000,1,79.2,10000,11,-6,3.9233e-13,-1.08312e-12,1.15199e-12,0,-70.0885,1.15199e-12,9,6,6.76131e-13,1.14743e-12,1.33182e-12,0,59.491,1.33182e-12,-6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,-6,-1873.81,9822.87,10000,1,-79.2,10000,9,-6,6.45136e-13,1.26004e-12,1.41559e-12,0,62.8877,1.41559e-12,6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,6,6,6,-1873.81,-9822.87,79.2,10000,-1873.81,-9822.87,10000,1,79.2,10000,-6,6,-6,6,-1873.81,9822.87,-79.2,10000,-1873.81,9822.87,10000,1,-79.2,10000,-6,-6,-6,-6,-1873.81,9822.87,-79.2,10000,-1873.81,9822.87,10000,1,-79.2,10000,6,-6,6,-6,-1873.81,-9822.87,79.2,10000,-1873.81,-9822.87,10000,1,79.2,10000
23,6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,-6,-9921.15,1253.33,10000,1,-7.2,10000,-1,6,1.14433e-12,-6.59177e-13,1.32061e-12,0,-29.9436,1.32061e-12,-6,11,9.09495e-13,-2.27374e-13,9.37486e-13,0,-14.0362,9.37486e-13,-1,-6,1.14048e-12,-7.19033e-13,1.34822e-12,0,-32.23,1.34822e-12,-4,-6,9.29203e-13,-4.19596e-13,1.01955e-12,0,-24.3023,1.01955e-12,6,4,-9.09495e-13,-1.13687e-12,1.4559e-12,0,51.3402,1.4559e-12,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,-6,-9921.15,-1253.33,10000,1,7.2,10000,-6,-9,-1.36424e-12,-1.08002e-12,1.74e-12,0,38.3675,1.74e-12,6,6,-9921.15,1253.33,10000,1,-7.2,10000,-9,6,5.37357e-13,1.02396e-12,1.15639e-12,0,62.3103,1.15639e-12,-9,-6,5.57989e-13,1.00937e-12,1.15333e-12,0,61.0657,1.15333e-12,6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,6,6,6,-9921.15,1253.33,-7.2,10000,-9921.15,1253.33,10000,1,-7.2,10000,-6,6,-6,6,-9921.15,-1253.33,7.2,10000,-9921.15,-1253.33,10000,1,7.2,10000,-6,-6,-6,-6,-9921.15,-1253.33,7.2,10000,-9921.15,-1253.33,10000,1,7.2,10000,6,-6,6,-6,-9921.15,1253.33,-7.2,10000,-9921.15,1253.33,10000,1,-7.2,10000
24,6,6,627.905,9980.27,10000,1,86.4,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,-6,627.905,9980.27,10000,1,86.4,10000,9,6,-9.45207e-13,-4.32693e-13,1.03954e-12,0,24.5971,1.03954e-12,-9,6,-1.05093e-12,-6.87627e-13,1.2559e-12,0,33.1969,1.2559e-12,-9,-6,-9.93784e-13,-7.32057e-13,1.23431e-12,0,36.3767,1.23431e-12,9,-6,-1.03493e-12,-3.19013e-13,1.08298e-12,0,17.1317,1.08298e-12,6,6,627.905,9980.27,10000,1,86.4,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,-6,627.905,9980.27,10000,1,86.4,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,4,0,-9.09495e-13,9.09495e-13,0,-90,9.09495e-13,-6,-6,627.905,-9980.27,10000,1,-86.4,10000,-6,-9,8.95284e-13,-1.36424e-12,1.63177e-12,0,-56.7251,1.63177e-12,6,6,627.905,9980.27,10000,1,86.4,10000,6,11,-5.68434e-13,9.09495e-13,1.07252e-12,0,-57.9946,1.07252e-12,6,9,8.3844e-13,9.09495e-13,1.237e-12,0,47.3278,1.237e-12,6,-6,627.905,9980.27,10000,1,86.4,10000,6,6,627.905,9980.27,10000,1,86.4,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,-6,627.905,9980.27,10000,1,86.4,10000,6,6,627.905,9980.27,10000,1,86.4,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,-6,627.905,9980.27,10000,1,86.4,10000,6,6,6,6,627.905,9980.27,86.4,10000,627.905,9980.27,10000,1,86.4,10000,-6,6,-6,6,627.905,-9980.27,-86.4,10000,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,-6,-6,627.905,-9980.27,-86.4,10000,627.905,-9980.27,10000,1,-86.4,10000,6,-6,6,-6,627.905,9980.27,86.4,10000,627.905,9980.27,10000,1,86.4,10000
25,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,5.09568e-10,2.91961e-12,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-5.11372e-10,-2.92995e-12,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-5.10583e-10,-2.92542e-12,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,5.09568e-10,2.91961e-12,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000



==> Translate_TxTy.csv <==
Translate_TxTy,Initial_X[6 6],Initial_Y[6 6],Initial_ReVal[6 6],Initial_ImVal[6 6],Initial_MagVal[6 6],Initial_FiltVal[6 6],Initial_PhaseCalc[6 6],Initial_MagCalc[6 6],Initial_X[-6 6],Initial_Y[-6 6],Initial_ReVal[-6 6],Initial_ImVal[-6 6],Initial_MagVal[-6 6],Initial_FiltVal[-6 6],Initial_PhaseCalc[-6 6],Initial_MagCalc[-6 6],Initial_X[-6 -6],Initial_Y[-6 -6],Initial_ReVal[-6 -6],Initial_ImVal[-6 -6],Initial_MagVal[-6 -6],Initial_FiltVal[-6 -6],Initial_PhaseCalc[-6 -6],Initial_MagCalc[-6 -6],Initial_X[6 -6],Initial_Y[6 -6],Initial_ReVal[6 -6],Initial_ImVal[6 -6],Initial_MagVal[6 -6],Initial_FiltVal[6 -6],Initial_PhaseCalc[6 -6],Initial_MagCalc[6 -6],Re_ValMin_X[6 6],Re_ValMin_Y[6 6],Re_ValMin_ReVal[6 6],Re_ValMin_ImVal[6 6],Re_ValMin_MagVal[6 6],Re_ValMin_FiltVal[6 6],Re_ValMin_PhaseCalc[6 6],Re_ValMin_MagCalc[6 6],Re_ValMin_X[-6 6],Re_ValMin_Y[-6 6],Re_ValMin_ReVal[-6 6],Re_ValMin_ImVal[-6 6],Re_ValMin_MagVal[-6 6],Re_ValMin_FiltVal[-6 6],Re_ValMin_PhaseCalc[-6 6],Re_ValMin_MagCalc[-6 6],Re_ValMin_X[-6 -6],Re_ValMin_Y[-6 -6],Re_ValMin_ReVal[-6 -6],Re_ValMin_ImVal[-6 -6],Re_ValMin_MagVal[-6 -6],Re_ValMin_FiltVal[-6 -6],Re_ValMin_PhaseCalc[-6 -6],Re_ValMin_MagCalc[-6 -6],Re_ValMin_X[6 -6],Re_ValMin_Y[6 -6],Re_ValMin_ReVal[6 -6],Re_ValMin_ImVal[6 -6],Re_ValMin_MagVal[6 -6],Re_ValMin_FiltVal[6 -6],Re_ValMin_PhaseCalc[6 -6],Re_ValMin_MagCalc[6 -6],Re_ValMax_X[6 6],Re_ValMax_Y[6 6],Re_ValMax_ReVal[6 6],Re_ValMax_ImVal[6 6],Re_ValMax_MagVal[6 6],Re_ValMax_FiltVal[6 6],Re_ValMax_PhaseCalc[6 6],Re_ValMax_MagCalc[6 6],Re_ValMax_X[-6 6],Re_ValMax_Y[-6 6],Re_ValMax_ReVal[-6 6],Re_ValMax_ImVal[-6 6],Re_ValMax_MagVal[-6 6],Re_ValMax_FiltVal[-6 6],Re_ValMax_PhaseCalc[-6 6],Re_ValMax_MagCalc[-6 6],Re_ValMax_X[-6 -6],Re_ValMax_Y[-6 -6],Re_ValMax_ReVal[-6 -6],Re_ValMax_ImVal[-6 -6],Re_ValMax_MagVal[-6 -6],Re_ValMax_FiltVal[-6 -6],Re_ValMax_PhaseCalc[-6 -6],Re_ValMax_MagCalc[-6 -6],Re_ValMax_X[6 -6],Re_ValMax_Y[6 -6],Re_ValMax_ReVal[6 -6],Re_ValMax_ImVal[6 -6],Re_ValMax_MagVal[6 -6],Re_ValMax_FiltVal[6 -6],Re_ValMax_PhaseCalc[6 -6],Re_ValMax_MagCalc[6 -6],Im_ValMin_X[6 6],Im_ValMin_Y[6 6],Im_ValMin_ReVal[6 6],Im_ValMin_ImVal[6 6],Im_ValMin_MagVal[6 6],Im_ValMin_FiltVal[6 6],Im_ValMin_PhaseCalc[6 6],Im_ValMin_MagCalc[6 6],Im_ValMin_X[-6 6],Im_ValMin_Y[-6 6],Im_ValMin_ReVal[-6 6],Im_ValMin_ImVal[-6 6],Im_ValMin_MagVal[-6 6],Im_ValMin_FiltVal[-6 6],Im_ValMin_PhaseCalc[-6 6],Im_ValMin_MagCalc[-6 6],Im_ValMin_X[-6 -6],Im_ValMin_Y[-6 -6],Im_ValMin_ReVal[-6 -6],Im_ValMin_ImVal[-6 -6],Im_ValMin_MagVal[-6 -6],Im_ValMin_FiltVal[-6 -6],Im_ValMin_PhaseCalc[-6 -6],Im_ValMin_MagCalc[-6 -6],Im_ValMin_X[6 -6],Im_ValMin_Y[6 -6],Im_ValMin_ReVal[6 -6],Im_ValMin_ImVal[6 -6],Im_ValMin_MagVal[6 -6],Im_ValMin_FiltVal[6 -6],Im_ValMin_PhaseCalc[6 -6],Im_ValMin_MagCalc[6 -6],Im_ValMax_X[6 6],Im_ValMax_Y[6 6],Im_ValMax_ReVal[6 6],Im_ValMax_ImVal[6 6],Im_ValMax_MagVal[6 6],Im_ValMax_FiltVal[6 6],Im_ValMax_PhaseCalc[6 6],Im_ValMax_MagCalc[6 6],Im_ValMax_X[-6 6],Im_ValMax_Y[-6 6],Im_ValMax_ReVal[-6 6],Im_ValMax_ImVal[-6 6],Im_ValMax_MagVal[-6 6],Im_ValMax_FiltVal[-6 6],Im_ValMax_PhaseCalc[-6 6],Im_ValMax_MagCalc[-6 6],Im_ValMax_X[-6 -6],Im_ValMax_Y[-6 -6],Im_ValMax_ReVal[-6 -6],Im_ValMax_ImVal[-6 -6],Im_ValMax_MagVal[-6 -6],Im_ValMax_FiltVal[-6 -6],Im_ValMax_PhaseCalc[-6 -6],Im_ValMax_MagCalc[-6 -6],Im_ValMax_X[6 -6],Im_ValMax_Y[6 -6],Im_ValMax_ReVal[6 -6],Im_ValMax_ImVal[6 -6],Im_ValMax_MagVal[6 -6],Im_ValMax_FiltVal[6 -6],Im_ValMax_PhaseCalc[6 -6],Im_ValMax_MagCalc[6 -6],Mag_X[6 6],Mag_Y[6 6],Mag_ReVal[6 6],Mag_ImVal[6 6],Mag_MagVal[6 6],Mag_FiltVal[6 6],Mag_PhaseCalc[6 6],Mag_MagCalc[6 6],Mag_X[-6 6],Mag_Y[-6 6],Mag_ReVal[-6 6],Mag_ImVal[-6 6],Mag_MagVal[-6 6],Mag_FiltVal[-6 6],Mag_PhaseCalc[-6 6],Mag_MagCalc[-6 6],Mag_X[-6 -6],Mag_Y[-6 -6],Mag_ReVal[-6 -6],Mag_ImVal[-6 -6],Mag_MagVal[-6 -6],Mag_FiltVal[-6 -6],Mag_PhaseCalc[-6 -6],Mag_MagCalc[-6 -6],Mag_X[6 -6],Mag_Y[6 -6],Mag_ReVal[6 -6],Mag_ImVal[6 -6],Mag_MagVal[6 -6],Mag_FiltVal[6 -6],Mag_PhaseCalc[6 -6],Mag_MagCalc[6 -6],Filt_X[6 6],Filt_Y[6 6],Filt_ReVal[6 6],Filt_ImVal[6 6],Filt_MagVal[6 6],Filt_FiltVal[6 6],Filt_PhaseCalc[6 6],Filt_MagCalc[6 6],Filt_X[-6 6],Filt_Y[-6 6],Filt_ReVal[-6 6],Filt_ImVal[-6 6],Filt_MagVal[-6 6],Filt_FiltVal[-6 6],Filt_PhaseCalc[-6 6],Filt_MagCalc[-6 6],Filt_X[-6 -6],Filt_Y[-6 -6],Filt_ReVal[-6 -6],Filt_ImVal[-6 -6],Filt_MagVal[-6 -6],Filt_FiltVal[-6 -6],Filt_PhaseCalc[-6 -6],Filt_MagCalc[-6 -6],Filt_X[6 -6],Filt_Y[6 -6],Filt_ReVal[6 -6],Filt_ImVal[6 -6],Filt_MagVal[6 -6],Filt_FiltVal[6 -6],Filt_PhaseCalc[6 -6],Filt_MagCalc[6 -6],Est_Xi[6 6],Est_Yi[6 6],Est_Xd[6 6],Est_Yd[6 6],Est_EstReVal[6 6],Est_EstImVal[6 6],Est_EstPhaseCalc[6 6],Est_EstMagCalc[6 6],Est_ReVal[6 6],Est_ImVal[6 6],Est_MagVal[6 6],Est_FiltVal[6 6],Est_PhaseCalc[6 6],Est_MagCalc[6 6],Est_Xi[-6 6],Est_Yi[-6 6],Est_Xd[-6 6],Est_Yd[-6 6],Est_EstReVal[-6 6],Est_EstImVal[-6 6],Est_EstPhaseCalc[-6 6],Est_EstMagCalc[-6 6],Est_ReVal[-6 6],Est_ImVal[-6 6],Est_MagVal[-6 6],Est_FiltVal[-6 6],Est_PhaseCalc[-6 6],Est_MagCalc[-6 6],Est_Xi[-6 -6],Est_Yi[-6 -6],Est_Xd[-6 -6],Est_Yd[-6 -6],Est_EstReVal[-6 -6],Est_EstImVal[-6 -6],Est_EstPhaseCalc[-6 -6],Est_EstMagCalc[-6 -6],Est_ReVal[-6 -6],Est_ImVal[-6 -6],Est_MagVal[-6 -6],Est_FiltVal[-6 -6],Est_PhaseCalc[-6 -6],Est_MagCalc[-6 -6],Est_Xi[6 -6],Est_Yi[6 -6],Est_Xd[6 -6],Est_Yd[6 -6],Est_EstReVal[6 -6],Est_EstImVal[6 -6],Est_EstPhaseCalc[6 -6],Est_EstMagCalc[6 -6],Est_ReVal[6 -6],Est_ImVal[6 -6],Est_MagVal[6 -6],Est_FiltVal[6 -6],Est_PhaseCalc[6 -6],Est_MagCalc[6 -6]
0,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1,6,6,10000,-4.18887e-13,10000,1,-2.40004e-15,10000,-6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,-6,10000,-1.49186e-12,10000,1,-8.54775e-15,10000,6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,1,-1.13687e-12,-6.56616e-14,1.13876e-12,0,3.30553,1.13876e-12,-6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,-1,-1.13687e-12,1.84741e-13,1.15178e-12,0,-9.22989,1.15178e-12,6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,6,10000,-4.18887e-13,10000,1,-2.40004e-15,10000,6,9,2.04636e-12,6.25278e-13,2.13976e-12,0,16.9908,2.13976e-12,-6,-6,10000,-1.49186e-12,10000,1,-8.54775e-15,10000,6,-9,1.59162e-12,-8.99093e-13,1.82801e-12,0,-29.4618,1.82801e-12,-6,1,6.82121e-13,-9.66338e-13,1.18283e-12,0,-54.7824,1.18283e-12,-6,-6,10000,-1.49186e-12,10000,1,-8.54775e-15,10000,6,-6,-9921.15,-1253.33,10000,1,7.2,10000,11,-6,6.33708e-14,-9.90128e-13,9.92153e-13,0,-86.3379,9.92153e-13,11,6,1.19764e-13,1.04413e-12,1.05098e-12,0,83.4567,1.05098e-12,-6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,9,4.54747e-13,1.00382e-12,1.10202e-12,0,65.6286,1.10202e-12,-6,11,9.09495e-13,6.82121e-13,1.13687e-12,0,36.8699,1.13687e-12,6,6,10000,-4.18887e-13,10000,1,-2.40004e-15,10000,-6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,-6,10000,-1.49186e-12,10000,1,-8.54775e-15,10000,6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,6,10000,-4.18887e-13,10000,1,-2.40004e-15,10000,-6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,-6,10000,-1.49186e-12,10000,1,-8.54775e-15,10000,6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,6,6,6,10000,-4.18887e-13,-2.40004e-15,10000,10000,-4.18887e-13,10000,1,-2.40004e-15,10000,-6,6,-6,6,-9921.15,1253.33,-7.2,10000,-9921.15,1253.33,10000,1,-7.2,10000,-6,-6,-6,-6,10000,-1.49186e-12,-8.54775e-15,10000,10000,-1.49186e-12,10000,1,-8.54775e-15,10000,6,-6,6,-6,-9921.15,-1253.33,7.2,10000,-9921.15,-1253.33,10000,1,7.2,10000
2,6,6,10000,-4.40451e-13,10000,1,-2.5236e-15,10000,-6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,-6,10000,-1.47213e-12,10000,1,-8.43467e-15,10000,6,-6,9685.83,2486.9,10000,1,14.4,10000,6,1,-1.59162e-12,9.26287e-13,1.84153e-12,0,-30.1985,1.84153e-12,-6,11,-9.09495e-13,-2.27374e-13,9.37486e-13,0,14.0362,9.37486e-13,-6,4,-9.09495e-13,1.94735e-13,9.30109e-13,0,-12.0853,9.30109e-13,-6,-1,-9.09495e-13,-2.27374e-13,9.37486e-13,0,14.0362,9.37486e-13,6,6,10000,-4.40451e-13,10000,1,-2.5236e-15,10000,-6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,-6,10000,-1.47213e-12,10000,1,-8.43467e-15,10000,6,-6,9685.83,2486.9,10000,1,14.4,10000,-6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,5,3.08715e-13,-8.30388e-13,8.85917e-13,0,-69.6063,8.85917e-13,-6,-6,10000,-1.47213e-12,10000,1,-8.43467e-15,10000,-6,-9,1.59162e-12,-1.02318e-12,1.89213e-12,0,-32.7352,1.89213e-12,6,1,-1.59162e-12,9.26287e-13,1.84153e-12,0,-30.1985,1.84153e-12,-6,1,-2.27374e-13,1.02318e-12,1.04814e-12,0,-77.4712,1.04814e-12,-6,-5,4.42085e-13,8.47374e-13,9.55762e-13,0,62.4484,9.55762e-13,6,-6,9685.83,2486.9,10000,1,14.4,10000,6,6,10000,-4.40451e-13,10000,1,-2.5236e-15,10000,-6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,-6,10000,-1.47213e-12,10000,1,-8.43467e-15,10000,6,-6,9685.83,2486.9,10000,1,14.4,10000,6,6,10000,-4.40451e-13,10000,1,-2.5236e-15,10000,-6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,-6,10000,-1.47213e-12,10000,1,-8.43467e-15,10000,6,-6,9685.83,2486.9,10000,1,14.4,10000,6,6,6,6,10000,-4.40451e-13,-2.5236e-15,10000,10000,-4.40451e-13,10000,1,-2.5236e-15,10000,-6,6,-6,6,9685.83,-2486.9,-14.4,10000,9685.83,-2486.9,10000,1,-14.4,10000,-6,-6,-6,-6,10000,-1.47213e-12,-8.43467e-15,10000,10000,-1.47213e-12,10000,1,-8.43467e-15,10000,6,-6,6,-6,9685.83,2486.9,14.4,10000,9685.83,2486.9,10000,1,14.4,10000
3,6,6,10000,-1.4655e-13,10000,1,-8.3967e-16,10000,-6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,-6,10000,-1.44235e-12,10000,1,-8.26407e-15,10000,6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,11,-9.09495e-13,-1.34499e-13,9.19386e-13,0,8.41213,9.19386e-13,-6,6,-9297.76,3681.25,10000,1,-21.6,10000,6,-6,-9297.76,-3681.25,10000,1,21.6,10000,11,-6,-1.14407e-12,2.22795e-13,1.16556e-12,0,-11.0197,1.16556e-12,6,6,10000,-1.4655e-13,10000,1,-8.3967e-16,10000,6,4,9.09495e-13,6.82121e-13,1.13687e-12,0,36.8699,1.13687e-12,-6,-6,10000,-1.44235e-12,10000,1,-8.26407e-15,10000,-6,-4,9.09495e-13,-2.27374e-13,9.37486e-13,0,-14.0362,9.37486e-13,-1,6,6.65816e-13,-8.46066e-13,1.07663e-12,0,-51.7988,1.07663e-12,-6,-6,10000,-1.44235e-12,10000,1,-8.26407e-15,10000,6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,-9,-2.27374e-13,-8.312e-13,8.61738e-13,0,74.7011,8.61738e-13,6,1,-2.27374e-13,1.567e-12,1.58341e-12,0,-81.7439,1.58341e-12,-6,6,-9297.76,3681.25,10000,1,-21.6,10000,-11,-6,4.40331e-13,8.18579e-13,9.29496e-13,0,61.7233,9.29496e-13,-6,-5,-2.98111e-13,7.26415e-13,7.85206e-13,0,-67.6874,7.85206e-13,6,6,10000,-1.4655e-13,10000,1,-8.3967e-16,10000,-6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,-6,10000,-1.44235e-12,10000,1,-8.26407e-15,10000,6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,6,10000,-1.4655e-13,10000,1,-8.3967e-16,10000,-6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,-6,10000,-1.44235e-12,10000,1,-8.26407e-15,10000,6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,6,6,6,10000,-1.4655e-13,-8.3967e-16,10000,10000,-1.4655e-13,10000,1,-8.3967e-16,10000,-6,6,-6,6,-9297.76,3681.25,-21.6,10000,-9297.76,3681.25,10000,1,-21.6,10000,-6,-6,-6,-6,10000,-1.44235e-12,-8.26407e-15,10000,10000,-1.44235e-12,10000,1,-8.26407e-15,10000,6,-6,6,-6,-9297.76,-3681.25,21.6,10000,-9297.76,-3681.25,10000,1,21.6,10000
4,6,6,10000,2.91841e-13,10000,1,1.67213e-15,10000,-6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,-6,10000,-1.80894e-12,10000,1,-1.03644e-14,10000,6,-6,8763.07,4817.54,10000,1,28.8,10000,6,1,-1.13687e-12,5.52718e-13,1.26411e-12,0,-25.9279,1.26411e-12,6,8,-9.8361e-13,-1.19208e-13,9.90807e-13,0,6.91025,9.90807e-13,6,9,-9.09495e-13,6.82121e-13,1.13687e-12,0,-36.8699,1.13687e-12,-6,8,-9.35577e-13,4.01003e-13,1.01789e-12,0,-23.2007,1.01789e-12,6,6,10000,2.91841e-13,10000,1,1.67213e-15,10000,-6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,-6,10000,-1.80894e-12,10000,1,-1.03644e-14,10000,6,-6,8763.07,4817.54,10000,1,28.8,10000,6,4,0,-9.09495e-13,9.09495e-13,0,-90,9.09495e-13,-6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,-6,10000,-1.80894e-12,10000,1,-1.03644e-14,10000,-6,-9,0,-1.47793e-12,1.47793e-12,0,-90,1.47793e-12,-1,6,-2.60098e-13,1.19012e-12,1.21821e-12,0,-77.672,1.21821e-12,-11,6,-4.46321e-15,1.09384e-12,1.09385e-12,0,-89.7662,1.09385e-12,-6,-4,-4.54747e-13,1.02318e-12,1.11969e-12,0,-66.0375,1.11969e-12,6,-6,8763.07,4817.54,10000,1,28.8,10000,6,6,10000,2.91841e-13,10000,1,1.67213e-15,10000,-6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,-6,10000,-1.80894e-12,10000,1,-1.03644e-14,10000,6,-6,8763.07,4817.54,10000,1,28.8,10000,6,6,10000,2.91841e-13,10000,1,1.67213e-15,10000,-6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,-6,10000,-1.80894e-12,10000,1,-1.03644e-14,10000,6,-6,8763.07,4817.54,10000,1,28.8,10000,6,6,6,6,10000,2.91841e-13,1.67213e-15,10000,10000,2.91841e-13,10000,1,1.67213e-15,10000,-6,6,-6,6,8763.07,-4817.54,-28.8,10000,8763.07,-4817.54,10000,1,-28.8,10000,-6,-6,-6,-6,10000,-1.80894e-12,-1.03644e-14,10000,10000,-1.80894e-12,10000,1,-1.03644e-14,10000,6,-6,6,-6,8763.07,4817.54,28.8,10000,8763.07,4817.54,10000,1,28.8,10000
5,6,6,10000,4.34245e-14,10000,1,2.48804e-16,10000,-6,6,-8090.17,5877.85,10000,1,-36,10000,-6,-6,10000,-1.40874e-12,10000,1,-8.0715e-15,10000,6,-6,-8090.17,-5877.85,10000,1,36,10000,9,6,-1.48427e-12,7.46288e-13,1.66133e-12,0,-26.6932,1.66133e-12,-6,6,-8090.17,5877.85,10000,1,-36,10000,-6,-9,-1.81899e-12,9.09495e-13,2.03369e-12,0,-26.5651,2.03369e-12,6,-6,-8090.17,-5877.85,10000,1,36,10000,6,6,10000,4.34245e-14,10000,1,2.48804e-16,10000,-6,-6,10000,-1.40874e-12,10000,1,-8.0715e-15,10000,9,-6,1.6973e-12,3.7839e-13,1.73897e-12,0,12.5678,1.73897e-12,6,-8,1.26022e-12,-4.46495e-14,1.26101e-12,0,-2.02913,1.26101e-12,-6,11,0,-9.09495e-13,9.09495e-13,0,-90,9.09495e-13,-6,1,4.54747e-13,-9.09495e-13,1.01685e-12,0,-63.4349,1.01685e-12,-6,-6,10000,-1.40874e-12,10000,1,-8.0715e-15,10000,6,-6,-8090.17,-5877.85,10000,1,36,10000,-6,6,-8090.17,5877.85,10000,1,-36,10000,-6,-9,-1.81899e-12,9.09495e-13,2.03369e-12,0,-26.5651,2.03369e-12,-1,-6,-2.76144e-13,8.09792e-13,8.55581e-13,0,-71.1703,8.55581e-13,6,-2,-1.11028e-14,8.14663e-13,8.14739e-13,0,-89.2192,8.14739e-13,6,6,10000,4.34245e-14,10000,1,2.48804e-16,10000,-6,6,-8090.17,5877.85,10000,1,-36,10000,-6,-6,10000,-1.40874e-12,10000,1,-8.0715e-15,10000,6,-6,-8090.17,-5877.85,10000,1,36,10000,6,6,10000,4.34245e-14,10000,1,2.48804e-16,10000,-6,6,-8090.17,5877.85,10000,1,-36,10000,-6,-6,10000,-1.40874e-12,10000,1,-8.0715e-15,10000,6,-6,-8090.17,-5877.85,10000,1,36,10000,6,6,6,6,10000,4.34245e-14,2.48804e-16,10000,10000,4.34245e-14,10000,1,2.48804e-16,10000,-6,6,-6,6,-8090.17,5877.85,-36,10000,-8090.17,5877.85,10000,1,-36,10000,-6,-6,-6,-6,10000,-1.40874e-12,-8.0715e-15,10000,10000,-1.40874e-12,10000,1,-8.0715e-15,10000,6,-6,6,-6,-8090.17,-5877.85,36,10000,-8090.17,-5877.85,10000,1,36,10000
6,6,6,10000,-1.00499e-13,10000,1,-5.75814e-16,10000,-6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,10000,-1.56292e-12,10000,1,-8.95486e-15,10000,6,-6,7289.69,6845.47,10000,1,43.2,10000,6,1,-1.81899e-12,3.35325e-13,1.84964e-12,0,-10.445,1.84964e-12,-6,11,-1.36424e-12,-4.54747e-13,1.43804e-12,0,18.4349,1.43804e-12,-9,6,-1.20184e-12,-2.69622e-14,1.20215e-12,0,1.28516,1.20215e-12,-6,-1,-1.36424e-12,6.82121e-13,1.52527e-12,0,-26.5651,1.52527e-12,6,6,10000,-1.00499e-13,10000,1,-5.75814e-16,10000,-6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,10000,-1.56292e-12,10000,1,-8.95486e-15,10000,6,-6,7289.69,6845.47,10000,1,43.2,10000,6,9,-9.09495e-13,-1.13687e-12,1.4559e-12,0,51.3402,1.4559e-12,-6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,10000,-1.56292e-12,10000,1,-8.95486e-15,10000,6,-9,9.09495e-13,-9.30597e-13,1.30123e-12,0,-45.657,1.30123e-12,-6,9,-2.27374e-13,9.32763e-13,9.60075e-13,0,-76.3005,9.60075e-13,-6,1,-4.54747e-13,9.09495e-13,1.01685e-12,0,-63.4349,1.01685e-12,-6,-4,-2.27374e-13,9.09495e-13,9.37486e-13,0,-75.9638,9.37486e-13,6,-6,7289.69,6845.47,10000,1,43.2,10000,6,6,10000,-1.00499e-13,10000,1,-5.75814e-16,10000,-6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,10000,-1.56292e-12,10000,1,-8.95486e-15,10000,6,-6,7289.69,6845.47,10000,1,43.2,10000,6,6,10000,-1.00499e-13,10000,1,-5.75814e-16,10000,-6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,10000,-1.56292e-12,10000,1,-8.95486e-15,10000,6,-6,7289.69,6845.47,10000,1,43.2,10000,6,6,6,6,10000,-1.00499e-13,-5.75814e-16,10000,10000,-1.00499e-13,10000,1,-5.75814e-16,10000,-6,6,-6,6,7289.69,-6845.47,-43.2,10000,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,-6,-6,10000,-1.56292e-12,-8.95486e-15,10000,10000,-1.56292e-12,10000,1,-8.95486e-15,10000,6,-6,6,-6,7289.69,6845.47,43.2,10000,7289.69,6845.47,10000,1,43.2,10000
7,6,6,10000,9.79775e-14,10000,1,5.6137e-16,10000,-6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,-6,10000,-1.40743e-12,10000,1,-8.06398e-15,10000,6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,1,-1.13687e-12,9.56293e-13,1.48559e-12,0,-40.0693,1.48559e-12,-6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,1,-1.13687e-12,-2.27374e-13,1.15938e-12,0,11.3099,1.15938e-12,6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,6,10000,9.79775e-14,10000,1,5.6137e-16,10000,-6,-6,10000,-1.40743e-12,10000,1,-8.06398e-15,10000,6,-9,1.59162e-12,6.88999e-13,1.73435e-12,0,23.4074,1.73435e-12,9,-6,1.51692e-12,-7.14195e-13,1.67664e-12,0,-25.212,1.67664e-12,6,9,0,-1.36424e-12,1.36424e-12,0,-90,1.36424e-12,-6,-6,10000,-1.40743e-12,10000,1,-8.06398e-15,10000,6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,-11,-4.54747e-13,-1.36424e-12,1.43804e-12,0,71.5651,1.43804e-12,9,6,-2.39575e-13,1.62309e-12,1.64068e-12,0,-81.6035,1.64068e-12,6,1,-1.13687e-12,9.56293e-13,1.48559e-12,0,-40.0693,1.48559e-12,-6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,-9,-6.82121e-13,1.13687e-12,1.3258e-12,0,-59.0362,1.3258e-12,6,6,10000,9.79775e-14,10000,1,5.6137e-16,10000,-6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,-6,10000,-1.40743e-12,10000,1,-8.06398e-15,10000,6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,6,10000,9.79775e-14,10000,1,5.6137e-16,10000,-6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,-6,10000,-1.40743e-12,10000,1,-8.06398e-15,10000,6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,6,6,6,10000,9.79775e-14,5.6137e-16,10000,10000,9.79775e-14,10000,1,5.6137e-16,10000,-6,6,-6,6,-6374.24,7705.13,-50.4,10000,-6374.24,7705.13,10000,1,-50.4,10000,-6,-6,-6,-6,10000,-1.40743e-12,-8.06398e-15,10000,10000,-1.40743e-12,10000,1,-8.06398e-15,10000,6,-6,6,-6,-6374.24,-7705.13,50.4,10000,-6374.24,-7705.13,10000,1,50.4,10000
8,6,6,10000,1.25562e-13,10000,1,7.19415e-16,10000,-6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,10000,-1.226e-12,10000,1,-7.02447e-15,10000,6,-6,5358.27,8443.28,10000,1,57.6,10000,-6,9,-9.09495e-13,9.09687e-14,9.14033e-13,0,-5.71179,9.14033e-13,-6,-4,-1.13687e-12,4.54747e-13,1.22444e-12,0,-21.8014,1.22444e-12,-1,-6,-1.02134e-12,4.32731e-13,1.10923e-12,0,-22.962,1.10923e-12,6,-8,-1.04104e-12,4.38785e-13,1.12973e-12,0,-22.8549,1.12973e-12,6,6,10000,1.25562e-13,10000,1,7.19415e-16,10000,-6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,10000,-1.226e-12,10000,1,-7.02447e-15,10000,6,-6,5358.27,8443.28,10000,1,57.6,10000,6,9,2.27374e-13,-1.13687e-12,1.15938e-12,0,-78.6901,1.15938e-12,6,8,-1.39086e-13,-1.12393e-12,1.1325e-12,0,82.9455,1.1325e-12,-6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,10000,-1.226e-12,10000,1,-7.02447e-15,10000,6,1,-4.54747e-13,1.32735e-12,1.40309e-12,0,-71.0887,1.40309e-12,-1,6,-2.08093e-13,1.21994e-12,1.23756e-12,0,-80.3198,1.23756e-12,-6,-8,1.47236e-13,1.3569e-12,1.36487e-12,0,83.8071,1.36487e-12,6,-6,5358.27,8443.28,10000,1,57.6,10000,6,6,10000,1.25562e-13,10000,1,7.19415e-16,10000,-6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,10000,-1.226e-12,10000,1,-7.02447e-15,10000,6,-6,5358.27,8443.28,10000,1,57.6,10000,6,6,10000,1.25562e-13,10000,1,7.19415e-16,10000,-6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,10000,-1.226e-12,10000,1,-7.02447e-15,10000,6,-6,5358.27,8443.28,10000,1,57.6,10000,6,6,6,6,10000,1.25562e-13,7.19415e-16,10000,10000,1.25562e-13,10000,1,7.19415e-16,10000,-6,6,-6,6,5358.27,-8443.28,-57.6,10000,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,-6,-6,10000,-1.226e-12,-7.02447e-15,10000,10000,-1.226e-12,10000,1,-7.02447e-15,10000,6,-6,6,-6,5358.27,8443.28,57.6,10000,5358.27,8443.28,10000,1,57.6,10000
9,6,6,10000,-7.70341e-14,10000,1,-4.41373e-16,10000,-6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,-6,10000,-1.61953e-12,10000,1,-9.27922e-15,10000,6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,11,-9.09495e-13,3.04408e-13,9.59085e-13,0,-18.5054,9.59085e-13,6,4,-9.09495e-13,0,9.09495e-13,0,-0,9.09495e-13,-6,6,-4257.79,9048.27,10000,1,-64.8,10000,6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,6,10000,-7.70341e-14,10000,1,-4.41373e-16,10000,6,9,1.25056e-12,-2.27374e-13,1.27106e-12,0,-10.3048,1.27106e-12,-6,-6,10000,-1.61953e-12,10000,1,-9.27922e-15,10000,6,-9,2.50111e-12,-3.03029e-13,2.5194e-12,0,-6.90815,2.5194e-12,-6,1,-1.13687e-13,-1.36424e-12,1.36897e-12,0,85.2364,1.36897e-12,-1,6,-6.51373e-13,-1.06961e-12,1.25234e-12,0,58.6593,1.25234e-12,-6,-6,10000,-1.61953e-12,10000,1,-9.27922e-15,10000,6,-6,-4257.79,-9048.27,10000,1,64.8,10000,-6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,7,-4.15262e-13,8.98566e-13,9.89881e-13,0,-65.1965,9.89881e-13,-6,-9,3.41061e-13,1.36424e-12,1.40623e-12,0,75.9638,1.40623e-12,-1,-6,-6.40415e-13,1.0181e-12,1.20277e-12,0,-57.8288,1.20277e-12,6,6,10000,-7.70341e-14,10000,1,-4.41373e-16,10000,-6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,-6,10000,-1.61953e-12,10000,1,-9.27922e-15,10000,6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,6,10000,-7.70341e-14,10000,1,-4.41373e-16,10000,-6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,-6,10000,-1.61953e-12,10000,1,-9.27922e-15,10000,6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,6,6,6,10000,-7.70341e-14,-4.41373e-16,10000,10000,-7.70341e-14,10000,1,-4.41373e-16,10000,-6,6,-6,6,-4257.79,9048.27,-64.8,10000,-4257.79,9048.27,10000,1,-64.8,10000,-6,-6,-6,-6,10000,-1.61953e-12,-9.27922e-15,10000,10000,-1.61953e-12,10000,1,-9.27922e-15,10000,6,-6,6,-6,-4257.79,-9048.27,64.8,10000,-4257.79,-9048.27,10000,1,64.8,10000
10,6,6,10000,1.32901e-13,10000,1,7.61464e-16,10000,-6,6,3090.17,-9510.57,10000,1,-72,10000,-6,-6,10000,-1.52995e-12,10000,1,-8.76596e-15,10000,6,-6,3090.17,9510.57,10000,1,72,10000,-6,9,-9.09495e-13,-9.85611e-13,1.34112e-12,0,47.3,1.34112e-12,-11,-6,-1.16099e-12,-9.13857e-14,1.16458e-12,0,4.50069,1.16458e-12,-6,-4,-1.13687e-12,-9.09495e-13,1.4559e-12,0,38.6598,1.4559e-12,-4,-6,-8.35008e-13,-3.85626e-14,8.35898e-13,0,2.64417,8.35898e-13,6,6,10000,1.32901e-13,10000,1,7.61464e-16,10000,-6,6,3090.17,-9510.57,10000,1,-72,10000,-6,-6,10000,-1.52995e-12,10000,1,-8.76596e-15,10000,6,-6,3090.17,9510.57,10000,1,72,10000,9,6,5.40084e-13,-1.24381e-12,1.35601e-12,0,-66.5287,1.35601e-12,-6,6,3090.17,-9510.57,10000,1,-72,10000,-6,-6,10000,-1.52995e-12,10000,1,-8.76596e-15,10000,-6,-9,1.02318e-12,-1.36424e-12,1.7053e-12,0,-53.1301,1.7053e-12,-6,11,-4.54747e-13,1.81899e-12,1.87497e-12,0,-75.9638,1.87497e-12,-11,6,-1.18017e-13,1.14851e-12,1.15456e-12,0,-84.1331,1.15456e-12,-6,3,1.35037e-13,9.87904e-13,9.9709e-13,0,82.2165,9.9709e-13,6,-6,3090.17,9510.57,10000,1,72,10000,6,6,10000,1.32901e-13,10000,1,7.61464e-16,10000,-6,6,3090.17,-9510.57,10000,1,-72,10000,-6,-6,10000,-1.52995e-12,10000,1,-8.76596e-15,10000,6,-6,3090.17,9510.57,10000,1,72,10000,6,6,10000,1.32901e-13,10000,1,7.61464e-16,10000,-6,6,3090.17,-9510.57,10000,1,-72,10000,-6,-6,10000,-1.52995e-12,10000,1,-8.76596e-15,10000,6,-6,3090.17,9510.57,10000,1,72,10000,6,6,6,6,10000,1.32901e-13,7.61464e-16,10000,10000,1.32901e-13,10000,1,7.61464e-16,10000,-6,6,-6,6,3090.17,-9510.57,-72,10000,3090.17,-9510.57,10000,1,-72,10000,-6,-6,-6,-6,10000,-1.52995e-12,-8.76596e-15,10000,10000,-1.52995e-12,10000,1,-8.76596e-15,10000,6,-6,6,-6,3090.17,9510.57,72,10000,3090.17,9510.57,10000,1,72,10000
11,6,6,10000,5.32634e-13,10000,1,3.05177e-15,10000,-6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,-6,10000,-1.27641e-12,10000,1,-7.31329e-15,10000,6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,1,-1.81899e-12,5.393e-13,1.89725e-12,0,-16.5142,1.89725e-12,6,11,-9.09495e-13,4.30537e-13,1.00625e-12,0,-25.3319,1.00625e-12,-6,6,-1873.81,9822.87,10000,1,-79.2,10000,6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,6,10000,5.32634e-13,10000,1,3.05177e-15,10000,6,9,1.08002e-12,1.36424e-12,1.74e-12,0,51.6325,1.74e-12,-6,-6,10000,-1.27641e-12,10000,1,-7.31329e-15,10000,-6,-7,1.07001e-12,-3.71829e-14,1.07065e-12,0,-1.99024,1.07065e-12,-6,11,9.09495e-13,-9.09495e-13,1.28622e-12,0,-45,1.28622e-12,-6,-9,2.84217e-13,-1.36424e-12,1.39353e-12,0,-78.2317,1.39353e-12,-6,-6,10000,-1.27641e-12,10000,1,-7.31329e-15,10000,6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,9,1.08002e-12,1.36424e-12,1.74e-12,0,51.6325,1.74e-12,11,6,4.41351e-13,9.37569e-13,1.03626e-12,0,64.7918,1.03626e-12,-6,6,-1873.81,9822.87,10000,1,-79.2,10000,-9,-6,-1.55233e-13,9.19579e-13,9.32589e-13,0,-80.4183,9.32589e-13,6,6,10000,5.32634e-13,10000,1,3.05177e-15,10000,-6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,-6,10000,-1.27641e-12,10000,1,-7.31329e-15,10000,6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,6,10000,5.32634e-13,10000,1,3.05177e-15,10000,-6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,-6,10000,-1.27641e-12,10000,1,-7.31329e-15,10000,6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,6,6,6,10000,5.32634e-13,3.05177e-15,10000,10000,5.32634e-13,10000,1,3.05177e-15,10000,-6,6,-6,6,-1873.81,9822.87,-79.2,10000,-1873.81,9822.87,10000,1,-79.2,10000,-6,-6,-6,-6,10000,-1.27641e-12,-7.31329e-15,10000,10000,-1.27641e-12,10000,1,-7.31329e-15,10000,6,-6,6,-6,-1873.81,-9822.87,79.2,10000,-1873.81,-9822.87,10000,1,79.2,10000
12,6,6,10000,-1.1706e-13,10000,1,-6.70706e-16,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,10000,-1.72077e-12,10000,1,-9.85931e-15,10000,6,-6,627.905,9980.27,10000,1,86.4,10000,6,1,-9.09495e-13,5.62976e-13,1.06964e-12,0,-31.7575,1.06964e-12,9,6,-7.33099e-13,-1.09062e-12,1.31411e-12,0,56.0916,1.31411e-12,-1,-6,-7.04385e-13,2.11146e-13,7.35351e-13,0,-16.6866,7.35351e-13,6,-11,-9.23706e-13,1.13687e-12,1.46482e-12,0,-50.9061,1.46482e-12,6,6,10000,-1.1706e-13,10000,1,-6.70706e-16,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,10000,-1.72077e-12,10000,1,-9.85931e-15,10000,6,-6,627.905,9980.27,10000,1,86.4,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,-9,-7.10543e-14,-1.81899e-12,1.82038e-12,0,87.763,1.82038e-12,-6,-6,10000,-1.72077e-12,10000,1,-9.85931e-15,10000,-6,-4,-1.13687e-13,-1.36424e-12,1.36897e-12,0,85.2364,1.36897e-12,6,-6,627.905,9980.27,10000,1,86.4,10000,11,-6,-4.54841e-13,1.23617e-12,1.31719e-12,0,-69.7993,1.31719e-12,6,-11,-9.23706e-13,1.13687e-12,1.46482e-12,0,-50.9061,1.46482e-12,6,-7,6.2454e-14,1.10523e-12,1.10699e-12,0,86.7658,1.10699e-12,6,6,10000,-1.1706e-13,10000,1,-6.70706e-16,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,10000,-1.72077e-12,10000,1,-9.85931e-15,10000,6,-6,627.905,9980.27,10000,1,86.4,10000,6,6,10000,-1.1706e-13,10000,1,-6.70706e-16,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,10000,-1.72077e-12,10000,1,-9.85931e-15,10000,6,-6,627.905,9980.27,10000,1,86.4,10000,6,6,6,6,10000,-1.1706e-13,-6.70706e-16,10000,10000,-1.1706e-13,10000,1,-6.70706e-16,10000,-6,6,-6,6,627.905,-9980.27,-86.4,10000,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,-6,-6,10000,-1.72077e-12,-9.85931e-15,10000,10000,-1.72077e-12,10000,1,-9.85931e-15,10000,6,-6,6,-6,627.905,9980.27,86.4,10000,627.905,9980.27,10000,1,86.4,10000
13,6,6,10000,-1.1075e-13,10000,1,-6.34549e-16,10000,-6,6,627.905,9980.27,10000,1,86.4,10000,-6,-6,10000,-1.75101e-12,10000,1,-1.00326e-14,10000,6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,9,-1.67688e-12,4.54747e-13,1.73745e-12,0,-15.1729,1.73745e-12,6,11,-9.09495e-13,3.39839e-15,9.09501e-13,0,-0.214089,9.09501e-13,-1,6,-8.82976e-13,-8.94127e-13,1.25663e-12,0,45.3595,1.25663e-12,-6,-9,-1.77636e-12,2.27374e-13,1.79085e-12,0,-7.2942,1.79085e-12,6,6,10000,-1.1075e-13,10000,1,-6.34549e-16,10000,-6,6,627.905,9980.27,10000,1,86.4,10000,-6,-6,10000,-1.75101e-12,10000,1,-1.00326e-14,10000,6,-6,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,10000,-1.75101e-12,10000,1,-1.00326e-14,10000,-6,-4,2.27374e-13,-1.36424e-12,1.38306e-12,0,-80.5377,1.38306e-12,6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,-11,2.84217e-14,-1.36424e-12,1.36454e-12,0,-88.8065,1.36454e-12,6,1,2.27374e-13,1.59613e-12,1.61224e-12,0,81.8926,1.61224e-12,9,6,-7.76958e-13,1.05329e-12,1.30885e-12,0,-53.5857,1.30885e-12,-6,6,627.905,9980.27,10000,1,86.4,10000,-6,7,-5.28026e-13,1.12396e-12,1.24181e-12,0,-64.8362,1.24181e-12,6,6,10000,-1.1075e-13,10000,1,-6.34549e-16,10000,-6,6,627.905,9980.27,10000,1,86.4,10000,-6,-6,10000,-1.75101e-12,10000,1,-1.00326e-14,10000,6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,6,10000,-1.1075e-13,10000,1,-6.34549e-16,10000,-6,6,627.905,9980.27,10000,1,86.4,10000,-6,-6,10000,-1.75101e-12,10000,1,-1.00326e-14,10000,6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,6,6,6,10000,-1.1075e-13,-6.34549e-16,10000,10000,-1.1075e-13,10000,1,-6.34549e-16,10000,-6,6,-6,6,627.905,9980.27,86.4,10000,627.905,9980.27,10000,1,86.4,10000,-6,-6,-6,-6,10000,-1.75101e-12,-1.00326e-14,10000,10000,-1.75101e-12,10000,1,-1.00326e-14,10000,6,-6,6,-6,627.905,-9980.27,-86.4,10000,627.905,-9980.27,10000,1,-86.4,10000
14,6,6,10000,-3.09972e-13,10000,1,-1.77601e-15,10000,-6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,-6,10000,-1.72755e-12,10000,1,-9.89811e-15,10000,6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,9,-1.19371e-12,-4.54747e-13,1.2774e-12,0,20.8545,1.2774e-12,-6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,-9,-1.42109e-12,0,1.42109e-12,0,-0,1.42109e-12,6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,6,10000,-3.09972e-13,10000,1,-1.77601e-15,10000,-11,6,9.98625e-13,5.06367e-13,1.11967e-12,0,26.8879,1.11967e-12,-1,6,9.19277e-13,4.86806e-13,1.04022e-12,0,27.9036,1.04022e-12,-6,-6,10000,-1.72755e-12,10000,1,-9.89811e-15,10000,-6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,-6,10000,-1.72755e-12,10000,1,-9.89811e-15,10000,-9,-6,-6.27002e-13,-1.04566e-12,1.21924e-12,0,59.0521,1.21924e-12,-6,-5,-4.42844e-13,-8.43038e-13,9.52273e-13,0,62.2873,9.52273e-13,6,4,0,9.09495e-13,9.09495e-13,0,90,9.09495e-13,6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,-7,1.49521e-13,9.81861e-13,9.93181e-13,0,81.3413,9.93181e-13,7,-6,4.4967e-13,8.11085e-13,9.27395e-13,0,60.9958,9.27395e-13,6,6,10000,-3.09972e-13,10000,1,-1.77601e-15,10000,-6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,-6,10000,-1.72755e-12,10000,1,-9.89811e-15,10000,6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,6,10000,-3.09972e-13,10000,1,-1.77601e-15,10000,-6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,-6,10000,-1.72755e-12,10000,1,-9.89811e-15,10000,6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,6,6,6,10000,-3.09972e-13,-1.77601e-15,10000,10000,-3.09972e-13,10000,1,-1.77601e-15,10000,-6,6,-6,6,-1873.81,-9822.87,79.2,10000,-1873.81,-9822.87,10000,1,79.2,10000,-6,-6,-6,-6,10000,-1.72755e-12,-9.89811e-15,10000,10000,-1.72755e-12,10000,1,-9.89811e-15,10000,6,-6,6,-6,-1873.81,9822.87,-79.2,10000,-1873.81,9822.87,10000,1,-79.2,10000
15,6,6,10000,-2.43083e-13,10000,1,-1.39276e-15,10000,-6,6,3090.17,9510.57,10000,1,72,10000,-6,-6,10000,-1.33292e-12,10000,1,-7.63705e-15,10000,6,-6,3090.17,-9510.57,10000,1,-72,10000,-6,11,-9.09495e-13,0,9.09495e-13,0,-0,9.09495e-13,-1,6,-8.73362e-13,1.17949e-13,8.8129e-13,0,-7.69136,8.8129e-13,-4,6,-8.01703e-13,2.51208e-13,8.40139e-13,0,-17.398,8.40139e-13,-11,-6,-1.10067e-12,2.1746e-13,1.12195e-12,0,-11.176,1.12195e-12,6,6,10000,-2.43083e-13,10000,1,-1.39276e-15,10000,-6,6,3090.17,9510.57,10000,1,72,10000,-6,-6,10000,-1.33292e-12,10000,1,-7.63705e-15,10000,6,-6,3090.17,-9510.57,10000,1,-72,10000,6,9,-7.95808e-13,-1.36424e-12,1.57939e-12,0,59.7436,1.57939e-12,-6,-6,10000,-1.33292e-12,10000,1,-7.63705e-15,10000,-6,-5,1.15268e-13,-1.0577e-12,1.06396e-12,0,-83.7805,1.06396e-12,6,-6,3090.17,-9510.57,10000,1,-72,10000,9,6,3.15695e-13,1.53327e-12,1.56543e-12,0,78.3656,1.56543e-12,-6,6,3090.17,9510.57,10000,1,72,10000,-6,-9,-3.41061e-13,1.81899e-12,1.85069e-12,0,-79.3803,1.85069e-12,-4,-6,5.24559e-14,1.04219e-12,1.04351e-12,0,87.1186,1.04351e-12,6,6,10000,-2.43083e-13,10000,1,-1.39276e-15,10000,-6,6,3090.17,9510.57,10000,1,72,10000,-6,-6,10000,-1.33292e-12,10000,1,-7.63705e-15,10000,6,-6,3090.17,-9510.57,10000,1,-72,10000,6,6,10000,-2.43083e-13,10000,1,-1.39276e-15,10000,-6,6,3090.17,9510.57,10000,1,72,10000,-6,-6,10000,-1.33292e-12,10000,1,-7.63705e-15,10000,6,-6,3090.17,-9510.57,10000,1,-72,10000,6,6,6,6,10000,-2.43083e-13,-1.39276e-15,10000,10000,-2.43083e-13,10000,1,-1.39276e-15,10000,-6,6,-6,6,3090.17,9510.57,72,10000,3090.17,9510.57,10000,1,72,10000,-6,-6,-6,-6,10000,-1.33292e-12,-7.63705e-15,10000,10000,-1.33292e-12,10000,1,-7.63705e-15,10000,6,-6,6,-6,3090.17,-9510.57,-72,10000,3090.17,-9510.57,10000,1,-72,10000
16,6,6,10000,-3.5471e-13,10000,1,-2.03234e-15,10000,-6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,-6,10000,-1.51261e-12,10000,1,-8.66665e-15,10000,6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,8,-1.35145e-12,-1.4321e-13,1.35902e-12,0,6.04894,1.35902e-12,-6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,-8,-1.21275e-12,1.73715e-13,1.22513e-12,0,-8.1516,1.22513e-12,6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,6,10000,-3.5471e-13,10000,1,-2.03234e-15,10000,6,7,1.0419e-12,9.53703e-13,1.41248e-12,0,42.4695,1.41248e-12,6,11,9.09495e-13,-2.40562e-13,9.40771e-13,0,-14.8155,9.40771e-13,-6,-6,10000,-1.51261e-12,10000,1,-8.66665e-15,10000,6,9,7.95808e-13,-1.81899e-12,1.98546e-12,0,-66.3706,1.98546e-12,-6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,7,-4.7517e-14,-1.14018e-12,1.14117e-12,0,87.6136,1.14117e-12,-6,-6,10000,-1.51261e-12,10000,1,-8.66665e-15,10000,6,7,1.0419e-12,9.53703e-13,1.41248e-12,0,42.4695,1.41248e-12,-6,-1,-6.82121e-13,1.02318e-12,1.22971e-12,0,-56.3099,1.22971e-12,6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,-7,9.47528e-15,1.24502e-12,1.24506e-12,0,89.564,1.24506e-12,6,6,10000,-3.5471e-13,10000,1,-2.03234e-15,10000,-6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,-6,10000,-1.51261e-12,10000,1,-8.66665e-15,10000,6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,6,10000,-3.5471e-13,10000,1,-2.03234e-15,10000,-6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,-6,10000,-1.51261e-12,10000,1,-8.66665e-15,10000,6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,6,6,6,10000,-3.5471e-13,-2.03234e-15,10000,10000,-3.5471e-13,10000,1,-2.03234e-15,10000,-6,6,-6,6,-4257.79,-9048.27,64.8,10000,-4257.79,-9048.27,10000,1,64.8,10000,-6,-6,-6,-6,10000,-1.51261e-12,-8.66665e-15,10000,10000,-1.51261e-12,10000,1,-8.66665e-15,10000,6,-6,6,-6,-4257.79,9048.27,-64.8,10000,-4257.79,9048.27,10000,1,-64.8,10000
17,6,6,10000,-3.07781e-13,10000,1,-1.76346e-15,10000,-6,6,5358.27,8443.28,10000,1,57.6,10000,-6,-6,10000,-1.15453e-12,10000,1,-6.61498e-15,10000,6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,1,-1.36424e-12,9.79692e-13,1.67957e-12,0,-35.6829,1.67957e-12,6,8,-8.93125e-13,-7.02198e-13,1.13611e-12,0,38.1753,1.13611e-12,-6,1,-9.09495e-13,-6.82121e-13,1.13687e-12,0,36.8699,1.13687e-12,-6,-8,-1.20115e-12,3.12715e-13,1.24119e-12,0,-14.5928,1.24119e-12,6,6,10000,-3.07781e-13,10000,1,-1.76346e-15,10000,-6,6,5358.27,8443.28,10000,1,57.6,10000,-6,-6,10000,-1.15453e-12,10000,1,-6.61498e-15,10000,6,-6,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,10000,-1.15453e-12,10000,1,-6.61498e-15,10000,-6,-1,-6.82121e-13,-1.02318e-12,1.22971e-12,0,56.3099,1.22971e-12,-6,-7,7.52635e-13,-9.19362e-13,1.18814e-12,0,-50.6946,1.18814e-12,6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,7,3.4372e-13,1.04844e-12,1.10335e-12,0,71.8489,1.10335e-12,6,1,-1.36424e-12,9.79692e-13,1.67957e-12,0,-35.6829,1.67957e-12,9,6,1.25915e-12,9.75645e-13,1.59291e-12,0,37.7701,1.59291e-12,-6,6,5358.27,8443.28,10000,1,57.6,10000,6,6,10000,-3.07781e-13,10000,1,-1.76346e-15,10000,-6,6,5358.27,8443.28,10000,1,57.6,10000,-6,-6,10000,-1.15453e-12,10000,1,-6.61498e-15,10000,6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,6,10000,-3.07781e-13,10000,1,-1.76346e-15,10000,-6,6,5358.27,8443.28,10000,1,57.6,10000,-6,-6,10000,-1.15453e-12,10000,1,-6.61498e-15,10000,6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,6,6,6,10000,-3.07781e-13,-1.76346e-15,10000,10000,-3.07781e-13,10000,1,-1.76346e-15,10000,-6,6,-6,6,5358.27,8443.28,57.6,10000,5358.27,8443.28,10000,1,57.6,10000,-6,-6,-6,-6,10000,-1.15453e-12,-6.61498e-15,10000,10000,-1.15453e-12,10000,1,-6.61498e-15,10000,6,-6,6,-6,5358.27,-8443.28,-57.6,10000,5358.27,-8443.28,10000,1,-57.6,10000
18,6,6,10000,2.15784e-13,10000,1,1.23635e-15,10000,-6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,-6,10000,-9.60767e-13,10000,1,-5.50479e-15,10000,6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,8,-1.18426e-12,-6.60526e-13,1.35601e-12,0,29.1508,1.35601e-12,-6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,-8,-9.75254e-13,7.64344e-13,1.23909e-12,0,-38.0872,1.23909e-12,6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,6,10000,2.15784e-13,10000,1,1.23635e-15,10000,6,9,1.13687e-12,0,1.13687e-12,0,0,1.13687e-12,11,6,9.867e-13,-2.06099e-13,1.00799e-12,0,-11.7981,1.00799e-12,-6,-6,10000,-9.60767e-13,10000,1,-5.50479e-15,10000,6,4,0,-1.36424e-12,1.36424e-12,0,-90,1.36424e-12,-6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,7,9.01053e-14,-1.131e-12,1.13458e-12,0,-85.4449,1.13458e-12,-6,-9,6.82121e-13,-1.13687e-12,1.3258e-12,0,-59.0362,1.3258e-12,6,1,0,1.24596e-12,1.24596e-12,0,90,1.24596e-12,-6,8,-5.08992e-14,9.49699e-13,9.51062e-13,0,-86.9322,9.51062e-13,6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,-7,1.68839e-13,9.8148e-13,9.95897e-13,0,80.2392,9.95897e-13,6,6,10000,2.15784e-13,10000,1,1.23635e-15,10000,-6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,-6,10000,-9.60767e-13,10000,1,-5.50479e-15,10000,6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,6,10000,2.15784e-13,10000,1,1.23635e-15,10000,-6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,-6,10000,-9.60767e-13,10000,1,-5.50479e-15,10000,6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,6,6,6,10000,2.15784e-13,1.23635e-15,10000,10000,2.15784e-13,10000,1,1.23635e-15,10000,-6,6,-6,6,-6374.24,-7705.13,50.4,10000,-6374.24,-7705.13,10000,1,50.4,10000,-6,-6,-6,-6,10000,-9.60767e-13,-5.50479e-15,10000,10000,-9.60767e-13,10000,1,-5.50479e-15,10000,6,-6,6,-6,-6374.24,7705.13,-50.4,10000,-6374.24,7705.13,10000,1,-50.4,10000
19,6,6,10000,-1.90721e-13,10000,1,-1.09275e-15,10000,-6,6,7289.69,6845.47,10000,1,43.2,10000,-6,-6,10000,-1.70092e-12,10000,1,-9.74556e-15,10000,6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,11,-9.09495e-13,1.90721e-13,9.29277e-13,0,-11.8433,9.29277e-13,-6,11,-1.36424e-12,4.54747e-13,1.43804e-12,0,-18.4349,1.43804e-12,-1,6,-1.07537e-12,3.60414e-13,1.13416e-12,0,-18.5288,1.13416e-12,-11,6,-8.67879e-13,5.78612e-13,1.04307e-12,0,-33.6913,1.04307e-12,6,6,10000,-1.90721e-13,10000,1,-1.09275e-15,10000,-6,6,7289.69,6845.47,10000,1,43.2,10000,-6,-6,10000,-1.70092e-12,10000,1,-9.74556e-15,10000,6,-6,7289.69,-6845.47,10000,1,-43.2,10000,-6,8,1.1222e-13,-1.18766e-12,1.19295e-12,0,-84.6022,1.19295e-12,-6,-6,10000,-1.70092e-12,10000,1,-9.74556e-15,10000,6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,-11,-4.54747e-13,-1.36424e-12,1.43804e-12,0,71.5651,1.43804e-12,6,9,4.54747e-13,1.36424e-12,1.43804e-12,0,71.5651,1.43804e-12,-6,6,7289.69,6845.47,10000,1,43.2,10000,-6,-8,-5.70723e-13,1.22344e-12,1.35001e-12,0,-64.9914,1.35001e-12,6,-8,4.7537e-13,9.82382e-13,1.09135e-12,0,64.1779,1.09135e-12,6,6,10000,-1.90721e-13,10000,1,-1.09275e-15,10000,-6,6,7289.69,6845.47,10000,1,43.2,10000,-6,-6,10000,-1.70092e-12,10000,1,-9.74556e-15,10000,6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,6,10000,-1.90721e-13,10000,1,-1.09275e-15,10000,-6,6,7289.69,6845.47,10000,1,43.2,10000,-6,-6,10000,-1.70092e-12,10000,1,-9.74556e-15,10000,6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,6,6,6,10000,-1.90721e-13,-1.09275e-15,10000,10000,-1.90721e-13,10000,1,-1.09275e-15,10000,-6,6,-6,6,7289.69,6845.47,43.2,10000,7289.69,6845.47,10000,1,43.2,10000,-6,-6,-6,-6,10000,-1.70092e-12,-9.74556e-15,10000,10000,-1.70092e-12,10000,1,-9.74556e-15,10000,6,-6,6,-6,7289.69,-6845.47,-43.2,10000,7289.69,-6845.47,10000,1,-43.2,10000
20,6,6,10000,3.9463e-13,10000,1,2.26106e-15,10000,-6,6,-8090.17,-5877.85,10000,1,36,10000,-6,-6,10000,-1.69525e-12,10000,1,-9.71307e-15,10000,6,-6,-8090.17,5877.85,10000,1,-36,10000,6,4,-1.36424e-12,0,1.36424e-12,0,-0,1.36424e-12,-6,6,-8090.17,-5877.85,10000,1,36,10000,-11,-6,-1.20509e-12,2.44433e-13,1.22963e-12,0,-11.4659,1.22963e-12,6,-6,-8090.17,5877.85,10000,1,-36,10000,6,6,10000,3.9463e-13,10000,1,2.26106e-15,10000,-6,11,1.81899e-12,-4.54747e-13,1.87497e-12,0,-14.0362,1.87497e-12,-6,-6,10000,-1.69525e-12,10000,1,-9.71307e-15,10000,9,-6,1.44008e-12,-3.36724e-14,1.44048e-12,0,-1.33946,1.44048e-12,-6,6,-8090.17,-5877.85,10000,1,36,10000,-6,-6,10000,-1.69525e-12,10000,1,-9.71307e-15,10000,-6,-9,-1.13687e-12,-1.36424e-12,1.77585e-12,0,50.1944,1.77585e-12,6,-8,-1.00702e-13,-1.08745e-12,1.0921e-12,0,84.7093,1.0921e-12,-6,8,2.84505e-14,1.3323e-12,1.3326e-12,0,88.7767,1.3326e-12,-6,-8,-6.98239e-13,1.45218e-12,1.61132e-12,0,-64.3207,1.61132e-12,-6,-1,-6.82121e-13,1.02318e-12,1.22971e-12,0,-56.3099,1.22971e-12,6,-6,-8090.17,5877.85,10000,1,-36,10000,6,6,10000,3.9463e-13,10000,1,2.26106e-15,10000,-6,6,-8090.17,-5877.85,10000,1,36,10000,-6,-6,10000,-1.69525e-12,10000,1,-9.71307e-15,10000,6,-6,-8090.17,5877.85,10000,1,-36,10000,6,6,10000,3.9463e-13,10000,1,2.26106e-15,10000,-6,6,-8090.17,-5877.85,10000,1,36,10000,-6,-6,10000,-1.69525e-12,10000,1,-9.71307e-15,10000,6,-6,-8090.17,5877.85,10000,1,-36,10000,6,6,6,6,10000,3.9463e-13,2.26106e-15,10000,10000,3.9463e-13,10000,1,2.26106e-15,10000,-6,6,-6,6,-8090.17,-5877.85,36,10000,-8090.17,-5877.85,10000,1,36,10000,-6,-6,-6,-6,10000,-1.69525e-12,-9.71307e-15,10000,10000,-1.69525e-12,10000,1,-9.71307e-15,10000,6,-6,6,-6,-8090.17,5877.85,-36,10000,-8090.17,5877.85,10000,1,-36,10000
21,6,6,10000,-2.73089e-13,10000,1,-1.56468e-15,10000,-6,6,8763.07,4817.54,10000,1,28.8,10000,-6,-6,10000,-1.11242e-12,10000,1,-6.3737e-15,10000,6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,1,-1.59162e-12,7.68035e-14,1.59347e-12,0,-2.76267,1.59347e-12,6,9,-1.13687e-12,2.27374e-13,1.15938e-12,0,-11.3099,1.15938e-12,-6,-1,-1.59162e-12,2.27374e-13,1.60777e-12,0,-8.1301,1.60777e-12,6,-1,-1.36424e-12,2.27374e-13,1.38306e-12,0,-9.46232,1.38306e-12,6,6,10000,-2.73089e-13,10000,1,-1.56468e-15,10000,-6,6,8763.07,4817.54,10000,1,28.8,10000,-6,-6,10000,-1.11242e-12,10000,1,-6.3737e-15,10000,6,-6,8763.07,-4817.54,10000,1,-28.8,10000,-6,8,7.16465e-13,-7.99595e-13,1.07363e-12,0,-48.1386,1.07363e-12,-6,-6,10000,-1.11242e-12,10000,1,-6.3737e-15,10000,6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,-3,-2.92241e-13,-8.70516e-13,9.18261e-13,0,71.4426,9.18261e-13,-6,6,8763.07,4817.54,10000,1,28.8,10000,-6,3,-5.14321e-14,9.47406e-13,9.48801e-13,0,-86.8926,9.48801e-13,-6,-8,3.27027e-13,8.363e-13,8.97966e-13,0,68.6425,8.97966e-13,6,-11,-2.27374e-13,1.13687e-12,1.15938e-12,0,-78.6901,1.15938e-12,6,6,10000,-2.73089e-13,10000,1,-1.56468e-15,10000,-6,6,8763.07,4817.54,10000,1,28.8,10000,-6,-6,10000,-1.11242e-12,10000,1,-6.3737e-15,10000,6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,6,10000,-2.73089e-13,10000,1,-1.56468e-15,10000,-6,6,8763.07,4817.54,10000,1,28.8,10000,-6,-6,10000,-1.11242e-12,10000,1,-6.3737e-15,10000,6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,6,6,6,10000,-2.73089e-13,-1.56468e-15,10000,10000,-2.73089e-13,10000,1,-1.56468e-15,10000,-6,6,-6,6,8763.07,4817.54,28.8,10000,8763.07,4817.54,10000,1,28.8,10000,-6,-6,-6,-6,10000,-1.11242e-12,-6.3737e-15,10000,10000,-1.11242e-12,10000,1,-6.3737e-15,10000,6,-6,6,-6,8763.07,-4817.54,-28.8,10000,8763.07,-4817.54,10000,1,-28.8,10000
22,6,6,10000,-1.48379e-13,10000,1,-8.50151e-16,10000,-6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,-6,10000,-2.10657e-12,10000,1,-1.20698e-14,10000,6,-6,-9297.76,3681.25,10000,1,-21.6,10000,9,6,-1.2538e-12,4.49148e-13,1.33182e-12,0,-19.709,1.33182e-12,-6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,-9,-1.81899e-12,-3.41061e-13,1.85069e-12,0,10.6197,1.85069e-12,6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,6,10000,-1.48379e-13,10000,1,-8.50151e-16,10000,6,11,9.09495e-13,6.78659e-14,9.12023e-13,0,4.26746,9.12023e-13,-6,-6,10000,-2.10657e-12,10000,1,-1.20698e-14,10000,9,-6,1.11683e-12,-8.69817e-13,1.41559e-12,0,-37.9123,1.41559e-12,6,8,5.73119e-13,-8.77624e-13,1.04818e-12,0,-56.8541,1.04818e-12,-6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,-6,10000,-2.10657e-12,10000,1,-1.20698e-14,10000,9,-6,1.11683e-12,-8.69817e-13,1.41559e-12,0,-37.9123,1.41559e-12,6,1,-4.54747e-13,7.89201e-13,9.10842e-13,0,-60.0489,9.10842e-13,-9,6,3.2393e-13,7.22154e-13,7.91477e-13,0,65.8408,7.91477e-13,-6,-8,5.84576e-13,9.29751e-13,1.09826e-12,0,57.8406,1.09826e-12,6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,6,10000,-1.48379e-13,10000,1,-8.50151e-16,10000,-6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,-6,10000,-2.10657e-12,10000,1,-1.20698e-14,10000,6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,6,10000,-1.48379e-13,10000,1,-8.50151e-16,10000,-6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,-6,10000,-2.10657e-12,10000,1,-1.20698e-14,10000,6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,6,6,6,10000,-1.48379e-13,-8.50151e-16,10000,10000,-1.48379e-13,10000,1,-8.50151e-16,10000,-6,6,-6,6,-9297.76,-3681.25,21.6,10000,-9297.76,-3681.25,10000,1,21.6,10000,-6,-6,-6,-6,10000,-2.10657e-12,-1.20698e-14,10000,10000,-2.10657e-12,10000,1,-1.20698e-14,10000,6,-6,6,-6,-9297.76,3681.25,-21.6,10000,-9297.76,3681.25,10000,1,-21.6,10000
23,6,6,10000,1.47722e-14,10000,1,8.46384e-17,10000,-6,6,9685.83,2486.9,10000,1,14.4,10000,-6,-6,10000,-1.91537e-12,10000,1,-1.09743e-14,10000,6,-6,9685.83,-2486.9,10000,1,-14.4,10000,-1,6,-1.21792e-12,5.10557e-13,1.32061e-12,0,-22.7436,1.32061e-12,-6,-4,-1.13687e-12,-9.09495e-13,1.4559e-12,0,38.6598,1.4559e-12,-1,-6,-1.04137e-12,8.56303e-13,1.34822e-12,0,-39.43,1.34822e-12,6,-1,-1.13687e-12,3.41061e-13,1.18693e-12,0,-16.6992,1.18693e-12,6,6,10000,1.47722e-14,10000,1,8.46384e-17,10000,-6,6,9685.83,2486.9,10000,1,14.4,10000,-6,-6,10000,-1.91537e-12,10000,1,-1.09743e-14,10000,6,-6,9685.83,-2486.9,10000,1,-14.4,10000,-9,6,-4.04783e-13,-1.08323e-12,1.15639e-12,0,69.5103,1.15639e-12,-6,-6,10000,-1.91537e-12,10000,1,-1.09743e-14,10000,-9,-6,-6.80097e-13,-9.31474e-13,1.15333e-12,0,53.8657,1.15333e-12,6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,4,-9.09495e-13,1.36424e-12,1.63961e-12,0,-56.3099,1.63961e-12,9,6,6.23283e-13,1.10369e-12,1.26752e-12,0,60.5454,1.26752e-12,6,1,-2.27374e-13,9.59018e-13,9.85604e-13,0,-76.662,9.85604e-13,-6,6,9685.83,2486.9,10000,1,14.4,10000,6,6,10000,1.47722e-14,10000,1,8.46384e-17,10000,-6,6,9685.83,2486.9,10000,1,14.4,10000,-6,-6,10000,-1.91537e-12,10000,1,-1.09743e-14,10000,6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,6,10000,1.47722e-14,10000,1,8.46384e-17,10000,-6,6,9685.83,2486.9,10000,1,14.4,10000,-6,-6,10000,-1.91537e-12,10000,1,-1.09743e-14,10000,6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,6,6,6,10000,1.47722e-14,8.46384e-17,10000,10000,1.47722e-14,10000,1,8.46384e-17,10000,-6,6,-6,6,9685.83,2486.9,14.4,10000,9685.83,2486.9,10000,1,14.4,10000,-6,-6,-6,-6,10000,-1.91537e-12,-1.09743e-14,10000,10000,-1.91537e-12,10000,1,-1.09743e-14,10000,6,-6,6,-6,9685.83,-2486.9,-14.4,10000,9685.83,-2486.9,10000,1,-14.4,10000
24,6,6,10000,-1.39442e-13,10000,1,-7.98942e-16,10000,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,-6,10000,-1.99687e-12,10000,1,-1.14412e-14,10000,6,-6,-9921.15,1253.33,10000,1,-7.2,10000,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,-9,6,-7.52259e-13,1.00568e-12,1.2559e-12,0,-53.2031,1.2559e-12,-11,-6,-7.2553e-13,7.06844e-13,1.01293e-12,0,-44.2526,1.01293e-12,6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,6,10000,-1.39442e-13,10000,1,-7.98942e-16,10000,6,9,1.13687e-12,-1.08002e-12,1.5681e-12,0,-43.5312,1.5681e-12,6,4,9.09495e-13,2.27374e-13,9.37486e-13,0,14.0362,9.37486e-13,-6,-6,10000,-1.99687e-12,10000,1,-1.14412e-14,10000,6,9,1.13687e-12,-1.08002e-12,1.5681e-12,0,-43.5312,1.5681e-12,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,-6,10000,-1.99687e-12,10000,1,-1.14412e-14,10000,9,-6,2.53399e-13,-1.05292e-12,1.08298e-12,0,-76.4683,1.08298e-12,-9,6,-7.52259e-13,1.00568e-12,1.2559e-12,0,-53.2031,1.2559e-12,-6,-9,-4.54747e-13,1.56319e-12,1.628e-12,0,-73.7798,1.628e-12,-1,-6,-4.8988e-13,9.51405e-13,1.07012e-12,0,-62.756,1.07012e-12,6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,6,10000,-1.39442e-13,10000,1,-7.98942e-16,10000,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,-6,10000,-1.99687e-12,10000,1,-1.14412e-14,10000,6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,6,10000,-1.39442e-13,10000,1,-7.98942e-16,10000,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,-6,10000,-1.99687e-12,10000,1,-1.14412e-14,10000,6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,6,6,6,10000,-1.39442e-13,-7.98942e-16,10000,10000,-1.39442e-13,10000,1,-7.98942e-16,10000,-6,6,-6,6,-9921.15,-1253.33,7.2,10000,-9921.15,-1253.33,10000,1,7.2,10000,-6,-6,-6,-6,10000,-1.99687e-12,-1.14412e-14,10000,10000,-1.99687e-12,10000,1,-1.14412e-14,10000,6,-6,6,-6,-9921.15,1253.33,-7.2,10000,-9921.15,1253.33,10000,1,-7.2,10000
25,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.02087e-09,-5.84918e-12,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,1.01907e-09,5.83885e-12,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000



==> Translate_Ty.csv <==
Translate_Ty,Initial_X[6 6],Initial_Y[6 6],Initial_ReVal[6 6],Initial_ImVal[6 6],Initial_MagVal[6 6],Initial_FiltVal[6 6],Initial_PhaseCalc[6 6],Initial_MagCalc[6 6],Initial_X[-6 6],Initial_Y[-6 6],Initial_ReVal[-6 6],Initial_ImVal[-6 6],Initial_MagVal[-6 6],Initial_FiltVal[-6 6],Initial_PhaseCalc[-6 6],Initial_MagCalc[-6 6],Initial_X[-6 -6],Initial_Y[-6 -6],Initial_ReVal[-6 -6],Initial_ImVal[-6 -6],Initial_MagVal[-6 -6],Initial_FiltVal[-6 -6],Initial_PhaseCalc[-6 -6],Initial_MagCalc[-6 -6],Initial_X[6 -6],Initial_Y[6 -6],Initial_ReVal[6 -6],Initial_ImVal[6 -6],Initial_MagVal[6 -6],Initial_FiltVal[6 -6],Initial_PhaseCalc[6 -6],Initial_MagCalc[6 -6],Re_ValMin_X[6 6],Re_ValMin_Y[6 6],Re_ValMin_ReVal[6 6],Re_ValMin_ImVal[6 6],Re_ValMin_MagVal[6 6],Re_ValMin_FiltVal[6 6],Re_ValMin_PhaseCalc[6 6],Re_ValMin_MagCalc[6 6],Re_ValMin_X[-6 6],Re_ValMin_Y[-6 6],Re_ValMin_ReVal[-6 6],Re_ValMin_ImVal[-6 6],Re_ValMin_MagVal[-6 6],Re_ValMin_FiltVal[-6 6],Re_ValMin_PhaseCalc[-6 6],Re_ValMin_MagCalc[-6 6],Re_ValMin_X[-6 -6],Re_ValMin_Y[-6 -6],Re_ValMin_ReVal[-6 -6],Re_ValMin_ImVal[-6 -6],Re_ValMin_MagVal[-6 -6],Re_ValMin_FiltVal[-6 -6],Re_ValMin_PhaseCalc[-6 -6],Re_ValMin_MagCalc[-6 -6],Re_ValMin_X[6 -6],Re_ValMin_Y[6 -6],Re_ValMin_ReVal[6 -6],Re_ValMin_ImVal[6 -6],Re_ValMin_MagVal[6 -6],Re_ValMin_FiltVal[6 -6],Re_ValMin_PhaseCalc[6 -6],Re_ValMin_MagCalc[6 -6],Re_ValMax_X[6 6],Re_ValMax_Y[6 6],Re_ValMax_ReVal[6 6],Re_ValMax_ImVal[6 6],Re_ValMax_MagVal[6 6],Re_ValMax_FiltVal[6 6],Re_ValMax_PhaseCalc[6 6],Re_ValMax_MagCalc[6 6],Re_ValMax_X[-6 6],Re_ValMax_Y[-6 6],Re_ValMax_ReVal[-6 6],Re_ValMax_ImVal[-6 6],Re_ValMax_MagVal[-6 6],Re_ValMax_FiltVal[-6 6],Re_ValMax_PhaseCalc[-6 6],Re_ValMax_MagCalc[-6 6],Re_ValMax_X[-6 -6],Re_ValMax_Y[-6 -6],Re_ValMax_ReVal[-6 -6],Re_ValMax_ImVal[-6 -6],Re_ValMax_MagVal[-6 -6],Re_ValMax_FiltVal[-6 -6],Re_ValMax_PhaseCalc[-6 -6],Re_ValMax_MagCalc[-6 -6],Re_ValMax_X[6 -6],Re_ValMax_Y[6 -6],Re_ValMax_ReVal[6 -6],Re_ValMax_ImVal[6 -6],Re_ValMax_MagVal[6 -6],Re_ValMax_FiltVal[6 -6],Re_ValMax_PhaseCalc[6 -6],Re_ValMax_MagCalc[6 -6],Im_ValMin_X[6 6],Im_ValMin_Y[6 6],Im_ValMin_ReVal[6 6],Im_ValMin_ImVal[6 6],Im_ValMin_MagVal[6 6],Im_ValMin_FiltVal[6 6],Im_ValMin_PhaseCalc[6 6],Im_ValMin_MagCalc[6 6],Im_ValMin_X[-6 6],Im_ValMin_Y[-6 6],Im_ValMin_ReVal[-6 6],Im_ValMin_ImVal[-6 6],Im_ValMin_MagVal[-6 6],Im_ValMin_FiltVal[-6 6],Im_ValMin_PhaseCalc[-6 6],Im_ValMin_MagCalc[-6 6],Im_ValMin_X[-6 -6],Im_ValMin_Y[-6 -6],Im_ValMin_ReVal[-6 -6],Im_ValMin_ImVal[-6 -6],Im_ValMin_MagVal[-6 -6],Im_ValMin_FiltVal[-6 -6],Im_ValMin_PhaseCalc[-6 -6],Im_ValMin_MagCalc[-6 -6],Im_ValMin_X[6 -6],Im_ValMin_Y[6 -6],Im_ValMin_ReVal[6 -6],Im_ValMin_ImVal[6 -6],Im_ValMin_MagVal[6 -6],Im_ValMin_FiltVal[6 -6],Im_ValMin_PhaseCalc[6 -6],Im_ValMin_MagCalc[6 -6],Im_ValMax_X[6 6],Im_ValMax_Y[6 6],Im_ValMax_ReVal[6 6],Im_ValMax_ImVal[6 6],Im_ValMax_MagVal[6 6],Im_ValMax_FiltVal[6 6],Im_ValMax_PhaseCalc[6 6],Im_ValMax_MagCalc[6 6],Im_ValMax_X[-6 6],Im_ValMax_Y[-6 6],Im_ValMax_ReVal[-6 6],Im_ValMax_ImVal[-6 6],Im_ValMax_MagVal[-6 6],Im_ValMax_FiltVal[-6 6],Im_ValMax_PhaseCalc[-6 6],Im_ValMax_MagCalc[-6 6],Im_ValMax_X[-6 -6],Im_ValMax_Y[-6 -6],Im_ValMax_ReVal[-6 -6],Im_ValMax_ImVal[-6 -6],Im_ValMax_MagVal[-6 -6],Im_ValMax_FiltVal[-6 -6],Im_ValMax_PhaseCalc[-6 -6],Im_ValMax_MagCalc[-6 -6],Im_ValMax_X[6 -6],Im_ValMax_Y[6 -6],Im_ValMax_ReVal[6 -6],Im_ValMax_ImVal[6 -6],Im_ValMax_MagVal[6 -6],Im_ValMax_FiltVal[6 -6],Im_ValMax_PhaseCalc[6 -6],Im_ValMax_MagCalc[6 -6],Mag_X[6 6],Mag_Y[6 6],Mag_ReVal[6 6],Mag_ImVal[6 6],Mag_MagVal[6 6],Mag_FiltVal[6 6],Mag_PhaseCalc[6 6],Mag_MagCalc[6 6],Mag_X[-6 6],Mag_Y[-6 6],Mag_ReVal[-6 6],Mag_ImVal[-6 6],Mag_MagVal[-6 6],Mag_FiltVal[-6 6],Mag_PhaseCalc[-6 6],Mag_MagCalc[-6 6],Mag_X[-6 -6],Mag_Y[-6 -6],Mag_ReVal[-6 -6],Mag_ImVal[-6 -6],Mag_MagVal[-6 -6],Mag_FiltVal[-6 -6],Mag_PhaseCalc[-6 -6],Mag_MagCalc[-6 -6],Mag_X[6 -6],Mag_Y[6 -6],Mag_ReVal[6 -6],Mag_ImVal[6 -6],Mag_MagVal[6 -6],Mag_FiltVal[6 -6],Mag_PhaseCalc[6 -6],Mag_MagCalc[6 -6],Filt_X[6 6],Filt_Y[6 6],Filt_ReVal[6 6],Filt_ImVal[6 6],Filt_MagVal[6 6],Filt_FiltVal[6 6],Filt_PhaseCalc[6 6],Filt_MagCalc[6 6],Filt_X[-6 6],Filt_Y[-6 6],Filt_ReVal[-6 6],Filt_ImVal[-6 6],Filt_MagVal[-6 6],Filt_FiltVal[-6 6],Filt_PhaseCalc[-6 6],Filt_MagCalc[-6 6],Filt_X[-6 -6],Filt_Y[-6 -6],Filt_ReVal[-6 -6],Filt_ImVal[-6 -6],Filt_MagVal[-6 -6],Filt_FiltVal[-6 -6],Filt_PhaseCalc[-6 -6],Filt_MagCalc[-6 -6],Filt_X[6 -6],Filt_Y[6 -6],Filt_ReVal[6 -6],Filt_ImVal[6 -6],Filt_MagVal[6 -6],Filt_FiltVal[6 -6],Filt_PhaseCalc[6 -6],Filt_MagCalc[6 -6],Est_Xi[6 6],Est_Yi[6 6],Est_Xd[6 6],Est_Yd[6 6],Est_EstReVal[6 6],Est_EstImVal[6 6],Est_EstPhaseCalc[6 6],Est_EstMagCalc[6 6],Est_ReVal[6 6],Est_ImVal[6 6],Est_MagVal[6 6],Est_FiltVal[6 6],Est_PhaseCalc[6 6],Est_MagCalc[6 6],Est_Xi[-6 6],Est_Yi[-6 6],Est_Xd[-6 6],Est_Yd[-6 6],Est_EstReVal[-6 6],Est_EstImVal[-6 6],Est_EstPhaseCalc[-6 6],Est_EstMagCalc[-6 6],Est_ReVal[-6 6],Est_ImVal[-6 6],Est_MagVal[-6 6],Est_FiltVal[-6 6],Est_PhaseCalc[-6 6],Est_MagCalc[-6 6],Est_Xi[-6 -6],Est_Yi[-6 -6],Est_Xd[-6 -6],Est_Yd[-6 -6],Est_EstReVal[-6 -6],Est_EstImVal[-6 -6],Est_EstPhaseCalc[-6 -6],Est_EstMagCalc[-6 -6],Est_ReVal[-6 -6],Est_ImVal[-6 -6],Est_MagVal[-6 -6],Est_FiltVal[-6 -6],Est_PhaseCalc[-6 -6],Est_MagCalc[-6 -6],Est_Xi[6 -6],Est_Yi[6 -6],Est_Xd[6 -6],Est_Yd[6 -6],Est_EstReVal[6 -6],Est_EstImVal[6 -6],Est_EstPhaseCalc[6 -6],Est_EstMagCalc[6 -6],Est_ReVal[6 -6],Est_ImVal[6 -6],Est_MagVal[6 -6],Est_FiltVal[6 -6],Est_PhaseCalc[6 -6],Est_MagCalc[6 -6]
0,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
1,6,6,627.905,9980.27,10000,1,86.4,10000,-6,6,627.905,9980.27,10000,1,86.4,10000,-6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,1,-6.6791e-13,-1.13687e-12,1.31855e-12,0,59.5658,1.31855e-12,-6,1,-1.47793e-12,-9.09495e-13,1.73535e-12,0,31.6075,1.73535e-12,-1,6,-8.81888e-13,-1.55272e-13,8.95453e-13,0,9.98561,8.95453e-13,-4,6,-6.98399e-13,-7.68262e-13,1.03826e-12,0,47.7272,1.03826e-12,6,6,627.905,9980.27,10000,1,86.4,10000,-6,6,627.905,9980.27,10000,1,86.4,10000,-6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,-6,627.905,-9980.27,10000,1,-86.4,10000,-11,6,-1.20477e-13,-1.51331e-12,1.5181e-12,0,85.4482,1.5181e-12,-6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,-6,627.905,-9980.27,10000,1,-86.4,10000,9,-6,4.88047e-13,-1.48922e-12,1.56715e-12,0,-71.855,1.56715e-12,6,6,627.905,9980.27,10000,1,86.4,10000,9,6,-4.33142e-13,1.40805e-12,1.47316e-12,0,-72.9011,1.47316e-12,-6,6,627.905,9980.27,10000,1,86.4,10000,-11,-6,-3.43186e-14,1.54239e-12,1.54278e-12,0,-88.7254,1.54278e-12,6,6,627.905,9980.27,10000,1,86.4,10000,-6,6,627.905,9980.27,10000,1,86.4,10000,-6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,6,627.905,9980.27,10000,1,86.4,10000,-6,6,627.905,9980.27,10000,1,86.4,10000,-6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,-6,627.905,-9980.27,10000,1,-86.4,10000,6,6,6,6,627.905,9980.27,86.4,10000,627.905,9980.27,10000,1,86.4,10000,-6,6,-6,6,627.905,9980.27,86.4,10000,627.905,9980.27,10000,1,86.4,10000,-6,-6,-6,-6,627.905,-9980.27,-86.4,10000,627.905,-9980.27,10000,1,-86.4,10000,6,-6,6,-6,627.905,-9980.27,-86.4,10000,627.905,-9980.27,10000,1,-86.4,10000
2,6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,4,9.09495e-13,-5.68434e-13,1.07252e-12,0,-32.0054,1.07252e-12,-11,6,1.50276e-12,-2.15261e-13,1.5181e-12,0,-8.15183,1.5181e-12,-6,1,1.13687e-12,-1.13687e-12,1.60777e-12,0,-45,1.60777e-12,-11,-6,1.5372e-12,1.31099e-13,1.54278e-12,0,4.87463,1.54278e-12,6,1,9.09495e-13,-1.62004e-12,1.85788e-12,0,-60.69,1.85788e-12,-6,1,1.13687e-12,-1.13687e-12,1.60777e-12,0,-45,1.60777e-12,-6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,6,-9921.15,1253.33,10000,1,-7.2,10000,6,5,-5.76771e-13,1.00289e-12,1.15692e-12,0,-60.0964,1.15692e-12,-6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,9,2.27374e-13,1.44951e-12,1.46723e-12,0,81.0851,1.46723e-12,6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,6,-9921.15,1253.33,10000,1,-7.2,10000,-6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,-6,-9921.15,-1253.33,10000,1,7.2,10000,6,6,6,6,-9921.15,1253.33,-7.2,10000,-9921.15,1253.33,10000,1,-7.2,10000,-6,6,-6,6,-9921.15,1253.33,-7.2,10000,-9921.15,1253.33,10000,1,-7.2,10000,-6,-6,-6,-6,-9921.15,-1253.33,7.2,10000,-9921.15,-1253.33,10000,1,7.2,10000,6,-6,6,-6,-9921.15,-1253.33,7.2,10000,-9921.15,-1253.33,10000,1,7.2,10000
3,6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,1,9.66338e-13,0,9.66338e-13,0,0,9.66338e-13,6,9,9.09495e-13,0,9.09495e-13,0,0,9.09495e-13,-1,6,8.94394e-13,4.3518e-14,8.95453e-13,0,2.78561,8.95453e-13,-4,6,7.8918e-13,6.74671e-13,1.03826e-12,0,40.5272,1.03826e-12,6,6,-1873.81,-9822.87,10000,1,79.2,10000,9,6,2.53252e-13,-1.45123e-12,1.47316e-12,0,-80.1011,1.47316e-12,-6,6,-1873.81,-9822.87,10000,1,79.2,10000,-11,-6,2.27361e-13,-1.52593e-12,1.54278e-12,0,-81.5254,1.54278e-12,-11,6,3.09195e-13,1.48627e-12,1.5181e-12,0,78.2482,1.5181e-12,-6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,-6,-1873.81,9822.87,10000,1,-79.2,10000,9,-6,-6.70847e-13,1.41631e-12,1.56715e-12,0,-64.655,1.56715e-12,6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,6,-1873.81,-9822.87,10000,1,79.2,10000,-6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,-6,-1873.81,9822.87,10000,1,-79.2,10000,6,6,6,6,-1873.81,-9822.87,79.2,10000,-1873.81,-9822.87,10000,1,79.2,10000,-6,6,-6,6,-1873.81,-9822.87,79.2,10000,-1873.81,-9822.87,10000,1,79.2,10000,-6,-6,-6,-6,-1873.81,9822.87,-79.2,10000,-1873.81,9822.87,10000,1,-79.2,10000,6,-6,6,-6,-1873.81,9822.87,-79.2,10000,-1873.81,9822.87,10000,1,-79.2,10000
4,6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,-6,9685.83,2486.9,10000,1,14.4,10000,6,-6,9685.83,2486.9,10000,1,14.4,10000,6,11,-9.09495e-13,6.82121e-13,1.13687e-12,0,-36.8699,1.13687e-12,-11,6,-1.46393e-12,4.01909e-13,1.5181e-12,0,-15.3518,1.5181e-12,-6,11,-9.09495e-13,4.54747e-13,1.01685e-12,0,-26.5651,1.01685e-12,-11,-6,-1.50864e-12,-3.22727e-13,1.54278e-12,0,12.0746,1.54278e-12,6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,-6,9685.83,2486.9,10000,1,14.4,10000,6,-6,9685.83,2486.9,10000,1,14.4,10000,6,6,9685.83,-2486.9,10000,1,-14.4,10000,6,5,-7.14518e-14,-1.12334e-12,1.12561e-12,0,86.3605,1.12561e-12,-6,6,9685.83,-2486.9,10000,1,-14.4,10000,4,-6,-2.93406e-13,-7.02458e-13,7.61272e-13,0,67.3304,7.61272e-13,-1,6,1.27274e-14,8.95362e-13,8.95453e-13,0,89.1856,8.95453e-13,-6,-6,9685.83,2486.9,10000,1,14.4,10000,6,-6,9685.83,2486.9,10000,1,14.4,10000,6,-5,6.60237e-14,1.10385e-12,1.10582e-12,0,86.5771,1.10582e-12,6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,-6,9685.83,2486.9,10000,1,14.4,10000,6,-6,9685.83,2486.9,10000,1,14.4,10000,6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,6,9685.83,-2486.9,10000,1,-14.4,10000,-6,-6,9685.83,2486.9,10000,1,14.4,10000,6,-6,9685.83,2486.9,10000,1,14.4,10000,6,6,6,6,9685.83,-2486.9,-14.4,10000,9685.83,-2486.9,10000,1,-14.4,10000,-6,6,-6,6,9685.83,-2486.9,-14.4,10000,9685.83,-2486.9,10000,1,-14.4,10000,-6,-6,-6,-6,9685.83,2486.9,14.4,10000,9685.83,2486.9,10000,1,14.4,10000,6,-6,6,-6,9685.83,2486.9,14.4,10000,9685.83,2486.9,10000,1,14.4,10000
5,6,6,3090.17,9510.57,10000,1,72,10000,-6,6,3090.17,9510.57,10000,1,72,10000,-6,-6,3090.17,-9510.57,10000,1,-72,10000,6,-6,3090.17,-9510.57,10000,1,-72,10000,-1,6,-8.92796e-13,6.89225e-14,8.95453e-13,0,-4.41439,8.95453e-13,-4,6,-8.67516e-13,-5.70441e-13,1.03826e-12,0,33.3272,1.03826e-12,-6,9,-7.95808e-13,9.09495e-13,1.20851e-12,0,-48.8141,1.20851e-12,4,-6,-7.19495e-13,2.4872e-13,7.61272e-13,0,-19.0696,7.61272e-13,6,6,3090.17,9510.57,10000,1,72,10000,-6,6,3090.17,9510.57,10000,1,72,10000,-6,-6,3090.17,-9510.57,10000,1,-72,10000,6,-6,3090.17,-9510.57,10000,1,-72,10000,-11,6,-4.93037e-13,-1.4358e-12,1.5181e-12,0,71.0482,1.5181e-12,-6,-6,3090.17,-9510.57,10000,1,-72,10000,6,-6,3090.17,-9510.57,10000,1,-72,10000,9,-6,8.43068e-13,-1.32106e-12,1.56715e-12,0,-57.455,1.56715e-12,6,6,3090.17,9510.57,10000,1,72,10000,9,6,-6.93674e-14,1.47153e-12,1.47316e-12,0,-87.3011,1.47316e-12,-6,6,3090.17,9510.57,10000,1,72,10000,-11,-6,-4.16818e-13,1.4854e-12,1.54278e-12,0,-74.3254,1.54278e-12,6,6,3090.17,9510.57,10000,1,72,10000,-6,6,3090.17,9510.57,10000,1,72,10000,-6,-6,3090.17,-9510.57,10000,1,-72,10000,6,-6,3090.17,-9510.57,10000,1,-72,10000,6,6,3090.17,9510.57,10000,1,72,10000,-6,6,3090.17,9510.57,10000,1,72,10000,-6,-6,3090.17,-9510.57,10000,1,-72,10000,6,-6,3090.17,-9510.57,10000,1,-72,10000,6,6,6,6,3090.17,9510.57,72,10000,3090.17,9510.57,10000,1,72,10000,-6,6,-6,6,3090.17,9510.57,72,10000,3090.17,9510.57,10000,1,72,10000,-6,-6,-6,-6,3090.17,-9510.57,-72,10000,3090.17,-9510.57,10000,1,-72,10000,6,-6,6,-6,3090.17,-9510.57,-72,10000,3090.17,-9510.57,10000,1,-72,10000
6,6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,4,1.81899e-12,-4.54747e-13,1.87497e-12,0,-14.0362,1.87497e-12,6,9,1.36424e-12,6.82121e-13,1.52527e-12,0,26.5651,1.52527e-12,-11,6,1.40201e-12,-5.82219e-13,1.5181e-12,0,-22.5518,1.5181e-12,-11,-6,1.4563e-12,5.09265e-13,1.54278e-12,0,19.2746,1.54278e-12,-6,9,2.27374e-13,-1.13687e-12,1.15938e-12,0,-78.6901,1.15938e-12,-6,1,4.54747e-13,-1.02318e-12,1.11969e-12,0,-66.0375,1.11969e-12,-6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,6,-9297.76,3681.25,10000,1,-21.6,10000,6,5,6.68749e-13,7.58683e-13,1.01135e-12,0,48.6051,1.01135e-12,-6,6,-9297.76,3681.25,10000,1,-21.6,10000,6,-9,2.27374e-13,1.13687e-12,1.15938e-12,0,78.6901,1.15938e-12,6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,6,-9297.76,3681.25,10000,1,-21.6,10000,-6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,-6,-9297.76,-3681.25,10000,1,21.6,10000,6,6,6,6,-9297.76,3681.25,-21.6,10000,-9297.76,3681.25,10000,1,-21.6,10000,-6,6,-6,6,-9297.76,3681.25,-21.6,10000,-9297.76,3681.25,10000,1,-21.6,10000,-6,-6,-6,-6,-9297.76,-3681.25,21.6,10000,-9297.76,-3681.25,10000,1,21.6,10000,6,-6,6,-6,-9297.76,-3681.25,21.6,10000,-9297.76,-3681.25,10000,1,21.6,10000
7,6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,1,1.59162e-12,6.82121e-13,1.73163e-12,0,23.1986,1.73163e-12,-6,1,1.25056e-12,4.54747e-13,1.33067e-12,0,19.9831,1.33067e-12,-6,9,1.02318e-12,0,1.02318e-12,0,0,1.02318e-12,-4,6,9.32171e-13,4.57214e-13,1.03826e-12,0,26.1272,1.03826e-12,6,6,-4257.79,-9048.27,10000,1,64.8,10000,9,6,-1.15611e-13,-1.46862e-12,1.47316e-12,0,85.4989,1.47316e-12,-6,6,-4257.79,-9048.27,10000,1,64.8,10000,6,-9,-2.27374e-13,-1.59162e-12,1.60777e-12,0,81.8699,1.60777e-12,-11,6,6.69103e-13,1.36269e-12,1.5181e-12,0,63.8482,1.5181e-12,-6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,-6,-4257.79,9048.27,10000,1,-64.8,10000,9,-6,-1.00199e-12,1.20498e-12,1.56715e-12,0,-50.255,1.56715e-12,6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,6,-4257.79,-9048.27,10000,1,64.8,10000,-6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,-6,-4257.79,9048.27,10000,1,-64.8,10000,6,6,6,6,-4257.79,-9048.27,64.8,10000,-4257.79,-9048.27,10000,1,64.8,10000,-6,6,-6,6,-4257.79,-9048.27,64.8,10000,-4257.79,-9048.27,10000,1,64.8,10000,-6,-6,-6,-6,-4257.79,9048.27,-64.8,10000,-4257.79,9048.27,10000,1,-64.8,10000,6,-6,6,-6,-4257.79,9048.27,-64.8,10000,-4257.79,9048.27,10000,1,-64.8,10000
8,6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,-6,8763.07,4817.54,10000,1,28.8,10000,6,-6,8763.07,4817.54,10000,1,28.8,10000,6,4,-1.81899e-12,4.54747e-13,1.87497e-12,0,-14.0362,1.87497e-12,-11,6,-1.31798e-12,7.53346e-13,1.5181e-12,0,-29.7518,1.5181e-12,-6,9,-1.13687e-12,-1.13687e-13,1.14254e-12,0,5.71059,1.14254e-12,-11,-6,-1.38099e-12,-6.87772e-13,1.54278e-12,0,26.4746,1.54278e-12,6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,-6,8763.07,4817.54,10000,1,28.8,10000,6,-6,8763.07,4817.54,10000,1,28.8,10000,6,6,8763.07,-4817.54,10000,1,-28.8,10000,6,9,0,-1.7053e-12,1.7053e-12,0,-90,1.7053e-12,-6,6,8763.07,-4817.54,10000,1,-28.8,10000,-9,6,2.13062e-13,-7.54249e-13,7.83764e-13,0,-74.226,7.83764e-13,6,1,-2.27374e-13,1.7053e-12,1.72039e-12,0,-82.4054,1.72039e-12,-6,-6,8763.07,4817.54,10000,1,28.8,10000,6,-6,8763.07,4817.54,10000,1,28.8,10000,9,-6,1.13968e-12,1.07568e-12,1.56715e-12,0,43.345,1.56715e-12,6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,-6,8763.07,4817.54,10000,1,28.8,10000,6,-6,8763.07,4817.54,10000,1,28.8,10000,6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,6,8763.07,-4817.54,10000,1,-28.8,10000,-6,-6,8763.07,4817.54,10000,1,28.8,10000,6,-6,8763.07,4817.54,10000,1,28.8,10000,6,6,6,6,8763.07,-4817.54,-28.8,10000,8763.07,-4817.54,10000,1,-28.8,10000,-6,6,-6,6,8763.07,-4817.54,-28.8,10000,8763.07,-4817.54,10000,1,-28.8,10000,-6,-6,-6,-6,8763.07,4817.54,28.8,10000,8763.07,4817.54,10000,1,28.8,10000,6,-6,6,-6,8763.07,4817.54,28.8,10000,8763.07,4817.54,10000,1,28.8,10000
9,6,6,5358.27,8443.28,10000,1,57.6,10000,-6,6,5358.27,8443.28,10000,1,57.6,10000,-6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,4,-9.09495e-13,9.09495e-13,1.28622e-12,0,-45,1.28622e-12,-4,6,-9.82124e-13,-3.36777e-13,1.03826e-12,0,18.9272,1.03826e-12,-6,11,-9.09495e-13,0,9.09495e-13,0,-0,9.09495e-13,-1,6,-8.47607e-13,2.88787e-13,8.95453e-13,0,-18.8144,8.95453e-13,6,6,5358.27,8443.28,10000,1,57.6,10000,-6,6,5358.27,8443.28,10000,1,57.6,10000,-6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,-6,5358.27,-8443.28,10000,1,-57.6,10000,-11,6,-8.34617e-13,-1.26808e-12,1.5181e-12,0,56.6482,1.5181e-12,-6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,-6,5358.27,-8443.28,10000,1,-57.6,10000,9,-6,1.14512e-12,-1.06989e-12,1.56715e-12,0,-43.055,1.56715e-12,6,6,5358.27,8443.28,10000,1,57.6,10000,9,6,2.98766e-13,1.44255e-12,1.47316e-12,0,78.2989,1.47316e-12,-6,6,5358.27,8443.28,10000,1,57.6,10000,-11,-6,-7.73128e-13,1.33508e-12,1.54278e-12,0,-59.9254,1.54278e-12,6,6,5358.27,8443.28,10000,1,57.6,10000,-6,6,5358.27,8443.28,10000,1,57.6,10000,-6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,6,5358.27,8443.28,10000,1,57.6,10000,-6,6,5358.27,8443.28,10000,1,57.6,10000,-6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,-6,5358.27,-8443.28,10000,1,-57.6,10000,6,6,6,6,5358.27,8443.28,57.6,10000,5358.27,8443.28,10000,1,57.6,10000,-6,6,-6,6,5358.27,8443.28,57.6,10000,5358.27,8443.28,10000,1,57.6,10000,-6,-6,-6,-6,5358.27,-8443.28,-57.6,10000,5358.27,-8443.28,10000,1,-57.6,10000,6,-6,6,-6,5358.27,-8443.28,-57.6,10000,5358.27,-8443.28,10000,1,-57.6,10000
10,6,6,-8090.17,5877.85,10000,1,-36,10000,-6,6,-8090.17,5877.85,10000,1,-36,10000,-6,-6,-8090.17,-5877.85,10000,1,36,10000,6,-6,-8090.17,-5877.85,10000,1,36,10000,6,6,-8090.17,5877.85,10000,1,-36,10000,-6,6,-8090.17,5877.85,10000,1,-36,10000,-6,-6,-8090.17,-5877.85,10000,1,36,10000,6,-6,-8090.17,-5877.85,10000,1,36,10000,-6,9,1.36424e-12,1.59162e-12,2.09628e-12,0,49.3987,2.09628e-12,-11,6,1.21317e-12,-9.12593e-13,1.5181e-12,0,-36.9518,1.5181e-12,-11,-6,1.2839e-12,8.55432e-13,1.54278e-12,0,33.6746,1.54278e-12,6,-1,1.13687e-12,-2.27374e-13,1.15938e-12,0,-11.3099,1.15938e-12,6,4,-4.54747e-13,-1.36424e-12,1.43804e-12,0,71.5651,1.43804e-12,-6,-6,-8090.17,-5877.85,10000,1,36,10000,6,-6,-8090.17,-5877.85,10000,1,36,10000,9,-6,-9.9588e-13,-1.21003e-12,1.56715e-12,0,50.545,1.56715e-12,6,6,-8090.17,5877.85,10000,1,-36,10000,-6,6,-8090.17,5877.85,10000,1,-36,10000,-6,9,1.36424e-12,1.59162e-12,2.09628e-12,0,49.3987,2.09628e-12,-11,-6,1.2839e-12,8.55432e-13,1.54278e-12,0,33.6746,1.54278e-12,6,6,-8090.17,5877.85,10000,1,-36,10000,-6,6,-8090.17,5877.85,10000,1,-36,10000,-6,-6,-8090.17,-5877.85,10000,1,36,10000,6,-6,-8090.17,-5877.85,10000,1,36,10000,6,6,-8090.17,5877.85,10000,1,-36,10000,-6,6,-8090.17,5877.85,10000,1,-36,10000,-6,-6,-8090.17,-5877.85,10000,1,36,10000,6,-6,-8090.17,-5877.85,10000,1,36,10000,6,6,6,6,-8090.17,5877.85,-36,10000,-8090.17,5877.85,10000,1,-36,10000,-6,6,-6,6,-8090.17,5877.85,-36,10000,-8090.17,5877.85,10000,1,-36,10000,-6,-6,-6,-6,-8090.17,-5877.85,36,10000,-8090.17,-5877.85,10000,1,36,10000,6,-6,6,-6,-8090.17,-5877.85,36,10000,-8090.17,-5877.85,10000,1,36,10000
11,6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,9,9.09495e-13,-2.27374e-13,9.37486e-13,0,-14.0362,9.37486e-13,-4,6,1.01659e-12,2.11028e-13,1.03826e-12,0,11.7272,1.03826e-12,-11,6,9.86968e-13,1.15348e-12,1.5181e-12,0,49.4482,1.5181e-12,-11,-6,9.34361e-13,-1.22765e-12,1.54278e-12,0,-52.7254,1.54278e-12,6,6,-6374.24,-7705.13,10000,1,50.4,10000,9,6,-4.7721e-13,-1.39373e-12,1.47316e-12,0,71.0989,1.47316e-12,-6,6,-6374.24,-7705.13,10000,1,50.4,10000,-11,-6,9.34361e-13,-1.22765e-12,1.54278e-12,0,-52.7254,1.54278e-12,-6,-6,-6374.24,7705.13,10000,1,-50.4,10000,-6,-11,-2.27374e-13,1.36424e-12,1.38306e-12,0,-80.5377,1.38306e-12,6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,-4,2.27374e-13,1.36424e-12,1.38306e-12,0,80.5377,1.38306e-12,6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,6,-6374.24,-7705.13,10000,1,50.4,10000,-6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,-6,-6374.24,7705.13,10000,1,-50.4,10000,6,6,6,6,-6374.24,-7705.13,50.4,10000,-6374.24,-7705.13,10000,1,50.4,10000,-6,6,-6,6,-6374.24,-7705.13,50.4,10000,-6374.24,-7705.13,10000,1,50.4,10000,-6,-6,-6,-6,-6374.24,7705.13,-50.4,10000,-6374.24,7705.13,10000,1,-50.4,10000,6,-6,6,-6,-6374.24,7705.13,-50.4,10000,-6374.24,7705.13,10000,1,-50.4,10000
12,6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,7289.69,6845.47,10000,1,43.2,10000,6,-6,7289.69,6845.47,10000,1,43.2,10000,-11,6,-1.08923e-12,1.05745e-12,1.5181e-12,0,-44.1518,1.5181e-12,-11,-6,-1.16656e-12,-1.0096e-12,1.54278e-12,0,40.8746,1.54278e-12,-4,-6,-9.74515e-13,-1.09443e-13,9.80641e-13,0,6.40777,9.80641e-13,-1,-6,-7.87264e-13,3.46697e-13,8.60223e-13,0,-23.7678,8.60223e-13,6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,7289.69,6845.47,10000,1,43.2,10000,6,-6,7289.69,6845.47,10000,1,43.2,10000,6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,-9,0,-1.59162e-12,1.59162e-12,0,-90,1.59162e-12,6,-9,6.82121e-13,-1.13687e-12,1.3258e-12,0,-59.0362,1.3258e-12,6,1,-2.27374e-13,2.04636e-12,2.05896e-12,0,-83.6598,2.05896e-12,-6,-6,7289.69,6845.47,10000,1,43.2,10000,6,-6,7289.69,6845.47,10000,1,43.2,10000,9,-6,8.3637e-13,1.32531e-12,1.56715e-12,0,57.745,1.56715e-12,6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,7289.69,6845.47,10000,1,43.2,10000,6,-6,7289.69,6845.47,10000,1,43.2,10000,6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,6,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,7289.69,6845.47,10000,1,43.2,10000,6,-6,7289.69,6845.47,10000,1,43.2,10000,6,6,6,6,7289.69,-6845.47,-43.2,10000,7289.69,-6845.47,10000,1,-43.2,10000,-6,6,-6,6,7289.69,-6845.47,-43.2,10000,7289.69,-6845.47,10000,1,-43.2,10000,-6,-6,-6,-6,7289.69,6845.47,43.2,10000,7289.69,6845.47,10000,1,43.2,10000,6,-6,6,-6,7289.69,6845.47,43.2,10000,7289.69,6845.47,10000,1,43.2,10000
13,6,6,7289.69,6845.47,10000,1,43.2,10000,-6,6,7289.69,6845.47,10000,1,43.2,10000,-6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,1,-1.59162e-12,4.54747e-13,1.65531e-12,0,-15.9454,1.65531e-12,6,11,-1.36424e-12,0,1.36424e-12,0,-0,1.36424e-12,6,9,-1.13687e-12,-2.27374e-13,1.15938e-12,0,11.3099,1.15938e-12,-11,6,-1.12375e-12,-1.02068e-12,1.5181e-12,0,42.2482,1.5181e-12,6,6,7289.69,6845.47,10000,1,43.2,10000,-6,6,7289.69,6845.47,10000,1,43.2,10000,-6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,-6,7289.69,-6845.47,10000,1,-43.2,10000,-11,6,-1.12375e-12,-1.02068e-12,1.5181e-12,0,42.2482,1.5181e-12,-6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,-11,-2.27374e-13,-1.13687e-12,1.15938e-12,0,78.6901,1.15938e-12,6,6,7289.69,6845.47,10000,1,43.2,10000,9,6,6.48127e-13,1.32293e-12,1.47316e-12,0,63.8989,1.47316e-12,-6,6,7289.69,6845.47,10000,1,43.2,10000,-6,9,4.54747e-13,1.13687e-12,1.22444e-12,0,68.1986,1.22444e-12,6,6,7289.69,6845.47,10000,1,43.2,10000,-6,6,7289.69,6845.47,10000,1,43.2,10000,-6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,6,7289.69,6845.47,10000,1,43.2,10000,-6,6,7289.69,6845.47,10000,1,43.2,10000,-6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,-6,7289.69,-6845.47,10000,1,-43.2,10000,6,6,6,6,7289.69,6845.47,43.2,10000,7289.69,6845.47,10000,1,43.2,10000,-6,6,-6,6,7289.69,6845.47,43.2,10000,7289.69,6845.47,10000,1,43.2,10000,-6,-6,-6,-6,7289.69,-6845.47,-43.2,10000,7289.69,-6845.47,10000,1,-43.2,10000,6,-6,6,-6,7289.69,-6845.47,-43.2,10000,7289.69,-6845.47,10000,1,-43.2,10000
14,6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,9,1.13687e-12,-4.54747e-13,1.22444e-12,0,-21.8014,1.22444e-12,-6,-11,1.36424e-12,-9.09495e-13,1.63961e-12,0,-33.6901,1.63961e-12,-11,-6,1.03082e-12,1.14785e-12,1.54278e-12,0,48.0746,1.54278e-12,-4,-6,9.53114e-13,2.30719e-13,9.80641e-13,0,13.6078,9.80641e-13,-6,9,-9.09495e-13,-1.36424e-12,1.63961e-12,0,56.3099,1.63961e-12,-6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,-6,-6374.24,-7705.13,10000,1,50.4,10000,9,-6,-6.63669e-13,-1.41968e-12,1.56715e-12,0,64.945,1.56715e-12,6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,-9,9.09495e-13,1.36424e-12,1.63961e-12,0,56.3099,1.63961e-12,6,-9,0,1.59162e-12,1.59162e-12,0,90,1.59162e-12,6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,6,-6374.24,7705.13,10000,1,-50.4,10000,-6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,-6,-6374.24,-7705.13,10000,1,50.4,10000,6,6,6,6,-6374.24,7705.13,-50.4,10000,-6374.24,7705.13,10000,1,-50.4,10000,-6,6,-6,6,-6374.24,7705.13,-50.4,10000,-6374.24,7705.13,10000,1,-50.4,10000,-6,-6,-6,-6,-6374.24,-7705.13,50.4,10000,-6374.24,-7705.13,10000,1,50.4,10000,6,-6,6,-6,-6374.24,-7705.13,50.4,10000,-6374.24,-7705.13,10000,1,50.4,10000
15,6,6,-8090.17,-5877.85,10000,1,36,10000,-6,6,-8090.17,-5877.85,10000,1,36,10000,-6,-6,-8090.17,5877.85,10000,1,-36,10000,6,-6,-8090.17,5877.85,10000,1,-36,10000,6,6,-8090.17,-5877.85,10000,1,36,10000,-6,6,-8090.17,-5877.85,10000,1,36,10000,-6,-6,-8090.17,5877.85,10000,1,-36,10000,6,-6,-8090.17,5877.85,10000,1,-36,10000,-6,1,1.59162e-12,9.09495e-13,1.83315e-12,0,29.7449,1.83315e-12,-6,9,1.36424e-12,6.82121e-13,1.52527e-12,0,26.5651,1.52527e-12,-11,6,1.24282e-12,8.71789e-13,1.5181e-12,0,35.0482,1.5181e-12,-11,-6,1.21031e-12,-9.56716e-13,1.54278e-12,0,-38.3254,1.54278e-12,6,6,-8090.17,-5877.85,10000,1,36,10000,-6,6,-8090.17,-5877.85,10000,1,36,10000,-6,-9,-2.27374e-13,-2.27374e-12,2.28508e-12,0,84.2894,2.28508e-12,6,-9,-4.54747e-13,-1.36424e-12,1.43804e-12,0,71.5651,1.43804e-12,6,9,-2.27374e-13,1.36424e-12,1.38306e-12,0,-80.5377,1.38306e-12,-6,-6,-8090.17,5877.85,10000,1,-36,10000,6,-6,-8090.17,5877.85,10000,1,-36,10000,6,-7,-2.44388e-13,1.06336e-12,1.09108e-12,0,-77.0566,1.09108e-12,6,6,-8090.17,-5877.85,10000,1,36,10000,-6,6,-8090.17,-5877.85,10000,1,36,10000,-6,-6,-8090.17,5877.85,10000,1,-36,10000,6,-6,-8090.17,5877.85,10000,1,-36,10000,6,6,-8090.17,-5877.85,10000,1,36,10000,-6,6,-8090.17,-5877.85,10000,1,36,10000,-6,-6,-8090.17,5877.85,10000,1,-36,10000,6,-6,-8090.17,5877.85,10000,1,-36,10000,6,6,6,6,-8090.17,-5877.85,36,10000,-8090.17,-5877.85,10000,1,36,10000,-6,6,-6,6,-8090.17,-5877.85,36,10000,-8090.17,-5877.85,10000,1,36,10000,-6,-6,-6,-6,-8090.17,5877.85,-36,10000,-8090.17,5877.85,10000,1,-36,10000,6,-6,6,-6,-8090.17,5877.85,-36,10000,-8090.17,5877.85,10000,1,-36,10000
16,6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,5358.27,8443.28,10000,1,57.6,10000,6,-6,5358.27,8443.28,10000,1,57.6,10000,6,9,-1.59162e-12,-1.36424e-12,2.09628e-12,0,40.6013,2.09628e-12,-6,9,-1.59162e-12,4.54747e-13,1.65531e-12,0,-15.9454,1.65531e-12,-6,-9,-1.13687e-12,-2.27374e-13,1.15938e-12,0,11.3099,1.15938e-12,-4,-6,-9.16681e-13,-3.48357e-13,9.80641e-13,0,20.8078,9.80641e-13,6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,5358.27,8443.28,10000,1,57.6,10000,6,-6,5358.27,8443.28,10000,1,57.6,10000,6,6,5358.27,-8443.28,10000,1,-57.6,10000,6,9,-1.59162e-12,-1.36424e-12,2.09628e-12,0,40.6013,2.09628e-12,-6,6,5358.27,-8443.28,10000,1,-57.6,10000,-11,-6,-8.78832e-13,-1.268e-12,1.54278e-12,0,55.2746,1.54278e-12,-11,6,-7.92032e-13,1.29511e-12,1.5181e-12,0,-58.5518,1.5181e-12,-6,-6,5358.27,8443.28,10000,1,57.6,10000,6,-6,5358.27,8443.28,10000,1,57.6,10000,9,-6,4.80502e-13,1.49167e-12,1.56715e-12,0,72.145,1.56715e-12,6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,5358.27,8443.28,10000,1,57.6,10000,6,-6,5358.27,8443.28,10000,1,57.6,10000,6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,6,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,5358.27,8443.28,10000,1,57.6,10000,6,-6,5358.27,8443.28,10000,1,57.6,10000,6,6,6,6,5358.27,-8443.28,-57.6,10000,5358.27,-8443.28,10000,1,-57.6,10000,-6,6,-6,6,5358.27,-8443.28,-57.6,10000,5358.27,-8443.28,10000,1,-57.6,10000,-6,-6,-6,-6,5358.27,8443.28,57.6,10000,5358.27,8443.28,10000,1,57.6,10000,6,-6,6,-6,5358.27,8443.28,57.6,10000,5358.27,8443.28,10000,1,57.6,10000
17,6,6,8763.07,4817.54,10000,1,28.8,10000,-6,6,8763.07,4817.54,10000,1,28.8,10000,-6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,1,-1.81899e-12,-3.41061e-13,1.85069e-12,0,10.6197,1.85069e-12,-11,6,-1.34228e-12,-7.09148e-13,1.5181e-12,0,27.8482,1.5181e-12,-11,-6,-1.32068e-12,7.9748e-13,1.54278e-12,0,-31.1254,1.54278e-12,-6,-1,-1.13687e-12,-1.13687e-13,1.14254e-12,0,5.71059,1.14254e-12,6,6,8763.07,4817.54,10000,1,28.8,10000,-6,6,8763.07,4817.54,10000,1,28.8,10000,-6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,-6,8763.07,-4817.54,10000,1,-28.8,10000,-6,9,-2.27374e-13,-1.25056e-12,1.27106e-12,0,79.6952,1.27106e-12,-6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,-7,2.66112e-15,-9.59855e-13,9.59858e-13,0,-89.8412,9.59858e-13,6,6,8763.07,4817.54,10000,1,28.8,10000,9,6,9.56764e-13,1.12018e-12,1.47316e-12,0,49.4989,1.47316e-12,-6,6,8763.07,4817.54,10000,1,28.8,10000,6,-9,9.09495e-13,1.47793e-12,1.73535e-12,0,58.3925,1.73535e-12,6,6,8763.07,4817.54,10000,1,28.8,10000,-6,6,8763.07,4817.54,10000,1,28.8,10000,-6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,6,8763.07,4817.54,10000,1,28.8,10000,-6,6,8763.07,4817.54,10000,1,28.8,10000,-6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,-6,8763.07,-4817.54,10000,1,-28.8,10000,6,6,6,6,8763.07,4817.54,28.8,10000,8763.07,4817.54,10000,1,28.8,10000,-6,6,-6,6,8763.07,4817.54,28.8,10000,8763.07,4817.54,10000,1,28.8,10000,-6,-6,-6,-6,8763.07,-4817.54,-28.8,10000,8763.07,-4817.54,10000,1,-28.8,10000,6,-6,6,-6,8763.07,-4817.54,-28.8,10000,8763.07,-4817.54,10000,1,-28.8,10000
18,6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,8,1.07899e-12,-4.72373e-13,1.17786e-12,0,-23.6434,1.17786e-12,-6,-8,1.09782e-12,6.85001e-13,1.294e-12,0,31.9627,1.294e-12,-6,-11,1.02318e-12,0,1.02318e-12,0,0,1.02318e-12,6,-8,1.00066e-12,4.57956e-13,1.10047e-12,0,24.5914,1.10047e-12,6,1,-1.13687e-12,-1.59162e-12,1.95594e-12,0,54.4623,1.95594e-12,-6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,-6,-4257.79,-9048.27,10000,1,64.8,10000,9,-6,-2.89758e-13,-1.54013e-12,1.56715e-12,0,79.345,1.56715e-12,6,6,-4257.79,9048.27,10000,1,-64.8,10000,6,9,-3.41061e-13,1.59162e-12,1.62775e-12,0,-77.9052,1.62775e-12,-6,6,-4257.79,9048.27,10000,1,-64.8,10000,-11,-6,7.12981e-13,1.36814e-12,1.54278e-12,0,62.4746,1.54278e-12,6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,6,-4257.79,9048.27,10000,1,-64.8,10000,-6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,-6,-4257.79,-9048.27,10000,1,64.8,10000,6,6,6,6,-4257.79,9048.27,-64.8,10000,-4257.79,9048.27,10000,1,-64.8,10000,-6,6,-6,6,-4257.79,9048.27,-64.8,10000,-4257.79,9048.27,10000,1,-64.8,10000,-6,-6,-6,-6,-4257.79,-9048.27,64.8,10000,-4257.79,-9048.27,10000,1,64.8,10000,6,-6,6,-6,-4257.79,-9048.27,64.8,10000,-4257.79,-9048.27,10000,1,64.8,10000
19,6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,4,1.81899e-12,6.82121e-13,1.94268e-12,0,20.556,1.94268e-12,-6,4,1.81899e-12,2.27374e-13,1.83315e-12,0,7.12502,1.83315e-12,-11,6,1.42058e-12,5.35324e-13,1.5181e-12,0,20.6482,1.5181e-12,-11,-6,1.41021e-12,-6.25667e-13,1.54278e-12,0,-23.9254,1.54278e-12,6,6,-9297.76,-3681.25,10000,1,21.6,10000,6,9,-2.27374e-13,-1.25056e-12,1.27106e-12,0,79.6952,1.27106e-12,-6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,-8,2.70853e-13,-1.19134e-12,1.22174e-12,0,-77.1914,1.22174e-12,6,8,8.7356e-14,1.08548e-12,1.08899e-12,0,85.399,1.08899e-12,-6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,-5,1.03869e-13,1.01441e-12,1.01971e-12,0,84.1536,1.01971e-12,6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,6,-9297.76,-3681.25,10000,1,21.6,10000,-6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,-6,-9297.76,3681.25,10000,1,-21.6,10000,6,6,6,6,-9297.76,-3681.25,21.6,10000,-9297.76,-3681.25,10000,1,21.6,10000,-6,6,-6,6,-9297.76,-3681.25,21.6,10000,-9297.76,-3681.25,10000,1,21.6,10000,-6,-6,-6,-6,-9297.76,3681.25,-21.6,10000,-9297.76,3681.25,10000,1,-21.6,10000,6,-6,6,-6,-9297.76,3681.25,-21.6,10000,-9297.76,3681.25,10000,1,-21.6,10000
20,6,6,3090.17,-9510.57,10000,1,-72,10000,-6,6,3090.17,-9510.57,10000,1,-72,10000,-6,-6,3090.17,9510.57,10000,1,72,10000,6,-6,3090.17,9510.57,10000,1,72,10000,6,8,-1.13881e-12,-8.54987e-14,1.14201e-12,0,4.29357,1.14201e-12,-6,8,-1.01243e-12,8.45686e-14,1.01596e-12,0,-4.77484,1.01596e-12,-6,-8,-1.18992e-12,1.38569e-15,1.18992e-12,0,-0.0667223,1.18992e-12,6,-8,-1.07777e-12,3.43323e-14,1.07831e-12,0,-1.82454,1.07831e-12,6,6,3090.17,-9510.57,10000,1,-72,10000,-6,6,3090.17,-9510.57,10000,1,-72,10000,-6,-6,3090.17,9510.57,10000,1,72,10000,6,-6,3090.17,9510.57,10000,1,72,10000,6,6,3090.17,-9510.57,10000,1,-72,10000,9,6,9.21062e-13,-1.14972e-12,1.47316e-12,0,-51.3011,1.47316e-12,-6,6,3090.17,-9510.57,10000,1,-72,10000,-11,-6,-5.35885e-13,-1.44672e-12,1.54278e-12,0,69.6746,1.54278e-12,-11,6,-4.45069e-13,1.45139e-12,1.5181e-12,0,-72.9518,1.5181e-12,-6,-6,3090.17,9510.57,10000,1,72,10000,6,-6,3090.17,9510.57,10000,1,72,10000,9,-6,9.44433e-14,1.5643e-12,1.56715e-12,0,86.545,1.56715e-12,6,6,3090.17,-9510.57,10000,1,-72,10000,-6,6,3090.17,-9510.57,10000,1,-72,10000,-6,-6,3090.17,9510.57,10000,1,72,10000,6,-6,3090.17,9510.57,10000,1,72,10000,6,6,3090.17,-9510.57,10000,1,-72,10000,-6,6,3090.17,-9510.57,10000,1,-72,10000,-6,-6,3090.17,9510.57,10000,1,72,10000,6,-6,3090.17,9510.57,10000,1,72,10000,6,6,6,6,3090.17,-9510.57,-72,10000,3090.17,-9510.57,10000,1,-72,10000,-6,6,-6,6,3090.17,-9510.57,-72,10000,3090.17,-9510.57,10000,1,-72,10000,-6,-6,-6,-6,3090.17,9510.57,72,10000,3090.17,9510.57,10000,1,72,10000,6,-6,6,-6,3090.17,9510.57,72,10000,3090.17,9510.57,10000,1,72,10000
21,6,6,9685.83,2486.9,10000,1,14.4,10000,-6,6,9685.83,2486.9,10000,1,14.4,10000,-6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,4,-1.81899e-12,2.27374e-13,1.83315e-12,0,-7.12502,1.83315e-12,6,9,-1.13687e-12,5.68434e-13,1.27106e-12,0,-26.5651,1.27106e-12,-11,6,-1.47647e-12,-3.53057e-13,1.5181e-12,0,13.4482,1.5181e-12,-11,-6,-1.47751e-12,4.43987e-13,1.54278e-12,0,-16.7254,1.54278e-12,6,6,9685.83,2486.9,10000,1,14.4,10000,-6,6,9685.83,2486.9,10000,1,14.4,10000,-6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,8,4.51588e-13,-8.78629e-13,9.87887e-13,0,-62.7982,9.87887e-13,-6,8,3.21579e-13,-9.05236e-13,9.60659e-13,0,-70.4428,9.60659e-13,-6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,6,9685.83,2486.9,10000,1,14.4,10000,-6,6,9685.83,2486.9,10000,1,14.4,10000,-6,9,1.13687e-12,8.52651e-13,1.42109e-12,0,36.8699,1.42109e-12,-6,-8,4.74925e-13,1.02924e-12,1.13353e-12,0,65.2298,1.13353e-12,6,6,9685.83,2486.9,10000,1,14.4,10000,-6,6,9685.83,2486.9,10000,1,14.4,10000,-6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,6,9685.83,2486.9,10000,1,14.4,10000,-6,6,9685.83,2486.9,10000,1,14.4,10000,-6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,-6,9685.83,-2486.9,10000,1,-14.4,10000,6,6,6,6,9685.83,2486.9,14.4,10000,9685.83,2486.9,10000,1,14.4,10000,-6,6,-6,6,9685.83,2486.9,14.4,10000,9685.83,2486.9,10000,1,14.4,10000,-6,-6,-6,-6,9685.83,-2486.9,-14.4,10000,9685.83,-2486.9,10000,1,-14.4,10000,6,-6,6,-6,9685.83,-2486.9,-14.4,10000,9685.83,-2486.9,10000,1,-14.4,10000
22,6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,-6,-1873.81,-9822.87,10000,1,79.2,10000,-6,8,7.24625e-13,4.05671e-13,8.30452e-13,0,29.2417,8.30452e-13,-1,-6,8.40693e-13,1.82259e-13,8.60223e-13,0,12.2322,8.60223e-13,-6,-8,7.71533e-13,-5.9722e-13,9.75672e-13,0,-37.7424,9.75672e-13,-4,-6,7.2407e-13,6.61347e-13,9.80641e-13,0,42.4078,9.80641e-13,-11,6,2.59652e-13,-1.49573e-12,1.5181e-12,0,-80.1518,1.5181e-12,-6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,-6,-1873.81,-9822.87,10000,1,79.2,10000,9,-6,1.0236e-13,-1.5638e-12,1.56715e-12,0,-86.255,1.56715e-12,6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,11,2.27374e-13,1.81899e-12,1.83315e-12,0,82.875,1.83315e-12,-11,-6,3.50337e-13,1.50247e-12,1.54278e-12,0,76.8746,1.54278e-12,6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,6,-1873.81,9822.87,10000,1,-79.2,10000,-6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,-6,-1873.81,-9822.87,10000,1,79.2,10000,6,6,6,6,-1873.81,9822.87,-79.2,10000,-1873.81,9822.87,10000,1,-79.2,10000,-6,6,-6,6,-1873.81,9822.87,-79.2,10000,-1873.81,9822.87,10000,1,-79.2,10000,-6,-6,-6,-6,-1873.81,-9822.87,79.2,10000,-1873.81,-9822.87,10000,1,79.2,10000,6,-6,6,-6,-1873.81,-9822.87,79.2,10000,-1873.81,-9822.87,10000,1,79.2,10000
23,6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,4,1.81899e-12,-1.02318e-12,2.08701e-12,0,-29.3578,2.08701e-12,-11,6,1.50908e-12,1.65222e-13,1.5181e-12,0,6.24817,1.5181e-12,-6,9,9.09495e-13,-4.54747e-13,1.01685e-12,0,-26.5651,1.01685e-12,-11,-6,1.52151e-12,-2.55305e-13,1.54278e-12,0,-9.52537,1.54278e-12,6,6,-9921.15,-1253.33,10000,1,7.2,10000,6,1,4.54747e-13,-1.13687e-12,1.22444e-12,0,-68.1986,1.22444e-12,6,4,1.81899e-12,-1.02318e-12,2.08701e-12,0,-29.3578,2.08701e-12,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,6,9,9.09495e-13,1.42109e-12,1.68721e-12,0,57.3808,1.68721e-12,-6,-6,-9921.15,1253.33,10000,1,-7.2,10000,-9,-6,-4.88524e-13,6.39503e-13,8.04748e-13,0,-52.6233,8.04748e-13,6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,6,-9921.15,-1253.33,10000,1,7.2,10000,-6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,-6,-9921.15,1253.33,10000,1,-7.2,10000,6,6,6,6,-9921.15,-1253.33,7.2,10000,-9921.15,-1253.33,10000,1,7.2,10000,-6,6,-6,6,-9921.15,-1253.33,7.2,10000,-9921.15,-1253.33,10000,1,7.2,10000,-6,-6,-6,-6,-9921.15,1253.33,-7.2,10000,-9921.15,1253.33,10000,1,-7.2,10000,6,-6,6,-6,-9921.15,1253.33,-7.2,10000,-9921.15,1253.33,10000,1,-7.2,10000
24,6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,627.905,9980.27,10000,1,86.4,10000,6,-6,627.905,9980.27,10000,1,86.4,10000,6,9,-1.4353e-12,-2.27374e-13,1.45319e-12,0,9.00176,1.45319e-12,-6,-9,-9.52127e-13,-6.82121e-13,1.17125e-12,0,35.6185,1.17125e-12,-1,-6,-8.11221e-13,-2.86188e-13,8.60223e-13,0,19.4322,8.60223e-13,-4,-6,-6.35472e-13,-7.46882e-13,9.80641e-13,0,49.6078,9.80641e-13,6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,627.905,9980.27,10000,1,86.4,10000,6,-6,627.905,9980.27,10000,1,86.4,10000,6,6,627.905,-9980.27,10000,1,-86.4,10000,9,6,6.06202e-13,-1.34266e-12,1.47316e-12,0,-65.7011,1.47316e-12,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-11,-6,-1.59265e-13,-1.53453e-12,1.54278e-12,0,84.0746,1.54278e-12,-11,6,-7.01403e-14,1.51647e-12,1.5181e-12,0,-87.3518,1.5181e-12,-6,-6,627.905,9980.27,10000,1,86.4,10000,6,-6,627.905,9980.27,10000,1,86.4,10000,9,-6,-2.9755e-13,1.53864e-12,1.56715e-12,0,-79.055,1.56715e-12,6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,627.905,9980.27,10000,1,86.4,10000,6,-6,627.905,9980.27,10000,1,86.4,10000,6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,6,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,627.905,9980.27,10000,1,86.4,10000,6,-6,627.905,9980.27,10000,1,86.4,10000,6,6,6,6,627.905,-9980.27,-86.4,10000,627.905,-9980.27,10000,1,-86.4,10000,-6,6,-6,6,627.905,-9980.27,-86.4,10000,627.905,-9980.27,10000,1,-86.4,10000,-6,-6,-6,-6,627.905,9980.27,86.4,10000,627.905,9980.27,10000,1,86.4,10000,6,-6,6,-6,627.905,9980.27,86.4,10000,627.905,9980.27,10000,1,86.4,10000
25,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,-5.09437e-10,-2.91886e-12,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-5.11372e-10,-2.92995e-12,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,5.08423e-10,2.91305e-12,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,5.09568e-10,2.91961e-12,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000



==> Warp_X.csv <==
Warp_X,Initial_X[6 6],Initial_Y[6 6],Initial_ReVal[6 6],Initial_ImVal[6 6],Initial_MagVal[6 6],Initial_FiltVal[6 6],Initial_PhaseCalc[6 6],Initial_MagCalc[6 6],Initial_X[-6 6],Initial_Y[-6 6],Initial_ReVal[-6 6],Initial_ImVal[-6 6],Initial_MagVal[-6 6],Initial_FiltVal[-6 6],Initial_PhaseCalc[-6 6],Initial_MagCalc[-6 6],Initial_X[-6 -6],Initial_Y[-6 -6],Initial_ReVal[-6 -6],Initial_ImVal[-6 -6],Initial_MagVal[-6 -6],Initial_FiltVal[-6 -6],Initial_PhaseCalc[-6 -6],Initial_MagCalc[-6 -6],Initial_X[6 -6],Initial_Y[6 -6],Initial_ReVal[6 -6],Initial_ImVal[6 -6],Initial_MagVal[6 -6],Initial_FiltVal[6 -6],Initial_PhaseCalc[6 -6],Initial_MagCalc[6 -6],Re_ValMin_X[6 6],Re_ValMin_Y[6 6],Re_ValMin_ReVal[6 6],Re_ValMin_ImVal[6 6],Re_ValMin_MagVal[6 6],Re_ValMin_FiltVal[6 6],Re_ValMin_PhaseCalc[6 6],Re_ValMin_MagCalc[6 6],Re_ValMin_X[-6 6],Re_ValMin_Y[-6 6],Re_ValMin_ReVal[-6 6],Re_ValMin_ImVal[-6 6],Re_ValMin_MagVal[-6 6],Re_ValMin_FiltVal[-6 6],Re_ValMin_PhaseCalc[-6 6],Re_ValMin_MagCalc[-6 6],Re_ValMin_X[-6 -6],Re_ValMin_Y[-6 -6],Re_ValMin_ReVal[-6 -6],Re_ValMin_ImVal[-6 -6],Re_ValMin_MagVal[-6 -6],Re_ValMin_FiltVal[-6 -6],Re_ValMin_PhaseCalc[-6 -6],Re_ValMin_MagCalc[-6 -6],Re_ValMin_X[6 -6],Re_ValMin_Y[6 -6],Re_ValMin_ReVal[6 -6],Re_ValMin_ImVal[6 -6],Re_ValMin_MagVal[6 -6],Re_ValMin_FiltVal[6 -6],Re_ValMin_PhaseCalc[6 -6],Re_ValMin_MagCalc[6 -6],Re_ValMax_X[6 6],Re_ValMax_Y[6 6],Re_ValMax_ReVal[6 6],Re_ValMax_ImVal[6 6],Re_ValMax_MagVal[6 6],Re_ValMax_FiltVal[6 6],Re_ValMax_PhaseCalc[6 6],Re_ValMax_MagCalc[6 6],Re_ValMax_X[-6 6],Re_ValMax_Y[-6 6],Re_ValMax_ReVal[-6 6],Re_ValMax_ImVal[-6 6],Re_ValMax_MagVal[-6 6],Re_ValMax_FiltVal[-6 6],Re_ValMax_PhaseCalc[-6 6],Re_ValMax_MagCalc[-6 6],Re_ValMax_X[-6 -6],Re_ValMax_Y[-6 -6],Re_ValMax_ReVal[-6 -6],Re_ValMax_ImVal[-6 -6],Re_ValMax_MagVal[-6 -6],Re_ValMax_FiltVal[-6 -6],Re_ValMax_PhaseCalc[-6 -6],Re_ValMax_MagCalc[-6 -6],Re_ValMax_X[6 -6],Re_ValMax_Y[6 -6],Re_ValMax_ReVal[6 -6],Re_ValMax_ImVal[6 -6],Re_ValMax_MagVal[6 -6],Re_ValMax_FiltVal[6 -6],Re_ValMax_PhaseCalc[6 -6],Re_ValMax_MagCalc[6 -6],Im_ValMin_X[6 6],Im_ValMin_Y[6 6],Im_ValMin_ReVal[6 6],Im_ValMin_ImVal[6 6],Im_ValMin_MagVal[6 6],Im_ValMin_FiltVal[6 6],Im_ValMin_PhaseCalc[6 6],Im_ValMin_MagCalc[6 6],Im_ValMin_X[-6 6],Im_ValMin_Y[-6 6],Im_ValMin_ReVal[-6 6],Im_ValMin_ImVal[-6 6],Im_ValMin_MagVal[-6 6],Im_ValMin_FiltVal[-6 6],Im_ValMin_PhaseCalc[-6 6],Im_ValMin_MagCalc[-6 6],Im_ValMin_X[-6 -6],Im_ValMin_Y[-6 -6],Im_ValMin_ReVal[-6 -6],Im_ValMin_ImVal[-6 -6],Im_ValMin_MagVal[-6 -6],Im_ValMin_FiltVal[-6 -6],Im_ValMin_PhaseCalc[-6 -6],Im_ValMin_MagCalc[-6 -6],Im_ValMin_X[6 -6],Im_ValMin_Y[6 -6],Im_ValMin_ReVal[6 -6],Im_ValMin_ImVal[6 -6],Im_ValMin_MagVal[6 -6],Im_ValMin_FiltVal[6 -6],Im_ValMin_PhaseCalc[6 -6],Im_ValMin_MagCalc[6 -6],Im_ValMax_X[6 6],Im_ValMax_Y[6 6],Im_ValMax_ReVal[6 6],Im_ValMax_ImVal[6 6],Im_ValMax_MagVal[6 6],Im_ValMax_FiltVal[6 6],Im_ValMax_PhaseCalc[6 6],Im_ValMax_MagCalc[6 6],Im_ValMax_X[-6 6],Im_ValMax_Y[-6 6],Im_ValMax_ReVal[-6 6],Im_ValMax_ImVal[-6 6],Im_ValMax_MagVal[-6 6],Im_ValMax_FiltVal[-6 6],Im_ValMax_PhaseCalc[-6 6],Im_ValMax_MagCalc[-6 6],Im_ValMax_X[-6 -6],Im_ValMax_Y[-6 -6],Im_ValMax_ReVal[-6 -6],Im_ValMax_ImVal[-6 -6],Im_ValMax_MagVal[-6 -6],Im_ValMax_FiltVal[-6 -6],Im_ValMax_PhaseCalc[-6 -6],Im_ValMax_MagCalc[-6 -6],Im_ValMax_X[6 -6],Im_ValMax_Y[6 -6],Im_ValMax_ReVal[6 -6],Im_ValMax_ImVal[6 -6],Im_ValMax_MagVal[6 -6],Im_ValMax_FiltVal[6 -6],Im_ValMax_PhaseCalc[6 -6],Im_ValMax_MagCalc[6 -6],Mag_X[6 6],Mag_Y[6 6],Mag_ReVal[6 6],Mag_ImVal[6 6],Mag_MagVal[6 6],Mag_FiltVal[6 6],Mag_PhaseCalc[6 6],Mag_MagCalc[6 6],Mag_X[-6 6],Mag_Y[-6 6],Mag_ReVal[-6 6],Mag_ImVal[-6 6],Mag_MagVal[-6 6],Mag_FiltVal[-6 6],Mag_PhaseCalc[-6 6],Mag_MagCalc[-6 6],Mag_X[-6 -6],Mag_Y[-6 -6],Mag_ReVal[-6 -6],Mag_ImVal[-6 -6],Mag_MagVal[-6 -6],Mag_FiltVal[-6 -6],Mag_PhaseCalc[-6 -6],Mag_MagCalc[-6 -6],Mag_X[6 -6],Mag_Y[6 -6],Mag_ReVal[6 -6],Mag_ImVal[6 -6],Mag_MagVal[6 -6],Mag_FiltVal[6 -6],Mag_PhaseCalc[6 -6],Mag_MagCalc[6 -6],Filt_X[6 6],Filt_Y[6 6],Filt_ReVal[6 6],Filt_ImVal[6 6],Filt_MagVal[6 6],Filt_FiltVal[6 6],Filt_PhaseCalc[6 6],Filt_MagCalc[6 6],Filt_X[-6 6],Filt_Y[-6 6],Filt_ReVal[-6 6],Filt_ImVal[-6 6],Filt_MagVal[-6 6],Filt_FiltVal[-6 6],Filt_PhaseCalc[-6 6],Filt_MagCalc[-6 6],Filt_X[-6 -6],Filt_Y[-6 -6],Filt_ReVal[-6 -6],Filt_ImVal[-6 -6],Filt_MagVal[-6 -6],Filt_FiltVal[-6 -6],Filt_PhaseCalc[-6 -6],Filt_MagCalc[-6 -6],Filt_X[6 -6],Filt_Y[6 -6],Filt_ReVal[6 -6],Filt_ImVal[6 -6],Filt_MagVal[6 -6],Filt_FiltVal[6 -6],Filt_PhaseCalc[6 -6],Filt_MagCalc[6 -6],Est_Xi[6 6],Est_Yi[6 6],Est_Xd[6 6],Est_Yd[6 6],Est_EstReVal[6 6],Est_EstImVal[6 6],Est_EstPhaseCalc[6 6],Est_EstMagCalc[6 6],Est_ReVal[6 6],Est_ImVal[6 6],Est_MagVal[6 6],Est_FiltVal[6 6],Est_PhaseCalc[6 6],Est_MagCalc[6 6],Est_Xi[-6 6],Est_Yi[-6 6],Est_Xd[-6 6],Est_Yd[-6 6],Est_EstReVal[-6 6],Est_EstImVal[-6 6],Est_EstPhaseCalc[-6 6],Est_EstMagCalc[-6 6],Est_ReVal[-6 6],Est_ImVal[-6 6],Est_MagVal[-6 6],Est_FiltVal[-6 6],Est_PhaseCalc[-6 6],Est_MagCalc[-6 6],Est_Xi[-6 -6],Est_Yi[-6 -6],Est_Xd[-6 -6],Est_Yd[-6 -6],Est_EstReVal[-6 -6],Est_EstImVal[-6 -6],Est_EstPhaseCalc[-6 -6],Est_EstMagCalc[-6 -6],Est_ReVal[-6 -6],Est_ImVal[-6 -6],Est_MagVal[-6 -6],Est_FiltVal[-6 -6],Est_PhaseCalc[-6 -6],Est_MagCalc[-6 -6],Est_Xi[6 -6],Est_Yi[6 -6],Est_Xd[6 -6],Est_Yd[6 -6],Est_EstReVal[6 -6],Est_EstImVal[6 -6],Est_EstPhaseCalc[6 -6],Est_EstMagCalc[6 -6],Est_ReVal[6 -6],Est_ImVal[6 -6],Est_MagVal[6 -6],Est_FiltVal[6 -6],Est_PhaseCalc[6 -6],Est_MagCalc[6 -6]
0,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
5e-05,6,6,9896.02,37.5629,9896.09,1,0.21748,9896.09,-6,6,9895.64,-97.8985,9896.12,1,-0.566814,9896.12,-6,-6,9896.02,-37.5629,9896.09,1,-0.21748,9896.09,6,-6,9895.64,97.8985,9896.12,1,0.566814,9896.12,7,6,-79.6911,-65.6354,103.241,0,39.4757,103.241,-7,6,-126.962,47.756,135.647,0,-20.6135,135.647,-7,-6,-79.6911,65.6354,103.241,0,-39.4757,103.241,7,-6,-126.962,-47.756,135.647,0,20.6135,135.647,6,6,9896.02,37.5629,9896.09,1,0.21748,9896.09,-6,6,9895.64,-97.8985,9896.12,1,-0.566814,9896.12,-6,-6,9896.02,-37.5629,9896.09,1,-0.21748,9896.09,6,-6,9895.64,97.8985,9896.12,1,0.566814,9896.12,-5,6,37.3986,-110.877,117.014,0,-71.3608,117.014,-6,6,9895.64,-97.8985,9896.12,1,-0.566814,9896.12,-5,-6,-7.54858,-92.3924,92.7003,0,85.3292,92.7003,8,-6,-18.0142,-100.378,101.981,0,79.8258,101.981,5,6,-7.54858,92.3924,92.7003,0,-85.3292,92.7003,-8,6,-18.0142,100.378,101.981,0,-79.8258,101.981,5,-6,37.3986,110.877,117.014,0,71.3608,117.014,6,-6,9895.64,97.8985,9896.12,1,0.566814,9896.12,6,6,9896.02,37.5629,9896.09,1,0.21748,9896.09,-6,6,9895.64,-97.8985,9896.12,1,-0.566814,9896.12,-6,-6,9896.02,-37.5629,9896.09,1,-0.21748,9896.09,6,-6,9895.64,97.8985,9896.12,1,0.566814,9896.12,6,6,9896.02,37.5629,9896.09,1,0.21748,9896.09,-6,6,9895.64,-97.8985,9896.12,1,-0.566814,9896.12,-6,-6,9896.02,-37.5629,9896.09,1,-0.21748,9896.09,6,-6,9895.64,97.8985,9896.12,1,0.566814,9896.12,6,6,6.00005,6,9896.02,37.5629,0.21748,9896.09,9896.02,37.5629,9896.09,1,0.21748,9896.09,-6,6,-5.99995,6,9895.64,-97.8985,-0.566814,9896.12,9895.64,-97.8985,9896.12,1,-0.566814,9896.12,-6,-6,-5.99995,-6,9896.02,-37.5629,-0.21748,9896.09,9896.02,-37.5629,9896.09,1,-0.21748,9896.09,6,-6,6.00005,-6,9895.64,97.8985,0.566814,9896.12,9895.64,97.8985,9896.12,1,0.566814,9896.12
0.0001,6,6,9735.24,58.9459,9735.42,1,0.346916,9735.42,-6,6,9729.59,-253.943,9732.91,1,-1.49508,9732.91,-6,-6,9735.24,-58.9459,9735.42,1,-0.346916,9735.42,6,-6,9729.59,253.943,9732.91,1,1.49508,9732.91,7,6,-49.7389,-154.05,161.88,0,72.106,161.88,-7,6,-146.392,182.114,233.658,0,-51.206,233.658,-7,-6,-49.7389,154.05,161.88,0,-72.106,161.88,7,-6,-146.392,-182.114,233.658,0,51.206,233.658,6,6,9735.24,58.9459,9735.42,1,0.346916,9735.42,-6,6,9729.59,-253.943,9732.91,1,-1.49508,9732.91,-6,-6,9735.24,-58.9459,9735.42,1,-0.346916,9735.42,6,-6,9729.59,253.943,9732.91,1,1.49508,9732.91,7,6,-49.7389,-154.05,161.88,0,72.106,161.88,-6,6,9729.59,-253.943,9732.91,1,-1.49508,9732.91,-5,-6,68.2453,-147.359,162.395,0,-65.15,162.395,7,-6,-146.392,-182.114,233.658,0,51.206,233.658,5,6,68.2453,147.359,162.395,0,65.15,162.395,-7,6,-146.392,182.114,233.658,0,-51.206,233.658,-7,-6,-49.7389,154.05,161.88,0,-72.106,161.88,6,-6,9729.59,253.943,9732.91,1,1.49508,9732.91,6,6,9735.24,58.9459,9735.42,1,0.346916,9735.42,-6,6,9729.59,-253.943,9732.91,1,-1.49508,9732.91,-6,-6,9735.24,-58.9459,9735.42,1,-0.346916,9735.42,6,-6,9729.59,253.943,9732.91,1,1.49508,9732.91,6,6,9735.24,58.9459,9735.42,1,0.346916,9735.42,-6,6,9729.59,-253.943,9732.91,1,-1.49508,9732.91,-6,-6,9735.24,-58.9459,9735.42,1,-0.346916,9735.42,6,-6,9729.59,253.943,9732.91,1,1.49508,9732.91,6,6,6.0001,6,9735.24,58.9459,0.346916,9735.42,9735.24,58.9459,9735.42,1,0.346916,9735.42,-6,6,-5.9999,6,9729.59,-253.943,-1.49508,9732.91,9729.59,-253.943,9732.91,1,-1.49508,9732.91,-6,-6,-5.9999,-6,9735.24,-58.9459,-0.346916,9735.42,9735.24,-58.9459,9735.42,1,-0.346916,9735.42,6,-6,6.0001,-6,9729.59,253.943,1.49508,9732.91,9729.59,253.943,9732.91,1,1.49508,9732.91
0.00015,6,6,9578.82,66.0111,9579.04,1,0.39484,9579.04,-6,6,9567.2,-388.721,9575.09,1,-2.32668,9575.09,-6,-6,9578.82,-66.0111,9579.04,1,-0.39484,9579.04,6,-6,9567.2,388.721,9575.09,1,2.32668,9575.09,7,6,-74.9382,-224.173,236.367,0,71.5159,236.367,-7,6,-205.427,272.292,341.091,0,-52.9678,341.091,-7,-6,-74.9382,224.173,236.367,0,-71.5159,236.367,7,-6,-205.427,-272.292,341.091,0,52.9678,341.091,6,6,9578.82,66.0111,9579.04,1,0.39484,9579.04,-6,6,9567.2,-388.721,9575.09,1,-2.32668,9575.09,-6,-6,9578.82,-66.0111,9579.04,1,-0.39484,9579.04,6,-6,9567.2,388.721,9575.09,1,2.32668,9575.09,7,6,-74.9382,-224.173,236.367,0,71.5159,236.367,-6,6,9567.2,-388.721,9575.09,1,-2.32668,9575.09,-5,-6,74.2325,-203.238,216.371,0,-69.9353,216.371,7,-6,-205.427,-272.292,341.091,0,52.9678,341.091,5,6,74.2325,203.238,216.371,0,69.9353,216.371,-7,6,-205.427,272.292,341.091,0,-52.9678,341.091,-7,-6,-74.9382,224.173,236.367,0,-71.5159,236.367,6,-6,9567.2,388.721,9575.09,1,2.32668,9575.09,6,6,9578.82,66.0111,9579.04,1,0.39484,9579.04,-6,6,9567.2,-388.721,9575.09,1,-2.32668,9575.09,-6,-6,9578.82,-66.0111,9579.04,1,-0.39484,9579.04,6,-6,9567.2,388.721,9575.09,1,2.32668,9575.09,6,6,9578.82,66.0111,9579.04,1,0.39484,9579.04,-6,6,9567.2,-388.721,9575.09,1,-2.32668,9575.09,-6,-6,9578.82,-66.0111,9579.04,1,-0.39484,9579.04,6,-6,9567.2,388.721,9575.09,1,2.32668,9575.09,6,6,6.00015,6,9578.82,66.0111,0.39484,9579.04,9578.82,66.0111,9579.04,1,0.39484,9579.04,-6,6,-5.99985,6,9567.2,-388.721,-2.32668,9575.09,9567.2,-388.721,9575.09,1,-2.32668,9575.09,-6,-6,-5.99985,-6,9578.82,-66.0111,-0.39484,9579.04,9578.82,-66.0111,9579.04,1,-0.39484,9579.04,6,-6,6.00015,-6,9567.2,388.721,2.32668,9575.09,9567.2,388.721,9575.09,1,2.32668,9575.09
0.0002,6,6,9462.87,90.5173,9463.3,1,0.548047,9463.3,-6,6,9435.03,-526.403,9449.7,1,-3.19336,9449.7,-6,-6,9462.87,-90.5173,9463.3,1,-0.548047,9463.3,6,-6,9435.03,526.403,9449.7,1,3.19336,9449.7,-7,6,-232.873,329.509,403.492,0,-54.7502,403.492,-8,6,-75.4558,229.818,241.888,0,-71.8235,241.888,7,-6,-232.873,-329.509,403.492,0,54.7502,403.492,8,-6,-75.4558,-229.818,241.888,0,71.8235,241.888,6,6,9462.87,90.5173,9463.3,1,0.548047,9463.3,-6,6,9435.03,-526.403,9449.7,1,-3.19336,9449.7,-6,-6,9462.87,-90.5173,9463.3,1,-0.548047,9463.3,6,-6,9435.03,526.403,9449.7,1,3.19336,9449.7,7,6,-71.9459,-257.57,267.43,0,74.3936,267.43,-6,6,9435.03,-526.403,9449.7,1,-3.19336,9449.7,-5,-6,105.047,-237.462,259.659,0,-66.1365,259.659,7,-6,-232.873,-329.509,403.492,0,54.7502,403.492,5,6,105.047,237.462,259.659,0,66.1365,259.659,-7,6,-232.873,329.509,403.492,0,-54.7502,403.492,-7,-6,-71.9459,257.57,267.43,0,-74.3936,267.43,6,-6,9435.03,526.403,9449.7,1,3.19336,9449.7,6,6,9462.87,90.5173,9463.3,1,0.548047,9463.3,-6,6,9435.03,-526.403,9449.7,1,-3.19336,9449.7,-6,-6,9462.87,-90.5173,9463.3,1,-0.548047,9463.3,6,-6,9435.03,526.403,9449.7,1,3.19336,9449.7,6,6,9462.87,90.5173,9463.3,1,0.548047,9463.3,-6,6,9435.03,-526.403,9449.7,1,-3.19336,9449.7,-6,-6,9462.87,-90.5173,9463.3,1,-0.548047,9463.3,6,-6,9435.03,526.403,9449.7,1,3.19336,9449.7,6,6,6.0002,6,9462.87,90.5173,0.548047,9463.3,9462.87,90.5173,9463.3,1,0.548047,9463.3,-6,6,-5.9998,6,9435.03,-526.403,-3.19336,9449.7,9435.03,-526.403,9449.7,1,-3.19336,9449.7,-6,-6,-5.9998,-6,9462.87,-90.5173,-0.548047,9463.3,9462.87,-90.5173,9463.3,1,-0.548047,9463.3,6,-6,6.0002,-6,9435.03,526.403,3.19336,9449.7,9435.03,526.403,9449.7,1,3.19336,9449.7
0.00025,6,6,9296.86,100.388,9297.4,1,0.618662,9297.4,-6,6,9266.15,-655.373,9289.3,1,-4.04566,9289.3,-6,-6,9296.86,-100.388,9297.4,1,-0.618662,9297.4,6,-6,9266.15,655.373,9289.3,1,4.04566,9289.3,7,6,-117.272,-332.163,352.256,0,70.5542,352.256,-7,6,-314.212,420.489,524.919,0,-53.2309,524.919,-7,-6,-117.272,332.163,352.256,0,-70.5542,352.256,7,-6,-314.212,-420.489,524.919,0,53.2309,524.919,6,6,9296.86,100.388,9297.4,1,0.618662,9297.4,-6,6,9266.15,-655.373,9289.3,1,-4.04566,9289.3,-6,-6,9296.86,-100.388,9297.4,1,-0.618662,9297.4,6,-6,9266.15,655.373,9289.3,1,4.04566,9289.3,7,6,-117.272,-332.163,352.256,0,70.5542,352.256,-6,6,9266.15,-655.373,9289.3,1,-4.04566,9289.3,-5,-6,144.241,-318.597,349.727,0,-65.642,349.727,7,-6,-314.212,-420.489,524.919,0,53.2309,524.919,5,6,144.241,318.597,349.727,0,65.642,349.727,-7,6,-314.212,420.489,524.919,0,-53.2309,524.919,-7,-6,-117.272,332.163,352.256,0,-70.5542,352.256,6,-6,9266.15,655.373,9289.3,1,4.04566,9289.3,6,6,9296.86,100.388,9297.4,1,0.618662,9297.4,-6,6,9266.15,-655.373,9289.3,1,-4.04566,9289.3,-6,-6,9296.86,-100.388,9297.4,1,-0.618662,9297.4,6,-6,9266.15,655.373,9289.3,1,4.04566,9289.3,6,6,9296.86,100.388,9297.4,1,0.618662,9297.4,-6,6,9266.15,-655.373,9289.3,1,-4.04566,9289.3,-6,-6,9296.86,-100.388,9297.4,1,-0.618662,9297.4,6,-6,9266.15,655.373,9289.3,1,4.04566,9289.3,6,6,6.00025,6,9296.86,100.388,0.618662,9297.4,9296.86,100.388,9297.4,1,0.618662,9297.4,-6,6,-5.99975,6,9266.15,-655.373,-4.04566,9289.3,9266.15,-655.373,9289.3,1,-4.04566,9289.3,-6,-6,-5.99975,-6,9296.86,-100.388,-0.618662,9297.4,9296.86,-100.388,9297.4,1,-0.618662,9297.4,6,-6,6.00025,-6,9266.15,655.373,4.04566,9289.3,9266.15,655.373,9289.3,1,4.04566,9289.3
0.0003,6,6,9194.76,112.374,9195.45,1,0.700207,9195.45,-6,6,9137.87,-763.821,9169.74,1,-4.77816,9169.74,-6,-6,9194.76,-112.374,9195.45,1,-0.700207,9195.45,6,-6,9137.87,763.821,9169.74,1,4.77816,9169.74,7,6,-118.016,-370.696,389.029,0,72.3404,389.029,-7,6,-336.586,485.551,590.805,0,-55.2702,590.805,-7,-6,-118.016,370.696,389.029,0,-72.3404,389.029,7,-6,-336.586,-485.551,590.805,0,55.2702,590.805,6,6,9194.76,112.374,9195.45,1,0.700207,9195.45,-6,6,9137.87,-763.821,9169.74,1,-4.77816,9169.74,-6,-6,9194.76,-112.374,9195.45,1,-0.700207,9195.45,6,-6,9137.87,763.821,9169.74,1,4.77816,9169.74,7,6,-118.016,-370.696,389.029,0,72.3404,389.029,-6,6,9137.87,-763.821,9169.74,1,-4.77816,9169.74,-5,-6,190.914,-359.69,407.216,0,-62.0417,407.216,7,-6,-336.586,-485.551,590.805,0,55.2702,590.805,5,6,190.914,359.69,407.216,0,62.0417,407.216,-7,6,-336.586,485.551,590.805,0,-55.2702,590.805,-7,-6,-118.016,370.696,389.029,0,-72.3404,389.029,6,-6,9137.87,763.821,9169.74,1,4.77816,9169.74,6,6,9194.76,112.374,9195.45,1,0.700207,9195.45,-6,6,9137.87,-763.821,9169.74,1,-4.77816,9169.74,-6,-6,9194.76,-112.374,9195.45,1,-0.700207,9195.45,6,-6,9137.87,763.821,9169.74,1,4.77816,9169.74,6,6,9194.76,112.374,9195.45,1,0.700207,9195.45,-6,6,9137.87,-763.821,9169.74,1,-4.77816,9169.74,-6,-6,9194.76,-112.374,9195.45,1,-0.700207,9195.45,6,-6,9137.87,763.821,9169.74,1,4.77816,9169.74,6,6,6.0003,6,9194.76,112.374,0.700207,9195.45,9194.76,112.374,9195.45,1,0.700207,9195.45,-6,6,-5.9997,6,9137.87,-763.821,-4.77816,9169.74,9137.87,-763.821,9169.74,1,-4.77816,9169.74,-6,-6,-5.9997,-6,9194.76,-112.374,-0.700207,9195.45,9194.76,-112.374,9195.45,1,-0.700207,9195.45,6,-6,6.0003,-6,9137.87,763.821,4.77816,9169.74,9137.87,763.821,9169.74,1,4.77816,9169.74
0.00035,6,6,9034.22,162.062,9035.67,1,1.0277,9035.67,-6,6,8968.64,-908.005,9014.49,1,-5.78105,9014.49,-6,-6,9034.22,-162.062,9035.67,1,-1.0277,9035.67,6,-6,8968.64,908.005,9014.49,1,5.78105,9014.49,7,6,-138.263,-438.391,459.678,0,72.4954,459.678,-7,6,-395.4,588.518,709.01,0,-56.1046,709.01,-7,-6,-138.263,438.391,459.678,0,-72.4954,459.678,7,-6,-395.4,-588.518,709.01,0,56.1046,709.01,6,6,9034.22,162.062,9035.67,1,1.0277,9035.67,-6,6,8968.64,-908.005,9014.49,1,-5.78105,9014.49,-6,-6,9034.22,-162.062,9035.67,1,-1.0277,9035.67,6,-6,8968.64,908.005,9014.49,1,5.78105,9014.49,7,6,-138.263,-438.391,459.678,0,72.4954,459.678,-6,6,8968.64,-908.005,9014.49,1,-5.78105,9014.49,-5,-6,196.139,-408.169,452.849,0,-64.3342,452.849,7,-6,-395.4,-588.518,709.01,0,56.1046,709.01,5,6,196.139,408.169,452.849,0,64.3342,452.849,-7,6,-395.4,588.518,709.01,0,-56.1046,709.01,-7,-6,-138.263,438.391,459.678,0,-72.4954,459.678,6,-6,8968.64,908.005,9014.49,1,5.78105,9014.49,6,6,9034.22,162.062,9035.67,1,1.0277,9035.67,-6,6,8968.64,-908.005,9014.49,1,-5.78105,9014.49,-6,-6,9034.22,-162.062,9035.67,1,-1.0277,9035.67,6,-6,8968.64,908.005,9014.49,1,5.78105,9014.49,6,6,9034.22,162.062,9035.67,1,1.0277,9035.67,-6,6,8968.64,-908.005,9014.49,1,-5.78105,9014.49,-6,-6,9034.22,-162.062,9035.67,1,-1.0277,9035.67,6,-6,8968.64,908.005,9014.49,1,5.78105,9014.49,6,6,6.00035,6,9034.22,162.062,1.0277,9035.67,9034.22,162.062,9035.67,1,1.0277,9035.67,-6,6,-5.99965,6,8968.64,-908.005,-5.78105,9014.49,8968.64,-908.005,9014.49,1,-5.78105,9014.49,-6,-6,-5.99965,-6,9034.22,-162.062,-1.0277,9035.67,9034.22,-162.062,9035.67,1,-1.0277,9035.67,6,-6,6.00035,-6,8968.64,908.005,5.78105,9014.49,8968.64,908.005,9014.49,1,5.78105,9014.49
0.0004,6,6,8869.5,183.813,8871.4,1,1.18724,8871.4,-6,6,8774.12,-1038.67,8835.39,1,-6.7512,8835.39,-6,-6,8869.5,-183.813,8871.4,1,-1.18724,8871.4,6,-6,8774.12,1038.67,8835.39,1,6.7512,8835.39,7,6,-161.753,-531.142,555.226,0,73.0624,555.226,-7,6,-433.575,710.907,832.691,0,-58.6214,832.691,-7,-6,-161.753,531.142,555.226,0,-73.0624,555.226,7,-6,-433.575,-710.907,832.691,0,58.6214,832.691,6,6,8869.5,183.813,8871.4,1,1.18724,8871.4,-6,6,8774.12,-1038.67,8835.39,1,-6.7512,8835.39,-6,-6,8869.5,-183.813,8871.4,1,-1.18724,8871.4,6,-6,8774.12,1038.67,8835.39,1,6.7512,8835.39,7,6,-161.753,-531.142,555.226,0,73.0624,555.226,-6,6,8774.12,-1038.67,8835.39,1,-6.7512,8835.39,-5,-6,223.532,-491.818,540.233,0,-65.5581,540.233,7,-6,-433.575,-710.907,832.691,0,58.6214,832.691,5,6,223.532,491.818,540.233,0,65.5581,540.233,-7,6,-433.575,710.907,832.691,0,-58.6214,832.691,-7,-6,-161.753,531.142,555.226,0,-73.0624,555.226,6,-6,8774.12,1038.67,8835.39,1,6.7512,8835.39,6,6,8869.5,183.813,8871.4,1,1.18724,8871.4,-6,6,8774.12,-1038.67,8835.39,1,-6.7512,8835.39,-6,-6,8869.5,-183.813,8871.4,1,-1.18724,8871.4,6,-6,8774.12,1038.67,8835.39,1,6.7512,8835.39,6,6,8869.5,183.813,8871.4,1,1.18724,8871.4,-6,6,8774.12,-1038.67,8835.39,1,-6.7512,8835.39,-6,-6,8869.5,-183.813,8871.4,1,-1.18724,8871.4,6,-6,8774.12,1038.67,8835.39,1,6.7512,8835.39,6,6,6.0004,6,8869.5,183.813,1.18724,8871.4,8869.5,183.813,8871.4,1,1.18724,8871.4,-6,6,-5.9996,6,8774.12,-1038.67,-6.7512,8835.39,8774.12,-1038.67,8835.39,1,-6.7512,8835.39,-6,-6,-5.9996,-6,8869.5,-183.813,-1.18724,8871.4,8869.5,-183.813,8871.4,1,-1.18724,8871.4,6,-6,6.0004,-6,8774.12,1038.67,6.7512,8835.39,8774.12,1038.67,8835.39,1,6.7512,8835.39
0.00045,6,6,8810.54,170.228,8812.19,1,1.10687,8812.19,-6,6,8690.05,-1128.35,8763,1,-7.3981,8763,-6,-6,8810.54,-170.228,8812.19,1,-1.10687,8812.19,6,-6,8690.05,1128.35,8763,1,7.3981,8763,7,6,-206.51,-506.305,546.801,0,67.8106,546.801,-7,6,-505.66,711.873,873.187,0,-54.6129,873.187,-7,-6,-206.51,506.305,546.801,0,-67.8106,546.801,7,-6,-505.66,-711.873,873.187,0,54.6129,873.187,6,6,8810.54,170.228,8812.19,1,1.10687,8812.19,-6,6,8690.05,-1128.35,8763,1,-7.3981,8763,-6,-6,8810.54,-170.228,8812.19,1,-1.10687,8812.19,6,-6,8690.05,1128.35,8763,1,7.3981,8763,7,6,-206.51,-506.305,546.801,0,67.8106,546.801,-6,6,8690.05,-1128.35,8763,1,-7.3981,8763,-5,-6,231.318,-503.391,553.995,0,-65.3203,553.995,7,-6,-505.66,-711.873,873.187,0,54.6129,873.187,5,6,231.318,503.391,553.995,0,65.3203,553.995,-7,6,-505.66,711.873,873.187,0,-54.6129,873.187,-7,-6,-206.51,506.305,546.801,0,-67.8106,546.801,6,-6,8690.05,1128.35,8763,1,7.3981,8763,6,6,8810.54,170.228,8812.19,1,1.10687,8812.19,-6,6,8690.05,-1128.35,8763,1,-7.3981,8763,-6,-6,8810.54,-170.228,8812.19,1,-1.10687,8812.19,6,-6,8690.05,1128.35,8763,1,7.3981,8763,6,6,8810.54,170.228,8812.19,1,1.10687,8812.19,-6,6,8690.05,-1128.35,8763,1,-7.3981,8763,-6,-6,8810.54,-170.228,8812.19,1,-1.10687,8812.19,6,-6,8690.05,1128.35,8763,1,7.3981,8763,6,6,6.00045,6,8810.54,170.228,1.10687,8812.19,8810.54,170.228,8812.19,1,1.10687,8812.19,-6,6,-5.99955,6,8690.05,-1128.35,-7.3981,8763,8690.05,-1128.35,8763,1,-7.3981,8763,-6,-6,-5.99955,-6,8810.54,-170.228,-1.10687,8812.19,8810.54,-170.228,8812.19,1,-1.10687,8812.19,6,-6,6.00045,-6,8690.05,1128.35,7.3981,8763,8690.05,1128.35,8763,1,7.3981,8763
0.0005,6,6,8621.24,217.57,8623.99,1,1.44563,8623.99,-6,6,8475.77,-1244.42,8566.63,1,-8.35254,8566.63,-6,-6,8621.24,-217.57,8623.99,1,-1.44563,8623.99,6,-6,8475.77,1244.42,8566.63,1,8.35254,8566.63,7,6,-216.689,-624.264,660.802,0,70.8575,660.802,-7,6,-535.173,867.307,1019.13,0,-58.3233,1019.13,-7,-6,-216.689,624.264,660.802,0,-70.8575,660.802,7,-6,-535.173,-867.307,1019.13,0,58.3233,1019.13,6,6,8621.24,217.57,8623.99,1,1.44563,8623.99,-6,6,8475.77,-1244.42,8566.63,1,-8.35254,8566.63,-6,-6,8621.24,-217.57,8623.99,1,-1.44563,8623.99,6,-6,8475.77,1244.42,8566.63,1,8.35254,8566.63,7,6,-216.689,-624.264,660.802,0,70.8575,660.802,-6,6,8475.77,-1244.42,8566.63,1,-8.35254,8566.63,-5,-6,305.597,-588.252,662.895,0,-62.5481,662.895,7,-6,-535.173,-867.307,1019.13,0,58.3233,1019.13,5,6,305.597,588.252,662.895,0,62.5481,662.895,-7,6,-535.173,867.307,1019.13,0,-58.3233,1019.13,-7,-6,-216.689,624.264,660.802,0,-70.8575,660.802,6,-6,8475.77,1244.42,8566.63,1,8.35254,8566.63,6,6,8621.24,217.57,8623.99,1,1.44563,8623.99,-6,6,8475.77,-1244.42,8566.63,1,-8.35254,8566.63,-6,-6,8621.24,-217.57,8623.99,1,-1.44563,8623.99,6,-6,8475.77,1244.42,8566.63,1,8.35254,8566.63,6,6,8621.24,217.57,8623.99,1,1.44563,8623.99,-6,6,8475.77,-1244.42,8566.63,1,-8.35254,8566.63,-6,-6,8621.24,-217.57,8623.99,1,-1.44563,8623.99,6,-6,8475.77,1244.42,8566.63,1,8.35254,8566.63,6,6,6.0005,6,8621.24,217.57,1.44563,8623.99,8621.24,217.57,8623.99,1,1.44563,8623.99,-6,6,-5.9995,6,8475.77,-1244.42,-8.35254,8566.63,8475.77,-1244.42,8566.63,1,-8.35254,8566.63,-6,-6,-5.9995,-6,8621.24,-217.57,-1.44563,8623.99,8621.24,-217.57,8623.99,1,-1.44563,8623.99,6,-6,6.0005,-6,8475.77,1244.42,8.35254,8566.63,8475.77,1244.42,8566.63,1,8.35254,8566.63
0.00055,6,6,8573.44,204.214,8575.87,1,1.36449,8575.87,-6,6,8392.36,-1342.08,8499,1,-9.0856,8499,-6,-6,8573.44,-204.214,8575.87,1,-1.36449,8575.87,6,-6,8392.36,1342.08,8499,1,9.0856,8499,7,6,-249.487,-614.273,663.005,0,67.8955,663.005,-7,6,-595.276,893.363,1073.52,0,-56.3232,1073.52,-7,-6,-249.487,614.273,663.005,0,-67.8955,663.005,7,-6,-595.276,-893.363,1073.52,0,56.3232,1073.52,6,6,8573.44,204.214,8575.87,1,1.36449,8575.87,-6,6,8392.36,-1342.08,8499,1,-9.0856,8499,-6,-6,8573.44,-204.214,8575.87,1,-1.36449,8575.87,6,-6,8392.36,1342.08,8499,1,9.0856,8499,7,6,-249.487,-614.273,663.005,0,67.8955,663.005,-6,6,8392.36,-1342.08,8499,1,-9.0856,8499,-5,-6,327.896,-622.935,703.963,0,-62.2389,703.963,7,-6,-595.276,-893.363,1073.52,0,56.3232,1073.52,5,6,327.896,622.935,703.963,0,62.2389,703.963,-7,6,-595.276,893.363,1073.52,0,-56.3232,1073.52,-7,-6,-249.487,614.273,663.005,0,-67.8955,663.005,6,-6,8392.36,1342.08,8499,1,9.0856,8499,6,6,8573.44,204.214,8575.87,1,1.36449,8575.87,-6,6,8392.36,-1342.08,8499,1,-9.0856,8499,-6,-6,8573.44,-204.214,8575.87,1,-1.36449,8575.87,6,-6,8392.36,1342.08,8499,1,9.0856,8499,6,6,8573.44,204.214,8575.87,1,1.36449,8575.87,-6,6,8392.36,-1342.08,8499,1,-9.0856,8499,-6,-6,8573.44,-204.214,8575.87,1,-1.36449,8575.87,6,-6,8392.36,1342.08,8499,1,9.0856,8499,6,6,6.00055,6,8573.44,204.214,1.36449,8575.87,8573.44,204.214,8575.87,1,1.36449,8575.87,-6,6,-5.99945,6,8392.36,-1342.08,-9.0856,8499,8392.36,-1342.08,8499,1,-9.0856,8499,-6,-6,-5.99945,-6,8573.44,-204.214,-1.36449,8575.87,8573.44,-204.214,8575.87,1,-1.36449,8575.87,6,-6,6.00055,-6,8392.36,1342.08,9.0856,8499,8392.36,1342.08,8499,1,9.0856,8499
0.0006,6,6,8425.23,231.313,8428.41,1,1.57265,8428.41,-6,6,8209.78,-1446.47,8336.23,1,-9.99233,8336.23,-6,-6,8425.23,-231.313,8428.41,1,-1.57265,8428.41,6,-6,8209.78,1446.47,8336.23,1,9.99233,8336.23,7,6,-265.866,-687.732,737.333,0,68.8643,737.333,-7,6,-620.919,1007.5,1183.47,0,-58.3547,1183.47,-7,-6,-265.866,687.732,737.333,0,-68.8643,737.333,7,-6,-620.919,-1007.5,1183.47,0,58.3547,1183.47,6,6,8425.23,231.313,8428.41,1,1.57265,8428.41,-6,6,8209.78,-1446.47,8336.23,1,-9.99233,8336.23,-6,-6,8425.23,-231.313,8428.41,1,-1.57265,8428.41,6,-6,8209.78,1446.47,8336.23,1,9.99233,8336.23,7,6,-265.866,-687.732,737.333,0,68.8643,737.333,-6,6,8209.78,-1446.47,8336.23,1,-9.99233,8336.23,-5,-6,336.239,-678.816,757.528,0,-63.6493,757.528,7,-6,-620.919,-1007.5,1183.47,0,58.3547,1183.47,5,6,336.239,678.816,757.528,0,63.6493,757.528,-7,6,-620.919,1007.5,1183.47,0,-58.3547,1183.47,-7,-6,-265.866,687.732,737.333,0,-68.8643,737.333,6,-6,8209.78,1446.47,8336.23,1,9.99233,8336.23,6,6,8425.23,231.313,8428.41,1,1.57265,8428.41,-6,6,8209.78,-1446.47,8336.23,1,-9.99233,8336.23,-6,-6,8425.23,-231.313,8428.41,1,-1.57265,8428.41,6,-6,8209.78,1446.47,8336.23,1,9.99233,8336.23,6,6,8425.23,231.313,8428.41,1,1.57265,8428.41,-6,6,8209.78,-1446.47,8336.23,1,-9.99233,8336.23,-6,-6,8425.23,-231.313,8428.41,1,-1.57265,8428.41,6,-6,8209.78,1446.47,8336.23,1,9.99233,8336.23,6,6,6.0006,6,8425.23,231.313,1.57265,8428.41,8425.23,231.313,8428.41,1,1.57265,8428.41,-6,6,-5.9994,6,8209.78,-1446.47,-9.99233,8336.23,8209.78,-1446.47,8336.23,1,-9.99233,8336.23,-6,-6,-5.9994,-6,8425.23,-231.313,-1.57265,8428.41,8425.23,-231.313,8428.41,1,-1.57265,8428.41,6,-6,6.0006,-6,8209.78,1446.47,9.99233,8336.23,8209.78,1446.47,8336.23,1,9.99233,8336.23
0.00065,6,6,8278.41,309.764,8284.2,1,2.14291,8284.2,-6,6,8020.97,-1597.6,8178.52,1,-11.2646,8178.52,-6,-6,8278.41,-309.764,8284.2,1,-2.14291,8284.2,6,-6,8020.97,1597.6,8178.52,1,11.2646,8178.52,6,7,-244.745,308.412,393.723,0,-51.5657,393.723,-7,6,-576.675,1098.34,1240.52,0,-62.2986,1240.52,-6,-7,-244.745,-308.412,393.723,0,51.5657,393.723,7,-6,-576.675,-1098.34,1240.52,0,62.2986,1240.52,6,6,8278.41,309.764,8284.2,1,2.14291,8284.2,-6,6,8020.97,-1597.6,8178.52,1,-11.2646,8178.52,-6,-6,8278.41,-309.764,8284.2,1,-2.14291,8284.2,6,-6,8020.97,1597.6,8178.52,1,11.2646,8178.52,7,6,-221.246,-751.565,783.454,0,73.5966,783.454,-6,6,8020.97,-1597.6,8178.52,1,-11.2646,8178.52,-5,-6,382.672,-682.065,782.081,0,-60.7054,782.081,7,-6,-576.675,-1098.34,1240.52,0,62.2986,1240.52,5,6,382.672,682.065,782.081,0,60.7054,782.081,-7,6,-576.675,1098.34,1240.52,0,-62.2986,1240.52,-7,-6,-221.246,751.565,783.454,0,-73.5966,783.454,6,-6,8020.97,1597.6,8178.52,1,11.2646,8178.52,6,6,8278.41,309.764,8284.2,1,2.14291,8284.2,-6,6,8020.97,-1597.6,8178.52,1,-11.2646,8178.52,-6,-6,8278.41,-309.764,8284.2,1,-2.14291,8284.2,6,-6,8020.97,1597.6,8178.52,1,11.2646,8178.52,6,6,8278.41,309.764,8284.2,1,2.14291,8284.2,-6,6,8020.97,-1597.6,8178.52,1,-11.2646,8178.52,-6,-6,8278.41,-309.764,8284.2,1,-2.14291,8284.2,6,-6,8020.97,1597.6,8178.52,1,11.2646,8178.52,6,6,6.00065,6,8278.41,309.764,2.14291,8284.2,8278.41,309.764,8284.2,1,2.14291,8284.2,-6,6,-5.99935,6,8020.97,-1597.6,-11.2646,8178.52,8020.97,-1597.6,8178.52,1,-11.2646,8178.52,-6,-6,-5.99935,-6,8278.41,-309.764,-2.14291,8284.2,8278.41,-309.764,8284.2,1,-2.14291,8284.2,6,-6,6.00065,-6,8020.97,1597.6,11.2646,8178.52,8020.97,1597.6,8178.52,1,11.2646,8178.52
0.0007,6,6,8198.48,317.076,8204.61,1,2.21481,8204.61,-6,6,7884.9,-1682.01,8062.31,1,-12.0419,8062.31,-6,-6,8198.48,-317.076,8204.61,1,-2.21481,8204.61,6,-6,7884.9,1682.01,8062.31,1,12.0419,8062.31,6,7,-263.301,332.777,424.344,0,-51.6481,424.344,-7,6,-646.25,1176.84,1342.6,0,-61.227,1342.6,-6,-7,-263.301,-332.777,424.344,0,51.6481,424.344,7,-6,-646.25,-1176.84,1342.6,0,61.227,1342.6,6,6,8198.48,317.076,8204.61,1,2.21481,8204.61,-6,6,7884.9,-1682.01,8062.31,1,-12.0419,8062.31,-6,-6,8198.48,-317.076,8204.61,1,-2.21481,8204.61,6,-6,7884.9,1682.01,8062.31,1,12.0419,8062.31,7,6,-256.702,-781.148,822.246,0,71.8084,822.246,-6,6,7884.9,-1682.01,8062.31,1,-12.0419,8062.31,-5,-6,392.639,-733.625,832.088,0,-61.8441,832.088,7,-6,-646.25,-1176.84,1342.6,0,61.227,1342.6,5,6,392.639,733.625,832.088,0,61.8441,832.088,-7,6,-646.25,1176.84,1342.6,0,-61.227,1342.6,-7,-6,-256.702,781.148,822.246,0,-71.8084,822.246,6,-6,7884.9,1682.01,8062.31,1,12.0419,8062.31,6,6,8198.48,317.076,8204.61,1,2.21481,8204.61,-6,6,7884.9,-1682.01,8062.31,1,-12.0419,8062.31,-6,-6,8198.48,-317.076,8204.61,1,-2.21481,8204.61,6,-6,7884.9,1682.01,8062.31,1,12.0419,8062.31,6,6,8198.48,317.076,8204.61,1,2.21481,8204.61,-6,6,7884.9,-1682.01,8062.31,1,-12.0419,8062.31,-6,-6,8198.48,-317.076,8204.61,1,-2.21481,8204.61,6,-6,7884.9,1682.01,8062.31,1,12.0419,8062.31,6,6,6.0007,6,8198.48,317.076,2.21481,8204.61,8198.48,317.076,8204.61,1,2.21481,8204.61,-6,6,-5.9993,6,7884.9,-1682.01,-12.0419,8062.31,7884.9,-1682.01,8062.31,1,-12.0419,8062.31,-6,-6,-5.9993,-6,8198.48,-317.076,-2.21481,8204.61,8198.48,-317.076,8204.61,1,-2.21481,8204.61,6,-6,6.0007,-6,7884.9,1682.01,12.0419,8062.31,7884.9,1682.01,8062.31,1,12.0419,8062.31
0.00075,6,6,8091.04,332.324,8097.87,1,2.35199,8097.87,-6,6,7754.75,-1780.8,7956.6,1,-12.9332,7956.6,-6,-6,8091.04,-332.324,8097.87,1,-2.35199,8097.87,6,-6,7754.75,1780.8,7956.6,1,12.9332,7956.6,7,6,-319.196,-781.277,843.966,0,67.7772,843.966,-7,6,-729.058,1235.17,1434.29,0,-59.4489,1434.29,-7,-6,-319.196,781.277,843.966,0,-67.7772,843.966,7,-6,-729.058,-1235.17,1434.29,0,59.4489,1434.29,6,6,8091.04,332.324,8097.87,1,2.35199,8097.87,-6,6,7754.75,-1780.8,7956.6,1,-12.9332,7956.6,-6,-6,8091.04,-332.324,8097.87,1,-2.35199,8097.87,6,-6,7754.75,1780.8,7956.6,1,12.9332,7956.6,-6,6,7754.75,-1780.8,7956.6,1,-12.9332,7956.6,-5,6,788.824,-808.552,1129.6,0,-45.7076,1129.6,-5,-6,423.807,-809.576,913.797,0,-62.3683,913.797,7,-6,-729.058,-1235.17,1434.29,0,59.4489,1434.29,5,6,423.807,809.576,913.797,0,62.3683,913.797,-7,6,-729.058,1235.17,1434.29,0,-59.4489,1434.29,6,-6,7754.75,1780.8,7956.6,1,12.9332,7956.6,5,-6,788.824,808.552,1129.6,0,45.7076,1129.6,6,6,8091.04,332.324,8097.87,1,2.35199,8097.87,-6,6,7754.75,-1780.8,7956.6,1,-12.9332,7956.6,-6,-6,8091.04,-332.324,8097.87,1,-2.35199,8097.87,6,-6,7754.75,1780.8,7956.6,1,12.9332,7956.6,6,6,8091.04,332.324,8097.87,1,2.35199,8097.87,-6,6,7754.75,-1780.8,7956.6,1,-12.9332,7956.6,-6,-6,8091.04,-332.324,8097.87,1,-2.35199,8097.87,6,-6,7754.75,1780.8,7956.6,1,12.9332,7956.6,6,6,6.00075,6,8091.04,332.324,2.35199,8097.87,8091.04,332.324,8097.87,1,2.35199,8097.87,-6,6,-5.99925,6,7754.75,-1780.8,-12.9332,7956.6,7754.75,-1780.8,7956.6,1,-12.9332,7956.6,-6,-6,-5.99925,-6,8091.04,-332.324,-2.35199,8097.87,8091.04,-332.324,8097.87,1,-2.35199,8097.87,6,-6,6.00075,-6,7754.75,1780.8,12.9332,7956.6,7754.75,1780.8,7956.6,1,12.9332,7956.6
0.0008,6,6,8010.49,324.735,8017.06,1,2.32142,8017.06,-6,6,7622.7,-1840.39,7841.73,1,-13.5735,7841.73,-6,-6,8010.49,-324.735,8017.06,1,-2.32142,8017.06,6,-6,7622.7,1840.39,7841.73,1,13.5735,7841.73,7,6,-318.925,-811.004,871.459,0,68.5329,871.459,-7,6,-735.234,1319.8,1510.78,0,-60.8788,1510.78,-7,-6,-318.925,811.004,871.459,0,-68.5329,871.459,7,-6,-735.234,-1319.8,1510.78,0,60.8788,1510.78,6,6,8010.49,324.735,8017.06,1,2.32142,8017.06,-6,6,7622.7,-1840.39,7841.73,1,-13.5735,7841.73,-6,-6,8010.49,-324.735,8017.06,1,-2.32142,8017.06,6,-6,7622.7,1840.39,7841.73,1,13.5735,7841.73,-6,6,7622.7,-1840.39,7841.73,1,-13.5735,7841.73,-5,6,838.636,-849.921,1194.02,0,-45.3829,1194.02,-5,-6,468.405,-833.156,955.799,0,-60.6551,955.799,7,-6,-735.234,-1319.8,1510.78,0,60.8788,1510.78,5,6,468.405,833.156,955.799,0,60.6551,955.799,-7,6,-735.234,1319.8,1510.78,0,-60.8788,1510.78,6,-6,7622.7,1840.39,7841.73,1,13.5735,7841.73,5,-6,838.636,849.921,1194.02,0,45.3829,1194.02,6,6,8010.49,324.735,8017.06,1,2.32142,8017.06,-6,6,7622.7,-1840.39,7841.73,1,-13.5735,7841.73,-6,-6,8010.49,-324.735,8017.06,1,-2.32142,8017.06,6,-6,7622.7,1840.39,7841.73,1,13.5735,7841.73,6,6,8010.49,324.735,8017.06,1,2.32142,8017.06,-6,6,7622.7,-1840.39,7841.73,1,-13.5735,7841.73,-6,-6,8010.49,-324.735,8017.06,1,-2.32142,8017.06,6,-6,7622.7,1840.39,7841.73,1,13.5735,7841.73,6,6,6.0008,6,8010.49,324.735,2.32142,8017.06,8010.49,324.735,8017.06,1,2.32142,8017.06,-6,6,-5.9992,6,7622.7,-1840.39,-13.5735,7841.73,7622.7,-1840.39,7841.73,1,-13.5735,7841.73,-6,-6,-5.9992,-6,8010.49,-324.735,-2.32142,8017.06,8010.49,-324.735,8017.06,1,-2.32142,8017.06,6,-6,6.0008,-6,7622.7,1840.39,13.5735,7841.73,7622.7,1840.39,7841.73,1,13.5735,7841.73
0.00085,6,6,7893.03,351.456,7900.85,1,2.54955,7900.85,-6,6,7473.49,-1929.65,7718.59,1,-14.4776,7718.59,-6,-6,7893.03,-351.456,7900.85,1,-2.54955,7900.85,6,-6,7473.49,1929.65,7718.59,1,14.4776,7718.59,7,6,-346.769,-865.983,932.832,0,68.1771,932.832,-7,6,-779.234,1423.54,1622.86,0,-61.3041,1622.86,-7,-6,-346.769,865.983,932.832,0,-68.1771,932.832,7,-6,-779.234,-1423.54,1622.86,0,61.3041,1622.86,6,6,7893.03,351.456,7900.85,1,2.54955,7900.85,-6,6,7473.49,-1929.65,7718.59,1,-14.4776,7718.59,-6,-6,7893.03,-351.456,7900.85,1,-2.54955,7900.85,6,-6,7473.49,1929.65,7718.59,1,14.4776,7718.59,-6,6,7473.49,-1929.65,7718.59,1,-14.4776,7718.59,-5,6,885.263,-898.953,1261.67,0,-45.4396,1261.67,-5,-6,500.289,-887.515,1018.81,0,-60.5902,1018.81,7,-6,-779.234,-1423.54,1622.86,0,61.3041,1622.86,5,6,500.289,887.515,1018.81,0,60.5902,1018.81,-7,6,-779.234,1423.54,1622.86,0,-61.3041,1622.86,6,-6,7473.49,1929.65,7718.59,1,14.4776,7718.59,5,-6,885.263,898.953,1261.67,0,45.4396,1261.67,6,6,7893.03,351.456,7900.85,1,2.54955,7900.85,-6,6,7473.49,-1929.65,7718.59,1,-14.4776,7718.59,-6,-6,7893.03,-351.456,7900.85,1,-2.54955,7900.85,6,-6,7473.49,1929.65,7718.59,1,14.4776,7718.59,6,6,7893.03,351.456,7900.85,1,2.54955,7900.85,-6,6,7473.49,-1929.65,7718.59,1,-14.4776,7718.59,-6,-6,7893.03,-351.456,7900.85,1,-2.54955,7900.85,6,-6,7473.49,1929.65,7718.59,1,14.4776,7718.59,6,6,6.00085,6,7893.03,351.456,2.54955,7900.85,7893.03,351.456,7900.85,1,2.54955,7900.85,-6,6,-5.99915,6,7473.49,-1929.65,-14.4776,7718.59,7473.49,-1929.65,7718.59,1,-14.4776,7718.59,-6,-6,-5.99915,-6,7893.03,-351.456,-2.54955,7900.85,7893.03,-351.456,7900.85,1,-2.54955,7900.85,6,-6,6.00085,-6,7473.49,1929.65,14.4776,7718.59,7473.49,1929.65,7718.59,1,14.4776,7718.59
0.0009,6,6,7793.16,386.841,7802.75,1,2.84174,7802.75,-6,6,7288.87,-2023.19,7564.45,1,-15.5132,7564.45,-6,-6,7793.16,-386.841,7802.75,1,-2.84174,7802.75,6,-6,7288.87,2023.19,7564.45,1,15.5132,7564.45,7,6,-369.516,-912.318,984.31,0,67.9506,984.31,-7,6,-785.626,1529.46,1719.43,0,-62.8121,1719.43,-7,-6,-369.516,912.318,984.31,0,-67.9506,984.31,7,-6,-785.626,-1529.46,1719.43,0,62.8121,1719.43,6,6,7793.16,386.841,7802.75,1,2.84174,7802.75,-6,6,7288.87,-2023.19,7564.45,1,-15.5132,7564.45,-6,-6,7793.16,-386.841,7802.75,1,-2.84174,7802.75,6,-6,7288.87,2023.19,7564.45,1,15.5132,7564.45,7,6,-369.516,-912.318,984.31,0,67.9506,984.31,-6,6,7288.87,-2023.19,7564.45,1,-15.5132,7564.45,-5,6,913.69,-956.52,1322.79,0,-46.3119,1322.79,7,-6,-785.626,-1529.46,1719.43,0,62.8121,1719.43,-7,6,-785.626,1529.46,1719.43,0,-62.8121,1719.43,-7,-6,-369.516,912.318,984.31,0,-67.9506,984.31,6,-6,7288.87,2023.19,7564.45,1,15.5132,7564.45,5,-6,913.69,956.52,1322.79,0,46.3119,1322.79,6,6,7793.16,386.841,7802.75,1,2.84174,7802.75,-6,6,7288.87,-2023.19,7564.45,1,-15.5132,7564.45,-6,-6,7793.16,-386.841,7802.75,1,-2.84174,7802.75,6,-6,7288.87,2023.19,7564.45,1,15.5132,7564.45,6,6,7793.16,386.841,7802.75,1,2.84174,7802.75,-6,6,7288.87,-2023.19,7564.45,1,-15.5132,7564.45,-6,-6,7793.16,-386.841,7802.75,1,-2.84174,7802.75,6,-6,7288.87,2023.19,7564.45,1,15.5132,7564.45,6,6,6.0009,6,7793.16,386.841,2.84174,7802.75,7793.16,386.841,7802.75,1,2.84174,7802.75,-6,6,-5.9991,6,7288.87,-2023.19,-15.5132,7564.45,7288.87,-2023.19,7564.45,1,-15.5132,7564.45,-6,-6,-5.9991,-6,7793.16,-386.841,-2.84174,7802.75,7793.16,-386.841,7802.75,1,-2.84174,7802.75,6,-6,6.0009,-6,7288.87,2023.19,15.5132,7564.45,7288.87,2023.19,7564.45,1,15.5132,7564.45
0.00095,6,6,7729.35,391.452,7739.26,1,2.89926,7739.26,-6,6,7185.15,-2105.96,7487.42,1,-16.3358,7487.42,-6,-6,7729.35,-391.452,7739.26,1,-2.89926,7739.26,6,-6,7185.15,2105.96,7487.42,1,16.3358,7487.42,7,6,-386.582,-936.774,1013.41,0,67.5753,1013.41,-7,6,-828.215,1606.04,1807.02,0,-62.7204,1807.02,-7,-6,-386.582,936.774,1013.41,0,-67.5753,1013.41,7,-6,-828.215,-1606.04,1807.02,0,62.7204,1807.02,6,6,7729.35,391.452,7739.26,1,2.89926,7739.26,-6,6,7185.15,-2105.96,7487.42,1,-16.3358,7487.42,-6,-6,7729.35,-391.452,7739.26,1,-2.89926,7739.26,6,-6,7185.15,2105.96,7487.42,1,16.3358,7487.42,-6,6,7185.15,-2105.96,7487.42,1,-16.3358,7487.42,-5,6,961.848,-1000.9,1388.15,0,-46.1398,1388.15,-5,-6,580.47,-953.66,1116.43,0,-58.6721,1116.43,7,-6,-828.215,-1606.04,1807.02,0,62.7204,1807.02,5,6,580.47,953.66,1116.43,0,58.6721,1116.43,-7,6,-828.215,1606.04,1807.02,0,-62.7204,1807.02,6,-6,7185.15,2105.96,7487.42,1,16.3358,7487.42,5,-6,961.848,1000.9,1388.15,0,46.1398,1388.15,6,6,7729.35,391.452,7739.26,1,2.89926,7739.26,-6,6,7185.15,-2105.96,7487.42,1,-16.3358,7487.42,-6,-6,7729.35,-391.452,7739.26,1,-2.89926,7739.26,6,-6,7185.15,2105.96,7487.42,1,16.3358,7487.42,6,6,7729.35,391.452,7739.26,1,2.89926,7739.26,-6,6,7185.15,-2105.96,7487.42,1,-16.3358,7487.42,-6,-6,7729.35,-391.452,7739.26,1,-2.89926,7739.26,6,-6,7185.15,2105.96,7487.42,1,16.3358,7487.42,6,6,6.00095,6,7729.35,391.452,2.89926,7739.26,7729.35,391.452,7739.26,1,2.89926,7739.26,-6,6,-5.99905,6,7185.15,-2105.96,-16.3358,7487.42,7185.15,-2105.96,7487.42,1,-16.3358,7487.42,-6,-6,-5.99905,-6,7729.35,-391.452,-2.89926,7739.26,7729.35,-391.452,7739.26,1,-2.89926,7739.26,6,-6,6.00095,-6,7185.15,2105.96,16.3358,7487.42,7185.15,2105.96,7487.42,1,16.3358,7487.42
0.001,6,6,7641.9,433.016,7654.16,1,3.2431,7654.16,-6,6,7026.77,-2205.99,7364.91,1,-17.4292,7364.91,-6,-6,7641.9,-433.016,7654.16,1,-3.2431,7654.16,6,-6,7026.77,2205.99,7364.91,1,17.4292,7364.91,6,7,-385.899,399.012,555.093,0,-45.9571,555.093,-7,6,-822.757,1641.19,1835.88,0,-63.3746,1835.88,-6,-7,-385.899,-399.012,555.093,0,45.9571,555.093,7,-6,-822.757,-1641.19,1835.88,0,63.3746,1835.88,6,6,7641.9,433.016,7654.16,1,3.2431,7654.16,-6,6,7026.77,-2205.99,7364.91,1,-17.4292,7364.91,-6,-6,7641.9,-433.016,7654.16,1,-3.2431,7654.16,6,-6,7026.77,2205.99,7364.91,1,17.4292,7364.91,-6,6,7026.77,-2205.99,7364.91,1,-17.4292,7364.91,-5,6,955.419,-1005.04,1386.7,0,-46.4499,1386.7,7,-6,-822.757,-1641.19,1835.88,0,63.3746,1835.88,8,-6,-26.6856,-1001.66,1002.01,0,88.4739,1002.01,-7,6,-822.757,1641.19,1835.88,0,-63.3746,1835.88,-8,6,-26.6856,1001.66,1002.01,0,-88.4739,1002.01,6,-6,7026.77,2205.99,7364.91,1,17.4292,7364.91,5,-6,955.419,1005.04,1386.7,0,46.4499,1386.7,6,6,7641.9,433.016,7654.16,1,3.2431,7654.16,-6,6,7026.77,-2205.99,7364.91,1,-17.4292,7364.91,-6,-6,7641.9,-433.016,7654.16,1,-3.2431,7654.16,6,-6,7026.77,2205.99,7364.91,1,17.4292,7364.91,6,6,7641.9,433.016,7654.16,1,3.2431,7654.16,-6,6,7026.77,-2205.99,7364.91,1,-17.4292,7364.91,-6,-6,7641.9,-433.016,7654.16,1,-3.2431,7654.16,6,-6,7026.77,2205.99,7364.91,1,17.4292,7364.91,6,6,6.001,6,7641.9,433.016,3.2431,7654.16,7641.9,433.016,7654.16,1,3.2431,7654.16,-6,6,-5.999,6,7026.77,-2205.99,-17.4292,7364.91,7026.77,-2205.99,7364.91,1,-17.4292,7364.91,-6,-6,-5.999,-6,7641.9,-433.016,-3.2431,7654.16,7641.9,-433.016,7654.16,1,-3.2431,7654.16,6,-6,6.001,-6,7026.77,2205.99,17.4292,7364.91,7026.77,2205.99,7364.91,1,17.4292,7364.91
0.00105,6,6,7524.99,497.148,7541.39,1,3.77983,7541.39,-6,6,6854.27,-2314.89,7234.62,1,-18.6614,7234.62,-6,-6,7524.99,-497.148,7541.39,1,-3.77983,7541.39,6,-6,6854.27,2314.89,7234.62,1,18.6614,7234.62,6,7,-407.613,392.584,565.924,0,-43.924,565.924,-7,6,-847.009,1777.46,1968.96,0,-64.5209,1968.96,-6,-7,-407.613,-392.584,565.924,0,43.924,565.924,7,-6,-847.009,-1777.46,1968.96,0,64.5209,1968.96,6,6,7524.99,497.148,7541.39,1,3.77983,7541.39,-6,6,6854.27,-2314.89,7234.62,1,-18.6614,7234.62,-6,-6,7524.99,-497.148,7541.39,1,-3.77983,7541.39,6,-6,6854.27,2314.89,7234.62,1,18.6614,7234.62,-6,6,6854.27,-2314.89,7234.62,1,-18.6614,7234.62,-5,6,1028.88,-1046.39,1467.49,0,-45.4834,1467.49,7,-6,-847.009,-1777.46,1968.96,0,64.5209,1968.96,8,-6,-7.04024,-998.225,998.25,0,89.5959,998.25,-7,6,-847.009,1777.46,1968.96,0,-64.5209,1968.96,-8,6,-7.04024,998.225,998.25,0,-89.5959,998.25,6,-6,6854.27,2314.89,7234.62,1,18.6614,7234.62,5,-6,1028.88,1046.39,1467.49,0,45.4834,1467.49,6,6,7524.99,497.148,7541.39,1,3.77983,7541.39,-6,6,6854.27,-2314.89,7234.62,1,-18.6614,7234.62,-6,-6,7524.99,-497.148,7541.39,1,-3.77983,7541.39,6,-6,6854.27,2314.89,7234.62,1,18.6614,7234.62,6,6,7524.99,497.148,7541.39,1,3.77983,7541.39,-6,6,6854.27,-2314.89,7234.62,1,-18.6614,7234.62,-6,-6,7524.99,-497.148,7541.39,1,-3.77983,7541.39,6,-6,6854.27,2314.89,7234.62,1,18.6614,7234.62,6,6,6.00105,6,7524.99,497.148,3.77983,7541.39,7524.99,497.148,7541.39,1,3.77983,7541.39,-6,6,-5.99895,6,6854.27,-2314.89,-18.6614,7234.62,6854.27,-2314.89,7234.62,1,-18.6614,7234.62,-6,-6,-5.99895,-6,7524.99,-497.148,-3.77983,7541.39,7524.99,-497.148,7541.39,1,-3.77983,7541.39,6,-6,6.00105,-6,6854.27,2314.89,18.6614,7234.62,6854.27,2314.89,7234.62,1,18.6614,7234.62
0.0011,6,6,7452.68,460.522,7466.89,1,3.53597,7466.89,-6,6,6713.51,-2337.19,7108.7,1,-19.1947,7108.7,-6,-6,7452.68,-460.522,7466.89,1,-3.53597,7466.89,6,-6,6713.51,2337.19,7108.7,1,19.1947,7108.7,6,7,-431.494,405.134,591.879,0,-43.1953,591.879,-7,6,-855.5,1863.29,2050.3,0,-65.3386,2050.3,-6,-7,-431.494,-405.134,591.879,0,43.1953,591.879,7,-6,-855.5,-1863.29,2050.3,0,65.3386,2050.3,6,6,7452.68,460.522,7466.89,1,3.53597,7466.89,-6,6,6713.51,-2337.19,7108.7,1,-19.1947,7108.7,-6,-6,7452.68,-460.522,7466.89,1,-3.53597,7466.89,6,-6,6713.51,2337.19,7108.7,1,19.1947,7108.7,-6,6,6713.51,-2337.19,7108.7,1,-19.1947,7108.7,-5,6,1023.19,-1111.42,1510.69,0,-47.3668,1510.69,7,-6,-855.5,-1863.29,2050.3,0,65.3386,2050.3,8,-6,21.6312,-1059.2,1059.43,0,-88.8301,1059.43,-7,6,-855.5,1863.29,2050.3,0,-65.3386,2050.3,-8,6,21.6312,1059.2,1059.43,0,88.8301,1059.43,6,-6,6713.51,2337.19,7108.7,1,19.1947,7108.7,5,-6,1023.19,1111.42,1510.69,0,47.3668,1510.69,6,6,7452.68,460.522,7466.89,1,3.53597,7466.89,-6,6,6713.51,-2337.19,7108.7,1,-19.1947,7108.7,-6,-6,7452.68,-460.522,7466.89,1,-3.53597,7466.89,6,-6,6713.51,2337.19,7108.7,1,19.1947,7108.7,6,6,7452.68,460.522,7466.89,1,3.53597,7466.89,-6,6,6713.51,-2337.19,7108.7,1,-19.1947,7108.7,-6,-6,7452.68,-460.522,7466.89,1,-3.53597,7466.89,6,-6,6713.51,2337.19,7108.7,1,19.1947,7108.7,6,6,6.0011,6,7452.68,460.522,3.53597,7466.89,7452.68,460.522,7466.89,1,3.53597,7466.89,-6,6,-5.9989,6,6713.51,-2337.19,-19.1947,7108.7,6713.51,-2337.19,7108.7,1,-19.1947,7108.7,-6,-6,-5.9989,-6,7452.68,-460.522,-3.53597,7466.89,7452.68,-460.522,7466.89,1,-3.53597,7466.89,6,-6,6.0011,-6,6713.51,2337.19,19.1947,7108.7,6713.51,2337.19,7108.7,1,19.1947,7108.7
0.00115,6,6,7353.29,511.896,7371.09,1,3.9822,7371.09,-6,6,6537.58,-2418.08,6970.44,1,-20.2982,6970.44,-6,-6,7353.29,-511.896,7371.09,1,-3.9822,7371.09,6,-6,6537.58,2418.08,6970.44,1,20.2982,6970.44,6,7,-456.057,406.581,610.979,0,-41.7175,610.979,-7,6,-878.241,1966.79,2153.97,0,-65.9376,2153.97,-6,-7,-456.057,-406.581,610.979,0,41.7175,610.979,7,-6,-878.241,-1966.79,2153.97,0,65.9376,2153.97,6,6,7353.29,511.896,7371.09,1,3.9822,7371.09,-6,6,6537.58,-2418.08,6970.44,1,-20.2982,6970.44,-6,-6,7353.29,-511.896,7371.09,1,-3.9822,7371.09,6,-6,6537.58,2418.08,6970.44,1,20.2982,6970.44,-6,6,6537.58,-2418.08,6970.44,1,-20.2982,6970.44,-5,6,1047.78,-1175.2,1574.47,0,-48.2804,1574.47,7,-6,-878.241,-1966.79,2153.97,0,65.9376,2153.97,8,-6,36.2244,-1114.26,1114.85,0,-88.138,1114.85,-7,6,-878.241,1966.79,2153.97,0,-65.9376,2153.97,-8,6,36.2244,1114.26,1114.85,0,88.138,1114.85,6,-6,6537.58,2418.08,6970.44,1,20.2982,6970.44,5,-6,1047.78,1175.2,1574.47,0,48.2804,1574.47,6,6,7353.29,511.896,7371.09,1,3.9822,7371.09,-6,6,6537.58,-2418.08,6970.44,1,-20.2982,6970.44,-6,-6,7353.29,-511.896,7371.09,1,-3.9822,7371.09,6,-6,6537.58,2418.08,6970.44,1,20.2982,6970.44,6,6,7353.29,511.896,7371.09,1,3.9822,7371.09,-6,6,6537.58,-2418.08,6970.44,1,-20.2982,6970.44,-6,-6,7353.29,-511.896,7371.09,1,-3.9822,7371.09,6,-6,6537.58,2418.08,6970.44,1,20.2982,6970.44,6,6,6.00115,6,7353.29,511.896,3.9822,7371.09,7353.29,511.896,7371.09,1,3.9822,7371.09,-6,6,-5.99885,6,6537.58,-2418.08,-20.2982,6970.44,6537.58,-2418.08,6970.44,1,-20.2982,6970.44,-6,-6,-5.99885,-6,7353.29,-511.896,-3.9822,7371.09,7353.29,-511.896,7371.09,1,-3.9822,7371.09,6,-6,6.00115,-6,6537.58,2418.08,20.2982,6970.44,6537.58,2418.08,6970.44,1,20.2982,6970.44
0.0012,6,6,7298.7,540.924,7318.72,1,4.23858,7318.72,-6,6,6412.84,-2510.52,6886.74,1,-21.3795,6886.74,-6,-6,7298.7,-540.924,7318.72,1,-4.23858,7318.72,6,-6,6412.84,2510.52,6886.74,1,21.3795,6886.74,6,7,-478.196,405.574,627.026,0,-40.3024,627.026,-7,6,-885.661,2057.33,2239.87,0,-66.7086,2239.87,-6,-7,-478.196,-405.574,627.026,0,40.3024,627.026,7,-6,-885.661,-2057.33,2239.87,0,66.7086,2239.87,6,6,7298.7,540.924,7318.72,1,4.23858,7318.72,-6,6,6412.84,-2510.52,6886.74,1,-21.3795,6886.74,-6,-6,7298.7,-540.924,7318.72,1,-4.23858,7318.72,6,-6,6412.84,2510.52,6886.74,1,21.3795,6886.74,-6,6,6412.84,-2510.52,6886.74,1,-21.3795,6886.74,-5,6,1106.86,-1185.76,1622.09,0,-46.9709,1622.09,7,-6,-885.661,-2057.33,2239.87,0,66.7086,2239.87,8,-6,20.1988,-1113.35,1113.53,0,-88.9606,1113.53,-7,6,-885.661,2057.33,2239.87,0,-66.7086,2239.87,-8,6,20.1988,1113.35,1113.53,0,88.9606,1113.53,6,-6,6412.84,2510.52,6886.74,1,21.3795,6886.74,5,-6,1106.86,1185.76,1622.09,0,46.9709,1622.09,6,6,7298.7,540.924,7318.72,1,4.23858,7318.72,-6,6,6412.84,-2510.52,6886.74,1,-21.3795,6886.74,-6,-6,7298.7,-540.924,7318.72,1,-4.23858,7318.72,6,-6,6412.84,2510.52,6886.74,1,21.3795,6886.74,6,6,7298.7,540.924,7318.72,1,4.23858,7318.72,-6,6,6412.84,-2510.52,6886.74,1,-21.3795,6886.74,-6,-6,7298.7,-540.924,7318.72,1,-4.23858,7318.72,6,-6,6412.84,2510.52,6886.74,1,21.3795,6886.74,6,6,6.0012,6,7298.7,540.924,4.23858,7318.72,7298.7,540.924,7318.72,1,4.23858,7318.72,-6,6,-5.9988,6,6412.84,-2510.52,-21.3795,6886.74,6412.84,-2510.52,6886.74,1,-21.3795,6886.74,-6,-6,-5.9988,-6,7298.7,-540.924,-4.23858,7318.72,7298.7,-540.924,7318.72,1,-4.23858,7318.72,6,-6,6.0012,-6,6412.84,2510.52,21.3795,6886.74,6412.84,2510.52,6886.74,1,21.3795,6886.74
0.00125,6,6,7202.35,546.262,7223.04,1,4.33729,7223.04,-6,6,6254.48,-2533.36,6748.07,1,-22.0502,6748.07,-6,-6,7202.35,-546.262,7223.04,1,-4.33729,7223.04,6,-6,6254.48,2533.36,6748.07,1,22.0502,6748.07,6,7,-507.111,404.818,648.876,0,-38.5998,648.876,-7,6,-910.084,2153.91,2338.29,0,-67.0947,2338.29,-6,-7,-507.111,-404.818,648.876,0,38.5998,648.876,7,-6,-910.084,-2153.91,2338.29,0,67.0947,2338.29,6,6,7202.35,546.262,7223.04,1,4.33729,7223.04,-6,6,6254.48,-2533.36,6748.07,1,-22.0502,6748.07,-6,-6,7202.35,-546.262,7223.04,1,-4.33729,7223.04,6,-6,6254.48,2533.36,6748.07,1,22.0502,6748.07,-6,6,6254.48,-2533.36,6748.07,1,-22.0502,6748.07,-5,6,1102.17,-1274.41,1684.9,0,-49.1453,1684.9,7,-6,-910.084,-2153.91,2338.29,0,67.0947,2338.29,8,-6,79.2815,-1147.73,1150.47,0,-86.0485,1150.47,-7,6,-910.084,2153.91,2338.29,0,-67.0947,2338.29,-8,6,79.2815,1147.73,1150.47,0,86.0485,1150.47,6,-6,6254.48,2533.36,6748.07,1,22.0502,6748.07,5,-6,1102.17,1274.41,1684.9,0,49.1453,1684.9,6,6,7202.35,546.262,7223.04,1,4.33729,7223.04,-6,6,6254.48,-2533.36,6748.07,1,-22.0502,6748.07,-6,-6,7202.35,-546.262,7223.04,1,-4.33729,7223.04,6,-6,6254.48,2533.36,6748.07,1,22.0502,6748.07,6,6,7202.35,546.262,7223.04,1,4.33729,7223.04,-6,6,6254.48,-2533.36,6748.07,1,-22.0502,6748.07,-6,-6,7202.35,-546.262,7223.04,1,-4.33729,7223.04,6,-6,6254.48,2533.36,6748.07,1,22.0502,6748.07,6,6,6.00125,6,7202.35,546.262,4.33729,7223.04,7202.35,546.262,7223.04,1,4.33729,7223.04,-6,6,-5.99875,6,6254.48,-2533.36,-22.0502,6748.07,6254.48,-2533.36,6748.07,1,-22.0502,6748.07,-6,-6,-5.99875,-6,7202.35,-546.262,-4.33729,7223.04,7202.35,-546.262,7223.04,1,-4.33729,7223.04,6,-6,6.00125,-6,6254.48,2533.36,22.0502,6748.07,6254.48,2533.36,6748.07,1,22.0502,6748.07
0.0013,6,6,7144.18,543.076,7164.79,1,4.34706,7164.79,-6,6,6093.39,-2592.24,6621.87,1,-23.0458,6621.87,-6,-6,7144.18,-543.076,7164.79,1,-4.34706,7164.79,6,-6,6093.39,2592.24,6621.87,1,23.0458,6621.87,6,7,-536.059,406.484,672.747,0,-37.1724,672.747,-7,6,-932.003,2217.53,2405.42,0,-67.2035,2405.42,-6,-7,-536.059,-406.484,672.747,0,37.1724,672.747,7,-6,-932.003,-2217.53,2405.42,0,67.2035,2405.42,6,6,7144.18,543.076,7164.79,1,4.34706,7164.79,-6,6,6093.39,-2592.24,6621.87,1,-23.0458,6621.87,-6,-6,7144.18,-543.076,7164.79,1,-4.34706,7164.79,6,-6,6093.39,2592.24,6621.87,1,23.0458,6621.87,-6,6,6093.39,-2592.24,6621.87,1,-23.0458,6621.87,-5,6,1145.8,-1307.5,1738.5,0,-48.771,1738.5,7,-6,-932.003,-2217.53,2405.42,0,67.2035,2405.42,8,-6,86.7868,-1186.38,1189.55,0,-85.8161,1189.55,-7,6,-932.003,2217.53,2405.42,0,-67.2035,2405.42,-8,6,86.7868,1186.38,1189.55,0,85.8161,1189.55,6,-6,6093.39,2592.24,6621.87,1,23.0458,6621.87,5,-6,1145.8,1307.5,1738.5,0,48.771,1738.5,6,6,7144.18,543.076,7164.79,1,4.34706,7164.79,-6,6,6093.39,-2592.24,6621.87,1,-23.0458,6621.87,-6,-6,7144.18,-543.076,7164.79,1,-4.34706,7164.79,6,-6,6093.39,2592.24,6621.87,1,23.0458,6621.87,6,6,7144.18,543.076,7164.79,1,4.34706,7164.79,-6,6,6093.39,-2592.24,6621.87,1,-23.0458,6621.87,-6,-6,7144.18,-543.076,7164.79,1,-4.34706,7164.79,6,-6,6093.39,2592.24,6621.87,1,23.0458,6621.87,6,6,6.0013,6,7144.18,543.076,4.34706,7164.79,7144.18,543.076,7164.79,1,4.34706,7164.79,-6,6,-5.9987,6,6093.39,-2592.24,-23.0458,6621.87,6093.39,-2592.24,6621.87,1,-23.0458,6621.87,-6,-6,-5.9987,-6,7144.18,-543.076,-4.34706,7164.79,7144.18,-543.076,7164.79,1,-4.34706,7164.79,6,-6,6.0013,-6,6093.39,2592.24,23.0458,6621.87,6093.39,2592.24,6621.87,1,23.0458,6621.87
0.00135,6,6,7077.93,593.496,7102.77,1,4.79313,7102.77,-6,6,5930.08,-2656.55,6497.93,1,-24.1314,6497.93,-6,-6,7077.93,-593.496,7102.77,1,-4.79313,7102.77,6,-6,5930.08,2656.55,6497.93,1,24.1314,6497.93,6,7,-560.05,395.426,685.578,0,-35.2242,685.578,-7,6,-937.739,2341.71,2522.5,0,-68.1764,2522.5,-6,-7,-560.05,-395.426,685.578,0,35.2242,685.578,7,-6,-937.739,-2341.71,2522.5,0,68.1764,2522.5,6,6,7077.93,593.496,7102.77,1,4.79313,7102.77,-6,6,5930.08,-2656.55,6497.93,1,-24.1314,6497.93,-6,-6,7077.93,-593.496,7102.77,1,-4.79313,7102.77,6,-6,5930.08,2656.55,6497.93,1,24.1314,6497.93,-6,6,5930.08,-2656.55,6497.93,1,-24.1314,6497.93,-5,6,1138.89,-1368.26,1780.22,0,-50.2273,1780.22,7,-6,-937.739,-2341.71,2522.5,0,68.1764,2522.5,8,-6,119.611,-1258.21,1263.88,0,-84.5695,1263.88,-7,6,-937.739,2341.71,2522.5,0,-68.1764,2522.5,-8,6,119.611,1258.21,1263.88,0,84.5695,1263.88,6,-6,5930.08,2656.55,6497.93,1,24.1314,6497.93,5,-6,1138.89,1368.26,1780.22,0,50.2273,1780.22,6,6,7077.93,593.496,7102.77,1,4.79313,7102.77,-6,6,5930.08,-2656.55,6497.93,1,-24.1314,6497.93,-6,-6,7077.93,-593.496,7102.77,1,-4.79313,7102.77,6,-6,5930.08,2656.55,6497.93,1,24.1314,6497.93,6,6,7077.93,593.496,7102.77,1,4.79313,7102.77,-6,6,5930.08,-2656.55,6497.93,1,-24.1314,6497.93,-6,-6,7077.93,-593.496,7102.77,1,-4.79313,7102.77,6,-6,5930.08,2656.55,6497.93,1,24.1314,6497.93,6,6,6.00135,6,7077.93,593.496,4.79313,7102.77,7077.93,593.496,7102.77,1,4.79313,7102.77,-6,6,-5.99865,6,5930.08,-2656.55,-24.1314,6497.93,5930.08,-2656.55,6497.93,1,-24.1314,6497.93,-6,-6,-5.99865,-6,7077.93,-593.496,-4.79313,7102.77,7077.93,-593.496,7102.77,1,-4.79313,7102.77,6,-6,6.00135,-6,5930.08,2656.55,24.1314,6497.93,5930.08,2656.55,6497.93,1,24.1314,6497.93
0.0014,6,6,7004.04,621.248,7031.54,1,5.06878,7031.54,-6,6,5810.72,-2725.82,6418.3,1,-25.1313,6418.3,-6,-6,7004.04,-621.248,7031.54,1,-5.06878,7031.54,6,-6,5810.72,2725.82,6418.3,1,25.1313,6418.3,6,7,-580.511,403.661,707.061,0,-34.813,707.061,-7,6,-886.154,2413.37,2570.91,0,-69.8375,2570.91,-6,-7,-580.511,-403.661,707.061,0,34.813,707.061,7,-6,-886.154,-2413.37,2570.91,0,69.8375,2570.91,6,6,7004.04,621.248,7031.54,1,5.06878,7031.54,-6,6,5810.72,-2725.82,6418.3,1,-25.1313,6418.3,-6,-6,7004.04,-621.248,7031.54,1,-5.06878,7031.54,6,-6,5810.72,2725.82,6418.3,1,25.1313,6418.3,-6,6,5810.72,-2725.82,6418.3,1,-25.1313,6418.3,-5,6,1198.57,-1346.14,1802.4,0,-48.3188,1802.4,7,-6,-886.154,-2413.37,2570.91,0,69.8375,2570.91,8,-6,113.681,-1249.71,1254.87,0,-84.8024,1254.87,-7,6,-886.154,2413.37,2570.91,0,-69.8375,2570.91,-8,6,113.681,1249.71,1254.87,0,84.8024,1254.87,6,-6,5810.72,2725.82,6418.3,1,25.1313,6418.3,5,-6,1198.57,1346.14,1802.4,0,48.3188,1802.4,6,6,7004.04,621.248,7031.54,1,5.06878,7031.54,-6,6,5810.72,-2725.82,6418.3,1,-25.1313,6418.3,-6,-6,7004.04,-621.248,7031.54,1,-5.06878,7031.54,6,-6,5810.72,2725.82,6418.3,1,25.1313,6418.3,6,6,7004.04,621.248,7031.54,1,5.06878,7031.54,-6,6,5810.72,-2725.82,6418.3,1,-25.1313,6418.3,-6,-6,7004.04,-621.248,7031.54,1,-5.06878,7031.54,6,-6,5810.72,2725.82,6418.3,1,25.1313,6418.3,6,6,6.0014,6,7004.04,621.248,5.06878,7031.54,7004.04,621.248,7031.54,1,5.06878,7031.54,-6,6,-5.9986,6,5810.72,-2725.82,-25.1313,6418.3,5810.72,-2725.82,6418.3,1,-25.1313,6418.3,-6,-6,-5.9986,-6,7004.04,-621.248,-5.06878,7031.54,7004.04,-621.248,7031.54,1,-5.06878,7031.54,6,-6,6.0014,-6,5810.72,2725.82,25.1313,6418.3,5810.72,2725.82,6418.3,1,25.1313,6418.3
0.00145,6,6,6938.58,646.544,6968.64,1,5.32351,6968.64,-6,6,5656.79,-2760.69,6294.5,1,-26.0138,6294.5,-6,-6,6938.58,-646.544,6968.64,1,-5.32351,6968.64,6,-6,5656.79,2760.69,6294.5,1,26.0138,6294.5,6,7,-608.802,393.247,724.765,0,-32.8599,724.765,-7,6,-891.498,2519.8,2672.85,0,-70.5163,2672.85,-6,-7,-608.802,-393.247,724.765,0,32.8599,724.765,7,-6,-891.498,-2519.8,2672.85,0,70.5163,2672.85,6,6,6938.58,646.544,6968.64,1,5.32351,6968.64,-6,6,5656.79,-2760.69,6294.5,1,-26.0138,6294.5,-6,-6,6938.58,-646.544,6968.64,1,-5.32351,6968.64,6,-6,5656.79,2760.69,6294.5,1,26.0138,6294.5,-6,6,5656.79,-2760.69,6294.5,1,-26.0138,6294.5,-5,6,1218.09,-1429.29,1877.93,0,-49.5613,1877.93,7,-6,-891.498,-2519.8,2672.85,0,70.5163,2672.85,8,-6,142.193,-1271.69,1279.61,0,-83.62,1279.61,-7,6,-891.498,2519.8,2672.85,0,-70.5163,2672.85,-8,6,142.193,1271.69,1279.61,0,83.62,1279.61,6,-6,5656.79,2760.69,6294.5,1,26.0138,6294.5,5,-6,1218.09,1429.29,1877.93,0,49.5613,1877.93,6,6,6938.58,646.544,6968.64,1,5.32351,6968.64,-6,6,5656.79,-2760.69,6294.5,1,-26.0138,6294.5,-6,-6,6938.58,-646.544,6968.64,1,-5.32351,6968.64,6,-6,5656.79,2760.69,6294.5,1,26.0138,6294.5,6,6,6938.58,646.544,6968.64,1,5.32351,6968.64,-6,6,5656.79,-2760.69,6294.5,1,-26.0138,6294.5,-6,-6,6938.58,-646.544,6968.64,1,-5.32351,6968.64,6,-6,5656.79,2760.69,6294.5,1,26.0138,6294.5,6,6,6.00145,6,6938.58,646.544,5.32351,6968.64,6938.58,646.544,6968.64,1,5.32351,6968.64,-6,6,-5.99855,6,5656.79,-2760.69,-26.0138,6294.5,5656.79,-2760.69,6294.5,1,-26.0138,6294.5,-6,-6,-5.99855,-6,6938.58,-646.544,-5.32351,6968.64,6938.58,-646.544,6968.64,1,-5.32351,6968.64,6,-6,6.00145,-6,5656.79,2760.69,26.0138,6294.5,5656.79,2760.69,6294.5,1,26.0138,6294.5
0.0015,6,6,6917.73,656.803,6948.84,1,5.42368,6948.84,-6,6,5531.07,-2800.43,6199.61,1,-26.8535,6199.61,-6,-6,6917.73,-656.803,6948.84,1,-5.42368,6948.84,6,-6,5531.07,2800.43,6199.61,1,26.8535,6199.61,6,7,-645.224,386.515,752.136,0,-30.9233,752.136,-7,6,-937.328,2619.18,2781.85,0,-70.3092,2781.85,-6,-7,-645.224,-386.515,752.136,0,30.9233,752.136,7,-6,-937.328,-2619.18,2781.85,0,70.3092,2781.85,6,6,6917.73,656.803,6948.84,1,5.42368,6948.84,-6,6,5531.07,-2800.43,6199.61,1,-26.8535,6199.61,-6,-6,6917.73,-656.803,6948.84,1,-5.42368,6948.84,6,-6,5531.07,2800.43,6199.61,1,26.8535,6199.61,-6,6,5531.07,-2800.43,6199.61,1,-26.8535,6199.61,-5,6,1207.56,-1491.4,1918.98,0,-51.0035,1918.98,7,-6,-937.328,-2619.18,2781.85,0,70.3092,2781.85,8,-6,190.282,-1330.08,1343.62,0,-81.8585,1343.62,-7,6,-937.328,2619.18,2781.85,0,-70.3092,2781.85,-8,6,190.282,1330.08,1343.62,0,81.8585,1343.62,6,-6,5531.07,2800.43,6199.61,1,26.8535,6199.61,5,-6,1207.56,1491.4,1918.98,0,51.0035,1918.98,6,6,6917.73,656.803,6948.84,1,5.42368,6948.84,-6,6,5531.07,-2800.43,6199.61,1,-26.8535,6199.61,-6,-6,6917.73,-656.803,6948.84,1,-5.42368,6948.84,6,-6,5531.07,2800.43,6199.61,1,26.8535,6199.61,6,6,6917.73,656.803,6948.84,1,5.42368,6948.84,-6,6,5531.07,-2800.43,6199.61,1,-26.8535,6199.61,-6,-6,6917.73,-656.803,6948.84,1,-5.42368,6948.84,6,-6,5531.07,2800.43,6199.61,1,26.8535,6199.61,6,6,6.0015,6,6917.73,656.803,5.42368,6948.84,6917.73,656.803,6948.84,1,5.42368,6948.84,-6,6,-5.9985,6,5531.07,-2800.43,-26.8535,6199.61,5531.07,-2800.43,6199.61,1,-26.8535,6199.61,-6,-6,-5.9985,-6,6917.73,-656.803,-5.42368,6948.84,6917.73,-656.803,6948.84,1,-5.42368,6948.84,6,-6,6.0015,-6,5531.07,2800.43,26.8535,6199.61,5531.07,2800.43,6199.61,1,26.8535,6199.61
0.00155,6,6,6856.48,676.07,6889.73,1,5.63134,6889.73,-6,6,5369.39,-2844.23,6076.19,1,-27.9107,6076.19,-6,-6,6856.48,-676.07,6889.73,1,-5.63134,6889.73,6,-6,5369.39,2844.23,6076.19,1,27.9107,6076.19,6,7,-658.75,384.661,762.834,0,-30.2817,762.834,-7,6,-906.405,2703.45,2851.36,0,-71.4649,2851.36,-6,-7,-658.75,-384.661,762.834,0,30.2817,762.834,7,-6,-906.405,-2703.45,2851.36,0,71.4649,2851.36,6,6,6856.48,676.07,6889.73,1,5.63134,6889.73,-6,6,5369.39,-2844.23,6076.19,1,-27.9107,6076.19,-6,-6,6856.48,-676.07,6889.73,1,-5.63134,6889.73,6,-6,5369.39,2844.23,6076.19,1,27.9107,6076.19,-6,6,5369.39,-2844.23,6076.19,1,-27.9107,6076.19,-5,6,1243.63,-1517.72,1962.16,0,-50.6684,1962.16,7,-6,-906.405,-2703.45,2851.36,0,71.4649,2851.36,8,-6,183.953,-1368.42,1380.73,0,-82.3438,1380.73,-7,6,-906.405,2703.45,2851.36,0,-71.4649,2851.36,-8,6,183.953,1368.42,1380.73,0,82.3438,1380.73,6,-6,5369.39,2844.23,6076.19,1,27.9107,6076.19,5,-6,1243.63,1517.72,1962.16,0,50.6684,1962.16,6,6,6856.48,676.07,6889.73,1,5.63134,6889.73,-6,6,5369.39,-2844.23,6076.19,1,-27.9107,6076.19,-6,-6,6856.48,-676.07,6889.73,1,-5.63134,6889.73,6,-6,5369.39,2844.23,6076.19,1,27.9107,6076.19,6,6,6856.48,676.07,6889.73,1,5.63134,6889.73,-6,6,5369.39,-2844.23,6076.19,1,-27.9107,6076.19,-6,-6,6856.48,-676.07,6889.73,1,-5.63134,6889.73,6,-6,5369.39,2844.23,6076.19,1,27.9107,6076.19,6,6,6.00155,6,6856.48,676.07,5.63134,6889.73,6856.48,676.07,6889.73,1,5.63134,6889.73,-6,6,-5.99845,6,5369.39,-2844.23,-27.9107,6076.19,5369.39,-2844.23,6076.19,1,-27.9107,6076.19,-6,-6,-5.99845,-6,6856.48,-676.07,-5.63134,6889.73,6856.48,-676.07,6889.73,1,-5.63134,6889.73,6,-6,6.00155,-6,5369.39,2844.23,27.9107,6076.19,5369.39,2844.23,6076.19,1,27.9107,6076.19
0.0016,6,6,6817.63,703.041,6853.79,1,5.88759,6853.79,-6,6,5211.25,-2896.06,5961.9,1,-29.0624,5961.9,-6,-6,6817.63,-703.041,6853.79,1,-5.88759,6853.79,6,-6,5211.25,2896.06,5961.9,1,29.0624,5961.9,6,7,-692.94,387.583,793.969,0,-29.2197,793.969,-7,6,-879.925,2785.9,2921.56,0,-72.4713,2921.56,-6,-7,-692.94,-387.583,793.969,0,29.2197,793.969,7,-6,-879.925,-2785.9,2921.56,0,72.4713,2921.56,6,6,6817.63,703.041,6853.79,1,5.88759,6853.79,-6,6,5211.25,-2896.06,5961.9,1,-29.0624,5961.9,-6,-6,6817.63,-703.041,6853.79,1,-5.88759,6853.79,6,-6,5211.25,2896.06,5961.9,1,29.0624,5961.9,-6,6,5211.25,-2896.06,5961.9,1,-29.0624,5961.9,-5,6,1227.64,-1567.22,1990.8,0,-51.9276,1990.8,7,-6,-879.925,-2785.9,2921.56,0,72.4713,2921.56,8,-6,221.869,-1403.69,1421.12,0,-81.0181,1421.12,-7,6,-879.925,2785.9,2921.56,0,-72.4713,2921.56,-8,6,221.869,1403.69,1421.12,0,81.0181,1421.12,6,-6,5211.25,2896.06,5961.9,1,29.0624,5961.9,5,-6,1227.64,1567.22,1990.8,0,51.9276,1990.8,6,6,6817.63,703.041,6853.79,1,5.88759,6853.79,-6,6,5211.25,-2896.06,5961.9,1,-29.0624,5961.9,-6,-6,6817.63,-703.041,6853.79,1,-5.88759,6853.79,6,-6,5211.25,2896.06,5961.9,1,29.0624,5961.9,6,6,6817.63,703.041,6853.79,1,5.88759,6853.79,-6,6,5211.25,-2896.06,5961.9,1,-29.0624,5961.9,-6,-6,6817.63,-703.041,6853.79,1,-5.88759,6853.79,6,-6,5211.25,2896.06,5961.9,1,29.0624,5961.9,6,6,6.0016,6,6817.63,703.041,5.88759,6853.79,6817.63,703.041,6853.79,1,5.88759,6853.79,-6,6,-5.9984,6,5211.25,-2896.06,-29.0624,5961.9,5211.25,-2896.06,5961.9,1,-29.0624,5961.9,-6,-6,-5.9984,-6,6817.63,-703.041,-5.88759,6853.79,6817.63,-703.041,6853.79,1,-5.88759,6853.79,6,-6,6.0016,-6,5211.25,2896.06,29.0624,5961.9,5211.25,2896.06,5961.9,1,29.0624,5961.9
0.00165,6,6,6775,766.733,6818.25,1,6.45674,6818.25,-6,6,5048.54,-2948.85,5846.66,1,-30.2892,5846.66,-6,-6,6775,-766.733,6818.25,1,-6.45674,6818.25,6,-6,5048.54,2948.85,5846.66,1,30.2892,5846.66,6,7,-723.917,358.657,807.893,0,-26.3556,807.893,-7,6,-876.464,2916.59,3045.43,0,-73.2739,3045.43,-6,-7,-723.917,-358.657,807.893,0,26.3556,807.893,7,-6,-876.464,-2916.59,3045.43,0,73.2739,3045.43,6,6,6775,766.733,6818.25,1,6.45674,6818.25,-6,6,5048.54,-2948.85,5846.66,1,-30.2892,5846.66,-6,-6,6775,-766.733,6818.25,1,-6.45674,6818.25,6,-6,5048.54,2948.85,5846.66,1,30.2892,5846.66,-6,6,5048.54,-2948.85,5846.66,1,-30.2892,5846.66,-5,6,1242.2,-1624.61,2045.1,0,-52.5979,2045.1,7,-6,-876.464,-2916.59,3045.43,0,73.2739,3045.43,8,-6,254.843,-1445.72,1468.01,0,-80.0029,1468.01,-7,6,-876.464,2916.59,3045.43,0,-73.2739,3045.43,-8,6,254.843,1445.72,1468.01,0,80.0029,1468.01,6,-6,5048.54,2948.85,5846.66,1,30.2892,5846.66,5,-6,1242.2,1624.61,2045.1,0,52.5979,2045.1,6,6,6775,766.733,6818.25,1,6.45674,6818.25,-6,6,5048.54,-2948.85,5846.66,1,-30.2892,5846.66,-6,-6,6775,-766.733,6818.25,1,-6.45674,6818.25,6,-6,5048.54,2948.85,5846.66,1,30.2892,5846.66,6,6,6775,766.733,6818.25,1,6.45674,6818.25,-6,6,5048.54,-2948.85,5846.66,1,-30.2892,5846.66,-6,-6,6775,-766.733,6818.25,1,-6.45674,6818.25,6,-6,5048.54,2948.85,5846.66,1,30.2892,5846.66,6,6,6.00165,6,6775,766.733,6.45674,6818.25,6775,766.733,6818.25,1,6.45674,6818.25,-6,6,-5.99835,6,5048.54,-2948.85,-30.2892,5846.66,5048.54,-2948.85,5846.66,1,-30.2892,5846.66,-6,-6,-5.99835,-6,6775,-766.733,-6.45674,6818.25,6775,-766.733,6818.25,1,-6.45674,6818.25,6,-6,6.00165,-6,5048.54,2948.85,30.2892,5846.66,5048.54,2948.85,5846.66,1,30.2892,5846.66
0.0017,6,6,6719,760.559,6761.91,1,6.45812,6761.91,-6,6,4916.01,-2943.94,5730.09,1,-30.9152,5730.09,-6,-6,6719,-760.559,6761.91,1,-6.45812,6761.91,6,-6,4916.01,2943.94,5730.09,1,30.9152,5730.09,6,7,-755.62,350.634,833.01,0,-24.8929,833.01,-7,6,-869.257,2980.9,3105.05,0,-73.7428,3105.05,-6,-7,-755.62,-350.634,833.01,0,24.8929,833.01,7,-6,-869.257,-2980.9,3105.05,0,73.7428,3105.05,6,6,6719,760.559,6761.91,1,6.45812,6761.91,-6,6,4916.01,-2943.94,5730.09,1,-30.9152,5730.09,-6,-6,6719,-760.559,6761.91,1,-6.45812,6761.91,6,-6,4916.01,2943.94,5730.09,1,30.9152,5730.09,-6,6,4916.01,-2943.94,5730.09,1,-30.9152,5730.09,-5,6,1246.81,-1651.78,2069.52,0,-52.9536,2069.52,7,-6,-869.257,-2980.9,3105.05,0,73.7428,3105.05,8,-6,292.143,-1479.61,1508.18,0,-78.8309,1508.18,-7,6,-869.257,2980.9,3105.05,0,-73.7428,3105.05,-8,6,292.143,1479.61,1508.18,0,78.8309,1508.18,6,-6,4916.01,2943.94,5730.09,1,30.9152,5730.09,5,-6,1246.81,1651.78,2069.52,0,52.9536,2069.52,6,6,6719,760.559,6761.91,1,6.45812,6761.91,-6,6,4916.01,-2943.94,5730.09,1,-30.9152,5730.09,-6,-6,6719,-760.559,6761.91,1,-6.45812,6761.91,6,-6,4916.01,2943.94,5730.09,1,30.9152,5730.09,6,6,6719,760.559,6761.91,1,6.45812,6761.91,-6,6,4916.01,-2943.94,5730.09,1,-30.9152,5730.09,-6,-6,6719,-760.559,6761.91,1,-6.45812,6761.91,6,-6,4916.01,2943.94,5730.09,1,30.9152,5730.09,6,6,6.0017,6,6719,760.559,6.45812,6761.91,6719,760.559,6761.91,1,6.45812,6761.91,-6,6,-5.9983,6,4916.01,-2943.94,-30.9152,5730.09,4916.01,-2943.94,5730.09,1,-30.9152,5730.09,-6,-6,-5.9983,-6,6719,-760.559,-6.45812,6761.91,6719,-760.559,6761.91,1,-6.45812,6761.91,6,-6,6.0017,-6,4916.01,2943.94,30.9152,5730.09,4916.01,2943.94,5730.09,1,30.9152,5730.09
0.00175,6,6,6646.84,868.252,6703.31,1,7.4422,6703.31,-6,6,4727.39,-3022.66,5611.12,1,-32.5946,5611.12,-6,-6,6646.84,-868.252,6703.31,1,-7.4422,6703.31,6,-6,4727.39,3022.66,5611.12,1,32.5946,5611.12,6,7,-788.306,321.81,851.462,0,-22.2067,851.462,-7,6,-805.437,3096.56,3199.59,0,-75.42,3199.59,-6,-7,-788.306,-321.81,851.462,0,22.2067,851.462,7,-6,-805.437,-3096.56,3199.59,0,75.42,3199.59,6,6,6646.84,868.252,6703.31,1,7.4422,6703.31,-6,6,4727.39,-3022.66,5611.12,1,-32.5946,5611.12,-6,-6,6646.84,-868.252,6703.31,1,-7.4422,6703.31,6,-6,4727.39,3022.66,5611.12,1,32.5946,5611.12,-6,6,4727.39,-3022.66,5611.12,1,-32.5946,5611.12,-5,6,1231.58,-1708.14,2105.83,0,-54.2081,2105.83,7,-6,-805.437,-3096.56,3199.59,0,75.42,3199.59,8,-6,339.406,-1511.04,1548.69,0,-77.3405,1548.69,-7,6,-805.437,3096.56,3199.59,0,-75.42,3199.59,-8,6,339.406,1511.04,1548.69,0,77.3405,1548.69,6,-6,4727.39,3022.66,5611.12,1,32.5946,5611.12,5,-6,1231.58,1708.14,2105.83,0,54.2081,2105.83,6,6,6646.84,868.252,6703.31,1,7.4422,6703.31,-6,6,4727.39,-3022.66,5611.12,1,-32.5946,5611.12,-6,-6,6646.84,-868.252,6703.31,1,-7.4422,6703.31,6,-6,4727.39,3022.66,5611.12,1,32.5946,5611.12,6,6,6646.84,868.252,6703.31,1,7.4422,6703.31,-6,6,4727.39,-3022.66,5611.12,1,-32.5946,5611.12,-6,-6,6646.84,-868.252,6703.31,1,-7.4422,6703.31,6,-6,4727.39,3022.66,5611.12,1,32.5946,5611.12,6,6,6.00175,6,6646.84,868.252,7.4422,6703.31,6646.84,868.252,6703.31,1,7.4422,6703.31,-6,6,-5.99825,6,4727.39,-3022.66,-32.5946,5611.12,4727.39,-3022.66,5611.12,1,-32.5946,5611.12,-6,-6,-5.99825,-6,6646.84,-868.252,-7.4422,6703.31,6646.84,-868.252,6703.31,1,-7.4422,6703.31,6,-6,6.00175,-6,4727.39,3022.66,32.5946,5611.12,4727.39,3022.66,5611.12,1,32.5946,5611.12
0.0018,6,6,6645.44,855.028,6700.22,1,7.33162,6700.22,-6,6,4618.43,-3039.1,5528.66,1,-33.3464,5528.66,-6,-6,6645.44,-855.028,6700.22,1,-7.33162,6700.22,6,-6,4618.43,3039.1,5528.66,1,33.3464,5528.66,6,7,-808.948,321.686,870.563,0,-21.6857,870.563,-7,6,-811.416,3167.57,3269.85,0,-75.6319,3269.85,-6,-7,-808.948,-321.686,870.563,0,21.6857,870.563,7,-6,-811.416,-3167.57,3269.85,0,75.6319,3269.85,6,6,6645.44,855.028,6700.22,1,7.33162,6700.22,-6,6,4618.43,-3039.1,5528.66,1,-33.3464,5528.66,-6,-6,6645.44,-855.028,6700.22,1,-7.33162,6700.22,6,-6,4618.43,3039.1,5528.66,1,33.3464,5528.66,-6,6,4618.43,-3039.1,5528.66,1,-33.3464,5528.66,-5,6,1208.06,-1757.56,2132.7,0,-55.4974,2132.7,7,-6,-811.416,-3167.57,3269.85,0,75.6319,3269.85,8,-6,372.322,-1537.84,1582.27,0,-76.3901,1582.27,-7,6,-811.416,3167.57,3269.85,0,-75.6319,3269.85,-8,6,372.322,1537.84,1582.27,0,76.3901,1582.27,6,-6,4618.43,3039.1,5528.66,1,33.3464,5528.66,5,-6,1208.06,1757.56,2132.7,0,55.4974,2132.7,6,6,6645.44,855.028,6700.22,1,7.33162,6700.22,-6,6,4618.43,-3039.1,5528.66,1,-33.3464,5528.66,-6,-6,6645.44,-855.028,6700.22,1,-7.33162,6700.22,6,-6,4618.43,3039.1,5528.66,1,33.3464,5528.66,6,6,6645.44,855.028,6700.22,1,7.33162,6700.22,-6,6,4618.43,-3039.1,5528.66,1,-33.3464,5528.66,-6,-6,6645.44,-855.028,6700.22,1,-7.33162,6700.22,6,-6,4618.43,3039.1,5528.66,1,33.3464,5528.66,6,6,6.0018,6,6645.44,855.028,7.33162,6700.22,6645.44,855.028,6700.22,1,7.33162,6700.22,-6,6,-5.9982,6,4618.43,-3039.1,-33.3464,5528.66,4618.43,-3039.1,5528.66,1,-33.3464,5528.66,-6,-6,-5.9982,-6,6645.44,-855.028,-7.33162,6700.22,6645.44,-855.028,6700.22,1,-7.33162,6700.22,6,-6,6.0018,-6,4618.43,3039.1,33.3464,5528.66,4618.43,3039.1,5528.66,1,33.3464,5528.66
0.00185,6,6,6644.11,869.589,6700.78,1,7.45656,6700.78,-6,6,4476.19,-3077.63,5432.14,1,-34.5107,5432.14,-6,-6,6644.11,-869.589,6700.78,1,-7.45656,6700.78,6,-6,4476.19,3077.63,5432.14,1,34.5107,5432.14,6,7,-848.346,313.141,904.294,0,-20.2601,904.294,-7,6,-800.318,3268.61,3365.16,0,-76.2418,3365.16,-6,-7,-848.346,-313.141,904.294,0,20.2601,904.294,7,-6,-800.318,-3268.61,3365.16,0,76.2418,3365.16,6,6,6644.11,869.589,6700.78,1,7.45656,6700.78,-6,6,4476.19,-3077.63,5432.14,1,-34.5107,5432.14,-6,-6,6644.11,-869.589,6700.78,1,-7.45656,6700.78,6,-6,4476.19,3077.63,5432.14,1,34.5107,5432.14,-6,6,4476.19,-3077.63,5432.14,1,-34.5107,5432.14,-5,6,1248.37,-1827.19,2212.93,0,-55.6584,2212.93,7,-6,-800.318,-3268.61,3365.16,0,76.2418,3365.16,8,-6,414.053,-1532.33,1587.28,0,-74.8791,1587.28,-7,6,-800.318,3268.61,3365.16,0,-76.2418,3365.16,-8,6,414.053,1532.33,1587.28,0,74.8791,1587.28,6,-6,4476.19,3077.63,5432.14,1,34.5107,5432.14,5,-6,1248.37,1827.19,2212.93,0,55.6584,2212.93,6,6,6644.11,869.589,6700.78,1,7.45656,6700.78,-6,6,4476.19,-3077.63,5432.14,1,-34.5107,5432.14,-6,-6,6644.11,-869.589,6700.78,1,-7.45656,6700.78,6,-6,4476.19,3077.63,5432.14,1,34.5107,5432.14,6,6,6644.11,869.589,6700.78,1,7.45656,6700.78,-6,6,4476.19,-3077.63,5432.14,1,-34.5107,5432.14,-6,-6,6644.11,-869.589,6700.78,1,-7.45656,6700.78,6,-6,4476.19,3077.63,5432.14,1,34.5107,5432.14,6,6,6.00185,6,6644.11,869.589,7.45656,6700.78,6644.11,869.589,6700.78,1,7.45656,6700.78,-6,6,-5.99815,6,4476.19,-3077.63,-34.5107,5432.14,4476.19,-3077.63,5432.14,1,-34.5107,5432.14,-6,-6,-5.99815,-6,6644.11,-869.589,-7.45656,6700.78,6644.11,-869.589,6700.78,1,-7.45656,6700.78,6,-6,6.00185,-6,4476.19,3077.63,34.5107,5432.14,4476.19,3077.63,5432.14,1,34.5107,5432.14
0.0019,6,6,6593.33,936.142,6659.45,1,8.08103,6659.45,-6,6,4320.23,-3121.52,5329.94,1,-35.8495,5329.94,-6,-6,6593.33,-936.142,6659.45,1,-8.08103,6659.45,6,-6,4320.23,3121.52,5329.94,1,35.8495,5329.94,6,7,-884.994,291.417,931.74,0,-18.2261,931.74,-7,6,-715.41,3337.09,3412.92,0,-77.9,3412.92,-6,-7,-884.994,-291.417,931.74,0,18.2261,931.74,7,-6,-715.41,-3337.09,3412.92,0,77.9,3412.92,6,6,6593.33,936.142,6659.45,1,8.08103,6659.45,-6,6,4320.23,-3121.52,5329.94,1,-35.8495,5329.94,-6,-6,6593.33,-936.142,6659.45,1,-8.08103,6659.45,6,-6,4320.23,3121.52,5329.94,1,35.8495,5329.94,-6,6,4320.23,-3121.52,5329.94,1,-35.8495,5329.94,-5,6,1229.01,-1844.9,2216.78,0,-56.3298,2216.78,7,-6,-715.41,-3337.09,3412.92,0,77.9,3412.92,8,-6,425.703,-1552.58,1609.89,0,-74.6669,1609.89,-7,6,-715.41,3337.09,3412.92,0,-77.9,3412.92,-8,6,425.703,1552.58,1609.89,0,74.6669,1609.89,6,-6,4320.23,3121.52,5329.94,1,35.8495,5329.94,5,-6,1229.01,1844.9,2216.78,0,56.3298,2216.78,6,6,6593.33,936.142,6659.45,1,8.08103,6659.45,-6,6,4320.23,-3121.52,5329.94,1,-35.8495,5329.94,-6,-6,6593.33,-936.142,6659.45,1,-8.08103,6659.45,6,-6,4320.23,3121.52,5329.94,1,35.8495,5329.94,6,6,6593.33,936.142,6659.45,1,8.08103,6659.45,-6,6,4320.23,-3121.52,5329.94,1,-35.8495,5329.94,-6,-6,6593.33,-936.142,6659.45,1,-8.08103,6659.45,6,-6,4320.23,3121.52,5329.94,1,35.8495,5329.94,6,6,6.0019,6,6593.33,936.142,8.08103,6659.45,6593.33,936.142,6659.45,1,8.08103,6659.45,-6,6,-5.9981,6,4320.23,-3121.52,-35.8495,5329.94,4320.23,-3121.52,5329.94,1,-35.8495,5329.94,-6,-6,-5.9981,-6,6593.33,-936.142,-8.08103,6659.45,6593.33,-936.142,6659.45,1,-8.08103,6659.45,6,-6,6.0019,-6,4320.23,3121.52,35.8495,5329.94,4320.23,3121.52,5329.94,1,35.8495,5329.94
0.00195,6,6,6595.27,920.734,6659.23,1,7.94742,6659.23,-6,6,4190.08,-3150.34,5242.27,1,-36.9379,5242.27,-6,-6,6595.27,-920.734,6659.23,1,-7.94742,6659.23,6,-6,4190.08,3150.34,5242.27,1,36.9379,5242.27,6,7,-926.415,272.543,965.673,0,-16.3934,965.673,-7,6,-702.911,3390.95,3463.04,0,-78.289,3463.04,-6,-7,-926.415,-272.543,965.673,0,16.3934,965.673,7,-6,-702.911,-3390.95,3463.04,0,78.289,3463.04,6,6,6595.27,920.734,6659.23,1,7.94742,6659.23,-6,6,4190.08,-3150.34,5242.27,1,-36.9379,5242.27,-6,-6,6595.27,-920.734,6659.23,1,-7.94742,6659.23,6,-6,4190.08,3150.34,5242.27,1,36.9379,5242.27,-6,6,4190.08,-3150.34,5242.27,1,-36.9379,5242.27,-5,6,1240.11,-1887.63,2258.55,0,-56.6964,2258.55,7,-6,-702.911,-3390.95,3463.04,0,78.289,3463.04,8,-6,469.78,-1595.23,1662.97,0,-73.5909,1662.97,-7,6,-702.911,3390.95,3463.04,0,-78.289,3463.04,-8,6,469.78,1595.23,1662.97,0,73.5909,1662.97,6,-6,4190.08,3150.34,5242.27,1,36.9379,5242.27,5,-6,1240.11,1887.63,2258.55,0,56.6964,2258.55,6,6,6595.27,920.734,6659.23,1,7.94742,6659.23,-6,6,4190.08,-3150.34,5242.27,1,-36.9379,5242.27,-6,-6,6595.27,-920.734,6659.23,1,-7.94742,6659.23,6,-6,4190.08,3150.34,5242.27,1,36.9379,5242.27,6,6,6595.27,920.734,6659.23,1,7.94742,6659.23,-6,6,4190.08,-3150.34,5242.27,1,-36.9379,5242.27,-6,-6,6595.27,-920.734,6659.23,1,-7.94742,6659.23,6,-6,4190.08,3150.34,5242.27,1,36.9379,5242.27,6,6,6.00195,6,6595.27,920.734,7.94742,6659.23,6595.27,920.734,6659.23,1,7.94742,6659.23,-6,6,-5.99805,6,4190.08,-3150.34,-36.9379,5242.27,4190.08,-3150.34,5242.27,1,-36.9379,5242.27,-6,-6,-5.99805,-6,6595.27,-920.734,-7.94742,6659.23,6595.27,-920.734,6659.23,1,-7.94742,6659.23,6,-6,6.00195,-6,4190.08,3150.34,36.9379,5242.27,4190.08,3150.34,5242.27,1,36.9379,5242.27
0.002,6,6,6594.68,918.957,6658.4,1,7.93299,6658.4,-6,6,4083.48,-3171.54,5170.44,1,-37.8357,5170.44,-6,-6,6594.68,-918.957,6658.4,1,-7.93299,6658.4,6,-6,4083.48,3171.54,5170.44,1,37.8357,5170.44,6,7,-954.147,274.578,992.87,0,-16.0544,992.87,-7,6,-673.301,3477.96,3542.53,0,-79.0436,3542.53,-6,-7,-954.147,-274.578,992.87,0,16.0544,992.87,7,-6,-673.301,-3477.96,3542.53,0,79.0436,3542.53,6,6,6594.68,918.957,6658.4,1,7.93299,6658.4,-6,6,4083.48,-3171.54,5170.44,1,-37.8357,5170.44,-6,-6,6594.68,-918.957,6658.4,1,-7.93299,6658.4,6,-6,4083.48,3171.54,5170.44,1,37.8357,5170.44,-6,6,4083.48,-3171.54,5170.44,1,-37.8357,5170.44,-5,6,1280.46,-1937.39,2322.3,0,-56.5386,2322.3,7,-6,-673.301,-3477.96,3542.53,0,79.0436,3542.53,8,-6,516.749,-1579.57,1661.95,0,-71.8847,1661.95,-7,6,-673.301,3477.96,3542.53,0,-79.0436,3542.53,-8,6,516.749,1579.57,1661.95,0,71.8847,1661.95,6,-6,4083.48,3171.54,5170.44,1,37.8357,5170.44,5,-6,1280.46,1937.39,2322.3,0,56.5386,2322.3,6,6,6594.68,918.957,6658.4,1,7.93299,6658.4,-6,6,4083.48,-3171.54,5170.44,1,-37.8357,5170.44,-6,-6,6594.68,-918.957,6658.4,1,-7.93299,6658.4,6,-6,4083.48,3171.54,5170.44,1,37.8357,5170.44,6,6,6594.68,918.957,6658.4,1,7.93299,6658.4,-6,6,4083.48,-3171.54,5170.44,1,-37.8357,5170.44,-6,-6,6594.68,-918.957,6658.4,1,-7.93299,6658.4,6,-6,4083.48,3171.54,5170.44,1,37.8357,5170.44,6,6,6.002,6,6594.68,918.957,7.93299,6658.4,6594.68,918.957,6658.4,1,7.93299,6658.4,-6,6,-5.998,6,4083.48,-3171.54,-37.8357,5170.44,4083.48,-3171.54,5170.44,1,-37.8357,5170.44,-6,-6,-5.998,-6,6594.68,-918.957,-7.93299,6658.4,6594.68,-918.957,6658.4,1,-7.93299,6658.4,6,-6,6.002,-6,4083.48,3171.54,37.8357,5170.44,4083.48,3171.54,5170.44,1,37.8357,5170.44
0.00205,6,6,6562.27,898.081,6623.44,1,7.79281,6623.44,-6,6,3961.75,-3135.11,5052.17,1,-38.3562,5052.17,-6,-6,6562.27,-898.081,6623.44,1,-7.79281,6623.44,6,-6,3961.75,3135.11,5052.17,1,38.3562,5052.17,6,7,-967.117,269.701,1004.02,0,-15.5823,1004.02,-7,6,-613.973,3590.48,3642.6,0,-80.2963,3642.6,-6,-7,-967.117,-269.701,1004.02,0,15.5823,1004.02,7,-6,-613.973,-3590.48,3642.6,0,80.2963,3642.6,6,6,6562.27,898.081,6623.44,1,7.79281,6623.44,-6,6,3961.75,-3135.11,5052.17,1,-38.3562,5052.17,-6,-6,6562.27,-898.081,6623.44,1,-7.79281,6623.44,6,-6,3961.75,3135.11,5052.17,1,38.3562,5052.17,-6,6,3961.75,-3135.11,5052.17,1,-38.3562,5052.17,-5,6,1234.77,-1984.04,2336.89,0,-58.1039,2336.89,7,-6,-613.973,-3590.48,3642.6,0,80.2963,3642.6,8,-6,601.2,-1567.65,1678.98,0,-69.018,1678.98,-7,6,-613.973,3590.48,3642.6,0,-80.2963,3642.6,-8,6,601.2,1567.65,1678.98,0,69.018,1678.98,6,-6,3961.75,3135.11,5052.17,1,38.3562,5052.17,5,-6,1234.77,1984.04,2336.89,0,58.1039,2336.89,6,6,6562.27,898.081,6623.44,1,7.79281,6623.44,-6,6,3961.75,-3135.11,5052.17,1,-38.3562,5052.17,-6,-6,6562.27,-898.081,6623.44,1,-7.79281,6623.44,6,-6,3961.75,3135.11,5052.17,1,38.3562,5052.17,6,6,6562.27,898.081,6623.44,1,7.79281,6623.44,-6,6,3961.75,-3135.11,5052.17,1,-38.3562,5052.17,-6,-6,6562.27,-898.081,6623.44,1,-7.79281,6623.44,6,-6,3961.75,3135.11,5052.17,1,38.3562,5052.17,6,6,6.00205,6,6562.27,898.081,7.79281,6623.44,6562.27,898.081,6623.44,1,7.79281,6623.44,-6,6,-5.99795,6,3961.75,-3135.11,-38.3562,5052.17,3961.75,-3135.11,5052.17,1,-38.3562,5052.17,-6,-6,-5.99795,-6,6562.27,-898.081,-7.79281,6623.44,6562.27,-898.081,6623.44,1,-7.79281,6623.44,6,-6,6.00205,-6,3961.75,3135.11,38.3562,5052.17,3961.75,3135.11,5052.17,1,38.3562,5052.17
0.0021,6,6,6526.89,942.002,6594.52,1,8.21258,6594.52,-6,6,3836.33,-3167.31,4974.87,1,-39.5434,4974.87,-6,-6,6526.89,-942.002,6594.52,1,-8.21258,6594.52,6,-6,3836.33,3167.31,4974.87,1,39.5434,4974.87,6,7,-997.355,259.944,1030.67,0,-14.6082,1030.67,7,5,-576.309,212.247,614.15,0,-20.2181,614.15,-6,-7,-997.355,-259.944,1030.67,0,14.6082,1030.67,-7,-5,-576.309,-212.247,614.15,0,20.2181,614.15,6,6,6526.89,942.002,6594.52,1,8.21258,6594.52,-6,6,3836.33,-3167.31,4974.87,1,-39.5434,4974.87,-6,-6,6526.89,-942.002,6594.52,1,-8.21258,6594.52,6,-6,3836.33,3167.31,4974.87,1,39.5434,4974.87,-6,6,3836.33,-3167.31,4974.87,1,-39.5434,4974.87,-5,6,1284.61,-1962.21,2345.31,0,-56.7883,2345.31,7,-6,-526.745,-3669.63,3707.24,0,81.8315,3707.24,8,-6,615.443,-1554.07,1671.5,0,-68.3955,1671.5,-7,6,-526.745,3669.63,3707.24,0,-81.8315,3707.24,-8,6,615.443,1554.07,1671.5,0,68.3955,1671.5,6,-6,3836.33,3167.31,4974.87,1,39.5434,4974.87,5,-6,1284.61,1962.21,2345.31,0,56.7883,2345.31,6,6,6526.89,942.002,6594.52,1,8.21258,6594.52,-6,6,3836.33,-3167.31,4974.87,1,-39.5434,4974.87,-6,-6,6526.89,-942.002,6594.52,1,-8.21258,6594.52,6,-6,3836.33,3167.31,4974.87,1,39.5434,4974.87,6,6,6526.89,942.002,6594.52,1,8.21258,6594.52,-6,6,3836.33,-3167.31,4974.87,1,-39.5434,4974.87,-6,-6,6526.89,-942.002,6594.52,1,-8.21258,6594.52,6,-6,3836.33,3167.31,4974.87,1,39.5434,4974.87,6,6,6.0021,6,6526.89,942.002,8.21258,6594.52,6526.89,942.002,6594.52,1,8.21258,6594.52,-6,6,-5.9979,6,3836.33,-3167.31,-39.5434,4974.87,3836.33,-3167.31,4974.87,1,-39.5434,4974.87,-6,-6,-5.9979,-6,6526.89,-942.002,-8.21258,6594.52,6526.89,-942.002,6594.52,1,-8.21258,6594.52,6,-6,6.0021,-6,3836.33,3167.31,39.5434,4974.87,3836.33,3167.31,4974.87,1,39.5434,4974.87
0.00215,6,6,6472.18,951.61,6541.76,1,8.36432,6541.76,-6,6,3686.08,-3144.56,4845.15,1,-40.4672,4845.15,-6,-6,6472.18,-951.61,6541.76,1,-8.36432,6541.76,6,-6,3686.08,3144.56,4845.15,1,40.4672,4845.15,6,7,-1024.58,243.078,1053.02,0,-13.3465,1053.02,7,5,-618.279,207.443,652.152,0,-18.5474,652.152,-6,-7,-1024.58,-243.078,1053.02,0,13.3465,1053.02,-7,-5,-618.279,-207.443,652.152,0,18.5474,652.152,6,6,6472.18,951.61,6541.76,1,8.36432,6541.76,-6,6,3686.08,-3144.56,4845.15,1,-40.4672,4845.15,-6,-6,6472.18,-951.61,6541.76,1,-8.36432,6541.76,6,-6,3686.08,3144.56,4845.15,1,40.4672,4845.15,-6,6,3686.08,-3144.56,4845.15,1,-40.4672,4845.15,-5,6,1292.56,-1976.48,2361.6,0,-56.8165,2361.6,7,-6,-438.193,-3757.54,3783.01,0,83.3484,3783.01,8,-6,683.503,-1532.77,1678.26,0,-65.9666,1678.26,-7,6,-438.193,3757.54,3783.01,0,-83.3484,3783.01,-8,6,683.503,1532.77,1678.26,0,65.9666,1678.26,6,-6,3686.08,3144.56,4845.15,1,40.4672,4845.15,5,-6,1292.56,1976.48,2361.6,0,56.8165,2361.6,6,6,6472.18,951.61,6541.76,1,8.36432,6541.76,-6,6,3686.08,-3144.56,4845.15,1,-40.4672,4845.15,-6,-6,6472.18,-951.61,6541.76,1,-8.36432,6541.76,6,-6,3686.08,3144.56,4845.15,1,40.4672,4845.15,6,6,6472.18,951.61,6541.76,1,8.36432,6541.76,-6,6,3686.08,-3144.56,4845.15,1,-40.4672,4845.15,-6,-6,6472.18,-951.61,6541.76,1,-8.36432,6541.76,6,-6,3686.08,3144.56,4845.15,1,40.4672,4845.15,6,6,6.00215,6,6472.18,951.61,8.36432,6541.76,6472.18,951.61,6541.76,1,8.36432,6541.76,-6,6,-5.99785,6,3686.08,-3144.56,-40.4672,4845.15,3686.08,-3144.56,4845.15,1,-40.4672,4845.15,-6,-6,-5.99785,-6,6472.18,-951.61,-8.36432,6541.76,6472.18,-951.61,6541.76,1,-8.36432,6541.76,6,-6,6.00215,-6,3686.08,3144.56,40.4672,4845.15,3686.08,3144.56,4845.15,1,40.4672,4845.15
0.0022,6,6,6431.88,951.363,6501.86,1,8.41382,6501.86,-6,6,3598.14,-3148.22,4781,1,-41.1846,4781,-6,-6,6431.88,-951.363,6501.86,1,-8.41382,6501.86,6,-6,3598.14,3148.22,4781,1,41.1846,4781,6,7,-1045.59,236.704,1072.05,0,-12.7558,1072.05,7,5,-630.537,201.722,662.019,0,-17.7406,662.019,-6,-7,-1045.59,-236.704,1072.05,0,12.7558,1072.05,-7,-5,-630.537,-201.722,662.019,0,17.7406,662.019,6,6,6431.88,951.363,6501.86,1,8.41382,6501.86,-6,6,3598.14,-3148.22,4781,1,-41.1846,4781,-6,-6,6431.88,-951.363,6501.86,1,-8.41382,6501.86,6,-6,3598.14,3148.22,4781,1,41.1846,4781,-6,6,3598.14,-3148.22,4781,1,-41.1846,4781,-5,6,1253.41,-1964.57,2330.36,0,-57.4618,2330.36,7,-6,-363.878,-3812.19,3829.51,0,84.5476,3829.51,8,-6,775.353,-1556.72,1739.12,0,-63.5235,1739.12,-7,6,-363.878,3812.19,3829.51,0,-84.5476,3829.51,-8,6,775.353,1556.72,1739.12,0,63.5235,1739.12,6,-6,3598.14,3148.22,4781,1,41.1846,4781,5,-6,1253.41,1964.57,2330.36,0,57.4618,2330.36,6,6,6431.88,951.363,6501.86,1,8.41382,6501.86,-6,6,3598.14,-3148.22,4781,1,-41.1846,4781,-6,-6,6431.88,-951.363,6501.86,1,-8.41382,6501.86,6,-6,3598.14,3148.22,4781,1,41.1846,4781,6,6,6431.88,951.363,6501.86,1,8.41382,6501.86,-6,6,3598.14,-3148.22,4781,1,-41.1846,4781,-6,-6,6431.88,-951.363,6501.86,1,-8.41382,6501.86,6,-6,3598.14,3148.22,4781,1,41.1846,4781,6,6,6.0022,6,6431.88,951.363,8.41382,6501.86,6431.88,951.363,6501.86,1,8.41382,6501.86,-6,6,-5.9978,6,3598.14,-3148.22,-41.1846,4781,3598.14,-3148.22,4781,1,-41.1846,4781,-6,-6,-5.9978,-6,6431.88,-951.363,-8.41382,6501.86,6431.88,-951.363,6501.86,1,-8.41382,6501.86,6,-6,6.0022,-6,3598.14,3148.22,41.1846,4781,3598.14,3148.22,4781,1,41.1846,4781
0.00225,6,6,6412.68,943.563,6481.73,1,8.37045,6481.73,-6,6,3465.97,-3145.69,4680.63,1,-42.2267,4680.63,-6,-6,6412.68,-943.563,6481.73,1,-8.37045,6481.73,6,-6,3465.97,3145.69,4680.63,1,42.2267,4680.63,6,7,-1076.6,237.433,1102.47,0,-12.437,1102.47,7,5,-654.698,172.095,676.939,0,-14.7277,676.939,-6,-7,-1076.6,-237.433,1102.47,0,12.437,1102.47,-7,-5,-654.698,-172.095,676.939,0,14.7277,676.939,6,6,6412.68,943.563,6481.73,1,8.37045,6481.73,-6,6,3465.97,-3145.69,4680.63,1,-42.2267,4680.63,-6,-6,6412.68,-943.563,6481.73,1,-8.37045,6481.73,6,-6,3465.97,3145.69,4680.63,1,42.2267,4680.63,-6,6,3465.97,-3145.69,4680.63,1,-42.2267,4680.63,-5,6,1305.15,-1996.01,2384.84,0,-56.8201,2384.84,7,-6,-263.322,-3905.04,3913.91,0,86.1423,3913.91,8,-6,798.187,-1497.43,1696.88,0,-61.9408,1696.88,-7,6,-263.322,3905.04,3913.91,0,-86.1423,3913.91,-8,6,798.187,1497.43,1696.88,0,61.9408,1696.88,6,-6,3465.97,3145.69,4680.63,1,42.2267,4680.63,5,-6,1305.15,1996.01,2384.84,0,56.8201,2384.84,6,6,6412.68,943.563,6481.73,1,8.37045,6481.73,-6,6,3465.97,-3145.69,4680.63,1,-42.2267,4680.63,-6,-6,6412.68,-943.563,6481.73,1,-8.37045,6481.73,6,-6,3465.97,3145.69,4680.63,1,42.2267,4680.63,6,6,6412.68,943.563,6481.73,1,8.37045,6481.73,-6,6,3465.97,-3145.69,4680.63,1,-42.2267,4680.63,-6,-6,6412.68,-943.563,6481.73,1,-8.37045,6481.73,6,-6,3465.97,3145.69,4680.63,1,42.2267,4680.63,6,6,6.00225,6,6412.68,943.563,8.37045,6481.73,6412.68,943.563,6481.73,1,8.37045,6481.73,-6,6,-5.99775,6,3465.97,-3145.69,-42.2267,4680.63,3465.97,-3145.69,4680.63,1,-42.2267,4680.63,-6,-6,-5.99775,-6,6412.68,-943.563,-8.37045,6481.73,6412.68,-943.563,6481.73,1,-8.37045,6481.73,6,-6,6.00225,-6,3465.97,3145.69,42.2267,4680.63,3465.97,3145.69,4680.63,1,42.2267,4680.63
0.0023,6,6,6399.33,931.713,6466.8,1,8.2838,6466.8,-6,6,3395.13,-3132.6,4619.53,1,-42.6969,4619.53,-6,-6,6399.33,-931.713,6466.8,1,-8.2838,6466.8,6,-6,3395.13,3132.6,4619.53,1,42.6969,4619.53,6,7,-1099.86,234.756,1124.63,0,-12.0485,1124.63,7,5,-670.709,157.243,688.895,0,-13.1943,688.895,-6,-7,-1099.86,-234.756,1124.63,0,12.0485,1124.63,-7,-5,-670.709,-157.243,688.895,0,13.1943,688.895,6,6,6399.33,931.713,6466.8,1,8.2838,6466.8,-6,6,3395.13,-3132.6,4619.53,1,-42.6969,4619.53,-6,-6,6399.33,-931.713,6466.8,1,-8.2838,6466.8,6,-6,3395.13,3132.6,4619.53,1,42.6969,4619.53,-6,6,3395.13,-3132.6,4619.53,1,-42.6969,4619.53,-5,6,1308.12,-2006.79,2395.49,0,-56.9019,2395.49,7,-6,-232.31,-3956.08,3962.9,0,86.6393,3962.9,8,-6,868.841,-1501.66,1734.9,0,-59.9469,1734.9,-7,6,-232.31,3956.08,3962.9,0,-86.6393,3962.9,-8,6,868.841,1501.66,1734.9,0,59.9469,1734.9,6,-6,3395.13,3132.6,4619.53,1,42.6969,4619.53,5,-6,1308.12,2006.79,2395.49,0,56.9019,2395.49,6,6,6399.33,931.713,6466.8,1,8.2838,6466.8,-6,6,3395.13,-3132.6,4619.53,1,-42.6969,4619.53,-6,-6,6399.33,-931.713,6466.8,1,-8.2838,6466.8,6,-6,3395.13,3132.6,4619.53,1,42.6969,4619.53,6,6,6399.33,931.713,6466.8,1,8.2838,6466.8,-6,6,3395.13,-3132.6,4619.53,1,-42.6969,4619.53,-6,-6,6399.33,-931.713,6466.8,1,-8.2838,6466.8,6,-6,3395.13,3132.6,4619.53,1,42.6969,4619.53,6,6,6.0023,6,6399.33,931.713,8.2838,6466.8,6399.33,931.713,6466.8,1,8.2838,6466.8,-6,6,-5.9977,6,3395.13,-3132.6,-42.6969,4619.53,3395.13,-3132.6,4619.53,1,-42.6969,4619.53,-6,-6,-5.9977,-6,6399.33,-931.713,-8.2838,6466.8,6399.33,-931.713,6466.8,1,-8.2838,6466.8,6,-6,6.0023,-6,3395.13,3132.6,42.6969,4619.53,3395.13,3132.6,4619.53,1,42.6969,4619.53
0.00235,6,6,6380.71,922.107,6446.99,1,8.22316,6446.99,-6,6,3270.85,-3116.51,4517.86,1,-43.6158,4517.86,-6,-6,6380.71,-922.107,6446.99,1,-8.22316,6446.99,6,-6,3270.85,3116.51,4517.86,1,43.6158,4517.86,6,7,-1144.45,227.231,1166.79,0,-11.23,1166.79,7,5,-703.593,155.12,720.49,0,-12.433,720.49,-6,-7,-1144.45,-227.231,1166.79,0,11.23,1166.79,-7,-5,-703.593,-155.12,720.49,0,12.433,720.49,6,6,6380.71,922.107,6446.99,1,8.22316,6446.99,-6,6,3270.85,-3116.51,4517.86,1,-43.6158,4517.86,-6,-6,6380.71,-922.107,6446.99,1,-8.22316,6446.99,6,-6,3270.85,3116.51,4517.86,1,43.6158,4517.86,-6,6,3270.85,-3116.51,4517.86,1,-43.6158,4517.86,-5,6,1329.67,-2064.35,2455.52,0,-57.214,2455.52,7,-6,-164.276,-4027.12,4030.47,0,87.6641,4030.47,8,-6,899.283,-1459.2,1714.05,0,-58.3551,1714.05,-7,6,-164.276,4027.12,4030.47,0,-87.6641,4030.47,-8,6,899.283,1459.2,1714.05,0,58.3551,1714.05,6,-6,3270.85,3116.51,4517.86,1,43.6158,4517.86,5,-6,1329.67,2064.35,2455.52,0,57.214,2455.52,6,6,6380.71,922.107,6446.99,1,8.22316,6446.99,-6,6,3270.85,-3116.51,4517.86,1,-43.6158,4517.86,-6,-6,6380.71,-922.107,6446.99,1,-8.22316,6446.99,6,-6,3270.85,3116.51,4517.86,1,43.6158,4517.86,6,6,6380.71,922.107,6446.99,1,8.22316,6446.99,-6,6,3270.85,-3116.51,4517.86,1,-43.6158,4517.86,-6,-6,6380.71,-922.107,6446.99,1,-8.22316,6446.99,6,-6,3270.85,3116.51,4517.86,1,43.6158,4517.86,6,6,6.00235,6,6380.71,922.107,8.22316,6446.99,6380.71,922.107,6446.99,1,8.22316,6446.99,-6,6,-5.99765,6,3270.85,-3116.51,-43.6158,4517.86,3270.85,-3116.51,4517.86,1,-43.6158,4517.86,-6,-6,-5.99765,-6,6380.71,-922.107,-8.22316,6446.99,6380.71,-922.107,6446.99,1,-8.22316,6446.99,6,-6,6.00235,-6,3270.85,3116.51,43.6158,4517.86,3270.85,3116.51,4517.86,1,43.6158,4517.86
0.0024,6,6,6359.72,926.571,6426.86,1,8.28932,6426.86,-6,6,3184.28,-3101.8,4445.31,1,-44.2483,4445.31,-6,-6,6359.72,-926.571,6426.86,1,-8.28932,6426.86,6,-6,3184.28,3101.8,4445.31,1,44.2483,4445.31,6,7,-1165.8,217.993,1186.01,0,-10.5914,1186.01,7,5,-732.039,133.119,744.044,0,-10.3065,744.044,-6,-7,-1165.8,-217.993,1186.01,0,10.5914,1186.01,-7,-5,-732.039,-133.119,744.044,0,10.3065,744.044,6,6,6359.72,926.571,6426.86,1,8.28932,6426.86,-6,6,3184.28,-3101.8,4445.31,1,-44.2483,4445.31,-6,-6,6359.72,-926.571,6426.86,1,-8.28932,6426.86,6,-6,3184.28,3101.8,4445.31,1,44.2483,4445.31,-6,6,3184.28,-3101.8,4445.31,1,-44.2483,4445.31,-5,6,1324.23,-2052.84,2442.9,0,-57.175,2442.9,7,-6,-82.931,-4096.42,4097.26,0,88.8402,4097.26,8,-6,938.297,-1445.18,1723.07,0,-57.006,1723.07,-7,6,-82.931,4096.42,4097.26,0,-88.8402,4097.26,-8,6,938.297,1445.18,1723.07,0,57.006,1723.07,6,-6,3184.28,3101.8,4445.31,1,44.2483,4445.31,5,-6,1324.23,2052.84,2442.9,0,57.175,2442.9,6,6,6359.72,926.571,6426.86,1,8.28932,6426.86,-6,6,3184.28,-3101.8,4445.31,1,-44.2483,4445.31,-6,-6,6359.72,-926.571,6426.86,1,-8.28932,6426.86,6,-6,3184.28,3101.8,4445.31,1,44.2483,4445.31,6,6,6359.72,926.571,6426.86,1,8.28932,6426.86,-6,6,3184.28,-3101.8,4445.31,1,-44.2483,4445.31,-6,-6,6359.72,-926.571,6426.86,1,-8.28932,6426.86,6,-6,3184.28,3101.8,4445.31,1,44.2483,4445.31,6,6,6.0024,6,6359.72,926.571,8.28932,6426.86,6359.72,926.571,6426.86,1,8.28932,6426.86,-6,6,-5.9976,6,3184.28,-3101.8,-44.2483,4445.31,3184.28,-3101.8,4445.31,1,-44.2483,4445.31,-6,-6,-5.9976,-6,6359.72,-926.571,-8.28932,6426.86,6359.72,-926.571,6426.86,1,-8.28932,6426.86,6,-6,6.0024,-6,3184.28,3101.8,44.2483,4445.31,3184.28,3101.8,4445.31,1,44.2483,4445.31
0.00245,6,6,6319.73,933.015,6388.23,1,8.39821,6388.23,-6,6,3100.96,-3071.28,4364.48,1,-44.7245,4364.48,-6,-6,6319.73,-933.015,6388.23,1,-8.39821,6388.23,6,-6,3100.96,3071.28,4364.48,1,44.7245,4364.48,6,7,-1183.92,206.044,1201.72,0,-9.87261,1201.72,7,5,-744.379,98.5115,750.869,0,-7.53874,750.869,-6,-7,-1183.92,-206.044,1201.72,0,9.87261,1201.72,-7,-5,-744.379,-98.5115,750.869,0,7.53874,750.869,6,6,6319.73,933.015,6388.23,1,8.39821,6388.23,-6,6,3100.96,-3071.28,4364.48,1,-44.7245,4364.48,-6,-6,6319.73,-933.015,6388.23,1,-8.39821,6388.23,6,-6,3100.96,3071.28,4364.48,1,44.7245,4364.48,-6,6,3100.96,-3071.28,4364.48,1,-44.7245,4364.48,-5,6,1340.75,-2054.76,2453.5,0,-56.8752,2453.5,7,-6,35.93,-4170.41,4170.57,0,-89.5064,4170.57,8,-6,981.558,-1371.38,1686.46,0,-54.4071,1686.46,-7,6,35.93,4170.41,4170.57,0,89.5064,4170.57,-8,6,981.558,1371.38,1686.46,0,54.4071,1686.46,6,-6,3100.96,3071.28,4364.48,1,44.7245,4364.48,5,-6,1340.75,2054.76,2453.5,0,56.8752,2453.5,6,6,6319.73,933.015,6388.23,1,8.39821,6388.23,-6,6,3100.96,-3071.28,4364.48,1,-44.7245,4364.48,-6,-6,6319.73,-933.015,6388.23,1,-8.39821,6388.23,6,-6,3100.96,3071.28,4364.48,1,44.7245,4364.48,6,6,6319.73,933.015,6388.23,1,8.39821,6388.23,-6,6,3100.96,-3071.28,4364.48,1,-44.7245,4364.48,-6,-6,6319.73,-933.015,6388.23,1,-8.39821,6388.23,6,-6,3100.96,3071.28,4364.48,1,44.7245,4364.48,6,6,6.00245,6,6319.73,933.015,8.39821,6388.23,6319.73,933.015,6388.23,1,8.39821,6388.23,-6,6,-5.99755,6,3100.96,-3071.28,-44.7245,4364.48,3100.96,-3071.28,4364.48,1,-44.7245,4364.48,-6,-6,-5.99755,-6,6319.73,-933.015,-8.39821,6388.23,6319.73,-933.015,6388.23,1,-8.39821,6388.23,6,-6,6.00245,-6,3100.96,3071.28,44.7245,4364.48,3100.96,3071.28,4364.48,1,44.7245,4364.48
0.0025,6,6,6267.22,913.852,6333.5,1,8.29609,6333.5,-6,6,3018.22,-3033.85,4279.47,1,-45.148,4279.47,-6,-6,6267.22,-913.852,6333.5,1,-8.29609,6333.5,6,-6,3018.22,3033.85,4279.47,1,45.148,4279.47,6,7,-1198.94,213.634,1217.82,0,-10.1032,1217.82,7,5,-750.097,74.6595,753.803,0,-5.68411,753.803,-6,-7,-1198.94,-213.634,1217.82,0,10.1032,1217.82,-7,-5,-750.097,-74.6595,753.803,0,5.68411,753.803,6,6,6267.22,913.852,6333.5,1,8.29609,6333.5,-6,6,3018.22,-3033.85,4279.47,1,-45.148,4279.47,-6,-6,6267.22,-913.852,6333.5,1,-8.29609,6333.5,6,-6,3018.22,3033.85,4279.47,1,45.148,4279.47,-6,6,3018.22,-3033.85,4279.47,1,-45.148,4279.47,-5,6,1326.72,-2029.44,2424.63,0,-56.8259,2424.63,7,-6,171.805,-4214.84,4218.34,0,-87.6658,4218.34,8,-6,1008.18,-1324.76,1664.75,0,-52.7278,1664.75,-7,6,171.805,4214.84,4218.34,0,87.6658,4218.34,-8,6,1008.18,1324.76,1664.75,0,52.7278,1664.75,6,-6,3018.22,3033.85,4279.47,1,45.148,4279.47,5,-6,1326.72,2029.44,2424.63,0,56.8259,2424.63,6,6,6267.22,913.852,6333.5,1,8.29609,6333.5,-6,6,3018.22,-3033.85,4279.47,1,-45.148,4279.47,-6,-6,6267.22,-913.852,6333.5,1,-8.29609,6333.5,6,-6,3018.22,3033.85,4279.47,1,45.148,4279.47,6,6,6267.22,913.852,6333.5,1,8.29609,6333.5,-6,6,3018.22,-3033.85,4279.47,1,-45.148,4279.47,-6,-6,6267.22,-913.852,6333.5,1,-8.29609,6333.5,6,-6,3018.22,3033.85,4279.47,1,45.148,4279.47,6,6,6.0025,6,6267.22,913.852,8.29609,6333.5,6267.22,913.852,6333.5,1,8.29609,6333.5,-6,6,-5.9975,6,3018.22,-3033.85,-45.148,4279.47,3018.22,-3033.85,4279.47,1,-45.148,4279.47,-6,-6,-5.9975,-6,6267.22,-913.852,-8.29609,6333.5,6267.22,-913.852,6333.5,1,-8.29609,6333.5,6,-6,6.0025,-6,3018.22,3033.85,45.148,4279.47,3018.22,3033.85,4279.47,1,45.148,4279.47
0.00255,6,6,6255.04,919.021,6322.19,1,8.35838,6322.19,-6,6,2939,-3013.46,4209.35,0,-45.7167,4209.35,-6,-6,6255.04,-919.021,6322.19,1,-8.35838,6322.19,6,-6,2939,3013.46,4209.35,0,45.7167,4209.35,6,7,-1222.15,202.608,1238.83,0,-9.41287,1238.83,7,5,-773.935,48.1798,775.433,0,-3.56224,775.433,-6,-7,-1222.15,-202.608,1238.83,0,9.41287,1238.83,-7,-5,-773.935,-48.1798,775.433,0,3.56224,775.433,6,6,6255.04,919.021,6322.19,1,8.35838,6322.19,-6,6,2939,-3013.46,4209.35,0,-45.7167,4209.35,-6,-6,6255.04,-919.021,6322.19,1,-8.35838,6322.19,6,-6,2939,3013.46,4209.35,0,45.7167,4209.35,-6,6,2939,-3013.46,4209.35,0,-45.7167,4209.35,-5,6,1321.17,-2044.36,2434.11,0,-57.1274,2434.11,7,-6,234.73,-4289.53,4295.95,1,-86.8678,4295.95,8,-6,1079.9,-1290.84,1682.99,0,-50.0844,1682.99,-7,6,234.73,4289.53,4295.95,1,86.8678,4295.95,-8,6,1079.9,1290.84,1682.99,0,50.0844,1682.99,6,-6,2939,3013.46,4209.35,0,45.7167,4209.35,5,-6,1321.17,2044.36,2434.11,0,57.1274,2434.11,6,6,6255.04,919.021,6322.19,1,8.35838,6322.19,-7,6,234.73,4289.53,4295.95,1,86.8678,4295.95,-6,-6,6255.04,-919.021,6322.19,1,-8.35838,6322.19,7,-6,234.73,-4289.53,4295.95,1,-86.8678,4295.95,6,6,6255.04,919.021,6322.19,1,8.35838,6322.19,-7,6,234.73,4289.53,4295.95,1,86.8678,4295.95,-6,-6,6255.04,-919.021,6322.19,1,-8.35838,6322.19,7,-6,234.73,-4289.53,4295.95,1,-86.8678,4295.95,6,6,6.00255,6,6255.04,919.021,8.35838,6322.19,6255.04,919.021,6322.19,1,8.35838,6322.19,-6,6,-5.99745,6,2939,-3013.46,-45.7167,4209.35,2939,-3013.46,4209.35,0,-45.7167,4209.35,-6,-6,-5.99745,-6,6255.04,-919.021,-8.35838,6322.19,6255.04,-919.021,6322.19,1,-8.35838,6322.19,6,-6,6.00255,-6,2939,3013.46,45.7167,4209.35,2939,3013.46,4209.35,0,45.7167,4209.35
0.0026,6,6,6176.99,880.945,6239.49,1,8.11664,6239.49,-6,6,2845.07,-2964.92,4109.16,0,-46.1817,4109.16,-6,-6,6176.99,-880.945,6239.49,1,-8.11664,6239.49,6,-6,2845.07,2964.92,4109.16,0,46.1817,4109.16,6,7,-1235.38,200.21,1251.5,0,-9.20552,1251.5,7,5,-796.582,18.3592,796.793,0,-1.32029,796.793,-6,-7,-1235.38,-200.21,1251.5,0,9.20552,1251.5,-7,-5,-796.582,-18.3592,796.793,0,1.32029,796.793,6,6,6176.99,880.945,6239.49,1,8.11664,6239.49,-6,6,2845.07,-2964.92,4109.16,0,-46.1817,4109.16,-6,-6,6176.99,-880.945,6239.49,1,-8.11664,6239.49,6,-6,2845.07,2964.92,4109.16,0,46.1817,4109.16,-6,6,2845.07,-2964.92,4109.16,0,-46.1817,4109.16,-5,6,1290.01,-2013.02,2390.9,0,-57.3469,2390.9,7,-6,364.057,-4305.82,4321.18,1,-85.1671,4321.18,8,-6,1130.09,-1224.71,1666.44,0,-47.301,1666.44,-7,6,364.057,4305.82,4321.18,1,85.1671,4321.18,-8,6,1130.09,1224.71,1666.44,0,47.301,1666.44,6,-6,2845.07,2964.92,4109.16,0,46.1817,4109.16,5,-6,1290.01,2013.02,2390.9,0,57.3469,2390.9,6,6,6176.99,880.945,6239.49,1,8.11664,6239.49,-7,6,364.057,4305.82,4321.18,1,85.1671,4321.18,-6,-6,6176.99,-880.945,6239.49,1,-8.11664,6239.49,7,-6,364.057,-4305.82,4321.18,1,-85.1671,4321.18,6,6,6176.99,880.945,6239.49,1,8.11664,6239.49,-7,6,364.057,4305.82,4321.18,1,85.1671,4321.18,-6,-6,6176.99,-880.945,6239.49,1,-8.11664,6239.49,7,-6,364.057,-4305.82,4321.18,1,-85.1671,4321.18,6,6,6.0026,6,6176.99,880.945,8.11664,6239.49,6176.99,880.945,6239.49,1,8.11664,6239.49,-6,6,-5.9974,6,2845.07,-2964.92,-46.1817,4109.16,2845.07,-2964.92,4109.16,0,-46.1817,4109.16,-6,-6,-5.9974,-6,6176.99,-880.945,-8.11664,6239.49,6176.99,-880.945,6239.49,1,-8.11664,6239.49,6,-6,6.0026,-6,2845.07,2964.92,46.1817,4109.16,2845.07,2964.92,4109.16,0,46.1817,4109.16
0.00265,6,6,6137.94,901.904,6203.85,1,8.35918,6203.85,-6,6,2744.45,-2926.23,4011.84,0,-46.8361,4011.84,-6,-6,6137.94,-901.904,6203.85,1,-8.35918,6203.85,6,-6,2744.45,2926.23,4011.84,0,46.8361,4011.84,6,7,-1252.28,191.225,1266.79,0,-8.68211,1266.79,7,5,-809.38,-31.147,809.979,0,2.2038,809.979,-6,-7,-1252.28,-191.225,1266.79,0,8.68211,1266.79,-7,-5,-809.38,31.147,809.979,0,-2.2038,809.979,6,6,6137.94,901.904,6203.85,1,8.35918,6203.85,-6,6,2744.45,-2926.23,4011.84,0,-46.8361,4011.84,-6,-6,6137.94,-901.904,6203.85,1,-8.35918,6203.85,6,-6,2744.45,2926.23,4011.84,0,46.8361,4011.84,-6,6,2744.45,-2926.23,4011.84,0,-46.8361,4011.84,-5,6,1321.44,-2000.46,2397.51,0,-56.5525,2397.51,7,-6,488.316,-4363.49,4390.73,1,-83.6146,4390.73,8,-6,1158.44,-1156.84,1637.15,0,-44.9604,1637.15,-7,6,488.316,4363.49,4390.73,1,83.6146,4390.73,-8,6,1158.44,1156.84,1637.15,0,44.9604,1637.15,6,-6,2744.45,2926.23,4011.84,0,46.8361,4011.84,5,-6,1321.44,2000.46,2397.51,0,56.5525,2397.51,6,6,6137.94,901.904,6203.85,1,8.35918,6203.85,-7,6,488.316,4363.49,4390.73,1,83.6146,4390.73,-6,-6,6137.94,-901.904,6203.85,1,-8.35918,6203.85,7,-6,488.316,-4363.49,4390.73,1,-83.6146,4390.73,6,6,6137.94,901.904,6203.85,1,8.35918,6203.85,-7,6,488.316,4363.49,4390.73,1,83.6146,4390.73,-6,-6,6137.94,-901.904,6203.85,1,-8.35918,6203.85,7,-6,488.316,-4363.49,4390.73,1,-83.6146,4390.73,6,6,6.00265,6,6137.94,901.904,8.35918,6203.85,6137.94,901.904,6203.85,1,8.35918,6203.85,-6,6,-5.99735,6,2744.45,-2926.23,-46.8361,4011.84,2744.45,-2926.23,4011.84,0,-46.8361,4011.84,-6,-6,-5.99735,-6,6137.94,-901.904,-8.35918,6203.85,6137.94,-901.904,6203.85,1,-8.35918,6203.85,6,-6,6.00265,-6,2744.45,2926.23,46.8361,4011.84,2744.45,2926.23,4011.84,0,46.8361,4011.84
0.0027,6,6,6111.76,856.807,6171.52,1,7.98029,6171.52,-6,6,2714.74,-2903.42,3974.88,0,-46.9235,3974.88,-6,-6,6111.76,-856.807,6171.52,1,-7.98029,6171.52,6,-6,2714.74,2903.42,3974.88,0,46.9235,3974.88,6,7,-1267.33,199.151,1282.88,0,-8.93058,1282.88,7,5,-814.276,-43.0386,815.412,0,3.02556,815.412,-6,-7,-1267.33,-199.151,1282.88,0,8.93058,1282.88,-7,-5,-814.276,43.0386,815.412,0,-3.02556,815.412,6,6,6111.76,856.807,6171.52,1,7.98029,6171.52,-6,6,2714.74,-2903.42,3974.88,0,-46.9235,3974.88,-6,-6,6111.76,-856.807,6171.52,1,-7.98029,6171.52,6,-6,2714.74,2903.42,3974.88,0,46.9235,3974.88,-6,6,2714.74,-2903.42,3974.88,0,-46.9235,3974.88,-5,6,1299.84,-1990.23,2377.1,0,-56.8511,2377.1,-7,7,42.1468,-1160.27,1161.04,0,-87.9197,1161.04,7,-6,566.273,-4374.53,4411.03,1,-82.6242,4411.03,-7,6,566.273,4374.53,4411.03,1,82.6242,4411.03,6,-6,2714.74,2903.42,3974.88,0,46.9235,3974.88,5,-6,1299.84,1990.23,2377.1,0,56.8511,2377.1,7,-7,42.1468,1160.27,1161.04,0,87.9197,1161.04,6,6,6111.76,856.807,6171.52,1,7.98029,6171.52,-7,6,566.273,4374.53,4411.03,1,82.6242,4411.03,-6,-6,6111.76,-856.807,6171.52,1,-7.98029,6171.52,7,-6,566.273,-4374.53,4411.03,1,-82.6242,4411.03,6,6,6111.76,856.807,6171.52,1,7.98029,6171.52,-7,6,566.273,4374.53,4411.03,1,82.6242,4411.03,-6,-6,6111.76,-856.807,6171.52,1,-7.98029,6171.52,7,-6,566.273,-4374.53,4411.03,1,-82.6242,4411.03,6,6,6.0027,6,6111.76,856.807,7.98029,6171.52,6111.76,856.807,6171.52,1,7.98029,6171.52,-6,6,-5.9973,6,2714.74,-2903.42,-46.9235,3974.88,2714.74,-2903.42,3974.88,0,-46.9235,3974.88,-6,-6,-5.9973,-6,6111.76,-856.807,-7.98029,6171.52,6111.76,-856.807,6171.52,1,-7.98029,6171.52,6,-6,6.0027,-6,2714.74,2903.42,46.9235,3974.88,2714.74,2903.42,3974.88,0,46.9235,3974.88
0.00275,6,6,6096.19,873.265,6158.42,1,8.15203,6158.42,-6,6,2629.32,-2866.42,3889.69,0,-47.4704,3889.69,-6,-6,6096.19,-873.265,6158.42,1,-8.15203,6158.42,6,-6,2629.32,2866.42,3889.69,0,47.4704,3889.69,6,7,-1301.54,186.714,1314.86,0,-8.16377,1314.86,7,5,-831.716,-70.0908,834.664,0,4.81708,834.664,-6,-7,-1301.54,-186.714,1314.86,0,8.16377,1314.86,-7,-5,-831.716,70.0908,834.664,0,-4.81708,834.664,6,6,6096.19,873.265,6158.42,1,8.15203,6158.42,-6,6,2629.32,-2866.42,3889.69,0,-47.4704,3889.69,-6,-6,6096.19,-873.265,6158.42,1,-8.15203,6158.42,6,-6,2629.32,2866.42,3889.69,0,47.4704,3889.69,-6,6,2629.32,-2866.42,3889.69,0,-47.4704,3889.69,-5,6,1311.27,-2022.75,2410.59,0,-57.0463,2410.59,-7,7,-1.63155,-1218.2,1218.2,0,89.9233,1218.2,7,-6,659.082,-4446.67,4495.25,1,-81.569,4495.25,-7,6,659.082,4446.67,4495.25,1,81.569,4495.25,6,-6,2629.32,2866.42,3889.69,0,47.4704,3889.69,5,-6,1311.27,2022.75,2410.59,0,57.0463,2410.59,7,-7,-1.63155,1218.2,1218.2,0,-89.9233,1218.2,6,6,6096.19,873.265,6158.42,1,8.15203,6158.42,-7,6,659.082,4446.67,4495.25,1,81.569,4495.25,-6,-6,6096.19,-873.265,6158.42,1,-8.15203,6158.42,7,-6,659.082,-4446.67,4495.25,1,-81.569,4495.25,6,6,6096.19,873.265,6158.42,1,8.15203,6158.42,-7,6,659.082,4446.67,4495.25,1,81.569,4495.25,-6,-6,6096.19,-873.265,6158.42,1,-8.15203,6158.42,7,-6,659.082,-4446.67,4495.25,1,-81.569,4495.25,6,6,6.00275,6,6096.19,873.265,8.15203,6158.42,6096.19,873.265,6158.42,1,8.15203,6158.42,-6,6,-5.99725,6,2629.32,-2866.42,-47.4704,3889.69,2629.32,-2866.42,3889.69,0,-47.4704,3889.69,-6,-6,-5.99725,-6,6096.19,-873.265,-8.15203,6158.42,6096.19,-873.265,6158.42,1,-8.15203,6158.42,6,-6,6.00275,-6,2629.32,2866.42,47.4704,3889.69,2629.32,2866.42,3889.69,0,47.4704,3889.69
0.0028,6,6,6065.72,836.433,6123.12,1,7.8513,6123.12,-6,6,2571.23,-2827.16,3821.53,0,-47.7143,3821.53,-6,-6,6065.72,-836.433,6123.12,1,-7.8513,6123.12,6,-6,2571.23,2827.16,3821.53,0,47.7143,3821.53,6,7,-1313.02,195.842,1327.54,0,-8.48338,1327.54,7,5,-832.203,-92.3531,837.312,0,6.33244,837.312,-6,-7,-1313.02,-195.842,1327.54,0,8.48338,1327.54,-7,-5,-832.203,92.3531,837.312,0,-6.33244,837.312,6,6,6065.72,836.433,6123.12,1,7.8513,6123.12,-6,6,2571.23,-2827.16,3821.53,0,-47.7143,3821.53,-6,-6,6065.72,-836.433,6123.12,1,-7.8513,6123.12,6,-6,2571.23,2827.16,3821.53,0,47.7143,3821.53,-6,6,2571.23,-2827.16,3821.53,0,-47.7143,3821.53,-5,6,1322.77,-1998.67,2396.75,0,-56.5023,2396.75,-7,7,-53.7207,-1245.12,1246.28,0,87.5295,1246.28,7,-6,771.959,-4474.85,4540.95,1,-80.2122,4540.95,-7,6,771.959,4474.85,4540.95,1,80.2122,4540.95,6,-6,2571.23,2827.16,3821.53,0,47.7143,3821.53,5,-6,1322.77,1998.67,2396.75,0,56.5023,2396.75,7,-7,-53.7207,1245.12,1246.28,0,-87.5295,1246.28,6,6,6065.72,836.433,6123.12,1,7.8513,6123.12,-7,6,771.959,4474.85,4540.95,1,80.2122,4540.95,-6,-6,6065.72,-836.433,6123.12,1,-7.8513,6123.12,7,-6,771.959,-4474.85,4540.95,1,-80.2122,4540.95,6,6,6065.72,836.433,6123.12,1,7.8513,6123.12,-7,6,771.959,4474.85,4540.95,1,80.2122,4540.95,-6,-6,6065.72,-836.433,6123.12,1,-7.8513,6123.12,7,-6,771.959,-4474.85,4540.95,1,-80.2122,4540.95,6,6,6.0028,6,6065.72,836.433,7.8513,6123.12,6065.72,836.433,6123.12,1,7.8513,6123.12,-6,6,-5.9972,6,2571.23,-2827.16,-47.7143,3821.53,2571.23,-2827.16,3821.53,0,-47.7143,3821.53,-6,-6,-5.9972,-6,6065.72,-836.433,-7.8513,6123.12,6065.72,-836.433,6123.12,1,-7.8513,6123.12,6,-6,6.0028,-6,2571.23,2827.16,47.7143,3821.53,2571.23,2827.16,3821.53,0,47.7143,3821.53
0.00285,6,6,6001.58,871.284,6064.49,1,8.26025,6064.49,-6,6,2489.53,-2807.34,3752.19,0,-48.4336,3752.19,-6,-6,6001.58,-871.284,6064.49,1,-8.26025,6064.49,6,-6,2489.53,2807.34,3752.19,0,48.4336,3752.19,6,7,-1333.3,182.936,1345.79,0,-7.81255,1345.79,7,5,-834.041,-125.363,843.409,0,8.54801,843.409,-6,-7,-1333.3,-182.936,1345.79,0,7.81255,1345.79,-7,-5,-834.041,125.363,843.409,0,-8.54801,843.409,6,6,6001.58,871.284,6064.49,1,8.26025,6064.49,-6,6,2489.53,-2807.34,3752.19,0,-48.4336,3752.19,-6,-6,6001.58,-871.284,6064.49,1,-8.26025,6064.49,6,-6,2489.53,2807.34,3752.19,0,48.4336,3752.19,-6,6,2489.53,-2807.34,3752.19,0,-48.4336,3752.19,-5,6,1284.22,-1937.26,2324.26,0,-56.4595,2324.26,-7,7,-112.29,-1268.85,1273.8,0,84.9426,1273.8,7,-6,914.38,-4483.79,4576.08,1,-78.4737,4576.08,-7,6,914.38,4483.79,4576.08,1,78.4737,4576.08,6,-6,2489.53,2807.34,3752.19,0,48.4336,3752.19,5,-6,1284.22,1937.26,2324.26,0,56.4595,2324.26,7,-7,-112.29,1268.85,1273.8,0,-84.9426,1273.8,6,6,6001.58,871.284,6064.49,1,8.26025,6064.49,-7,6,914.38,4483.79,4576.08,1,78.4737,4576.08,-6,-6,6001.58,-871.284,6064.49,1,-8.26025,6064.49,7,-6,914.38,-4483.79,4576.08,1,-78.4737,4576.08,6,6,6001.58,871.284,6064.49,1,8.26025,6064.49,-7,6,914.38,4483.79,4576.08,1,78.4737,4576.08,-6,-6,6001.58,-871.284,6064.49,1,-8.26025,6064.49,7,-6,914.38,-4483.79,4576.08,1,-78.4737,4576.08,6,6,6.00285,6,6001.58,871.284,8.26025,6064.49,6001.58,871.284,6064.49,1,8.26025,6064.49,-6,6,-5.99715,6,2489.53,-2807.34,-48.4336,3752.19,2489.53,-2807.34,3752.19,0,-48.4336,3752.19,-6,-6,-5.99715,-6,6001.58,-871.284,-8.26025,6064.49,6001.58,-871.284,6064.49,1,-8.26025,6064.49,6,-6,6.00285,-6,2489.53,2807.34,48.4336,3752.19,2489.53,2807.34,3752.19,0,48.4336,3752.19
0.0029,6,6,5972.73,886.656,6038.18,1,8.44393,6038.18,-6,6,2397.77,-2781.5,3672.33,0,-49.2373,3672.33,-6,-6,5972.73,-886.656,6038.18,1,-8.44393,6038.18,6,-6,2397.77,2781.5,3672.33,0,49.2373,3672.33,6,7,-1364.91,167.902,1375.2,0,-7.01288,1375.2,7,5,-841.714,-157.705,856.361,0,10.612,856.361,-6,-7,-1364.91,-167.902,1375.2,0,7.01288,1375.2,-7,-5,-841.714,157.705,856.361,0,-10.612,856.361,6,6,5972.73,886.656,6038.18,1,8.44393,6038.18,-6,6,2397.77,-2781.5,3672.33,0,-49.2373,3672.33,-6,-6,5972.73,-886.656,6038.18,1,-8.44393,6038.18,6,-6,2397.77,2781.5,3672.33,0,49.2373,3672.33,-6,6,2397.77,-2781.5,3672.33,0,-49.2373,3672.33,-5,6,1310.16,-1904.4,2311.55,0,-55.4733,2311.55,-7,7,-155.538,-1292.85,1302.17,0,83.1399,1302.17,7,-6,993.288,-4505.02,4613.22,1,-77.5661,4613.22,-7,6,993.288,4505.02,4613.22,1,77.5661,4613.22,6,-6,2397.77,2781.5,3672.33,0,49.2373,3672.33,5,-6,1310.16,1904.4,2311.55,0,55.4733,2311.55,7,-7,-155.538,1292.85,1302.17,0,-83.1399,1302.17,6,6,5972.73,886.656,6038.18,1,8.44393,6038.18,-7,6,993.288,4505.02,4613.22,1,77.5661,4613.22,-6,-6,5972.73,-886.656,6038.18,1,-8.44393,6038.18,7,-6,993.288,-4505.02,4613.22,1,-77.5661,4613.22,6,6,5972.73,886.656,6038.18,1,8.44393,6038.18,-7,6,993.288,4505.02,4613.22,1,77.5661,4613.22,-6,-6,5972.73,-886.656,6038.18,1,-8.44393,6038.18,7,-6,993.288,-4505.02,4613.22,1,-77.5661,4613.22,6,6,6.0029,6,5972.73,886.656,8.44393,6038.18,5972.73,886.656,6038.18,1,8.44393,6038.18,-6,6,-5.9971,6,2397.77,-2781.5,-49.2373,3672.33,2397.77,-2781.5,3672.33,0,-49.2373,3672.33,-6,-6,-5.9971,-6,5972.73,-886.656,-8.44393,6038.18,5972.73,-886.656,6038.18,1,-8.44393,6038.18,6,-6,6.0029,-6,2397.77,2781.5,49.2373,3672.33,2397.77,2781.5,3672.33,0,49.2373,3672.33
0.00295,6,6,5924.77,873.795,5988.86,1,8.3896,5988.86,-6,6,2332.07,-2731.23,3591.41,0,-49.5075,3591.41,-6,-6,5924.77,-873.795,5988.86,1,-8.3896,5988.86,6,-6,2332.07,2731.23,3591.41,0,49.5075,3591.41,6,7,-1381.14,167.671,1391.28,0,-6.92188,1391.28,7,5,-840.613,-197.669,863.541,0,13.2326,863.541,-6,-7,-1381.14,-167.671,1391.28,0,6.92188,1391.28,-7,-5,-840.613,197.669,863.541,0,-13.2326,863.541,6,6,5924.77,873.795,5988.86,1,8.3896,5988.86,-6,6,2332.07,-2731.23,3591.41,0,-49.5075,3591.41,-6,-6,5924.77,-873.795,5988.86,1,-8.3896,5988.86,6,-6,2332.07,2731.23,3591.41,0,49.5075,3591.41,-6,6,2332.07,-2731.23,3591.41,0,-49.5075,3591.41,-5,6,1325.71,-1892.54,2310.67,0,-54.989,2310.67,-7,7,-216.517,-1311.99,1329.74,0,80.629,1329.74,7,-6,1129.2,-4527.19,4665.89,1,-75.9946,4665.89,-7,6,1129.2,4527.19,4665.89,1,75.9946,4665.89,6,-6,2332.07,2731.23,3591.41,0,49.5075,3591.41,5,-6,1325.71,1892.54,2310.67,0,54.989,2310.67,7,-7,-216.517,1311.99,1329.74,0,-80.629,1329.74,6,6,5924.77,873.795,5988.86,1,8.3896,5988.86,-7,6,1129.2,4527.19,4665.89,1,75.9946,4665.89,-6,-6,5924.77,-873.795,5988.86,1,-8.3896,5988.86,7,-6,1129.2,-4527.19,4665.89,1,-75.9946,4665.89,6,6,5924.77,873.795,5988.86,1,8.3896,5988.86,-7,6,1129.2,4527.19,4665.89,1,75.9946,4665.89,-6,-6,5924.77,-873.795,5988.86,1,-8.3896,5988.86,7,-6,1129.2,-4527.19,4665.89,1,-75.9946,4665.89,6,6,6.00295,6,5924.77,873.795,8.3896,5988.86,5924.77,873.795,5988.86,1,8.3896,5988.86,-6,6,-5.99705,6,2332.07,-2731.23,-49.5075,3591.41,2332.07,-2731.23,3591.41,0,-49.5075,3591.41,-6,-6,-5.99705,-6,5924.77,-873.795,-8.3896,5988.86,5924.77,-873.795,5988.86,1,-8.3896,5988.86,6,-6,6.00295,-6,2332.07,2731.23,49.5075,3591.41,2332.07,2731.23,3591.41,0,49.5075,3591.41
0.003,6,6,5854.74,855.536,5916.92,1,8.31362,5916.92,-6,6,2294.26,-2659.82,3512.59,0,-49.2202,3512.59,-6,-6,5854.74,-855.536,5916.92,1,-8.31362,5916.92,6,-6,2294.26,2659.82,3512.59,0,49.2202,3512.59,6,7,-1387.91,159.89,1397.09,0,-6.57163,1397.09,7,5,-836.603,-228.376,867.214,0,15.2686,867.214,-6,-7,-1387.91,-159.89,1397.09,0,6.57163,1397.09,-7,-5,-836.603,228.376,867.214,0,-15.2686,867.214,6,6,5854.74,855.536,5916.92,1,8.31362,5916.92,-6,6,2294.26,-2659.82,3512.59,0,-49.2202,3512.59,-6,-6,5854.74,-855.536,5916.92,1,-8.31362,5916.92,6,-6,2294.26,2659.82,3512.59,0,49.2202,3512.59,-6,6,2294.26,-2659.82,3512.59,0,-49.2202,3512.59,-5,6,1299.07,-1853.82,2263.67,0,-54.979,2263.67,-7,7,-276.783,-1331.82,1360.28,0,78.2597,1360.28,7,-6,1247.53,-4521.85,4690.78,1,-74.5764,4690.78,-7,6,1247.53,4521.85,4690.78,1,74.5764,4690.78,6,-6,2294.26,2659.82,3512.59,0,49.2202,3512.59,5,-6,1299.07,1853.82,2263.67,0,54.979,2263.67,7,-7,-276.783,1331.82,1360.28,0,-78.2597,1360.28,6,6,5854.74,855.536,5916.92,1,8.31362,5916.92,-7,6,1247.53,4521.85,4690.78,1,74.5764,4690.78,-6,-6,5854.74,-855.536,5916.92,1,-8.31362,5916.92,7,-6,1247.53,-4521.85,4690.78,1,-74.5764,4690.78,6,6,5854.74,855.536,5916.92,1,8.31362,5916.92,-7,6,1247.53,4521.85,4690.78,1,74.5764,4690.78,-6,-6,5854.74,-855.536,5916.92,1,-8.31362,5916.92,7,-6,1247.53,-4521.85,4690.78,1,-74.5764,4690.78,6,6,6.003,6,5854.74,855.536,8.31362,5916.92,5854.74,855.536,5916.92,1,8.31362,5916.92,-6,6,-5.997,6,2294.26,-2659.82,-49.2202,3512.59,2294.26,-2659.82,3512.59,0,-49.2202,3512.59,-6,-6,-5.997,-6,5854.74,-855.536,-8.31362,5916.92,5854.74,-855.536,5916.92,1,-8.31362,5916.92,6,-6,6.003,-6,2294.26,2659.82,49.2202,3512.59,2294.26,2659.82,3512.59,0,49.2202,3512.59
0.00305,6,6,5814.32,832.712,5873.65,1,8.15033,5873.65,-6,6,2256.39,-2603.54,3445.25,0,-49.0858,3445.25,-6,-6,5814.32,-832.712,5873.65,1,-8.15033,5873.65,6,-6,2256.39,2603.54,3445.25,0,49.0858,3445.25,6,7,-1401.11,162.03,1410.44,0,-6.59663,1410.44,7,6,-840.422,-1214.55,1476.97,0,55.3182,1476.97,-6,-7,-1401.11,-162.03,1410.44,0,6.59663,1410.44,-7,-6,-840.422,1214.55,1476.97,0,-55.3182,1476.97,6,6,5814.32,832.712,5873.65,1,8.15033,5873.65,-6,6,2256.39,-2603.54,3445.25,0,-49.0858,3445.25,-6,-6,5814.32,-832.712,5873.65,1,-8.15033,5873.65,6,-6,2256.39,2603.54,3445.25,0,49.0858,3445.25,-6,6,2256.39,-2603.54,3445.25,0,-49.0858,3445.25,-5,6,1267.37,-1843.98,2237.52,0,-55.4991,2237.52,-7,7,-336.271,-1347.84,1389.15,0,75.9913,1389.15,7,-6,1339.74,-4535.09,4728.84,1,-73.542,4728.84,-7,6,1339.74,4535.09,4728.84,1,73.542,4728.84,6,-6,2256.39,2603.54,3445.25,0,49.0858,3445.25,5,-6,1267.37,1843.98,2237.52,0,55.4991,2237.52,7,-7,-336.271,1347.84,1389.15,0,-75.9913,1389.15,6,6,5814.32,832.712,5873.65,1,8.15033,5873.65,-7,6,1339.74,4535.09,4728.84,1,73.542,4728.84,-6,-6,5814.32,-832.712,5873.65,1,-8.15033,5873.65,7,-6,1339.74,-4535.09,4728.84,1,-73.542,4728.84,6,6,5814.32,832.712,5873.65,1,8.15033,5873.65,-7,6,1339.74,4535.09,4728.84,1,73.542,4728.84,-6,-6,5814.32,-832.712,5873.65,1,-8.15033,5873.65,7,-6,1339.74,-4535.09,4728.84,1,-73.542,4728.84,6,6,6.00305,6,5814.32,832.712,8.15033,5873.65,5814.32,832.712,5873.65,1,8.15033,5873.65,-6,6,-5.99695,6,2256.39,-2603.54,-49.0858,3445.25,2256.39,-2603.54,3445.25,0,-49.0858,3445.25,-6,-6,-5.99695,-6,5814.32,-832.712,-8.15033,5873.65,5814.32,-832.712,5873.65,1,-8.15033,5873.65,6,-6,6.00305,-6,2256.39,2603.54,49.0858,3445.25,2256.39,2603.54,3445.25,0,49.0858,3445.25
0.0031,6,6,5757.74,830.168,5817.28,1,8.20453,5817.28,-6,6,2233.91,-2570.39,3405.47,0,-49.0063,3405.47,-6,-6,5757.74,-830.168,5817.28,1,-8.20453,5817.28,6,-6,2233.91,2570.39,3405.47,0,49.0063,3405.47,6,7,-1416.01,158.62,1424.87,0,-6.39157,1424.87,7,5,-836.716,-274.86,880.706,0,18.1853,880.706,-6,-7,-1416.01,-158.62,1424.87,0,6.39157,1424.87,-7,-5,-836.716,274.86,880.706,0,-18.1853,880.706,6,6,5757.74,830.168,5817.28,1,8.20453,5817.28,-6,6,2233.91,-2570.39,3405.47,0,-49.0063,3405.47,-6,-6,5757.74,-830.168,5817.28,1,-8.20453,5817.28,6,-6,2233.91,2570.39,3405.47,0,49.0063,3405.47,-6,6,2233.91,-2570.39,3405.47,0,-49.0063,3405.47,-5,6,1211.61,-1819.99,2186.4,0,-56.3474,2186.4,-7,7,-392.105,-1365.34,1420.53,0,73.9767,1420.53,7,-6,1440.62,-4513.31,4737.65,1,-72.2973,4737.65,-7,6,1440.62,4513.31,4737.65,1,72.2973,4737.65,6,-6,2233.91,2570.39,3405.47,0,49.0063,3405.47,5,-6,1211.61,1819.99,2186.4,0,56.3474,2186.4,7,-7,-392.105,1365.34,1420.53,0,-73.9767,1420.53,6,6,5757.74,830.168,5817.28,1,8.20453,5817.28,-7,6,1440.62,4513.31,4737.65,1,72.2973,4737.65,-6,-6,5757.74,-830.168,5817.28,1,-8.20453,5817.28,7,-6,1440.62,-4513.31,4737.65,1,-72.2973,4737.65,6,6,5757.74,830.168,5817.28,1,8.20453,5817.28,-7,6,1440.62,4513.31,4737.65,1,72.2973,4737.65,-6,-6,5757.74,-830.168,5817.28,1,-8.20453,5817.28,7,-6,1440.62,-4513.31,4737.65,1,-72.2973,4737.65,6,6,6.0031,6,5757.74,830.168,8.20453,5817.28,5757.74,830.168,5817.28,1,8.20453,5817.28,-6,6,-5.9969,6,2233.91,-2570.39,-49.0063,3405.47,2233.91,-2570.39,3405.47,0,-49.0063,3405.47,-6,-6,-5.9969,-6,5757.74,-830.168,-8.20453,5817.28,5757.74,-830.168,5817.28,1,-8.20453,5817.28,6,-6,6.0031,-6,2233.91,2570.39,49.0063,3405.47,2233.91,2570.39,3405.47,0,49.0063,3405.47
0.00315,6,6,5706.33,887.066,5774.87,1,8.83608,5774.87,-6,6,2127.75,-2514.93,3294.26,0,-49.7671,3294.26,-6,-6,5706.33,-887.066,5774.87,1,-8.83608,5774.87,6,-6,2127.75,2514.93,3294.26,0,49.7671,3294.26,6,7,-1442.66,111.327,1446.95,0,-4.41264,1446.95,7,6,-839.586,-1284.98,1534.96,0,56.8401,1534.96,-6,-7,-1442.66,-111.327,1446.95,0,4.41264,1446.95,-7,-6,-839.586,1284.98,1534.96,0,-56.8401,1534.96,6,6,5706.33,887.066,5774.87,1,8.83608,5774.87,-6,6,2127.75,-2514.93,3294.26,0,-49.7671,3294.26,-6,-6,5706.33,-887.066,5774.87,1,-8.83608,5774.87,6,-6,2127.75,2514.93,3294.26,0,49.7671,3294.26,-6,6,2127.75,-2514.93,3294.26,0,-49.7671,3294.26,-5,6,1222.06,-1815.7,2188.65,0,-56.0575,2188.65,-7,7,-468.877,-1382.62,1459.96,0,71.267,1459.96,7,-6,1607.96,-4534.2,4810.88,1,-70.474,4810.88,-7,6,1607.96,4534.2,4810.88,1,70.474,4810.88,6,-6,2127.75,2514.93,3294.26,0,49.7671,3294.26,5,-6,1222.06,1815.7,2188.65,0,56.0575,2188.65,7,-7,-468.877,1382.62,1459.96,0,-71.267,1459.96,6,6,5706.33,887.066,5774.87,1,8.83608,5774.87,-7,6,1607.96,4534.2,4810.88,1,70.474,4810.88,-6,-6,5706.33,-887.066,5774.87,1,-8.83608,5774.87,7,-6,1607.96,-4534.2,4810.88,1,-70.474,4810.88,6,6,5706.33,887.066,5774.87,1,8.83608,5774.87,-7,6,1607.96,4534.2,4810.88,1,70.474,4810.88,-6,-6,5706.33,-887.066,5774.87,1,-8.83608,5774.87,7,-6,1607.96,-4534.2,4810.88,1,-70.474,4810.88,6,6,6.00315,6,5706.33,887.066,8.83608,5774.87,5706.33,887.066,5774.87,1,8.83608,5774.87,-6,6,-5.99685,6,2127.75,-2514.93,-49.7671,3294.26,2127.75,-2514.93,3294.26,0,-49.7671,3294.26,-6,-6,-5.99685,-6,5706.33,-887.066,-8.83608,5774.87,5706.33,-887.066,5774.87,1,-8.83608,5774.87,6,-6,6.00315,-6,2127.75,2514.93,49.7671,3294.26,2127.75,2514.93,3294.26,0,49.7671,3294.26
0.0032,6,6,5674.26,839.812,5736.07,1,8.41888,5736.07,-6,6,2083.02,-2493.11,3248.78,0,-50.1209,3248.78,-6,-6,5674.26,-839.812,5736.07,1,-8.41888,5736.07,6,-6,2083.02,2493.11,3248.78,0,50.1209,3248.78,6,7,-1442.54,145.277,1449.83,0,-5.75083,1449.83,7,6,-825.672,-1277.11,1520.77,0,57.1167,1520.77,-6,-7,-1442.54,-145.277,1449.83,0,5.75083,1449.83,-7,-6,-825.672,1277.11,1520.77,0,-57.1167,1520.77,6,6,5674.26,839.812,5736.07,1,8.41888,5736.07,-6,6,2083.02,-2493.11,3248.78,0,-50.1209,3248.78,-6,-6,5674.26,-839.812,5736.07,1,-8.41888,5736.07,6,-6,2083.02,2493.11,3248.78,0,50.1209,3248.78,8,6,240.647,-1380.56,1401.37,0,-80.1121,1401.37,-6,6,2083.02,-2493.11,3248.78,0,-50.1209,3248.78,-5,6,1228.09,-1751.76,2139.36,0,-54.9672,2139.36,7,-6,1722.09,-4506.97,4824.77,1,-69.0884,4824.77,-7,6,1722.09,4506.97,4824.77,1,69.0884,4824.77,-8,-6,240.647,1380.56,1401.37,0,80.1121,1401.37,6,-6,2083.02,2493.11,3248.78,0,50.1209,3248.78,5,-6,1228.09,1751.76,2139.36,0,54.9672,2139.36,6,6,5674.26,839.812,5736.07,1,8.41888,5736.07,-7,6,1722.09,4506.97,4824.77,1,69.0884,4824.77,-6,-6,5674.26,-839.812,5736.07,1,-8.41888,5736.07,7,-6,1722.09,-4506.97,4824.77,1,-69.0884,4824.77,6,6,5674.26,839.812,5736.07,1,8.41888,5736.07,-7,6,1722.09,4506.97,4824.77,1,69.0884,4824.77,-6,-6,5674.26,-839.812,5736.07,1,-8.41888,5736.07,7,-6,1722.09,-4506.97,4824.77,1,-69.0884,4824.77,6,6,6.0032,6,5674.26,839.812,8.41888,5736.07,5674.26,839.812,5736.07,1,8.41888,5736.07,-6,6,-5.9968,6,2083.02,-2493.11,-50.1209,3248.78,2083.02,-2493.11,3248.78,0,-50.1209,3248.78,-6,-6,-5.9968,-6,5674.26,-839.812,-8.41888,5736.07,5674.26,-839.812,5736.07,1,-8.41888,5736.07,6,-6,6.0032,-6,2083.02,2493.11,50.1209,3248.78,2083.02,2493.11,3248.78,0,50.1209,3248.78
0.00325,6,6,5624.9,855.847,5689.64,1,8.65139,5689.64,-6,6,2039.17,-2423.18,3167.02,0,-49.9185,3167.02,-6,-6,5624.9,-855.847,5689.64,1,-8.65139,5689.64,6,-6,2039.17,2423.18,3167.02,0,49.9185,3167.02,6,7,-1470.79,113.144,1475.14,0,-4.39894,1475.14,7,6,-858.74,-1318.38,1573.39,0,56.9214,1573.39,-6,-7,-1470.79,-113.144,1475.14,0,4.39894,1475.14,-7,-6,-858.74,1318.38,1573.39,0,-56.9214,1573.39,6,6,5624.9,855.847,5689.64,1,8.65139,5689.64,-6,6,2039.17,-2423.18,3167.02,0,-49.9185,3167.02,-6,-6,5624.9,-855.847,5689.64,1,-8.65139,5689.64,6,-6,2039.17,2423.18,3167.02,0,49.9185,3167.02,8,6,301.223,-1388.55,1420.85,0,-77.7603,1420.85,-6,6,2039.17,-2423.18,3167.02,0,-49.9185,3167.02,-5,6,1205.77,-1765.52,2137.98,0,-55.6688,2137.98,7,-6,1834.15,-4510.92,4869.55,1,-67.8732,4869.55,-7,6,1834.15,4510.92,4869.55,1,67.8732,4869.55,-8,-6,301.223,1388.55,1420.85,0,77.7603,1420.85,6,-6,2039.17,2423.18,3167.02,0,49.9185,3167.02,5,-6,1205.77,1765.52,2137.98,0,55.6688,2137.98,6,6,5624.9,855.847,5689.64,1,8.65139,5689.64,-7,6,1834.15,4510.92,4869.55,1,67.8732,4869.55,-6,-6,5624.9,-855.847,5689.64,1,-8.65139,5689.64,7,-6,1834.15,-4510.92,4869.55,1,-67.8732,4869.55,6,6,5624.9,855.847,5689.64,1,8.65139,5689.64,-7,6,1834.15,4510.92,4869.55,1,67.8732,4869.55,-6,-6,5624.9,-855.847,5689.64,1,-8.65139,5689.64,7,-6,1834.15,-4510.92,4869.55,1,-67.8732,4869.55,6,6,6.00325,6,5624.9,855.847,8.65139,5689.64,5624.9,855.847,5689.64,1,8.65139,5689.64,-6,6,-5.99675,6,2039.17,-2423.18,-49.9185,3167.02,2039.17,-2423.18,3167.02,0,-49.9185,3167.02,-6,-6,-5.99675,-6,5624.9,-855.847,-8.65139,5689.64,5624.9,-855.847,5689.64,1,-8.65139,5689.64,6,-6,6.00325,-6,2039.17,2423.18,49.9185,3167.02,2039.17,2423.18,3167.02,0,49.9185,3167.02
0.0033,6,6,5603.27,856.543,5668.36,1,8.69122,5668.36,-6,6,2011.39,-2389.44,3123.32,0,-49.9099,3123.32,-6,-6,5603.27,-856.543,5668.36,1,-8.69122,5668.36,6,-6,2011.39,2389.44,3123.32,0,49.9099,3123.32,6,7,-1483.1,96.4893,1486.24,0,-3.72236,1486.24,7,6,-894.898,-1338.28,1609.92,0,56.2297,1609.92,-6,-7,-1483.1,-96.4893,1486.24,0,3.72236,1486.24,-7,-6,-894.898,1338.28,1609.92,0,-56.2297,1609.92,6,6,5603.27,856.543,5668.36,1,8.69122,5668.36,-6,6,2011.39,-2389.44,3123.32,0,-49.9099,3123.32,-6,-6,5603.27,-856.543,5668.36,1,-8.69122,5668.36,6,-6,2011.39,2389.44,3123.32,0,49.9099,3123.32,8,6,317.768,-1410.52,1445.87,0,-77.3042,1445.87,-6,6,2011.39,-2389.44,3123.32,0,-49.9099,3123.32,-5,6,1206.47,-1723.01,2103.41,0,-54.9998,2103.41,7,-6,1931.11,-4514.31,4910.01,1,-66.84,4910.01,-7,6,1931.11,4514.31,4910.01,1,66.84,4910.01,-8,-6,317.768,1410.52,1445.87,0,77.3042,1445.87,6,-6,2011.39,2389.44,3123.32,0,49.9099,3123.32,5,-6,1206.47,1723.01,2103.41,0,54.9998,2103.41,6,6,5603.27,856.543,5668.36,1,8.69122,5668.36,-7,6,1931.11,4514.31,4910.01,1,66.84,4910.01,-6,-6,5603.27,-856.543,5668.36,1,-8.69122,5668.36,7,-6,1931.11,-4514.31,4910.01,1,-66.84,4910.01,6,6,5603.27,856.543,5668.36,1,8.69122,5668.36,-7,6,1931.11,4514.31,4910.01,1,66.84,4910.01,-6,-6,5603.27,-856.543,5668.36,1,-8.69122,5668.36,7,-6,1931.11,-4514.31,4910.01,1,-66.84,4910.01,6,6,6.0033,6,5603.27,856.543,8.69122,5668.36,5603.27,856.543,5668.36,1,8.69122,5668.36,-6,6,-5.9967,6,2011.39,-2389.44,-49.9099,3123.32,2011.39,-2389.44,3123.32,0,-49.9099,3123.32,-6,-6,-5.9967,-6,5603.27,-856.543,-8.69122,5668.36,5603.27,-856.543,5668.36,1,-8.69122,5668.36,6,-6,6.0033,-6,2011.39,2389.44,49.9099,3123.32,2011.39,2389.44,3123.32,0,49.9099,3123.32
0.00335,6,6,5537.87,814.072,5597.38,1,8.36264,5597.38,-6,6,2016.32,-2323.11,3076.1,0,-49.044,3076.1,-6,-6,5537.87,-814.072,5597.38,1,-8.36264,5597.38,6,-6,2016.32,2323.11,3076.1,0,49.044,3076.1,6,7,-1490.44,105.174,1494.14,0,-4.03644,1494.14,7,6,-898.352,-1365.62,1634.61,0,56.6617,1634.61,-6,-7,-1490.44,-105.174,1494.14,0,4.03644,1494.14,-7,-6,-898.352,1365.62,1634.61,0,-56.6617,1634.61,6,6,5537.87,814.072,5597.38,1,8.36264,5597.38,-7,6,2030.09,4474.13,4913.15,1,65.5944,4913.15,-6,-6,5537.87,-814.072,5597.38,1,-8.36264,5597.38,7,-6,2030.09,-4474.13,4913.15,1,-65.5944,4913.15,8,6,343.684,-1416.95,1458.03,0,-76.3661,1458.03,-6,6,2016.32,-2323.11,3076.1,0,-49.044,3076.1,-5,6,1160.21,-1687.28,2047.68,0,-55.4867,2047.68,7,-6,2030.09,-4474.13,4913.15,1,-65.5944,4913.15,-7,6,2030.09,4474.13,4913.15,1,65.5944,4913.15,-8,-6,343.684,1416.95,1458.03,0,76.3661,1458.03,6,-6,2016.32,2323.11,3076.1,0,49.044,3076.1,5,-6,1160.21,1687.28,2047.68,0,55.4867,2047.68,6,6,5537.87,814.072,5597.38,1,8.36264,5597.38,-7,6,2030.09,4474.13,4913.15,1,65.5944,4913.15,-6,-6,5537.87,-814.072,5597.38,1,-8.36264,5597.38,7,-6,2030.09,-4474.13,4913.15,1,-65.5944,4913.15,6,6,5537.87,814.072,5597.38,1,8.36264,5597.38,-7,6,2030.09,4474.13,4913.15,1,65.5944,4913.15,-6,-6,5537.87,-814.072,5597.38,1,-8.36264,5597.38,7,-6,2030.09,-4474.13,4913.15,1,-65.5944,4913.15,6,6,6.00335,6,5537.87,814.072,8.36264,5597.38,5537.87,814.072,5597.38,1,8.36264,5597.38,-6,6,-5.99665,6,2016.32,-2323.11,-49.044,3076.1,2016.32,-2323.11,3076.1,0,-49.044,3076.1,-6,-6,-5.99665,-6,5537.87,-814.072,-8.36264,5597.38,5537.87,-814.072,5597.38,1,-8.36264,5597.38,6,-6,6.00335,-6,2016.32,2323.11,49.044,3076.1,2016.32,2323.11,3076.1,0,49.044,3076.1
0.0034,6,6,5480.58,828.188,5542.8,1,8.59314,5542.8,-6,6,1966.6,-2259.75,2995.66,0,-48.9678,2995.66,-6,-6,5480.58,-828.188,5542.8,1,-8.59314,5542.8,6,-6,1966.6,2259.75,2995.66,0,48.9678,2995.66,6,7,-1490.73,75.0913,1492.62,0,-2.88367,1492.62,7,6,-917.67,-1420.95,1691.51,0,57.1451,1691.51,-6,-7,-1490.73,-75.0913,1492.62,0,2.88367,1492.62,-7,-6,-917.67,1420.95,1691.51,0,-57.1451,1691.51,6,6,5480.58,828.188,5542.8,1,8.59314,5542.8,-7,6,2178.48,4459.48,4963.14,1,63.9642,4963.14,-6,-6,5480.58,-828.188,5542.8,1,-8.59314,5542.8,7,-6,2178.48,-4459.48,4963.14,1,-63.9642,4963.14,7,6,-917.67,-1420.95,1691.51,0,57.1451,1691.51,-6,6,1966.6,-2259.75,2995.66,0,-48.9678,2995.66,-5,6,1155.16,-1652.39,2016.14,0,-55.0432,2016.14,7,-6,2178.48,-4459.48,4963.14,1,-63.9642,4963.14,-7,6,2178.48,4459.48,4963.14,1,63.9642,4963.14,-7,-6,-917.67,1420.95,1691.51,0,-57.1451,1691.51,6,-6,1966.6,2259.75,2995.66,0,48.9678,2995.66,5,-6,1155.16,1652.39,2016.14,0,55.0432,2016.14,6,6,5480.58,828.188,5542.8,1,8.59314,5542.8,-7,6,2178.48,4459.48,4963.14,1,63.9642,4963.14,-6,-6,5480.58,-828.188,5542.8,1,-8.59314,5542.8,7,-6,2178.48,-4459.48,4963.14,1,-63.9642,4963.14,6,6,5480.58,828.188,5542.8,1,8.59314,5542.8,-7,6,2178.48,4459.48,4963.14,1,63.9642,4963.14,-6,-6,5480.58,-828.188,5542.8,1,-8.59314,5542.8,7,-6,2178.48,-4459.48,4963.14,1,-63.9642,4963.14,6,6,6.0034,6,5480.58,828.188,8.59314,5542.8,5480.58,828.188,5542.8,1,8.59314,5542.8,-6,6,-5.9966,6,1966.6,-2259.75,-48.9678,2995.66,1966.6,-2259.75,2995.66,0,-48.9678,2995.66,-6,-6,-5.9966,-6,5480.58,-828.188,-8.59314,5542.8,5480.58,-828.188,5542.8,1,-8.59314,5542.8,6,-6,6.0034,-6,1966.6,2259.75,48.9678,2995.66,1966.6,2259.75,2995.66,0,48.9678,2995.66
0.00345,6,6,5470.59,846.016,5535.62,1,8.79104,5535.62,-6,6,1905.9,-2257.17,2954.2,0,-49.823,2954.2,-6,-6,5470.59,-846.016,5535.62,1,-8.79104,5535.62,6,-6,1905.9,2257.17,2954.2,0,49.823,2954.2,6,7,-1527.59,71.4293,1529.26,0,-2.67717,1529.26,7,6,-910.994,-1436.52,1701.03,0,57.6185,1701.03,-6,-7,-1527.59,-71.4293,1529.26,0,2.67717,1529.26,-7,-6,-910.994,1436.52,1701.03,0,-57.6185,1701.03,6,6,5470.59,846.016,5535.62,1,8.79104,5535.62,-7,6,2277.89,4442.73,4992.66,1,62.8547,4992.66,-6,-6,5470.59,-846.016,5535.62,1,-8.79104,5535.62,7,-6,2277.89,-4442.73,4992.66,1,-62.8547,4992.66,8,6,390.2,-1446.44,1498.15,0,-74.903,1498.15,-6,6,1905.9,-2257.17,2954.2,0,-49.823,2954.2,-5,6,1167.64,-1630.51,2005.48,0,-54.3929,2005.48,7,-6,2277.89,-4442.73,4992.66,1,-62.8547,4992.66,-7,6,2277.89,4442.73,4992.66,1,62.8547,4992.66,-8,-6,390.2,1446.44,1498.15,0,74.903,1498.15,6,-6,1905.9,2257.17,2954.2,0,49.823,2954.2,5,-6,1167.64,1630.51,2005.48,0,54.3929,2005.48,6,6,5470.59,846.016,5535.62,1,8.79104,5535.62,-7,6,2277.89,4442.73,4992.66,1,62.8547,4992.66,-6,-6,5470.59,-846.016,5535.62,1,-8.79104,5535.62,7,-6,2277.89,-4442.73,4992.66,1,-62.8547,4992.66,6,6,5470.59,846.016,5535.62,1,8.79104,5535.62,-7,6,2277.89,4442.73,4992.66,1,62.8547,4992.66,-6,-6,5470.59,-846.016,5535.62,1,-8.79104,5535.62,7,-6,2277.89,-4442.73,4992.66,1,-62.8547,4992.66,6,6,6.00345,6,5470.59,846.016,8.79104,5535.62,5470.59,846.016,5535.62,1,8.79104,5535.62,-6,6,-5.99655,6,1905.9,-2257.17,-49.823,2954.2,1905.9,-2257.17,2954.2,0,-49.823,2954.2,-6,-6,-5.99655,-6,5470.59,-846.016,-8.79104,5535.62,5470.59,-846.016,5535.62,1,-8.79104,5535.62,6,-6,6.00345,-6,1905.9,2257.17,49.823,2954.2,1905.9,2257.17,2954.2,0,49.823,2954.2
0.0035,6,6,5411.9,833.074,5475.64,1,8.75107,5475.64,-6,6,1903.93,-2185.88,2898.8,0,-48.9438,2898.8,-6,-6,5411.9,-833.074,5475.64,1,-8.75107,5475.64,6,-6,1903.93,2185.88,2898.8,0,48.9438,2898.8,6,7,-1534.6,57.212,1535.67,0,-2.13508,1535.67,-7,7,-963.702,-1362.07,1668.52,0,54.7196,1668.52,-6,-7,-1534.6,-57.212,1535.67,0,2.13508,1535.67,7,-7,-963.702,1362.07,1668.52,0,-54.7196,1668.52,6,6,5411.9,833.074,5475.64,1,8.75107,5475.64,-7,6,2390.01,4404.98,5011.59,1,61.5171,5011.59,-6,-6,5411.9,-833.074,5475.64,1,-8.75107,5475.64,7,-6,2390.01,-4404.98,5011.59,1,-61.5171,5011.59,7,6,-922.72,-1464.43,1730.89,0,57.7854,1730.89,-6,6,1903.93,-2185.88,2898.8,0,-48.9438,2898.8,-5,6,1145.91,-1591.87,1961.42,0,-54.2518,1961.42,7,-6,2390.01,-4404.98,5011.59,1,-61.5171,5011.59,-7,6,2390.01,4404.98,5011.59,1,61.5171,5011.59,-7,-6,-922.72,1464.43,1730.89,0,-57.7854,1730.89,6,-6,1903.93,2185.88,2898.8,0,48.9438,2898.8,5,-6,1145.91,1591.87,1961.42,0,54.2518,1961.42,6,6,5411.9,833.074,5475.64,1,8.75107,5475.64,-7,6,2390.01,4404.98,5011.59,1,61.5171,5011.59,-6,-6,5411.9,-833.074,5475.64,1,-8.75107,5475.64,7,-6,2390.01,-4404.98,5011.59,1,-61.5171,5011.59,6,6,5411.9,833.074,5475.64,1,8.75107,5475.64,-7,6,2390.01,4404.98,5011.59,1,61.5171,5011.59,-6,-6,5411.9,-833.074,5475.64,1,-8.75107,5475.64,7,-6,2390.01,-4404.98,5011.59,1,-61.5171,5011.59,6,6,6.0035,6,5411.9,833.074,8.75107,5475.64,5411.9,833.074,5475.64,1,8.75107,5475.64,-6,6,-5.9965,6,1903.93,-2185.88,-48.9438,2898.8,1903.93,-2185.88,2898.8,0,-48.9438,2898.8,-6,-6,-5.9965,-6,5411.9,-833.074,-8.75107,5475.64,5411.9,-833.074,5475.64,1,-8.75107,5475.64,6,-6,6.0035,-6,1903.93,2185.88,48.9438,2898.8,1903.93,2185.88,2898.8,0,48.9438,2898.8
0.00355,6,6,5378.46,834.073,5442.75,1,8.81501,5442.75,-6,6,1867.64,-2156.71,2852.97,0,-49.1084,2852.97,-6,-6,5378.46,-834.073,5442.75,1,-8.81501,5442.75,6,-6,1867.64,2156.71,2852.97,0,49.1084,2852.97,6,7,-1551.31,38.1649,1551.78,0,-1.40929,1551.78,-7,7,-1036.74,-1359.88,1710,0,52.6789,1710,-6,-7,-1551.31,-38.1649,1551.78,0,1.40929,1551.78,7,-7,-1036.74,1359.88,1710,0,-52.6789,1710,6,6,5378.46,834.073,5442.75,1,8.81501,5442.75,-7,6,2493.12,4384.65,5043.89,1,60.3774,5043.89,-6,-6,5378.46,-834.073,5442.75,1,-8.81501,5442.75,7,-6,2493.12,-4384.65,5043.89,1,-60.3774,5043.89,8,6,424.315,-1488.88,1548.16,0,-74.093,1548.16,-6,6,1867.64,-2156.71,2852.97,0,-49.1084,2852.97,-5,6,1130.78,-1536.87,1908.04,0,-53.6555,1908.04,7,-6,2493.12,-4384.65,5043.89,1,-60.3774,5043.89,-7,6,2493.12,4384.65,5043.89,1,60.3774,5043.89,-8,-6,424.315,1488.88,1548.16,0,74.093,1548.16,6,-6,1867.64,2156.71,2852.97,0,49.1084,2852.97,5,-6,1130.78,1536.87,1908.04,0,53.6555,1908.04,6,6,5378.46,834.073,5442.75,1,8.81501,5442.75,-7,6,2493.12,4384.65,5043.89,1,60.3774,5043.89,-6,-6,5378.46,-834.073,5442.75,1,-8.81501,5442.75,7,-6,2493.12,-4384.65,5043.89,1,-60.3774,5043.89,6,6,5378.46,834.073,5442.75,1,8.81501,5442.75,-7,6,2493.12,4384.65,5043.89,1,60.3774,5043.89,-6,-6,5378.46,-834.073,5442.75,1,-8.81501,5442.75,7,-6,2493.12,-4384.65,5043.89,1,-60.3774,5043.89,6,6,6.00355,6,5378.46,834.073,8.81501,5442.75,5378.46,834.073,5442.75,1,8.81501,5442.75,-6,6,-5.99645,6,1867.64,-2156.71,-49.1084,2852.97,1867.64,-2156.71,2852.97,0,-49.1084,2852.97,-6,-6,-5.99645,-6,5378.46,-834.073,-8.81501,5442.75,5378.46,-834.073,5442.75,1,-8.81501,5442.75,6,-6,6.00355,-6,1867.64,2156.71,49.1084,2852.97,1867.64,2156.71,2852.97,0,49.1084,2852.97
0.0036,6,6,5330.64,827.212,5394.44,1,8.82083,5394.44,-6,6,1859.31,-2103.88,2807.73,0,-48.5313,2807.73,-6,-6,5330.64,-827.212,5394.44,1,-8.82083,5394.44,6,-6,1859.31,2103.88,2807.73,0,48.5313,2807.73,6,7,-1553.81,16.963,1553.9,0,-0.625476,1553.9,-7,7,-1112.04,-1324.63,1729.53,0,49.9863,1729.53,-6,-7,-1553.81,-16.963,1553.9,0,0.625476,1553.9,7,-7,-1112.04,1324.63,1729.53,0,-49.9863,1729.53,6,6,5330.64,827.212,5394.44,1,8.82083,5394.44,-7,6,2601.56,4344.44,5063.82,1,59.0858,5063.82,-6,-6,5330.64,-827.212,5394.44,1,-8.82083,5394.44,7,-6,2601.56,-4344.44,5063.82,1,-59.0858,5063.82,8,6,427.652,-1496.29,1556.2,0,-74.0496,1556.2,7,6,-937.045,-1495.02,1764.41,0,57.9215,1764.41,-6,6,1859.31,-2103.88,2807.73,0,-48.5313,2807.73,7,-6,2601.56,-4344.44,5063.82,1,-59.0858,5063.82,-7,6,2601.56,4344.44,5063.82,1,59.0858,5063.82,-8,-6,427.652,1496.29,1556.2,0,74.0496,1556.2,-7,-6,-937.045,1495.02,1764.41,0,-57.9215,1764.41,6,-6,1859.31,2103.88,2807.73,0,48.5313,2807.73,6,6,5330.64,827.212,5394.44,1,8.82083,5394.44,-7,6,2601.56,4344.44,5063.82,1,59.0858,5063.82,-6,-6,5330.64,-827.212,5394.44,1,-8.82083,5394.44,7,-6,2601.56,-4344.44,5063.82,1,-59.0858,5063.82,6,6,5330.64,827.212,5394.44,1,8.82083,5394.44,-7,6,2601.56,4344.44,5063.82,1,59.0858,5063.82,-6,-6,5330.64,-827.212,5394.44,1,-8.82083,5394.44,7,-6,2601.56,-4344.44,5063.82,1,-59.0858,5063.82,6,6,6.0036,6,5330.64,827.212,8.82083,5394.44,5330.64,827.212,5394.44,1,8.82083,5394.44,-6,6,-5.9964,6,1859.31,-2103.88,-48.5313,2807.73,1859.31,-2103.88,2807.73,0,-48.5313,2807.73,-6,-6,-5.9964,-6,5330.64,-827.212,-8.82083,5394.44,5330.64,-827.212,5394.44,1,-8.82083,5394.44,6,-6,6.0036,-6,1859.31,2103.88,48.5313,2807.73,1859.31,2103.88,2807.73,0,48.5313,2807.73
0.00365,6,6,5318.36,849.445,5385.77,1,9.07461,5385.77,-6,6,1797.32,-2054.38,2729.62,0,-48.8182,2729.62,-6,-6,5318.36,-849.445,5385.77,1,-9.07461,5385.77,6,-6,1797.32,2054.38,2729.62,0,48.8182,2729.62,6,7,-1589.48,7.20536,1589.49,0,-0.259729,1589.49,-7,7,-1189.24,-1324.2,1779.83,0,48.0736,1779.83,-6,-7,-1589.48,-7.20536,1589.49,0,0.259729,1589.49,7,-7,-1189.24,1324.2,1779.83,0,-48.0736,1779.83,6,6,5318.36,849.445,5385.77,1,9.07461,5385.77,-7,6,2706.2,4332.1,5107.89,1,58.0076,5107.89,-6,-6,5318.36,-849.445,5385.77,1,-9.07461,5385.77,7,-6,2706.2,-4332.1,5107.89,1,-58.0076,5107.89,7,6,-950.373,-1523.28,1795.44,0,58.04,1795.44,-6,6,1797.32,-2054.38,2729.62,0,-48.8182,2729.62,-5,6,1128.05,-1496.92,1874.37,0,-52.9991,1874.37,7,-6,2706.2,-4332.1,5107.89,1,-58.0076,5107.89,-7,6,2706.2,4332.1,5107.89,1,58.0076,5107.89,-7,-6,-950.373,1523.28,1795.44,0,-58.04,1795.44,6,-6,1797.32,2054.38,2729.62,0,48.8182,2729.62,5,-6,1128.05,1496.92,1874.37,0,52.9991,1874.37,6,6,5318.36,849.445,5385.77,1,9.07461,5385.77,-7,6,2706.2,4332.1,5107.89,1,58.0076,5107.89,-6,-6,5318.36,-849.445,5385.77,1,-9.07461,5385.77,7,-6,2706.2,-4332.1,5107.89,1,-58.0076,5107.89,6,6,5318.36,849.445,5385.77,1,9.07461,5385.77,-7,6,2706.2,4332.1,5107.89,1,58.0076,5107.89,-6,-6,5318.36,-849.445,5385.77,1,-9.07461,5385.77,7,-6,2706.2,-4332.1,5107.89,1,-58.0076,5107.89,6,6,6.00365,6,5318.36,849.445,9.07461,5385.77,5318.36,849.445,5385.77,1,9.07461,5385.77,-6,6,-5.99635,6,1797.32,-2054.38,-48.8182,2729.62,1797.32,-2054.38,2729.62,0,-48.8182,2729.62,-6,-6,-5.99635,-6,5318.36,-849.445,-9.07461,5385.77,5318.36,-849.445,5385.77,1,-9.07461,5385.77,6,-6,6.00365,-6,1797.32,2054.38,48.8182,2729.62,1797.32,2054.38,2729.62,0,48.8182,2729.62
0.0037,6,6,5294.62,830.973,5359.43,1,8.91963,5359.43,-6,6,1804.57,-2021.96,2710.13,0,-48.2515,2710.13,-6,-6,5294.62,-830.973,5359.43,1,-8.91963,5359.43,6,-6,1804.57,2021.96,2710.13,0,48.2515,2710.13,6,7,-1611.04,-14.0716,1611.1,0,0.500437,1611.1,-7,7,-1260.95,-1313.25,1820.61,0,46.1639,1820.61,-6,-7,-1611.04,14.0716,1611.1,0,-0.500437,1611.1,7,-7,-1260.95,1313.25,1820.61,0,-46.1639,1820.61,6,6,5294.62,830.973,5359.43,1,8.91963,5359.43,-7,6,2779.02,4304.26,5123.43,1,57.1519,5123.43,-6,-6,5294.62,-830.973,5359.43,1,-8.91963,5359.43,7,-6,2779.02,-4304.26,5123.43,1,-57.1519,5123.43,7,6,-984.438,-1524,1814.3,0,57.1393,1814.3,8,6,476.139,-1481.98,1556.59,0,-72.1885,1556.59,-6,6,1804.57,-2021.96,2710.13,0,-48.2515,2710.13,7,-6,2779.02,-4304.26,5123.43,1,-57.1519,5123.43,-7,6,2779.02,4304.26,5123.43,1,57.1519,5123.43,-7,-6,-984.438,1524,1814.3,0,-57.1393,1814.3,-8,-6,476.139,1481.98,1556.59,0,72.1885,1556.59,6,-6,1804.57,2021.96,2710.13,0,48.2515,2710.13,6,6,5294.62,830.973,5359.43,1,8.91963,5359.43,-7,6,2779.02,4304.26,5123.43,1,57.1519,5123.43,-6,-6,5294.62,-830.973,5359.43,1,-8.91963,5359.43,7,-6,2779.02,-4304.26,5123.43,1,-57.1519,5123.43,6,6,5294.62,830.973,5359.43,1,8.91963,5359.43,-7,6,2779.02,4304.26,5123.43,1,57.1519,5123.43,-6,-6,5294.62,-830.973,5359.43,1,-8.91963,5359.43,7,-6,2779.02,-4304.26,5123.43,1,-57.1519,5123.43,6,6,6.0037,6,5294.62,830.973,8.91963,5359.43,5294.62,830.973,5359.43,1,8.91963,5359.43,-6,6,-5.9963,6,1804.57,-2021.96,-48.2515,2710.13,1804.57,-2021.96,2710.13,0,-48.2515,2710.13,-6,-6,-5.9963,-6,5294.62,-830.973,-8.91963,5359.43,5294.62,-830.973,5359.43,1,-8.91963,5359.43,6,-6,6.0037,-6,1804.57,2021.96,48.2515,2710.13,1804.57,2021.96,2710.13,0,48.2515,2710.13
0.00375,6,6,5224.02,807.258,5286.02,1,8.78433,5286.02,-6,6,1797.64,-1942.96,2647,0,-47.2247,2647,-6,-6,5224.02,-807.258,5286.02,1,-8.78433,5286.02,6,-6,1797.64,1942.96,2647,0,47.2247,2647,6,7,-1608.44,-27.7064,1608.68,0,0.986858,1608.68,-7,7,-1348.31,-1269.87,1852.17,0,43.284,1852.17,-6,-7,-1608.44,27.7064,1608.68,0,-0.986858,1608.68,7,-7,-1348.31,1269.87,1852.17,0,-43.284,1852.17,6,6,5224.02,807.258,5286.02,1,8.78433,5286.02,-7,6,2903.12,4238.3,5137.25,1,55.5899,5137.25,-6,-6,5224.02,-807.258,5286.02,1,-8.78433,5286.02,7,-6,2903.12,-4238.3,5137.25,1,-55.5899,5137.25,7,6,-992.721,-1553.73,1843.79,0,57.4243,1843.79,8,6,533.466,-1480.81,1573.97,0,-70.1883,1573.97,-6,6,1797.64,-1942.96,2647,0,-47.2247,2647,7,-6,2903.12,-4238.3,5137.25,1,-55.5899,5137.25,-7,6,2903.12,4238.3,5137.25,1,55.5899,5137.25,-7,-6,-992.721,1553.73,1843.79,0,-57.4243,1843.79,-8,-6,533.466,1480.81,1573.97,0,70.1883,1573.97,6,-6,1797.64,1942.96,2647,0,47.2247,2647,6,6,5224.02,807.258,5286.02,1,8.78433,5286.02,-7,6,2903.12,4238.3,5137.25,1,55.5899,5137.25,-6,-6,5224.02,-807.258,5286.02,1,-8.78433,5286.02,7,-6,2903.12,-4238.3,5137.25,1,-55.5899,5137.25,6,6,5224.02,807.258,5286.02,1,8.78433,5286.02,-7,6,2903.12,4238.3,5137.25,1,55.5899,5137.25,-6,-6,5224.02,-807.258,5286.02,1,-8.78433,5286.02,7,-6,2903.12,-4238.3,5137.25,1,-55.5899,5137.25,6,6,6.00375,6,5224.02,807.258,8.78433,5286.02,5224.02,807.258,5286.02,1,8.78433,5286.02,-6,6,-5.99625,6,1797.64,-1942.96,-47.2247,2647,1797.64,-1942.96,2647,0,-47.2247,2647,-6,-6,-5.99625,-6,5224.02,-807.258,-8.78433,5286.02,5224.02,-807.258,5286.02,1,-8.78433,5286.02,6,-6,6.00375,-6,1797.64,1942.96,47.2247,2647,1797.64,1942.96,2647,0,47.2247,2647
0.0038,6,6,5195.93,809.75,5258.65,1,8.8579,5258.65,-6,6,1794.44,-1904.68,2616.84,0,-46.7069,2616.84,-6,-6,5195.93,-809.75,5258.65,1,-8.8579,5258.65,6,-6,1794.44,1904.68,2616.84,0,46.7069,2616.84,6,7,-1622.7,-53.4681,1623.58,0,1.88722,1623.58,-7,7,-1419.09,-1249.69,1890.91,0,41.3681,1890.91,-6,-7,-1622.7,53.4681,1623.58,0,-1.88722,1623.58,7,-7,-1419.09,1249.69,1890.91,0,-41.3681,1890.91,6,6,5195.93,809.75,5258.65,1,8.8579,5258.65,-7,6,2978.85,4209.42,5156.81,1,54.7144,5156.81,-6,-6,5195.93,-809.75,5258.65,1,-8.8579,5258.65,7,-6,2978.85,-4209.42,5156.81,1,-54.7144,5156.81,7,6,-992.01,-1576.39,1862.55,0,57.8181,1862.55,8,6,545.014,-1472.29,1569.93,0,-69.6864,1569.93,-6,6,1794.44,-1904.68,2616.84,0,-46.7069,2616.84,7,-6,2978.85,-4209.42,5156.81,1,-54.7144,5156.81,-7,6,2978.85,4209.42,5156.81,1,54.7144,5156.81,-7,-6,-992.01,1576.39,1862.55,0,-57.8181,1862.55,-8,-6,545.014,1472.29,1569.93,0,69.6864,1569.93,6,-6,1794.44,1904.68,2616.84,0,46.7069,2616.84,6,6,5195.93,809.75,5258.65,1,8.8579,5258.65,-7,6,2978.85,4209.42,5156.81,1,54.7144,5156.81,-6,-6,5195.93,-809.75,5258.65,1,-8.8579,5258.65,7,-6,2978.85,-4209.42,5156.81,1,-54.7144,5156.81,6,6,5195.93,809.75,5258.65,1,8.8579,5258.65,-7,6,2978.85,4209.42,5156.81,1,54.7144,5156.81,-6,-6,5195.93,-809.75,5258.65,1,-8.8579,5258.65,7,-6,2978.85,-4209.42,5156.81,1,-54.7144,5156.81,6,6,6.0038,6,5195.93,809.75,8.8579,5258.65,5195.93,809.75,5258.65,1,8.8579,5258.65,-6,6,-5.9962,6,1794.44,-1904.68,-46.7069,2616.84,1794.44,-1904.68,2616.84,0,-46.7069,2616.84,-6,-6,-5.9962,-6,5195.93,-809.75,-8.8579,5258.65,5195.93,-809.75,5258.65,1,-8.8579,5258.65,6,-6,6.0038,-6,1794.44,1904.68,46.7069,2616.84,1794.44,1904.68,2616.84,0,46.7069,2616.84
0.00385,6,6,5149.42,805.87,5212.1,1,8.89449,5212.1,-6,6,1753.36,-1849.06,2548.19,0,-46.5216,2548.19,-6,-6,5149.42,-805.87,5212.1,1,-8.89449,5212.1,6,-6,1753.36,1849.06,2548.19,0,46.5216,2548.19,6,7,-1635.98,-63.8872,1637.22,0,2.23634,1637.22,-7,7,-1471.09,-1209.38,1904.39,0,39.4236,1904.39,-6,-7,-1635.98,63.8872,1637.22,0,-2.23634,1637.22,7,-7,-1471.09,1209.38,1904.39,0,-39.4236,1904.39,6,6,5149.42,805.87,5212.1,1,8.89449,5212.1,-7,6,3064,4130.29,5142.7,1,53.4307,5142.7,-6,-6,5149.42,-805.87,5212.1,1,-8.89449,5212.1,7,-6,3064,-4130.29,5142.7,1,-53.4307,5142.7,7,6,-1001.84,-1592.27,1881.23,0,57.8223,1881.23,8,6,531.117,-1410.72,1507.39,0,-69.3694,1507.39,-6,6,1753.36,-1849.06,2548.19,0,-46.5216,2548.19,7,-6,3064,-4130.29,5142.7,1,-53.4307,5142.7,-7,6,3064,4130.29,5142.7,1,53.4307,5142.7,-7,-6,-1001.84,1592.27,1881.23,0,-57.8223,1881.23,-8,-6,531.117,1410.72,1507.39,0,69.3694,1507.39,6,-6,1753.36,1849.06,2548.19,0,46.5216,2548.19,6,6,5149.42,805.87,5212.1,1,8.89449,5212.1,-7,6,3064,4130.29,5142.7,1,53.4307,5142.7,-6,-6,5149.42,-805.87,5212.1,1,-8.89449,5212.1,7,-6,3064,-4130.29,5142.7,1,-53.4307,5142.7,6,6,5149.42,805.87,5212.1,1,8.89449,5212.1,-7,6,3064,4130.29,5142.7,1,53.4307,5142.7,-6,-6,5149.42,-805.87,5212.1,1,-8.89449,5212.1,7,-6,3064,-4130.29,5142.7,1,-53.4307,5142.7,6,6,6.00385,6,5149.42,805.87,8.89449,5212.1,5149.42,805.87,5212.1,1,8.89449,5212.1,-6,6,-5.99615,6,1753.36,-1849.06,-46.5216,2548.19,1753.36,-1849.06,2548.19,0,-46.5216,2548.19,-6,-6,-5.99615,-6,5149.42,-805.87,-8.89449,5212.1,5149.42,-805.87,5212.1,1,-8.89449,5212.1,6,-6,6.00385,-6,1753.36,1849.06,46.5216,2548.19,1753.36,1849.06,2548.19,0,46.5216,2548.19
0.0039,6,6,5115.51,804.133,5178.33,1,8.93351,5178.33,-6,6,1702.43,-1794.85,2473.81,0,-46.5139,2473.81,-6,-6,5115.51,-804.133,5178.33,1,-8.93351,5178.33,6,-6,1702.43,1794.85,2473.81,0,46.5139,2473.81,6,7,-1689.14,-86.645,1691.36,0,2.93643,1691.36,-7,7,-1559.54,-1216.19,1977.7,0,37.9484,1977.7,-6,-7,-1689.14,86.645,1691.36,0,-2.93643,1691.36,7,-7,-1559.54,1216.19,1977.7,0,-37.9484,1977.7,6,6,5115.51,804.133,5178.33,1,8.93351,5178.33,-7,6,3126.3,4094.2,5151.33,1,52.6349,5151.33,-6,-6,5115.51,-804.133,5178.33,1,-8.93351,5178.33,7,-6,3126.3,-4094.2,5151.33,1,-52.6349,5151.33,7,6,-1044.27,-1574.98,1889.72,0,56.4542,1889.72,8,6,547.894,-1398.59,1502.08,0,-68.6074,1502.08,-6,6,1702.43,-1794.85,2473.81,0,-46.5139,2473.81,7,-6,3126.3,-4094.2,5151.33,1,-52.6349,5151.33,-7,6,3126.3,4094.2,5151.33,1,52.6349,5151.33,-7,-6,-1044.27,1574.98,1889.72,0,-56.4542,1889.72,-8,-6,547.894,1398.59,1502.08,0,68.6074,1502.08,6,-6,1702.43,1794.85,2473.81,0,46.5139,2473.81,6,6,5115.51,804.133,5178.33,1,8.93351,5178.33,-7,6,3126.3,4094.2,5151.33,1,52.6349,5151.33,-6,-6,5115.51,-804.133,5178.33,1,-8.93351,5178.33,7,-6,3126.3,-4094.2,5151.33,1,-52.6349,5151.33,6,6,5115.51,804.133,5178.33,1,8.93351,5178.33,-7,6,3126.3,4094.2,5151.33,1,52.6349,5151.33,-6,-6,5115.51,-804.133,5178.33,1,-8.93351,5178.33,7,-6,3126.3,-4094.2,5151.33,1,-52.6349,5151.33,6,6,6.0039,6,5115.51,804.133,8.93351,5178.33,5115.51,804.133,5178.33,1,8.93351,5178.33,-6,6,-5.9961,6,1702.43,-1794.85,-46.5139,2473.81,1702.43,-1794.85,2473.81,0,-46.5139,2473.81,-6,-6,-5.9961,-6,5115.51,-804.133,-8.93351,5178.33,5115.51,-804.133,5178.33,1,-8.93351,5178.33,6,-6,6.0039,-6,1702.43,1794.85,46.5139,2473.81,1702.43,1794.85,2473.81,0,46.5139,2473.81
0.00395,6,6,5069.56,817.036,5134.98,1,9.15534,5134.98,-6,6,1688.43,-1752.6,2433.6,0,-46.0683,2433.6,-6,-6,5069.56,-817.036,5134.98,1,-9.15534,5134.98,6,-6,1688.43,1752.6,2433.6,0,46.0683,2433.6,6,7,-1694.07,-113.46,1697.87,0,3.83162,1697.87,-7,7,-1626.02,-1159.97,1997.37,0,35.5033,1997.37,-6,-7,-1694.07,113.46,1697.87,0,-3.83162,1697.87,7,-7,-1626.02,1159.97,1997.37,0,-35.5033,1997.37,6,6,5069.56,817.036,5134.98,1,9.15534,5134.98,-7,6,3238.95,4016.03,5159.39,1,51.1136,5159.39,-6,-6,5069.56,-817.036,5134.98,1,-9.15534,5134.98,7,-6,3238.95,-4016.03,5159.39,1,-51.1136,5159.39,7,6,-1005.91,-1629.61,1915.07,0,58.3143,1915.07,8,6,562.866,-1345.67,1458.65,0,-67.3015,1458.65,-6,6,1688.43,-1752.6,2433.6,0,-46.0683,2433.6,7,-6,3238.95,-4016.03,5159.39,1,-51.1136,5159.39,-7,6,3238.95,4016.03,5159.39,1,51.1136,5159.39,-7,-6,-1005.91,1629.61,1915.07,0,-58.3143,1915.07,-8,-6,562.866,1345.67,1458.65,0,67.3015,1458.65,6,-6,1688.43,1752.6,2433.6,0,46.0683,2433.6,6,6,5069.56,817.036,5134.98,1,9.15534,5134.98,-7,6,3238.95,4016.03,5159.39,1,51.1136,5159.39,-6,-6,5069.56,-817.036,5134.98,1,-9.15534,5134.98,7,-6,3238.95,-4016.03,5159.39,1,-51.1136,5159.39,6,6,5069.56,817.036,5134.98,1,9.15534,5134.98,-7,6,3238.95,4016.03,5159.39,1,51.1136,5159.39,-6,-6,5069.56,-817.036,5134.98,1,-9.15534,5134.98,7,-6,3238.95,-4016.03,5159.39,1,-51.1136,5159.39,6,6,6.00395,6,5069.56,817.036,9.15534,5134.98,5069.56,817.036,5134.98,1,9.15534,5134.98,-6,6,-5.99605,6,1688.43,-1752.6,-46.0683,2433.6,1688.43,-1752.6,2433.6,0,-46.0683,2433.6,-6,-6,-5.99605,-6,5069.56,-817.036,-9.15534,5134.98,5069.56,-817.036,5134.98,1,-9.15534,5134.98,6,-6,6.00395,-6,1688.43,1752.6,46.0683,2433.6,1688.43,1752.6,2433.6,0,46.0683,2433.6
0.004,6,6,5047.63,823.574,5114.37,1,9.26676,5114.37,-6,6,1682.61,-1694.3,2387.85,0,-45.1984,2387.85,-6,-6,5047.63,-823.574,5114.37,1,-9.26676,5114.37,6,-6,1682.61,1694.3,2387.85,0,45.1984,2387.85,6,7,-1721.53,-143.101,1727.47,0,4.75174,1727.47,-7,7,-1706.02,-1127.35,2044.85,0,33.4571,2044.85,-6,-7,-1721.53,143.101,1727.47,0,-4.75174,1727.47,7,-7,-1706.02,1127.35,2044.85,0,-33.4571,2044.85,6,6,5047.63,823.574,5114.37,1,9.26676,5114.37,-7,6,3328.68,3979.88,5188.41,1,50.0916,5188.41,-6,-6,5047.63,-823.574,5114.37,1,-9.26676,5114.37,7,-6,3328.68,-3979.88,5188.41,1,-50.0916,5188.41,7,6,-1032.21,-1639.99,1937.79,0,57.8137,1937.79,8,6,603.938,-1349.88,1478.82,0,-65.8962,1478.82,-6,6,1682.61,-1694.3,2387.85,0,-45.1984,2387.85,7,-6,3328.68,-3979.88,5188.41,1,-50.0916,5188.41,-7,6,3328.68,3979.88,5188.41,1,50.0916,5188.41,-7,-6,-1032.21,1639.99,1937.79,0,-57.8137,1937.79,-8,-6,603.938,1349.88,1478.82,0,65.8962,1478.82,6,-6,1682.61,1694.3,2387.85,0,45.1984,2387.85,6,6,5047.63,823.574,5114.37,1,9.26676,5114.37,-7,6,3328.68,3979.88,5188.41,1,50.0916,5188.41,-6,-6,5047.63,-823.574,5114.37,1,-9.26676,5114.37,7,-6,3328.68,-3979.88,5188.41,1,-50.0916,5188.41,6,6,5047.63,823.574,5114.37,1,9.26676,5114.37,-7,6,3328.68,3979.88,5188.41,1,50.0916,5188.41,-6,-6,5047.63,-823.574,5114.37,1,-9.26676,5114.37,7,-6,3328.68,-3979.88,5188.41,1,-50.0916,5188.41,6,6,6.004,6,5047.63,823.574,9.26676,5114.37,5047.63,823.574,5114.37,1,9.26676,5114.37,-6,6,-5.996,6,1682.61,-1694.3,-45.1984,2387.85,1682.61,-1694.3,2387.85,0,-45.1984,2387.85,-6,-6,-5.996,-6,5047.63,-823.574,-9.26676,5114.37,5047.63,-823.574,5114.37,1,-9.26676,5114.37,6,-6,6.004,-6,1682.61,1694.3,45.1984,2387.85,1682.61,1694.3,2387.85,0,45.1984,2387.85
0.00405,6,6,5051.12,807.297,5115.23,1,9.08052,5115.23,-6,6,1648.23,-1688.37,2359.51,0,-45.6892,2359.51,-6,-6,5051.12,-807.297,5115.23,1,-9.08052,5115.23,6,-6,1648.23,1688.37,2359.51,0,45.6892,2359.51,6,7,-1762.66,-134.171,1767.76,0,4.35289,1767.76,-7,7,-1750.71,-1114.68,2075.45,0,32.485,2075.45,-6,-7,-1762.66,134.171,1767.76,0,-4.35289,1767.76,7,-7,-1750.71,1114.68,2075.45,0,-32.485,2075.45,6,6,5051.12,807.297,5115.23,1,9.08052,5115.23,-7,6,3382.61,3931.07,5186.07,1,49.2886,5186.07,-6,-6,5051.12,-807.297,5115.23,1,-9.08052,5115.23,7,-6,3382.61,-3931.07,5186.07,1,-49.2886,5186.07,7,6,-988.3,-1597.02,1878.09,0,58.2492,1878.09,8,6,582.861,-1371.83,1490.51,0,-66.9803,1490.51,-6,6,1648.23,-1688.37,2359.51,0,-45.6892,2359.51,7,-6,3382.61,-3931.07,5186.07,1,-49.2886,5186.07,-7,6,3382.61,3931.07,5186.07,1,49.2886,5186.07,-7,-6,-988.3,1597.02,1878.09,0,-58.2492,1878.09,-8,-6,582.861,1371.83,1490.51,0,66.9803,1490.51,6,-6,1648.23,1688.37,2359.51,0,45.6892,2359.51,6,6,5051.12,807.297,5115.23,1,9.08052,5115.23,-7,6,3382.61,3931.07,5186.07,1,49.2886,5186.07,-6,-6,5051.12,-807.297,5115.23,1,-9.08052,5115.23,7,-6,3382.61,-3931.07,5186.07,1,-49.2886,5186.07,6,6,5051.12,807.297,5115.23,1,9.08052,5115.23,-7,6,3382.61,3931.07,5186.07,1,49.2886,5186.07,-6,-6,5051.12,-807.297,5115.23,1,-9.08052,5115.23,7,-6,3382.61,-3931.07,5186.07,1,-49.2886,5186.07,6,6,6.00405,6,5051.12,807.297,9.08052,5115.23,5051.12,807.297,5115.23,1,9.08052,5115.23,-6,6,-5.99595,6,1648.23,-1688.37,-45.6892,2359.51,1648.23,-1688.37,2359.51,0,-45.6892,2359.51,-6,-6,-5.99595,-6,5051.12,-807.297,-9.08052,5115.23,5051.12,-807.297,5115.23,1,-9.08052,5115.23,6,-6,6.00405,-6,1648.23,1688.37,45.6892,2359.51,1648.23,1688.37,2359.51,0,45.6892,2359.51
0.0041,6,6,5006.39,815.577,5072.39,1,9.25261,5072.39,-6,6,1649.65,-1630.48,2319.44,0,-44.665,2319.44,-6,-6,5006.39,-815.577,5072.39,1,-9.25261,5072.39,6,-6,1649.65,1630.48,2319.44,0,44.665,2319.44,6,7,-1767.24,-164.568,1774.89,0,5.32012,1774.89,-7,7,-1811.92,-1065.2,2101.83,0,30.4505,2101.83,-6,-7,-1767.24,164.568,1774.89,0,-5.32012,1774.89,7,-7,-1811.92,1065.2,2101.83,0,-30.4505,2101.83,6,6,5006.39,815.577,5072.39,1,9.25261,5072.39,-7,6,3466.78,3858.5,5187.16,1,48.061,5187.16,-6,-6,5006.39,-815.577,5072.39,1,-9.25261,5072.39,7,-6,3466.78,-3858.5,5187.16,1,-48.061,5187.16,7,6,-981.508,-1637.74,1909.33,0,59.0655,1909.33,8,6,592.553,-1341.56,1466.6,0,-66.1695,1466.6,-6,6,1649.65,-1630.48,2319.44,0,-44.665,2319.44,7,-6,3466.78,-3858.5,5187.16,1,-48.061,5187.16,-7,6,3466.78,3858.5,5187.16,1,48.061,5187.16,-7,-6,-981.508,1637.74,1909.33,0,-59.0655,1909.33,-8,-6,592.553,1341.56,1466.6,0,66.1695,1466.6,6,-6,1649.65,1630.48,2319.44,0,44.665,2319.44,6,6,5006.39,815.577,5072.39,1,9.25261,5072.39,-7,6,3466.78,3858.5,5187.16,1,48.061,5187.16,-6,-6,5006.39,-815.577,5072.39,1,-9.25261,5072.39,7,-6,3466.78,-3858.5,5187.16,1,-48.061,5187.16,6,6,5006.39,815.577,5072.39,1,9.25261,5072.39,-7,6,3466.78,3858.5,5187.16,1,48.061,5187.16,-6,-6,5006.39,-815.577,5072.39,1,-9.25261,5072.39,7,-6,3466.78,-3858.5,5187.16,1,-48.061,5187.16,6,6,6.0041,6,5006.39,815.577,9.25261,5072.39,5006.39,815.577,5072.39,1,9.25261,5072.39,-6,6,-5.9959,6,1649.65,-1630.48,-44.665,2319.44,1649.65,-1630.48,2319.44,0,-44.665,2319.44,-6,-6,-5.9959,-6,5006.39,-815.577,-9.25261,5072.39,5006.39,-815.577,5072.39,1,-9.25261,5072.39,6,-6,6.0041,-6,1649.65,1630.48,44.665,2319.44,1649.65,1630.48,2319.44,0,44.665,2319.44
0.00415,6,6,4986.1,833.907,5055.35,1,9.49463,5055.35,-6,6,1628.62,-1573.91,2264.86,0,-44.0214,2264.86,-6,-6,4986.1,-833.907,5055.35,1,-9.49463,5055.35,6,-6,1628.62,1573.91,2264.86,0,44.0214,2264.86,6,7,-1813.14,-195.747,1823.67,0,6.16181,1823.67,-7,7,-1903.09,-1028.45,2163.2,0,28.3872,2163.2,-6,-7,-1813.14,195.747,1823.67,0,-6.16181,1823.67,7,-7,-1903.09,1028.45,2163.2,0,-28.3872,2163.2,6,6,4986.1,833.907,5055.35,1,9.49463,5055.35,-7,6,3565.95,3802.76,5213.16,1,46.8407,5213.16,-6,-6,4986.1,-833.907,5055.35,1,-9.49463,5055.35,7,-6,3565.95,-3802.76,5213.16,1,-46.8407,5213.16,7,6,-994.904,-1667.11,1941.41,0,59.1719,1941.41,8,6,632.708,-1315.81,1460.03,0,-64.3194,1460.03,-6,6,1628.62,-1573.91,2264.86,0,-44.0214,2264.86,7,-6,3565.95,-3802.76,5213.16,1,-46.8407,5213.16,-7,6,3565.95,3802.76,5213.16,1,46.8407,5213.16,-7,-6,-994.904,1667.11,1941.41,0,-59.1719,1941.41,-8,-6,632.708,1315.81,1460.03,0,64.3194,1460.03,6,-6,1628.62,1573.91,2264.86,0,44.0214,2264.86,6,6,4986.1,833.907,5055.35,1,9.49463,5055.35,-7,6,3565.95,3802.76,5213.16,1,46.8407,5213.16,-6,-6,4986.1,-833.907,5055.35,1,-9.49463,5055.35,7,-6,3565.95,-3802.76,5213.16,1,-46.8407,5213.16,6,6,4986.1,833.907,5055.35,1,9.49463,5055.35,-7,6,3565.95,3802.76,5213.16,1,46.8407,5213.16,-6,-6,4986.1,-833.907,5055.35,1,-9.49463,5055.35,7,-6,3565.95,-3802.76,5213.16,1,-46.8407,5213.16,6,6,6.00415,6,4986.1,833.907,9.49463,5055.35,4986.1,833.907,5055.35,1,9.49463,5055.35,-6,6,-5.99585,6,1628.62,-1573.91,-44.0214,2264.86,1628.62,-1573.91,2264.86,0,-44.0214,2264.86,-6,-6,-5.99585,-6,4986.1,-833.907,-9.49463,5055.35,4986.1,-833.907,5055.35,1,-9.49463,5055.35,6,-6,6.00415,-6,1628.62,1573.91,44.0214,2264.86,1628.62,1573.91,2264.86,0,44.0214,2264.86
0.0042,6,6,4960.38,804.016,5025.12,1,9.20686,5025.12,-6,6,1648.05,-1547.05,2260.41,0,-43.1894,2260.41,-6,-6,4960.38,-804.016,5025.12,1,-9.20686,5025.12,6,-6,1648.05,1547.05,2260.41,0,43.1894,2260.41,6,7,-1816.23,-196.762,1826.86,0,6.18303,1826.86,-7,7,-1939.02,-981.666,2173.36,0,26.8517,2173.36,-6,-7,-1816.23,196.762,1826.86,0,-6.18303,1826.86,7,-7,-1939.02,981.666,2173.36,0,-26.8517,2173.36,6,6,4960.38,804.016,5025.12,1,9.20686,5025.12,-7,6,3604.31,3739.32,5193.61,1,46.0533,5193.61,-6,-6,4960.38,-804.016,5025.12,1,-9.20686,5025.12,7,-6,3604.31,-3739.32,5193.61,1,-46.0533,5193.61,7,6,-984.856,-1677.31,1945.08,0,59.5801,1945.08,8,6,657.275,-1297.61,1454.58,0,-63.1366,1454.58,-6,6,1648.05,-1547.05,2260.41,0,-43.1894,2260.41,7,-6,3604.31,-3739.32,5193.61,1,-46.0533,5193.61,-7,6,3604.31,3739.32,5193.61,1,46.0533,5193.61,-7,-6,-984.856,1677.31,1945.08,0,-59.5801,1945.08,-8,-6,657.275,1297.61,1454.58,0,63.1366,1454.58,6,-6,1648.05,1547.05,2260.41,0,43.1894,2260.41,6,6,4960.38,804.016,5025.12,1,9.20686,5025.12,-7,6,3604.31,3739.32,5193.61,1,46.0533,5193.61,-6,-6,4960.38,-804.016,5025.12,1,-9.20686,5025.12,7,-6,3604.31,-3739.32,5193.61,1,-46.0533,5193.61,6,6,4960.38,804.016,5025.12,1,9.20686,5025.12,-7,6,3604.31,3739.32,5193.61,1,46.0533,5193.61,-6,-6,4960.38,-804.016,5025.12,1,-9.20686,5025.12,7,-6,3604.31,-3739.32,5193.61,1,-46.0533,5193.61,6,6,6.0042,6,4960.38,804.016,9.20686,5025.12,4960.38,804.016,5025.12,1,9.20686,5025.12,-6,6,-5.9958,6,1648.05,-1547.05,-43.1894,2260.41,1648.05,-1547.05,2260.41,0,-43.1894,2260.41,-6,-6,-5.9958,-6,4960.38,-804.016,-9.20686,5025.12,4960.38,-804.016,5025.12,1,-9.20686,5025.12,6,-6,6.0042,-6,1648.05,1547.05,43.1894,2260.41,1648.05,1547.05,2260.41,0,43.1894,2260.41
0.00425,6,6,4936.08,753.27,4993.23,1,8.67667,4993.23,-6,6,1657.14,-1546.07,2266.37,0,-43.0142,2266.37,-6,-6,4936.08,-753.27,4993.23,1,-8.67667,4993.23,6,-6,1657.14,1546.07,2266.37,0,43.0142,2266.37,6,7,-1829.2,-168.939,1836.98,0,5.27668,1836.98,-7,7,-1953.77,-939.006,2167.71,0,25.6695,2167.71,-6,-7,-1829.2,168.939,1836.98,0,-5.27668,1836.98,7,-7,-1953.77,939.006,2167.71,0,-25.6695,2167.71,6,6,4936.08,753.27,4993.23,1,8.67667,4993.23,-7,6,3624.57,3672.79,5160.12,1,45.3786,5160.12,-6,-6,4936.08,-753.27,4993.23,1,-8.67667,4993.23,7,-6,3624.57,-3672.79,5160.12,1,-45.3786,5160.12,7,6,-968.414,-1676.82,1936.38,0,59.9923,1936.38,8,6,691.736,-1259.39,1436.86,0,-61.2216,1436.86,-6,6,1657.14,-1546.07,2266.37,0,-43.0142,2266.37,7,-6,3624.57,-3672.79,5160.12,1,-45.3786,5160.12,-7,6,3624.57,3672.79,5160.12,1,45.3786,5160.12,-7,-6,-968.414,1676.82,1936.38,0,-59.9923,1936.38,-8,-6,691.736,1259.39,1436.86,0,61.2216,1436.86,6,-6,1657.14,1546.07,2266.37,0,43.0142,2266.37,6,6,4936.08,753.27,4993.23,1,8.67667,4993.23,-7,6,3624.57,3672.79,5160.12,1,45.3786,5160.12,-6,-6,4936.08,-753.27,4993.23,1,-8.67667,4993.23,7,-6,3624.57,-3672.79,5160.12,1,-45.3786,5160.12,6,6,4936.08,753.27,4993.23,1,8.67667,4993.23,-7,6,3624.57,3672.79,5160.12,1,45.3786,5160.12,-6,-6,4936.08,-753.27,4993.23,1,-8.67667,4993.23,7,-6,3624.57,-3672.79,5160.12,1,-45.3786,5160.12,6,6,6.00425,6,4936.08,753.27,8.67667,4993.23,4936.08,753.27,4993.23,1,8.67667,4993.23,-6,6,-5.99575,6,1657.14,-1546.07,-43.0142,2266.37,1657.14,-1546.07,2266.37,0,-43.0142,2266.37,-6,-6,-5.99575,-6,4936.08,-753.27,-8.67667,4993.23,4936.08,-753.27,4993.23,1,-8.67667,4993.23,6,-6,6.00425,-6,1657.14,1546.07,43.0142,2266.37,1657.14,1546.07,2266.37,0,43.0142,2266.37
0.0043,6,6,4917.94,792.586,4981.4,1,9.15519,4981.4,-6,6,1607.7,-1530.55,2219.74,0,-43.5917,2219.74,-6,-6,4917.94,-792.586,4981.4,1,-9.15519,4981.4,6,-6,1607.7,1530.55,2219.74,0,43.5917,2219.74,6,7,-1857.01,-171.99,1864.96,0,5.29143,1864.96,-7,7,-2019.03,-871.437,2199.06,0,23.3456,2199.06,-6,-7,-1857.01,171.99,1864.96,0,-5.29143,1864.96,7,-7,-2019.03,871.437,2199.06,0,-23.3456,2199.06,6,6,4917.94,792.586,4981.4,1,9.15519,4981.4,-7,6,3741.76,3575.28,5175.27,1,43.6966,5175.27,-6,-6,4917.94,-792.586,4981.4,1,-9.15519,4981.4,7,-6,3741.76,-3575.28,5175.27,1,-43.6966,5175.27,7,6,-930.588,-1707.65,1944.76,0,61.4118,1944.76,8,6,708.622,-1265.52,1450.41,0,-60.7536,1450.41,-6,6,1607.7,-1530.55,2219.74,0,-43.5917,2219.74,7,-6,3741.76,-3575.28,5175.27,1,-43.6966,5175.27,-7,6,3741.76,3575.28,5175.27,1,43.6966,5175.27,-7,-6,-930.588,1707.65,1944.76,0,-61.4118,1944.76,-8,-6,708.622,1265.52,1450.41,0,60.7536,1450.41,6,-6,1607.7,1530.55,2219.74,0,43.5917,2219.74,6,6,4917.94,792.586,4981.4,1,9.15519,4981.4,-7,6,3741.76,3575.28,5175.27,1,43.6966,5175.27,-6,-6,4917.94,-792.586,4981.4,1,-9.15519,4981.4,7,-6,3741.76,-3575.28,5175.27,1,-43.6966,5175.27,6,6,4917.94,792.586,4981.4,1,9.15519,4981.4,-7,6,3741.76,3575.28,5175.27,1,43.6966,5175.27,-6,-6,4917.94,-792.586,4981.4,1,-9.15519,4981.4,7,-6,3741.76,-3575.28,5175.27,1,-43.6966,5175.27,6,6,6.0043,6,4917.94,792.586,9.15519,4981.4,4917.94,792.586,4981.4,1,9.15519,4981.4,-6,6,-5.9957,6,1607.7,-1530.55,-43.5917,2219.74,1607.7,-1530.55,2219.74,0,-43.5917,2219.74,-6,-6,-5.9957,-6,4917.94,-792.586,-9.15519,4981.4,4917.94,-792.586,4981.4,1,-9.15519,4981.4,6,-6,6.0043,-6,1607.7,1530.55,43.5917,2219.74,1607.7,1530.55,2219.74,0,43.5917,2219.74
0.00435,6,6,4887.66,786.112,4950.47,1,9.13698,4950.47,-6,6,1606.97,-1500.78,2198.79,0,-43.0431,2198.79,-6,-6,4887.66,-786.112,4950.47,1,-9.13698,4950.47,6,-6,1606.97,1500.78,2198.79,0,43.0431,2198.79,6,7,-1863.08,-178.792,1871.64,0,5.48165,1871.64,-7,7,-2054.2,-810.195,2208.2,0,21.5247,2208.2,-6,-7,-1863.08,178.792,1871.64,0,-5.48165,1871.64,7,-7,-2054.2,810.195,2208.2,0,-21.5247,2208.2,6,6,4887.66,786.112,4950.47,1,9.13698,4950.47,-7,6,3792.79,3490.71,5154.64,1,42.625,5154.64,-6,-6,4887.66,-786.112,4950.47,1,-9.13698,4950.47,7,-6,3792.79,-3490.71,5154.64,1,-42.625,5154.64,7,6,-911.991,-1735.13,1960.21,0,62.2735,1960.21,8,6,722.928,-1244.52,1439.25,0,-59.8482,1439.25,-6,6,1606.97,-1500.78,2198.79,0,-43.0431,2198.79,7,-6,3792.79,-3490.71,5154.64,1,-42.625,5154.64,-7,6,3792.79,3490.71,5154.64,1,42.625,5154.64,-7,-6,-911.991,1735.13,1960.21,0,-62.2735,1960.21,-8,-6,722.928,1244.52,1439.25,0,59.8482,1439.25,6,-6,1606.97,1500.78,2198.79,0,43.0431,2198.79,6,6,4887.66,786.112,4950.47,1,9.13698,4950.47,-7,6,3792.79,3490.71,5154.64,1,42.625,5154.64,-6,-6,4887.66,-786.112,4950.47,1,-9.13698,4950.47,7,-6,3792.79,-3490.71,5154.64,1,-42.625,5154.64,6,6,4887.66,786.112,4950.47,1,9.13698,4950.47,-7,6,3792.79,3490.71,5154.64,1,42.625,5154.64,-6,-6,4887.66,-786.112,4950.47,1,-9.13698,4950.47,7,-6,3792.79,-3490.71,5154.64,1,-42.625,5154.64,6,6,6.00435,6,4887.66,786.112,9.13698,4950.47,4887.66,786.112,4950.47,1,9.13698,4950.47,-6,6,-5.99565,6,1606.97,-1500.78,-43.0431,2198.79,1606.97,-1500.78,2198.79,0,-43.0431,2198.79,-6,-6,-5.99565,-6,4887.66,-786.112,-9.13698,4950.47,4887.66,-786.112,4950.47,1,-9.13698,4950.47,6,-6,6.00435,-6,1606.97,1500.78,43.0431,2198.79,1606.97,1500.78,2198.79,0,43.0431,2198.79
0.0044,6,6,4843.76,743.543,4900.5,1,8.72708,4900.5,-6,6,1641.12,-1470.28,2203.41,0,-41.8572,2203.41,-6,-6,4843.76,-743.543,4900.5,1,-8.72708,4900.5,6,-6,1641.12,1470.28,2203.41,0,41.8572,2203.41,6,7,-1854.98,-189.96,1864.68,0,5.84704,1864.68,-7,7,-2089.24,-742.858,2217.38,0,19.5735,2217.38,-6,-7,-1854.98,189.96,1864.68,0,-5.84704,1864.68,7,-7,-2089.24,742.858,2217.38,0,-19.5735,2217.38,6,6,4843.76,743.543,4900.5,1,8.72708,4900.5,-7,6,3839.06,3407.9,5133.44,1,41.5952,5133.44,-6,-6,4843.76,-743.543,4900.5,1,-8.72708,4900.5,7,-6,3839.06,-3407.9,5133.44,1,-41.5952,5133.44,7,6,-894.633,-1757.08,1971.72,0,63.0167,1971.72,-6,6,1641.12,-1470.28,2203.41,0,-41.8572,2203.41,7,-6,3839.06,-3407.9,5133.44,1,-41.5952,5133.44,8,-7,272.717,-1250.55,1279.94,0,-77.6976,1279.94,-7,6,3839.06,3407.9,5133.44,1,41.5952,5133.44,-8,7,272.717,1250.55,1279.94,0,77.6976,1279.94,-7,-6,-894.633,1757.08,1971.72,0,-63.0167,1971.72,6,-6,1641.12,1470.28,2203.41,0,41.8572,2203.41,6,6,4843.76,743.543,4900.5,1,8.72708,4900.5,-7,6,3839.06,3407.9,5133.44,1,41.5952,5133.44,-6,-6,4843.76,-743.543,4900.5,1,-8.72708,4900.5,7,-6,3839.06,-3407.9,5133.44,1,-41.5952,5133.44,6,6,4843.76,743.543,4900.5,1,8.72708,4900.5,-7,6,3839.06,3407.9,5133.44,1,41.5952,5133.44,-6,-6,4843.76,-743.543,4900.5,1,-8.72708,4900.5,7,-6,3839.06,-3407.9,5133.44,1,-41.5952,5133.44,6,6,6.0044,6,4843.76,743.543,8.72708,4900.5,4843.76,743.543,4900.5,1,8.72708,4900.5,-6,6,-5.9956,6,1641.12,-1470.28,-41.8572,2203.41,1641.12,-1470.28,2203.41,0,-41.8572,2203.41,-6,-6,-5.9956,-6,4843.76,-743.543,-8.72708,4900.5,4843.76,-743.543,4900.5,1,-8.72708,4900.5,6,-6,6.0044,-6,1641.12,1470.28,41.8572,2203.41,1641.12,1470.28,2203.41,0,41.8572,2203.41
0.00445,6,6,4848.88,748.726,4906.34,1,8.77784,4906.34,-6,6,1629.94,-1445.17,2178.35,0,-41.5615,2178.35,-6,-6,4848.88,-748.726,4906.34,1,-8.77784,4906.34,6,-6,1629.94,1445.17,2178.35,0,41.5615,2178.35,6,7,-1890.01,-195.513,1900.09,0,5.90598,1900.09,-7,7,-2126.62,-705.008,2240.44,0,18.3412,2240.44,-6,-7,-1890.01,195.513,1900.09,0,-5.90598,1900.09,7,-7,-2126.62,705.008,2240.44,0,-18.3412,2240.44,6,6,4848.88,748.726,4906.34,1,8.77784,4906.34,-7,6,3892.73,3362.58,5143.96,1,40.8209,5143.96,-6,-6,4848.88,-748.726,4906.34,1,-8.77784,4906.34,7,-6,3892.73,-3362.58,5143.96,1,-40.8209,5143.96,7,6,-910.274,-1771.18,1991.4,0,62.7997,1991.4,-6,6,1629.94,-1445.17,2178.35,0,-41.5615,2178.35,7,-6,3892.73,-3362.58,5143.96,1,-40.8209,5143.96,8,-7,336.664,-1272.06,1315.86,0,-75.1759,1315.86,-7,6,3892.73,3362.58,5143.96,1,40.8209,5143.96,-8,7,336.664,1272.06,1315.86,0,75.1759,1315.86,-7,-6,-910.274,1771.18,1991.4,0,-62.7997,1991.4,6,-6,1629.94,1445.17,2178.35,0,41.5615,2178.35,6,6,4848.88,748.726,4906.34,1,8.77784,4906.34,-7,6,3892.73,3362.58,5143.96,1,40.8209,5143.96,-6,-6,4848.88,-748.726,4906.34,1,-8.77784,4906.34,7,-6,3892.73,-3362.58,5143.96,1,-40.8209,5143.96,6,6,4848.88,748.726,4906.34,1,8.77784,4906.34,-7,6,3892.73,3362.58,5143.96,1,40.8209,5143.96,-6,-6,4848.88,-748.726,4906.34,1,-8.77784,4906.34,7,-6,3892.73,-3362.58,5143.96,1,-40.8209,5143.96,6,6,6.00445,6,4848.88,748.726,8.77784,4906.34,4848.88,748.726,4906.34,1,8.77784,4906.34,-6,6,-5.99555,6,1629.94,-1445.17,-41.5615,2178.35,1629.94,-1445.17,2178.35,0,-41.5615,2178.35,-6,-6,-5.99555,-6,4848.88,-748.726,-8.77784,4906.34,4848.88,-748.726,4906.34,1,-8.77784,4906.34,6,-6,6.00445,-6,1629.94,1445.17,41.5615,2178.35,1629.94,1445.17,2178.35,0,41.5615,2178.35
0.0045,6,6,4802.43,704.022,4853.75,1,8.33999,4853.75,-6,6,1638.87,-1415.45,2165.5,0,-40.8164,2165.5,-6,-6,4802.43,-704.022,4853.75,1,-8.33999,4853.75,6,-6,1638.87,1415.45,2165.5,0,40.8164,2165.5,6,7,-1885.55,-185.579,1894.66,0,5.62105,1894.66,-7,7,-2160.84,-641.237,2253.98,0,16.5284,2253.98,-6,-7,-1885.55,185.579,1894.66,0,-5.62105,1894.66,7,-7,-2160.84,641.237,2253.98,0,-16.5284,2253.98,6,6,4802.43,704.022,4853.75,1,8.33999,4853.75,-7,6,3926.06,3269.59,5109.22,1,39.7873,5109.22,-6,-6,4802.43,-704.022,4853.75,1,-8.33999,4853.75,7,-6,3926.06,-3269.59,5109.22,1,-39.7873,5109.22,7,6,-896.636,-1768.9,1983.17,0,63.12,1983.17,-6,6,1638.87,-1415.45,2165.5,0,-40.8164,2165.5,7,-6,3926.06,-3269.59,5109.22,1,-39.7873,5109.22,8,-7,407.321,-1252.75,1317.31,0,-71.9885,1317.31,-7,6,3926.06,3269.59,5109.22,1,39.7873,5109.22,-8,7,407.321,1252.75,1317.31,0,71.9885,1317.31,-7,-6,-896.636,1768.9,1983.17,0,-63.12,1983.17,6,-6,1638.87,1415.45,2165.5,0,40.8164,2165.5,6,6,4802.43,704.022,4853.75,1,8.33999,4853.75,-7,6,3926.06,3269.59,5109.22,1,39.7873,5109.22,-6,-6,4802.43,-704.022,4853.75,1,-8.33999,4853.75,7,-6,3926.06,-3269.59,5109.22,1,-39.7873,5109.22,6,6,4802.43,704.022,4853.75,1,8.33999,4853.75,-7,6,3926.06,3269.59,5109.22,1,39.7873,5109.22,-6,-6,4802.43,-704.022,4853.75,1,-8.33999,4853.75,7,-6,3926.06,-3269.59,5109.22,1,-39.7873,5109.22,6,6,6.0045,6,4802.43,704.022,8.33999,4853.75,4802.43,704.022,4853.75,1,8.33999,4853.75,-6,6,-5.9955,6,1638.87,-1415.45,-40.8164,2165.5,1638.87,-1415.45,2165.5,0,-40.8164,2165.5,-6,-6,-5.9955,-6,4802.43,-704.022,-8.33999,4853.75,4802.43,-704.022,4853.75,1,-8.33999,4853.75,6,-6,6.0045,-6,1638.87,1415.45,40.8164,2165.5,1638.87,1415.45,2165.5,0,40.8164,2165.5
0.00455,6,6,4801.32,687.491,4850.29,1,8.14867,4850.29,-6,6,1617.76,-1412.46,2147.6,0,-41.1241,2147.6,-6,-6,4801.32,-687.491,4850.29,1,-8.14867,4850.29,6,-6,1617.76,1412.46,2147.6,0,41.1241,2147.6,6,7,-1904.2,-184.631,1913.13,0,5.53808,1913.13,-7,7,-2206,-589.587,2283.43,0,14.9634,2283.43,-6,-7,-1904.2,184.631,1913.13,0,-5.53808,1913.13,7,-7,-2206,589.587,2283.43,0,-14.9634,2283.43,6,6,4801.32,687.491,4850.29,1,8.14867,4850.29,-7,6,3970.06,3222.01,5112.99,1,39.062,5112.99,-6,-6,4801.32,-687.491,4850.29,1,-8.14867,4850.29,7,-6,3970.06,-3222.01,5112.99,1,-39.062,5112.99,7,6,-883.88,-1772.73,1980.86,0,63.4992,1980.86,-6,6,1617.76,-1412.46,2147.6,0,-41.1241,2147.6,7,-6,3970.06,-3222.01,5112.99,1,-39.062,5112.99,8,-7,478.531,-1261.88,1349.57,0,-69.2322,1349.57,-7,6,3970.06,3222.01,5112.99,1,39.062,5112.99,-8,7,478.531,1261.88,1349.57,0,69.2322,1349.57,-7,-6,-883.88,1772.73,1980.86,0,-63.4992,1980.86,6,-6,1617.76,1412.46,2147.6,0,41.1241,2147.6,6,6,4801.32,687.491,4850.29,1,8.14867,4850.29,-7,6,3970.06,3222.01,5112.99,1,39.062,5112.99,-6,-6,4801.32,-687.491,4850.29,1,-8.14867,4850.29,7,-6,3970.06,-3222.01,5112.99,1,-39.062,5112.99,6,6,4801.32,687.491,4850.29,1,8.14867,4850.29,-7,6,3970.06,3222.01,5112.99,1,39.062,5112.99,-6,-6,4801.32,-687.491,4850.29,1,-8.14867,4850.29,7,-6,3970.06,-3222.01,5112.99,1,-39.062,5112.99,6,6,6.00455,6,4801.32,687.491,8.14867,4850.29,4801.32,687.491,4850.29,1,8.14867,4850.29,-6,6,-5.99545,6,1617.76,-1412.46,-41.1241,2147.6,1617.76,-1412.46,2147.6,0,-41.1241,2147.6,-6,-6,-5.99545,-6,4801.32,-687.491,-8.14867,4850.29,4801.32,-687.491,4850.29,1,-8.14867,4850.29,6,-6,6.00455,-6,1617.76,1412.46,41.1241,2147.6,1617.76,1412.46,2147.6,0,41.1241,2147.6
0.0046,6,6,4764.64,655.971,4809.59,1,7.8389,4809.59,-6,6,1656.39,-1392.37,2163.87,0,-40.0505,2163.87,-6,-6,4764.64,-655.971,4809.59,1,-7.8389,4809.59,6,-6,1656.39,1392.37,2163.87,0,40.0505,2163.87,6,7,-1895.27,-181.89,1903.98,0,5.48191,1903.98,-7,7,-2213.24,-516.305,2272.66,0,13.1311,2272.66,-6,-7,-1895.27,181.89,1903.98,0,-5.48191,1903.98,7,-7,-2213.24,516.305,2272.66,0,-13.1311,2272.66,6,6,4764.64,655.971,4809.59,1,7.8389,4809.59,-7,6,3992.83,3136.71,5077.57,1,38.1527,5077.57,-6,-6,4764.64,-655.971,4809.59,1,-7.8389,4809.59,7,-6,3992.83,-3136.71,5077.57,1,-38.1527,5077.57,7,6,-873.244,-1800.7,2001.27,0,64.1291,2001.27,-6,6,1656.39,-1392.37,2163.87,0,-40.0505,2163.87,7,-6,3992.83,-3136.71,5077.57,1,-38.1527,5077.57,8,-7,560.271,-1243.04,1363.47,0,-65.7377,1363.47,-7,6,3992.83,3136.71,5077.57,1,38.1527,5077.57,-8,7,560.271,1243.04,1363.47,0,65.7377,1363.47,-7,-6,-873.244,1800.7,2001.27,0,-64.1291,2001.27,6,-6,1656.39,1392.37,2163.87,0,40.0505,2163.87,6,6,4764.64,655.971,4809.59,1,7.8389,4809.59,-7,6,3992.83,3136.71,5077.57,1,38.1527,5077.57,-6,-6,4764.64,-655.971,4809.59,1,-7.8389,4809.59,7,-6,3992.83,-3136.71,5077.57,1,-38.1527,5077.57,6,6,4764.64,655.971,4809.59,1,7.8389,4809.59,-7,6,3992.83,3136.71,5077.57,1,38.1527,5077.57,-6,-6,4764.64,-655.971,4809.59,1,-7.8389,4809.59,7,-6,3992.83,-3136.71,5077.57,1,-38.1527,5077.57,6,6,6.0046,6,4764.64,655.971,7.8389,4809.59,4764.64,655.971,4809.59,1,7.8389,4809.59,-6,6,-5.9954,6,1656.39,-1392.37,-40.0505,2163.87,1656.39,-1392.37,2163.87,0,-40.0505,2163.87,-6,-6,-5.9954,-6,4764.64,-655.971,-7.8389,4809.59,4764.64,-655.971,4809.59,1,-7.8389,4809.59,6,-6,6.0046,-6,1656.39,1392.37,40.0505,2163.87,1656.39,1392.37,2163.87,0,40.0505,2163.87
0.00465,6,6,4735.09,698.554,4786.34,1,8.39215,4786.34,-6,6,1593.34,-1377.85,2106.47,0,-40.8518,2106.47,-6,-6,4735.09,-698.554,4786.34,1,-8.39215,4786.34,6,-6,1593.34,1377.85,2106.47,0,40.8518,2106.47,6,7,-1922.94,-196.054,1932.91,0,5.8215,1932.91,-7,7,-2251.99,-435.008,2293.62,0,10.9329,2293.62,-6,-7,-1922.94,196.054,1932.91,0,-5.8215,1932.91,7,-7,-2251.99,435.008,2293.62,0,-10.9329,2293.62,6,6,4735.09,698.554,4786.34,1,8.39215,4786.34,-7,6,4067.79,3028.12,5071.14,1,36.6645,5071.14,-6,-6,4735.09,-698.554,4786.34,1,-8.39215,4786.34,7,-6,4067.79,-3028.12,5071.14,1,-36.6645,5071.14,7,6,-845.723,-1834.92,2020.44,0,65.2548,2020.44,-6,6,1593.34,-1377.85,2106.47,0,-40.8518,2106.47,7,-6,4067.79,-3028.12,5071.14,1,-36.6645,5071.14,8,-7,641.952,-1234,1390.99,0,-62.5156,1390.99,-7,6,4067.79,3028.12,5071.14,1,36.6645,5071.14,-8,7,641.952,1234,1390.99,0,62.5156,1390.99,-7,-6,-845.723,1834.92,2020.44,0,-65.2548,2020.44,6,-6,1593.34,1377.85,2106.47,0,40.8518,2106.47,6,6,4735.09,698.554,4786.34,1,8.39215,4786.34,-7,6,4067.79,3028.12,5071.14,1,36.6645,5071.14,-6,-6,4735.09,-698.554,4786.34,1,-8.39215,4786.34,7,-6,4067.79,-3028.12,5071.14,1,-36.6645,5071.14,6,6,4735.09,698.554,4786.34,1,8.39215,4786.34,-7,6,4067.79,3028.12,5071.14,1,36.6645,5071.14,-6,-6,4735.09,-698.554,4786.34,1,-8.39215,4786.34,7,-6,4067.79,-3028.12,5071.14,1,-36.6645,5071.14,6,6,6.00465,6,4735.09,698.554,8.39215,4786.34,4735.09,698.554,4786.34,1,8.39215,4786.34,-6,6,-5.99535,6,1593.34,-1377.85,-40.8518,2106.47,1593.34,-1377.85,2106.47,0,-40.8518,2106.47,-6,-6,-5.99535,-6,4735.09,-698.554,-8.39215,4786.34,4735.09,-698.554,4786.34,1,-8.39215,4786.34,6,-6,6.00465,-6,1593.34,1377.85,40.8518,2106.47,1593.34,1377.85,2106.47,0,40.8518,2106.47
0.0047,6,6,4720.44,657.567,4766.02,1,7.93039,4766.02,-6,6,1603.51,-1364.58,2105.55,0,-40.3975,2105.55,-6,-6,4720.44,-657.567,4766.02,1,-7.93039,4766.02,6,-6,1603.51,1364.58,2105.55,0,40.3975,2105.55,6,7,-1945.14,-177.22,1953.19,0,5.2058,1953.19,-7,7,-2262.77,-391.851,2296.45,0,9.82466,2296.45,-6,-7,-1945.14,177.22,1953.19,0,-5.2058,1953.19,7,-7,-2262.77,391.851,2296.45,0,-9.82466,2296.45,6,6,4720.44,657.567,4766.02,1,7.93039,4766.02,-7,6,4079.42,2966.44,5043.95,1,36.0236,5043.95,-6,-6,4720.44,-657.567,4766.02,1,-7.93039,4766.02,7,-6,4079.42,-2966.44,5043.95,1,-36.0236,5043.95,7,6,-832.066,-1819.47,2000.7,0,65.4248,2000.7,-6,6,1603.51,-1364.58,2105.55,0,-40.3975,2105.55,7,-6,4079.42,-2966.44,5043.95,1,-36.0236,5043.95,8,-7,699.784,-1226.11,1411.75,0,-60.2851,1411.75,-7,6,4079.42,2966.44,5043.95,1,36.0236,5043.95,-8,7,699.784,1226.11,1411.75,0,60.2851,1411.75,-7,-6,-832.066,1819.47,2000.7,0,-65.4248,2000.7,6,-6,1603.51,1364.58,2105.55,0,40.3975,2105.55,6,6,4720.44,657.567,4766.02,1,7.93039,4766.02,-7,6,4079.42,2966.44,5043.95,1,36.0236,5043.95,-6,-6,4720.44,-657.567,4766.02,1,-7.93039,4766.02,7,-6,4079.42,-2966.44,5043.95,1,-36.0236,5043.95,6,6,4720.44,657.567,4766.02,1,7.93039,4766.02,-7,6,4079.42,2966.44,5043.95,1,36.0236,5043.95,-6,-6,4720.44,-657.567,4766.02,1,-7.93039,4766.02,7,-6,4079.42,-2966.44,5043.95,1,-36.0236,5043.95,6,6,6.0047,6,4720.44,657.567,7.93039,4766.02,4720.44,657.567,4766.02,1,7.93039,4766.02,-6,6,-5.9953,6,1603.51,-1364.58,-40.3975,2105.55,1603.51,-1364.58,2105.55,0,-40.3975,2105.55,-6,-6,-5.9953,-6,4720.44,-657.567,-7.93039,4766.02,4720.44,-657.567,4766.02,1,-7.93039,4766.02,6,-6,6.0047,-6,1603.51,1364.58,40.3975,2105.55,1603.51,1364.58,2105.55,0,40.3975,2105.55
0.00475,6,6,4702.07,637.963,4745.15,1,7.72654,4745.15,-6,6,1619.74,-1341.13,2102.9,0,-39.6246,2102.9,-6,-6,4702.07,-637.963,4745.15,1,-7.72654,4745.15,6,-6,1619.74,1341.13,2102.9,0,39.6246,2102.9,6,7,-1966.57,-185.551,1975.3,0,5.39004,1975.3,-7,7,-2297.59,-341.319,2322.8,0,8.4498,2322.8,-6,-7,-1966.57,185.551,1975.3,0,-5.39004,1975.3,7,-7,-2297.59,341.319,2322.8,0,-8.4498,2322.8,6,6,4702.07,637.963,4745.15,1,7.72654,4745.15,-7,6,4107.71,2908.6,5033.21,1,35.3017,5033.21,-6,-6,4702.07,-637.963,4745.15,1,-7.72654,4745.15,7,-6,4107.71,-2908.6,5033.21,1,-35.3017,5033.21,7,6,-833.627,-1818.33,2000.32,0,65.3706,2000.32,-6,6,1619.74,-1341.13,2102.9,0,-39.6246,2102.9,7,-6,4107.71,-2908.6,5033.21,1,-35.3017,5033.21,8,-7,772.483,-1236.84,1458.25,0,-58.0126,1458.25,-7,6,4107.71,2908.6,5033.21,1,35.3017,5033.21,-8,7,772.483,1236.84,1458.25,0,58.0126,1458.25,-7,-6,-833.627,1818.33,2000.32,0,-65.3706,2000.32,6,-6,1619.74,1341.13,2102.9,0,39.6246,2102.9,6,6,4702.07,637.963,4745.15,1,7.72654,4745.15,-7,6,4107.71,2908.6,5033.21,1,35.3017,5033.21,-6,-6,4702.07,-637.963,4745.15,1,-7.72654,4745.15,7,-6,4107.71,-2908.6,5033.21,1,-35.3017,5033.21,6,6,4702.07,637.963,4745.15,1,7.72654,4745.15,-7,6,4107.71,2908.6,5033.21,1,35.3017,5033.21,-6,-6,4702.07,-637.963,4745.15,1,-7.72654,4745.15,7,-6,4107.71,-2908.6,5033.21,1,-35.3017,5033.21,6,6,6.00475,6,4702.07,637.963,7.72654,4745.15,4702.07,637.963,4745.15,1,7.72654,4745.15,-6,6,-5.99525,6,1619.74,-1341.13,-39.6246,2102.9,1619.74,-1341.13,2102.9,0,-39.6246,2102.9,-6,-6,-5.99525,-6,4702.07,-637.963,-7.72654,4745.15,4702.07,-637.963,4745.15,1,-7.72654,4745.15,6,-6,6.00475,-6,1619.74,1341.13,39.6246,2102.9,1619.74,1341.13,2102.9,0,39.6246,2102.9
0.0048,6,6,4674.7,640.274,4718.35,1,7.79903,4718.35,-6,6,1585.58,-1323.45,2065.33,0,-39.8509,2065.33,-6,-6,4674.7,-640.274,4718.35,1,-7.79903,4718.35,6,-6,1585.58,1323.45,2065.33,0,39.8509,2065.33,6,7,-1979.79,-200.946,1989.96,0,5.79559,1989.96,-7,7,-2322.89,-263.29,2337.76,0,6.46665,2337.76,-6,-7,-1979.79,200.946,1989.96,0,-5.79559,1989.96,7,-7,-2322.89,263.29,2337.76,0,-6.46665,2337.76,6,6,4674.7,640.274,4718.35,1,7.79903,4718.35,-7,6,4144.75,2826.43,5016.74,1,34.2913,5016.74,-6,-6,4674.7,-640.274,4718.35,1,-7.79903,4718.35,7,-6,4144.75,-2826.43,5016.74,1,-34.2913,5016.74,7,6,-832.537,-1846.14,2025.18,0,65.7265,2025.18,-6,6,1585.58,-1323.45,2065.33,0,-39.8509,2065.33,7,-6,4144.75,-2826.43,5016.74,1,-34.2913,5016.74,8,-7,847.841,-1195.34,1465.49,0,-54.6523,1465.49,-7,6,4144.75,2826.43,5016.74,1,34.2913,5016.74,-8,7,847.841,1195.34,1465.49,0,54.6523,1465.49,-7,-6,-832.537,1846.14,2025.18,0,-65.7265,2025.18,6,-6,1585.58,1323.45,2065.33,0,39.8509,2065.33,6,6,4674.7,640.274,4718.35,1,7.79903,4718.35,-7,6,4144.75,2826.43,5016.74,1,34.2913,5016.74,-6,-6,4674.7,-640.274,4718.35,1,-7.79903,4718.35,7,-6,4144.75,-2826.43,5016.74,1,-34.2913,5016.74,6,6,4674.7,640.274,4718.35,1,7.79903,4718.35,-7,6,4144.75,2826.43,5016.74,1,34.2913,5016.74,-6,-6,4674.7,-640.274,4718.35,1,-7.79903,4718.35,7,-6,4144.75,-2826.43,5016.74,1,-34.2913,5016.74,6,6,6.0048,6,4674.7,640.274,7.79903,4718.35,4674.7,640.274,4718.35,1,7.79903,4718.35,-6,6,-5.9952,6,1585.58,-1323.45,-39.8509,2065.33,1585.58,-1323.45,2065.33,0,-39.8509,2065.33,-6,-6,-5.9952,-6,4674.7,-640.274,-7.79903,4718.35,4674.7,-640.274,4718.35,1,-7.79903,4718.35,6,-6,6.0048,-6,1585.58,1323.45,39.8509,2065.33,1585.58,1323.45,2065.33,0,39.8509,2065.33
0.00485,6,6,4634.42,633.636,4677.53,1,7.78544,4677.53,-6,6,1601.88,-1266.39,2042,0,-38.3287,2042,-6,-6,4634.42,-633.636,4677.53,1,-7.78544,4677.53,6,-6,1601.88,1266.39,2042,0,38.3287,2042,6,7,-1984.63,-203.75,1995.06,0,5.86167,1995.06,-7,7,-2343.46,-189.741,2351.13,0,4.62891,2351.13,-6,-7,-1984.63,203.75,1995.06,0,-5.86167,1995.06,7,-7,-2343.46,189.741,2351.13,0,-4.62891,2351.13,6,6,4634.42,633.636,4677.53,1,7.78544,4677.53,-7,6,4169.16,2736.86,4987.21,1,33.283,4987.21,-6,-6,4634.42,-633.636,4677.53,1,-7.78544,4677.53,7,-6,4169.16,-2736.86,4987.21,1,-33.283,4987.21,7,6,-822.257,-1859.78,2033.45,0,66.1486,2033.45,-6,6,1601.88,-1266.39,2042,0,-38.3287,2042,7,-6,4169.16,-2736.86,4987.21,1,-33.283,4987.21,8,-7,935.238,-1175.99,1502.54,0,-51.5055,1502.54,-7,6,4169.16,2736.86,4987.21,1,33.283,4987.21,-8,7,935.238,1175.99,1502.54,0,51.5055,1502.54,-7,-6,-822.257,1859.78,2033.45,0,-66.1486,2033.45,6,-6,1601.88,1266.39,2042,0,38.3287,2042,6,6,4634.42,633.636,4677.53,1,7.78544,4677.53,-7,6,4169.16,2736.86,4987.21,1,33.283,4987.21,-6,-6,4634.42,-633.636,4677.53,1,-7.78544,4677.53,7,-6,4169.16,-2736.86,4987.21,1,-33.283,4987.21,6,6,4634.42,633.636,4677.53,1,7.78544,4677.53,-7,6,4169.16,2736.86,4987.21,1,33.283,4987.21,-6,-6,4634.42,-633.636,4677.53,1,-7.78544,4677.53,7,-6,4169.16,-2736.86,4987.21,1,-33.283,4987.21,6,6,6.00485,6,4634.42,633.636,7.78544,4677.53,4634.42,633.636,4677.53,1,7.78544,4677.53,-6,6,-5.99515,6,1601.88,-1266.39,-38.3287,2042,1601.88,-1266.39,2042,0,-38.3287,2042,-6,-6,-5.99515,-6,4634.42,-633.636,-7.78544,4677.53,4634.42,-633.636,4677.53,1,-7.78544,4677.53,6,-6,6.00485,-6,1601.88,1266.39,38.3287,2042,1601.88,1266.39,2042,0,38.3287,2042
0.0049,6,6,4600.07,591.767,4637.98,1,7.33045,4637.98,-6,6,1641.6,-1265.8,2072.94,0,-37.6349,2072.94,-6,-6,4600.07,-591.767,4637.98,1,-7.33045,4637.98,6,-6,1641.6,1265.8,2072.94,0,37.6349,2072.94,6,7,-1972.84,-198.565,1982.81,0,5.74743,1982.81,-7,7,-2326.49,-103.92,2328.81,0,2.55758,2328.81,-6,-7,-1972.84,198.565,1982.81,0,-5.74743,1982.81,7,-7,-2326.49,103.92,2328.81,0,-2.55758,2328.81,6,6,4600.07,591.767,4637.98,1,7.33045,4637.98,-7,6,4170.17,2659.82,4946.21,1,32.5306,4946.21,-6,-6,4600.07,-591.767,4637.98,1,-7.33045,4637.98,7,-6,4170.17,-2659.82,4946.21,1,-32.5306,4946.21,7,6,-807.533,-1874.93,2041.44,0,66.6985,2041.44,-6,6,1641.6,-1265.8,2072.94,0,-37.6349,2072.94,-5,-6,1438.52,-1163.79,1850.34,0,-38.9735,1850.34,7,-6,4170.17,-2659.82,4946.21,1,-32.5306,4946.21,5,6,1438.52,1163.79,1850.34,0,38.9735,1850.34,-7,6,4170.17,2659.82,4946.21,1,32.5306,4946.21,-7,-6,-807.533,1874.93,2041.44,0,-66.6985,2041.44,6,-6,1641.6,1265.8,2072.94,0,37.6349,2072.94,6,6,4600.07,591.767,4637.98,1,7.33045,4637.98,-7,6,4170.17,2659.82,4946.21,1,32.5306,4946.21,-6,-6,4600.07,-591.767,4637.98,1,-7.33045,4637.98,7,-6,4170.17,-2659.82,4946.21,1,-32.5306,4946.21,6,6,4600.07,591.767,4637.98,1,7.33045,4637.98,-7,6,4170.17,2659.82,4946.21,1,32.5306,4946.21,-6,-6,4600.07,-591.767,4637.98,1,-7.33045,4637.98,7,-6,4170.17,-2659.82,4946.21,1,-32.5306,4946.21,6,6,6.0049,6,4600.07,591.767,7.33045,4637.98,4600.07,591.767,4637.98,1,7.33045,4637.98,-6,6,-5.9951,6,1641.6,-1265.8,-37.6349,2072.94,1641.6,-1265.8,2072.94,0,-37.6349,2072.94,-6,-6,-5.9951,-6,4600.07,-591.767,-7.33045,4637.98,4600.07,-591.767,4637.98,1,-7.33045,4637.98,6,-6,6.0049,-6,1641.6,1265.8,37.6349,2072.94,1641.6,1265.8,2072.94,0,37.6349,2072.94
0.00495,6,6,4587.72,578.668,4624.07,1,7.18899,4624.07,-6,6,1611.96,-1241.19,2034.44,0,-37.5959,2034.44,-6,-6,4587.72,-578.668,4624.07,1,-7.18899,4624.07,6,-6,1611.96,1241.19,2034.44,0,37.5959,2034.44,6,7,-2008.99,-186.24,2017.6,0,5.29638,2017.6,-7,7,-2353.06,-68.5413,2354.06,0,1.66847,2354.06,-6,-7,-2008.99,186.24,2017.6,0,-5.29638,2017.6,7,-7,-2353.06,68.5413,2354.06,0,-1.66847,2354.06,6,6,4587.72,578.668,4624.07,1,7.18899,4624.07,-7,6,4199.58,2596.05,4937.2,1,31.723,4937.2,-6,-6,4587.72,-578.668,4624.07,1,-7.18899,4624.07,7,-6,4199.58,-2596.05,4937.2,1,-31.723,4937.2,7,6,-818.386,-1873.22,2044.19,0,66.4001,2044.19,-6,6,1611.96,-1241.19,2034.44,0,-37.5959,2034.44,7,-6,4199.58,-2596.05,4937.2,1,-31.723,4937.2,8,-7,1066.68,-1125.63,1550.76,0,-46.5405,1550.76,-7,6,4199.58,2596.05,4937.2,1,31.723,4937.2,-8,7,1066.68,1125.63,1550.76,0,46.5405,1550.76,-7,-6,-818.386,1873.22,2044.19,0,-66.4001,2044.19,6,-6,1611.96,1241.19,2034.44,0,37.5959,2034.44,6,6,4587.72,578.668,4624.07,1,7.18899,4624.07,-7,6,4199.58,2596.05,4937.2,1,31.723,4937.2,-6,-6,4587.72,-578.668,4624.07,1,-7.18899,4624.07,7,-6,4199.58,-2596.05,4937.2,1,-31.723,4937.2,6,6,4587.72,578.668,4624.07,1,7.18899,4624.07,-7,6,4199.58,2596.05,4937.2,1,31.723,4937.2,-6,-6,4587.72,-578.668,4624.07,1,-7.18899,4624.07,7,-6,4199.58,-2596.05,4937.2,1,-31.723,4937.2,6,6,6.00495,6,4587.72,578.668,7.18899,4624.07,4587.72,578.668,4624.07,1,7.18899,4624.07,-6,6,-5.99505,6,1611.96,-1241.19,-37.5959,2034.44,1611.96,-1241.19,2034.44,0,-37.5959,2034.44,-6,-6,-5.99505,-6,4587.72,-578.668,-7.18899,4624.07,4587.72,-578.668,4624.07,1,-7.18899,4624.07,6,-6,6.00495,-6,1611.96,1241.19,37.5959,2034.44,1611.96,1241.19,2034.44,0,37.5959,2034.44
0.005,6,6,4543.58,590.441,4581.78,1,7.40413,4581.78,-6,6,1628.99,-1195.55,2020.62,0,-36.2757,2020.62,-6,-6,4543.58,-590.441,4581.78,1,-7.40413,4581.78,6,-6,1628.99,1195.55,2020.62,0,36.2757,2020.62,6,7,-2013.27,-213.211,2024.53,0,6.04524,2024.53,-7,7,-2361.04,34.5144,2361.29,0,-0.837508,2361.29,-6,-7,-2013.27,213.211,2024.53,0,-6.04524,2024.53,7,-7,-2361.04,-34.5144,2361.29,0,0.837508,2361.29,6,6,4543.58,590.441,4581.78,1,7.40413,4581.78,-7,6,4231.93,2484.51,4907.34,1,30.4166,4907.34,-6,-6,4543.58,-590.441,4581.78,1,-7.40413,4581.78,7,-6,4231.93,-2484.51,4907.34,1,-30.4166,4907.34,7,6,-772.708,-1911.26,2061.55,0,67.9868,2061.55,-6,6,1628.99,-1195.55,2020.62,0,-36.2757,2020.62,-5,-6,1464.48,-1129.08,1849.2,0,-37.6314,1849.2,7,-6,4231.93,-2484.51,4907.34,1,-30.4166,4907.34,5,6,1464.48,1129.08,1849.2,0,37.6314,1849.2,-7,6,4231.93,2484.51,4907.34,1,30.4166,4907.34,-7,-6,-772.708,1911.26,2061.55,0,-67.9868,2061.55,6,-6,1628.99,1195.55,2020.62,0,36.2757,2020.62,6,6,4543.58,590.441,4581.78,1,7.40413,4581.78,-7,6,4231.93,2484.51,4907.34,1,30.4166,4907.34,-6,-6,4543.58,-590.441,4581.78,1,-7.40413,4581.78,7,-6,4231.93,-2484.51,4907.34,1,-30.4166,4907.34,6,6,4543.58,590.441,4581.78,1,7.40413,4581.78,-7,6,4231.93,2484.51,4907.34,1,30.4166,4907.34,-6,-6,4543.58,-590.441,4581.78,1,-7.40413,4581.78,7,-6,4231.93,-2484.51,4907.34,1,-30.4166,4907.34,6,6,6.005,6,4543.58,590.441,7.40413,4581.78,4543.58,590.441,4581.78,1,7.40413,4581.78,-6,6,-5.995,6,1628.99,-1195.55,-36.2757,2020.62,1628.99,-1195.55,2020.62,0,-36.2757,2020.62,-6,-6,-5.995,-6,4543.58,-590.441,-7.40413,4581.78,4543.58,-590.441,4581.78,1,-7.40413,4581.78,6,-6,6.005,-6,1628.99,1195.55,36.2757,2020.62,1628.99,1195.55,2020.62,0,36.2757,2020.62
0.00505,6,6,4519.84,561.141,4554.54,1,7.0771,4554.54,-6,6,1621.55,-1211.18,2023.96,0,-36.7571,2023.96,-6,-6,4519.84,-561.141,4554.54,1,-7.0771,4554.54,6,-6,1621.55,1211.18,2023.96,0,36.7571,2023.96,6,7,-1998.83,-203.584,2009.17,0,5.81564,2009.17,-7,7,-2357.13,99.9875,2359.25,0,-2.42899,2359.25,-6,-7,-1998.83,203.584,2009.17,0,-5.81564,2009.17,7,-7,-2357.13,-99.9875,2359.25,0,2.42899,2359.25,6,6,4519.84,561.141,4554.54,1,7.0771,4554.54,-7,6,4245.28,2407.53,4880.43,1,29.5579,4880.43,-6,-6,4519.84,-561.141,4554.54,1,-7.0771,4554.54,7,-6,4245.28,-2407.53,4880.43,1,-29.5579,4880.43,7,6,-766.445,-1942.48,2088.22,0,68.4672,2088.22,-6,6,1621.55,-1211.18,2023.96,0,-36.7571,2023.96,-5,-6,1437.44,-1133.61,1830.66,0,-38.2605,1830.66,7,-6,4245.28,-2407.53,4880.43,1,-29.5579,4880.43,5,6,1437.44,1133.61,1830.66,0,38.2605,1830.66,-7,6,4245.28,2407.53,4880.43,1,29.5579,4880.43,-7,-6,-766.445,1942.48,2088.22,0,-68.4672,2088.22,6,-6,1621.55,1211.18,2023.96,0,36.7571,2023.96,6,6,4519.84,561.141,4554.54,1,7.0771,4554.54,-7,6,4245.28,2407.53,4880.43,1,29.5579,4880.43,-6,-6,4519.84,-561.141,4554.54,1,-7.0771,4554.54,7,-6,4245.28,-2407.53,4880.43,1,-29.5579,4880.43,6,6,4519.84,561.141,4554.54,1,7.0771,4554.54,-7,6,4245.28,2407.53,4880.43,1,29.5579,4880.43,-6,-6,4519.84,-561.141,4554.54,1,-7.0771,4554.54,7,-6,4245.28,-2407.53,4880.43,1,-29.5579,4880.43,6,6,6.00505,6,4519.84,561.141,7.0771,4554.54,4519.84,561.141,4554.54,1,7.0771,4554.54,-6,6,-5.99495,6,1621.55,-1211.18,-36.7571,2023.96,1621.55,-1211.18,2023.96,0,-36.7571,2023.96,-6,-6,-5.99495,-6,4519.84,-561.141,-7.0771,4554.54,4519.84,-561.141,4554.54,1,-7.0771,4554.54,6,-6,6.00505,-6,1621.55,1211.18,36.7571,2023.96,1621.55,1211.18,2023.96,0,36.7571,2023.96
0.0051,6,6,4519.9,553.947,4553.72,1,6.98717,4553.72,-6,6,1612.46,-1200.63,2010.36,0,-36.6713,2010.36,-6,-6,4519.9,-553.947,4553.72,1,-6.98717,4553.72,6,-6,1612.46,1200.63,2010.36,0,36.6713,2010.36,6,7,-2026.24,-209.71,2037.06,0,5.9089,2037.06,-7,7,-2374.73,148.12,2379.34,0,-3.56912,2379.34,-6,-7,-2026.24,209.71,2037.06,0,-5.9089,2037.06,7,-7,-2374.73,-148.12,2379.34,0,3.56912,2379.34,6,6,4519.9,553.947,4553.72,1,6.98717,4553.72,-7,6,4262.27,2363.17,4873.55,1,29.0057,4873.55,-6,-6,4519.9,-553.947,4553.72,1,-6.98717,4553.72,7,-6,4262.27,-2363.17,4873.55,1,-29.0057,4873.55,7,6,-766.159,-1952.39,2097.33,0,68.5739,2097.33,-6,6,1612.46,-1200.63,2010.36,0,-36.6713,2010.36,-5,-6,1417.16,-1118,1805.07,0,-38.2701,1805.07,7,-6,4262.27,-2363.17,4873.55,1,-29.0057,4873.55,5,6,1417.16,1118,1805.07,0,38.2701,1805.07,-7,6,4262.27,2363.17,4873.55,1,29.0057,4873.55,-7,-6,-766.159,1952.39,2097.33,0,-68.5739,2097.33,6,-6,1612.46,1200.63,2010.36,0,36.6713,2010.36,6,6,4519.9,553.947,4553.72,1,6.98717,4553.72,-7,6,4262.27,2363.17,4873.55,1,29.0057,4873.55,-6,-6,4519.9,-553.947,4553.72,1,-6.98717,4553.72,7,-6,4262.27,-2363.17,4873.55,1,-29.0057,4873.55,6,6,4519.9,553.947,4553.72,1,6.98717,4553.72,-7,6,4262.27,2363.17,4873.55,1,29.0057,4873.55,-6,-6,4519.9,-553.947,4553.72,1,-6.98717,4553.72,7,-6,4262.27,-2363.17,4873.55,1,-29.0057,4873.55,6,6,6.0051,6,4519.9,553.947,6.98717,4553.72,4519.9,553.947,4553.72,1,6.98717,4553.72,-6,6,-5.9949,6,1612.46,-1200.63,-36.6713,2010.36,1612.46,-1200.63,2010.36,0,-36.6713,2010.36,-6,-6,-5.9949,-6,4519.9,-553.947,-6.98717,4553.72,4519.9,-553.947,4553.72,1,-6.98717,4553.72,6,-6,6.0051,-6,1612.46,1200.63,36.6713,2010.36,1612.46,1200.63,2010.36,0,36.6713,2010.36
0.00515,6,6,4459.8,550.512,4493.65,1,7.03692,4493.65,-6,6,1651.09,-1204.06,2043.5,0,-36.1014,2043.5,-6,-6,4459.8,-550.512,4493.65,1,-7.03692,4493.65,6,-6,1651.09,1204.06,2043.5,0,36.1014,2043.5,6,7,-2001.59,-207.415,2012.31,0,5.91617,2012.31,-7,7,-2340.93,228.185,2352.03,0,-5.56739,2352.03,-6,-7,-2001.59,207.415,2012.31,0,-5.91617,2012.31,7,-7,-2340.93,-228.185,2352.03,0,5.56739,2352.03,6,6,4459.8,550.512,4493.65,1,7.03692,4493.65,-7,6,4256.9,2254.25,4816.93,1,27.9035,4816.93,-6,-6,4459.8,-550.512,4493.65,1,-7.03692,4493.65,7,-6,4256.9,-2254.25,4816.93,1,-27.9035,4816.93,7,6,-702.227,-1955.11,2077.4,0,70.243,2077.4,-6,6,1651.09,-1204.06,2043.5,0,-36.1014,2043.5,-5,-6,1426.36,-1166.85,1842.84,0,-39.2851,1842.84,7,-6,4256.9,-2254.25,4816.93,1,-27.9035,4816.93,5,6,1426.36,1166.85,1842.84,0,39.2851,1842.84,-7,6,4256.9,2254.25,4816.93,1,27.9035,4816.93,-7,-6,-702.227,1955.11,2077.4,0,-70.243,2077.4,6,-6,1651.09,1204.06,2043.5,0,36.1014,2043.5,6,6,4459.8,550.512,4493.65,1,7.03692,4493.65,-7,6,4256.9,2254.25,4816.93,1,27.9035,4816.93,-6,-6,4459.8,-550.512,4493.65,1,-7.03692,4493.65,7,-6,4256.9,-2254.25,4816.93,1,-27.9035,4816.93,6,6,4459.8,550.512,4493.65,1,7.03692,4493.65,-7,6,4256.9,2254.25,4816.93,1,27.9035,4816.93,-6,-6,4459.8,-550.512,4493.65,1,-7.03692,4493.65,7,-6,4256.9,-2254.25,4816.93,1,-27.9035,4816.93,6,6,6.00515,6,4459.8,550.512,7.03692,4493.65,4459.8,550.512,4493.65,1,7.03692,4493.65,-6,6,-5.99485,6,1651.09,-1204.06,-36.1014,2043.5,1651.09,-1204.06,2043.5,0,-36.1014,2043.5,-6,-6,-5.99485,-6,4459.8,-550.512,-7.03692,4493.65,4459.8,-550.512,4493.65,1,-7.03692,4493.65,6,-6,6.00515,-6,1651.09,1204.06,36.1014,2043.5,1651.09,1204.06,2043.5,0,36.1014,2043.5
0.0052,6,6,4449.08,512.217,4478.47,1,6.56748,4478.47,-6,6,1631.59,-1201.86,2026.46,0,-36.376,2026.46,-6,-6,4449.08,-512.217,4478.47,1,-6.56748,4478.47,6,-6,1631.59,1201.86,2026.46,0,36.376,2026.46,6,7,-2016.61,-177.03,2024.37,0,5.0169,2024.37,-7,7,-2331.7,277.291,2348.13,0,-6.7819,2348.13,-6,-7,-2016.61,177.03,2024.37,0,-5.0169,2024.37,7,-7,-2331.7,-277.291,2348.13,0,6.7819,2348.13,6,6,4449.08,512.217,4478.47,1,6.56748,4478.47,-7,6,4269.43,2205.77,4805.56,1,27.3228,4805.56,-6,-6,4449.08,-512.217,4478.47,1,-6.56748,4478.47,7,-6,4269.43,-2205.77,4805.56,1,-27.3228,4805.56,7,6,-715.384,-1933.88,2061.96,0,69.6995,2061.96,-6,6,1631.59,-1201.86,2026.46,0,-36.376,2026.46,-5,-6,1421.06,-1165.48,1837.86,0,-39.3569,1837.86,7,-6,4269.43,-2205.77,4805.56,1,-27.3228,4805.56,5,6,1421.06,1165.48,1837.86,0,39.3569,1837.86,-7,6,4269.43,2205.77,4805.56,1,27.3228,4805.56,-7,-6,-715.384,1933.88,2061.96,0,-69.6995,2061.96,6,-6,1631.59,1201.86,2026.46,0,36.376,2026.46,6,6,4449.08,512.217,4478.47,1,6.56748,4478.47,-7,6,4269.43,2205.77,4805.56,1,27.3228,4805.56,-6,-6,4449.08,-512.217,4478.47,1,-6.56748,4478.47,7,-6,4269.43,-2205.77,4805.56,1,-27.3228,4805.56,6,6,4449.08,512.217,4478.47,1,6.56748,4478.47,-7,6,4269.43,2205.77,4805.56,1,27.3228,4805.56,-6,-6,4449.08,-512.217,4478.47,1,-6.56748,4478.47,7,-6,4269.43,-2205.77,4805.56,1,-27.3228,4805.56,6,6,6.0052,6,4449.08,512.217,6.56748,4478.47,4449.08,512.217,4478.47,1,6.56748,4478.47,-6,6,-5.9948,6,1631.59,-1201.86,-36.376,2026.46,1631.59,-1201.86,2026.46,0,-36.376,2026.46,-6,-6,-5.9948,-6,4449.08,-512.217,-6.56748,4478.47,4449.08,-512.217,4478.47,1,-6.56748,4478.47,6,-6,6.0052,-6,1631.59,1201.86,36.376,2026.46,1631.59,1201.86,2026.46,0,36.376,2026.46
0.00525,6,6,4404.2,530.024,4435.98,1,6.86227,4435.98,-6,6,1639.51,-1193.2,2027.74,0,-36.0463,2027.74,-6,-6,4404.2,-530.024,4435.98,1,-6.86227,4435.98,6,-6,1639.51,1193.2,2027.74,0,36.0463,2027.74,6,7,-2002.18,-202.65,2012.4,0,5.77952,2012.4,-7,7,-2309.15,388.763,2341.65,0,-9.55656,2341.65,-6,-7,-2002.18,202.65,2012.4,0,-5.77952,2012.4,7,-7,-2309.15,-388.763,2341.65,0,9.55656,2341.65,6,6,4404.2,530.024,4435.98,1,6.86227,4435.98,-7,6,4287.12,2079.39,4764.79,1,25.8749,4764.79,-6,-6,4404.2,-530.024,4435.98,1,-6.86227,4435.98,7,-6,4287.12,-2079.39,4764.79,1,-25.8749,4764.79,7,6,-660.288,-1988.87,2095.61,0,71.6343,2095.61,-6,6,1639.51,-1193.2,2027.74,0,-36.0463,2027.74,-5,-6,1419.48,-1174.29,1842.25,0,-39.5998,1842.25,7,-6,4287.12,-2079.39,4764.79,1,-25.8749,4764.79,5,6,1419.48,1174.29,1842.25,0,39.5998,1842.25,-7,6,4287.12,2079.39,4764.79,1,25.8749,4764.79,-7,-6,-660.288,1988.87,2095.61,0,-71.6343,2095.61,6,-6,1639.51,1193.2,2027.74,0,36.0463,2027.74,6,6,4404.2,530.024,4435.98,1,6.86227,4435.98,-7,6,4287.12,2079.39,4764.79,1,25.8749,4764.79,-6,-6,4404.2,-530.024,4435.98,1,-6.86227,4435.98,7,-6,4287.12,-2079.39,4764.79,1,-25.8749,4764.79,6,6,4404.2,530.024,4435.98,1,6.86227,4435.98,-7,6,4287.12,2079.39,4764.79,1,25.8749,4764.79,-6,-6,4404.2,-530.024,4435.98,1,-6.86227,4435.98,7,-6,4287.12,-2079.39,4764.79,1,-25.8749,4764.79,6,6,6.00525,6,4404.2,530.024,6.86227,4435.98,4404.2,530.024,4435.98,1,6.86227,4435.98,-6,6,-5.99475,6,1639.51,-1193.2,-36.0463,2027.74,1639.51,-1193.2,2027.74,0,-36.0463,2027.74,-6,-6,-5.99475,-6,4404.2,-530.024,-6.86227,4435.98,4404.2,-530.024,4435.98,1,-6.86227,4435.98,6,-6,6.00525,-6,1639.51,1193.2,36.0463,2027.74,1639.51,1193.2,2027.74,0,36.0463,2027.74
0.0053,6,6,4384.01,511.963,4413.8,1,6.66081,4413.8,-6,6,1631.21,-1192.34,2020.53,0,-36.1651,2020.53,-6,-6,4384.01,-511.963,4413.8,1,-6.66081,4413.8,6,-6,1631.21,1192.34,2020.53,0,36.1651,2020.53,6,7,-1999.14,-211.609,2010.31,0,6.04227,2010.31,-7,7,-2286.84,457.396,2332.14,0,-11.3106,2332.14,-6,-7,-1999.14,211.609,2010.31,0,-6.04227,2010.31,7,-7,-2286.84,-457.396,2332.14,0,11.3106,2332.14,6,6,4384.01,511.963,4413.8,1,6.66081,4413.8,-7,6,4292.53,2020.52,4744.3,1,25.2067,4744.3,-6,-6,4384.01,-511.963,4413.8,1,-6.66081,4413.8,7,-6,4292.53,-2020.52,4744.3,1,-25.2067,4744.3,7,6,-673.81,-2012.26,2122.08,0,71.4868,2122.08,-6,6,1631.21,-1192.34,2020.53,0,-36.1651,2020.53,-5,-6,1403.07,-1176.33,1830.94,0,-39.9765,1830.94,7,-6,4292.53,-2020.52,4744.3,1,-25.2067,4744.3,5,6,1403.07,1176.33,1830.94,0,39.9765,1830.94,-7,6,4292.53,2020.52,4744.3,1,25.2067,4744.3,-7,-6,-673.81,2012.26,2122.08,0,-71.4868,2122.08,6,-6,1631.21,1192.34,2020.53,0,36.1651,2020.53,6,6,4384.01,511.963,4413.8,1,6.66081,4413.8,-7,6,4292.53,2020.52,4744.3,1,25.2067,4744.3,-6,-6,4384.01,-511.963,4413.8,1,-6.66081,4413.8,7,-6,4292.53,-2020.52,4744.3,1,-25.2067,4744.3,6,6,4384.01,511.963,4413.8,1,6.66081,4413.8,-7,6,4292.53,2020.52,4744.3,1,25.2067,4744.3,-6,-6,4384.01,-511.963,4413.8,1,-6.66081,4413.8,7,-6,4292.53,-2020.52,4744.3,1,-25.2067,4744.3,6,6,6.0053,6,4384.01,511.963,6.66081,4413.8,4384.01,511.963,4413.8,1,6.66081,4413.8,-6,6,-5.9947,6,1631.21,-1192.34,-36.1651,2020.53,1631.21,-1192.34,2020.53,0,-36.1651,2020.53,-6,-6,-5.9947,-6,4384.01,-511.963,-6.66081,4413.8,4384.01,-511.963,4413.8,1,-6.66081,4413.8,6,-6,6.0053,-6,1631.21,1192.34,36.1651,2020.53,1631.21,1192.34,2020.53,0,36.1651,2020.53
0.00535,6,6,4358.19,501.156,4386.91,1,6.55973,4386.91,-6,6,1634.18,-1201.73,2028.47,0,-36.3297,2028.47,-6,-6,4358.19,-501.156,4386.91,1,-6.55973,4386.91,6,-6,1634.18,1201.73,2028.47,0,36.3297,2028.47,6,7,-1987.55,-205.071,1998.11,0,5.89079,1998.11,-7,7,-2257.17,519.407,2316.16,0,-12.959,2316.16,-6,-7,-1987.55,205.071,1998.11,0,-5.89079,1998.11,7,-7,-2257.17,-519.407,2316.16,0,12.959,2316.16,6,6,4358.19,501.156,4386.91,1,6.55973,4386.91,-7,6,4288.86,1944.06,4708.9,1,24.3839,4708.9,-6,-6,4358.19,-501.156,4386.91,1,-6.55973,4386.91,7,-6,4288.86,-1944.06,4708.9,1,-24.3839,4708.9,7,6,-634.923,-2051.75,2147.75,0,72.8051,2147.75,-6,6,1634.18,-1201.73,2028.47,0,-36.3297,2028.47,-5,-6,1377.42,-1184.24,1816.51,0,-40.6875,1816.51,7,-6,4288.86,-1944.06,4708.9,1,-24.3839,4708.9,5,6,1377.42,1184.24,1816.51,0,40.6875,1816.51,-7,6,4288.86,1944.06,4708.9,1,24.3839,4708.9,-7,-6,-634.923,2051.75,2147.75,0,-72.8051,2147.75,6,-6,1634.18,1201.73,2028.47,0,36.3297,2028.47,6,6,4358.19,501.156,4386.91,1,6.55973,4386.91,-7,6,4288.86,1944.06,4708.9,1,24.3839,4708.9,-6,-6,4358.19,-501.156,4386.91,1,-6.55973,4386.91,7,-6,4288.86,-1944.06,4708.9,1,-24.3839,4708.9,6,6,4358.19,501.156,4386.91,1,6.55973,4386.91,-7,6,4288.86,1944.06,4708.9,1,24.3839,4708.9,-6,-6,4358.19,-501.156,4386.91,1,-6.55973,4386.91,7,-6,4288.86,-1944.06,4708.9,1,-24.3839,4708.9,6,6,6.00535,6,4358.19,501.156,6.55973,4386.91,4358.19,501.156,4386.91,1,6.55973,4386.91,-6,6,-5.99465,6,1634.18,-1201.73,-36.3297,2028.47,1634.18,-1201.73,2028.47,0,-36.3297,2028.47,-6,-6,-5.99465,-6,4358.19,-501.156,-6.55973,4386.91,4358.19,-501.156,4386.91,1,-6.55973,4386.91,6,-6,6.00535,-6,1634.18,1201.73,36.3297,2028.47,1634.18,1201.73,2028.47,0,36.3297,2028.47
0.0054,6,6,4312.59,461.542,4337.22,1,6.10866,4337.22,-6,6,1644.31,-1195.51,2032.98,0,-36.0193,2032.98,-6,-6,4312.59,-461.542,4337.22,1,-6.10866,4337.22,6,-6,1644.31,1195.51,2032.98,0,36.0193,2032.98,6,7,-1963.45,-195.699,1973.18,0,5.69192,1973.18,-7,7,-2211.44,574.341,2284.8,0,-14.5589,2284.8,-6,-7,-1963.45,195.699,1973.18,0,-5.69192,1973.18,7,-7,-2211.44,-574.341,2284.8,0,14.5589,2284.8,6,6,4312.59,461.542,4337.22,1,6.10866,4337.22,-7,6,4267.63,1868.07,4658.58,1,23.6404,4658.58,-6,-6,4312.59,-461.542,4337.22,1,-6.10866,4337.22,7,-6,4267.63,-1868.07,4658.58,1,-23.6404,4658.58,7,6,-613.338,-2058.84,2148.25,0,73.4109,2148.25,-6,6,1644.31,-1195.51,2032.98,0,-36.0193,2032.98,-5,-6,1392.01,-1182.92,1826.75,0,-40.3577,1826.75,7,-6,4267.63,-1868.07,4658.58,1,-23.6404,4658.58,5,6,1392.01,1182.92,1826.75,0,40.3577,1826.75,-7,6,4267.63,1868.07,4658.58,1,23.6404,4658.58,-7,-6,-613.338,2058.84,2148.25,0,-73.4109,2148.25,6,-6,1644.31,1195.51,2032.98,0,36.0193,2032.98,6,6,4312.59,461.542,4337.22,1,6.10866,4337.22,-7,6,4267.63,1868.07,4658.58,1,23.6404,4658.58,-6,-6,4312.59,-461.542,4337.22,1,-6.10866,4337.22,7,-6,4267.63,-1868.07,4658.58,1,-23.6404,4658.58,6,6,4312.59,461.542,4337.22,1,6.10866,4337.22,-7,6,4267.63,1868.07,4658.58,1,23.6404,4658.58,-6,-6,4312.59,-461.542,4337.22,1,-6.10866,4337.22,7,-6,4267.63,-1868.07,4658.58,1,-23.6404,4658.58,6,6,6.0054,6,4312.59,461.542,6.10866,4337.22,4312.59,461.542,4337.22,1,6.10866,4337.22,-6,6,-5.9946,6,1644.31,-1195.51,-36.0193,2032.98,1644.31,-1195.51,2032.98,0,-36.0193,2032.98,-6,-6,-5.9946,-6,4312.59,-461.542,-6.10866,4337.22,4312.59,-461.542,4337.22,1,-6.10866,4337.22,6,-6,6.0054,-6,1644.31,1195.51,36.0193,2032.98,1644.31,1195.51,2032.98,0,36.0193,2032.98
0.00545,6,6,4291.58,456.759,4315.82,1,6.0752,4315.82,-6,6,1651.85,-1173.33,2026.15,0,-35.3866,2026.15,-6,-6,4291.58,-456.759,4315.82,1,-6.0752,4315.82,6,-6,1651.85,1173.33,2026.15,0,35.3866,2026.15,6,7,-1980.86,-224.891,1993.58,0,6.47719,1993.58,-7,7,-2200.61,663.45,2298.45,0,-16.7772,2298.45,-6,-7,-1980.86,224.891,1993.58,0,-6.47719,1993.58,7,-7,-2200.61,-663.45,2298.45,0,16.7772,2298.45,6,6,4291.58,456.759,4315.82,1,6.0752,4315.82,-7,6,4279.32,1795.23,4640.63,1,22.7587,4640.63,-6,-6,4291.58,-456.759,4315.82,1,-6.0752,4315.82,7,-6,4279.32,-1795.23,4640.63,1,-22.7587,4640.63,7,6,-624.555,-2074.75,2166.72,0,73.2468,2166.72,-6,6,1651.85,-1173.33,2026.15,0,-35.3866,2026.15,-5,-6,1404.29,-1185.09,1837.52,0,-40.1612,1837.52,7,-6,4279.32,-1795.23,4640.63,1,-22.7587,4640.63,5,6,1404.29,1185.09,1837.52,0,40.1612,1837.52,-7,6,4279.32,1795.23,4640.63,1,22.7587,4640.63,-7,-6,-624.555,2074.75,2166.72,0,-73.2468,2166.72,6,-6,1651.85,1173.33,2026.15,0,35.3866,2026.15,6,6,4291.58,456.759,4315.82,1,6.0752,4315.82,-7,6,4279.32,1795.23,4640.63,1,22.7587,4640.63,-6,-6,4291.58,-456.759,4315.82,1,-6.0752,4315.82,7,-6,4279.32,-1795.23,4640.63,1,-22.7587,4640.63,6,6,4291.58,456.759,4315.82,1,6.0752,4315.82,-7,6,4279.32,1795.23,4640.63,1,22.7587,4640.63,-6,-6,4291.58,-456.759,4315.82,1,-6.0752,4315.82,7,-6,4279.32,-1795.23,4640.63,1,-22.7587,4640.63,6,6,6.00545,6,4291.58,456.759,6.0752,4315.82,4291.58,456.759,4315.82,1,6.0752,4315.82,-6,6,-5.99455,6,1651.85,-1173.33,-35.3866,2026.15,1651.85,-1173.33,2026.15,0,-35.3866,2026.15,-6,-6,-5.99455,-6,4291.58,-456.759,-6.0752,4315.82,4291.58,-456.759,4315.82,1,-6.0752,4315.82,6,-6,6.00545,-6,1651.85,1173.33,35.3866,2026.15,1651.85,1173.33,2026.15,0,35.3866,2026.15
0.0055,6,6,4274.42,474.263,4300.65,1,6.33128,4300.65,-6,6,1629.74,-1182.24,2013.39,0,-35.9577,2013.39,-6,-6,4274.42,-474.263,4300.65,1,-6.33128,4300.65,6,-6,1629.74,1182.24,2013.39,0,35.9577,2013.39,6,7,-1984.26,-226.033,1997.09,0,6.49874,1997.09,-7,7,-2167.9,705.275,2279.74,0,-18.0211,2279.74,-6,-7,-1984.26,226.033,1997.09,0,-6.49874,1997.09,7,-7,-2167.9,-705.275,2279.74,0,18.0211,2279.74,6,6,4274.42,474.263,4300.65,1,6.33128,4300.65,-7,6,4279.81,1709.69,4608.67,1,21.7756,4608.67,-6,-6,4274.42,-474.263,4300.65,1,-6.33128,4300.65,7,-6,4279.81,-1709.69,4608.67,1,-21.7756,4608.67,7,6,-586.006,-2082.06,2162.96,0,74.2805,2162.96,-6,6,1629.74,-1182.24,2013.39,0,-35.9577,2013.39,-5,-6,1349.54,-1173.74,1788.55,0,-41.0145,1788.55,7,-6,4279.81,-1709.69,4608.67,1,-21.7756,4608.67,5,6,1349.54,1173.74,1788.55,0,41.0145,1788.55,-7,6,4279.81,1709.69,4608.67,1,21.7756,4608.67,-7,-6,-586.006,2082.06,2162.96,0,-74.2805,2162.96,6,-6,1629.74,1182.24,2013.39,0,35.9577,2013.39,6,6,4274.42,474.263,4300.65,1,6.33128,4300.65,-7,6,4279.81,1709.69,4608.67,1,21.7756,4608.67,-6,-6,4274.42,-474.263,4300.65,1,-6.33128,4300.65,7,-6,4279.81,-1709.69,4608.67,1,-21.7756,4608.67,6,6,4274.42,474.263,4300.65,1,6.33128,4300.65,-7,6,4279.81,1709.69,4608.67,1,21.7756,4608.67,-6,-6,4274.42,-474.263,4300.65,1,-6.33128,4300.65,7,-6,4279.81,-1709.69,4608.67,1,-21.7756,4608.67,6,6,6.0055,6,4274.42,474.263,6.33128,4300.65,4274.42,474.263,4300.65,1,6.33128,4300.65,-6,6,-5.9945,6,1629.74,-1182.24,-35.9577,2013.39,1629.74,-1182.24,2013.39,0,-35.9577,2013.39,-6,-6,-5.9945,-6,4274.42,-474.263,-6.33128,4300.65,4274.42,-474.263,4300.65,1,-6.33128,4300.65,6,-6,6.0055,-6,1629.74,1182.24,35.9577,2013.39,1629.74,1182.24,2013.39,0,35.9577,2013.39
0.00555,6,6,4220.9,449.116,4244.73,1,6.07358,4244.73,-6,6,1660.31,-1174.37,2033.66,0,-35.2725,2033.66,-6,-6,4220.9,-449.116,4244.73,1,-6.07358,4244.73,6,-6,1660.31,1174.37,2033.66,0,35.2725,2033.66,6,7,-1948.92,-253.937,1965.4,0,7.42359,1965.4,-7,7,-2101.87,793.28,2246.58,0,-20.6774,2246.58,-6,-7,-1948.92,253.937,1965.4,0,-7.42359,1965.4,7,-7,-2101.87,-793.28,2246.58,0,20.6774,2246.58,6,6,4220.9,449.116,4244.73,1,6.07358,4244.73,-7,6,4255.76,1630.44,4557.39,1,20.9624,4557.39,-6,-6,4220.9,-449.116,4244.73,1,-6.07358,4244.73,7,-6,4255.76,-1630.44,4557.39,1,-20.9624,4557.39,7,6,-565.398,-2108.97,2183.44,0,74.9923,2183.44,-6,6,1660.31,-1174.37,2033.66,0,-35.2725,2033.66,-5,-6,1381.96,-1192.02,1825.03,0,-40.7795,1825.03,7,-6,4255.76,-1630.44,4557.39,1,-20.9624,4557.39,5,6,1381.96,1192.02,1825.03,0,40.7795,1825.03,-7,6,4255.76,1630.44,4557.39,1,20.9624,4557.39,-7,-6,-565.398,2108.97,2183.44,0,-74.9923,2183.44,6,-6,1660.31,1174.37,2033.66,0,35.2725,2033.66,6,6,4220.9,449.116,4244.73,1,6.07358,4244.73,-7,6,4255.76,1630.44,4557.39,1,20.9624,4557.39,-6,-6,4220.9,-449.116,4244.73,1,-6.07358,4244.73,7,-6,4255.76,-1630.44,4557.39,1,-20.9624,4557.39,6,6,4220.9,449.116,4244.73,1,6.07358,4244.73,-7,6,4255.76,1630.44,4557.39,1,20.9624,4557.39,-6,-6,4220.9,-449.116,4244.73,1,-6.07358,4244.73,7,-6,4255.76,-1630.44,4557.39,1,-20.9624,4557.39,6,6,6.00555,6,4220.9,449.116,6.07358,4244.73,4220.9,449.116,4244.73,1,6.07358,4244.73,-6,6,-5.99445,6,1660.31,-1174.37,-35.2725,2033.66,1660.31,-1174.37,2033.66,0,-35.2725,2033.66,-6,-6,-5.99445,-6,4220.9,-449.116,-6.07358,4244.73,4220.9,-449.116,4244.73,1,-6.07358,4244.73,6,-6,6.00555,-6,1660.31,1174.37,35.2725,2033.66,1660.31,1174.37,2033.66,0,35.2725,2033.66
0.0056,6,6,4217.39,408.251,4237.1,1,5.52912,4237.1,-6,6,1651.82,-1171.45,2025.04,0,-35.3438,2025.04,-6,-6,4217.39,-408.251,4237.1,1,-5.52912,4237.1,6,-6,1651.82,1171.45,2025.04,0,35.3438,2025.04,6,7,-1948.58,-236.752,1962.91,0,6.92748,1962.91,-7,7,-2079.45,854.621,2248.22,0,-22.3419,2248.22,-6,-7,-1948.58,236.752,1962.91,0,-6.92748,1962.91,7,-7,-2079.45,-854.621,2248.22,0,22.3419,2248.22,6,6,4217.39,408.251,4237.1,1,5.52912,4237.1,-7,6,4263.61,1568.82,4543.08,1,20.2014,4543.08,-6,-6,4217.39,-408.251,4237.1,1,-5.52912,4237.1,7,-6,4263.61,-1568.82,4543.08,1,-20.2014,4543.08,7,6,-586.622,-2097.12,2177.63,0,74.3723,2177.63,-6,6,1651.82,-1171.45,2025.04,0,-35.3438,2025.04,-5,-6,1378.87,-1200.08,1827.97,0,-41.0342,1827.97,7,-6,4263.61,-1568.82,4543.08,1,-20.2014,4543.08,5,6,1378.87,1200.08,1827.97,0,41.0342,1827.97,-7,6,4263.61,1568.82,4543.08,1,20.2014,4543.08,-7,-6,-586.622,2097.12,2177.63,0,-74.3723,2177.63,6,-6,1651.82,1171.45,2025.04,0,35.3438,2025.04,6,6,4217.39,408.251,4237.1,1,5.52912,4237.1,-7,6,4263.61,1568.82,4543.08,1,20.2014,4543.08,-6,-6,4217.39,-408.251,4237.1,1,-5.52912,4237.1,7,-6,4263.61,-1568.82,4543.08,1,-20.2014,4543.08,6,6,4217.39,408.251,4237.1,1,5.52912,4237.1,-7,6,4263.61,1568.82,4543.08,1,20.2014,4543.08,-6,-6,4217.39,-408.251,4237.1,1,-5.52912,4237.1,7,-6,4263.61,-1568.82,4543.08,1,-20.2014,4543.08,6,6,6.0056,6,4217.39,408.251,5.52912,4237.1,4217.39,408.251,4237.1,1,5.52912,4237.1,-6,6,-5.9944,6,1651.82,-1171.45,-35.3438,2025.04,1651.82,-1171.45,2025.04,0,-35.3438,2025.04,-6,-6,-5.9944,-6,4217.39,-408.251,-5.52912,4237.1,4217.39,-408.251,4237.1,1,-5.52912,4237.1,6,-6,6.0056,-6,1651.82,1171.45,35.3438,2025.04,1651.82,1171.45,2025.04,0,35.3438,2025.04
0.00565,6,6,4192.2,382.906,4209.65,1,5.21879,4209.65,-6,6,1666.43,-1173.94,2038.41,0,-35.1633,2038.41,-6,-6,4192.2,-382.906,4209.65,1,-5.21879,4209.65,6,-6,1666.43,1173.94,2038.41,0,35.1633,2038.41,6,7,-1952.17,-231.388,1965.83,0,6.75966,1965.83,-7,7,-2051.12,908.969,2243.51,0,-23.9009,2243.51,-6,-7,-1952.17,231.388,1965.83,0,-6.75966,1965.83,7,-7,-2051.12,-908.969,2243.51,0,23.9009,2243.51,6,6,4192.2,382.906,4209.65,1,5.21879,4209.65,-7,6,4247.88,1522.41,4512.45,1,19.7173,4512.45,-6,-6,4192.2,-382.906,4209.65,1,-5.21879,4209.65,7,-6,4247.88,-1522.41,4512.45,1,-19.7173,4512.45,7,6,-582.545,-2088.86,2168.57,0,74.4172,2168.57,-6,6,1666.43,-1173.94,2038.41,0,-35.1633,2038.41,-5,-6,1392.17,-1217.57,1849.49,0,-41.1724,1849.49,7,-6,4247.88,-1522.41,4512.45,1,-19.7173,4512.45,5,6,1392.17,1217.57,1849.49,0,41.1724,1849.49,-7,6,4247.88,1522.41,4512.45,1,19.7173,4512.45,-7,-6,-582.545,2088.86,2168.57,0,-74.4172,2168.57,6,-6,1666.43,1173.94,2038.41,0,35.1633,2038.41,6,6,4192.2,382.906,4209.65,1,5.21879,4209.65,-7,6,4247.88,1522.41,4512.45,1,19.7173,4512.45,-6,-6,4192.2,-382.906,4209.65,1,-5.21879,4209.65,7,-6,4247.88,-1522.41,4512.45,1,-19.7173,4512.45,6,6,4192.2,382.906,4209.65,1,5.21879,4209.65,-7,6,4247.88,1522.41,4512.45,1,19.7173,4512.45,-6,-6,4192.2,-382.906,4209.65,1,-5.21879,4209.65,7,-6,4247.88,-1522.41,4512.45,1,-19.7173,4512.45,6,6,6.00565,6,4192.2,382.906,5.21879,4209.65,4192.2,382.906,4209.65,1,5.21879,4209.65,-6,6,-5.99435,6,1666.43,-1173.94,-35.1633,2038.41,1666.43,-1173.94,2038.41,0,-35.1633,2038.41,-6,-6,-5.99435,-6,4192.2,-382.906,-5.21879,4209.65,4192.2,-382.906,4209.65,1,-5.21879,4209.65,6,-6,6.00565,-6,1666.43,1173.94,35.1633,2038.41,1666.43,1173.94,2038.41,0,35.1633,2038.41
0.0057,6,6,4166.95,396.092,4185.73,1,5.42997,4185.73,-6,6,1640.81,-1168.79,2014.53,0,-35.4633,2014.53,-6,-6,4166.95,-396.092,4185.73,1,-5.42997,4185.73,6,-6,1640.81,1168.79,2014.53,0,35.4633,2014.53,6,7,-1951.45,-242.869,1966.51,0,7.0943,1966.51,-7,7,-2015.93,967.301,2235.99,0,-25.6331,2235.99,-6,-7,-1951.45,242.869,1966.51,0,-7.0943,1966.51,7,-7,-2015.93,-967.301,2235.99,0,25.6331,2235.99,6,6,4166.95,396.092,4185.73,1,5.42997,4185.73,-7,6,4246.26,1438.27,4483.23,1,18.712,4483.23,-6,-6,4166.95,-396.092,4185.73,1,-5.42997,4185.73,7,-6,4246.26,-1438.27,4483.23,1,-18.712,4483.23,7,6,-536.288,-2140.54,2206.69,0,75.9347,2206.69,-6,6,1640.81,-1168.79,2014.53,0,-35.4633,2014.53,-5,-6,1359.03,-1203.47,1815.29,0,-41.526,1815.29,7,-6,4246.26,-1438.27,4483.23,1,-18.712,4483.23,5,6,1359.03,1203.47,1815.29,0,41.526,1815.29,-7,6,4246.26,1438.27,4483.23,1,18.712,4483.23,-7,-6,-536.288,2140.54,2206.69,0,-75.9347,2206.69,6,-6,1640.81,1168.79,2014.53,0,35.4633,2014.53,6,6,4166.95,396.092,4185.73,1,5.42997,4185.73,-7,6,4246.26,1438.27,4483.23,1,18.712,4483.23,-6,-6,4166.95,-396.092,4185.73,1,-5.42997,4185.73,7,-6,4246.26,-1438.27,4483.23,1,-18.712,4483.23,6,6,4166.95,396.092,4185.73,1,5.42997,4185.73,-7,6,4246.26,1438.27,4483.23,1,18.712,4483.23,-6,-6,4166.95,-396.092,4185.73,1,-5.42997,4185.73,7,-6,4246.26,-1438.27,4483.23,1,-18.712,4483.23,6,6,6.0057,6,4166.95,396.092,5.42997,4185.73,4166.95,396.092,4185.73,1,5.42997,4185.73,-6,6,-5.9943,6,1640.81,-1168.79,-35.4633,2014.53,1640.81,-1168.79,2014.53,0,-35.4633,2014.53,-6,-6,-5.9943,-6,4166.95,-396.092,-5.42997,4185.73,4166.95,-396.092,4185.73,1,-5.42997,4185.73,6,-6,6.0057,-6,1640.81,1168.79,35.4633,2014.53,1640.81,1168.79,2014.53,0,35.4633,2014.53
0.00575,6,6,4139.17,371.062,4155.77,1,5.12267,4155.77,-6,6,1650.04,-1178.48,2027.67,0,-35.5349,2027.67,-6,-6,4139.17,-371.062,4155.77,1,-5.12267,4155.77,6,-6,1650.04,1178.48,2027.67,0,35.5349,2027.67,6,7,-1930.05,-251.234,1946.33,0,7.41647,1946.33,-7,7,-1960.36,1008.05,2204.36,0,-27.2128,2204.36,-6,-7,-1930.05,251.234,1946.33,0,-7.41647,1946.33,7,-7,-1960.36,-1008.05,2204.36,0,27.2128,2204.36,6,6,4139.17,371.062,4155.77,1,5.12267,4155.77,-7,6,4223.16,1401.3,4449.57,1,18.3565,4449.57,-6,-6,4139.17,-371.062,4155.77,1,-5.12267,4155.77,7,-6,4223.16,-1401.3,4449.57,1,-18.3565,4449.57,7,6,-523.436,-2149.59,2212.4,0,76.3145,2212.4,-6,6,1650.04,-1178.48,2027.67,0,-35.5349,2027.67,-5,-6,1363.68,-1216.41,1827.36,0,-41.7331,1827.36,7,-6,4223.16,-1401.3,4449.57,1,-18.3565,4449.57,5,6,1363.68,1216.41,1827.36,0,41.7331,1827.36,-7,6,4223.16,1401.3,4449.57,1,18.3565,4449.57,-7,-6,-523.436,2149.59,2212.4,0,-76.3145,2212.4,6,-6,1650.04,1178.48,2027.67,0,35.5349,2027.67,6,6,4139.17,371.062,4155.77,1,5.12267,4155.77,-7,6,4223.16,1401.3,4449.57,1,18.3565,4449.57,-6,-6,4139.17,-371.062,4155.77,1,-5.12267,4155.77,7,-6,4223.16,-1401.3,4449.57,1,-18.3565,4449.57,6,6,4139.17,371.062,4155.77,1,5.12267,4155.77,-7,6,4223.16,1401.3,4449.57,1,18.3565,4449.57,-6,-6,4139.17,-371.062,4155.77,1,-5.12267,4155.77,7,-6,4223.16,-1401.3,4449.57,1,-18.3565,4449.57,6,6,6.00575,6,4139.17,371.062,5.12267,4155.77,4139.17,371.062,4155.77,1,5.12267,4155.77,-6,6,-5.99425,6,1650.04,-1178.48,-35.5349,2027.67,1650.04,-1178.48,2027.67,0,-35.5349,2027.67,-6,-6,-5.99425,-6,4139.17,-371.062,-5.12267,4155.77,4139.17,-371.062,4155.77,1,-5.12267,4155.77,6,-6,6.00575,-6,1650.04,1178.48,35.5349,2027.67,1650.04,1178.48,2027.67,0,35.5349,2027.67
0.0058,6,6,4119.94,361.753,4135.79,1,5.01801,4135.79,-6,6,1666.39,-1149.83,2024.59,0,-34.6062,2024.59,-6,-6,4119.94,-361.753,4135.79,1,-5.01801,4135.79,6,-6,1666.39,1149.83,2024.59,0,34.6062,2024.59,6,7,-1943.79,-263.062,1961.51,0,7.70729,1961.51,-7,7,-1928.02,1077.48,2208.67,0,-29.1989,2208.67,-6,-7,-1943.79,263.062,1961.51,0,-7.70729,1961.51,7,-7,-1928.02,-1077.48,2208.67,0,29.1989,2208.67,6,6,4119.94,361.753,4135.79,1,5.01801,4135.79,-7,6,4216.65,1336.9,4423.51,1,17.5913,4423.51,-6,-6,4119.94,-361.753,4135.79,1,-5.01801,4135.79,7,-6,4216.65,-1336.9,4423.51,1,-17.5913,4423.51,7,6,-527.785,-2141.76,2205.83,0,76.1567,2205.83,-6,6,1666.39,-1149.83,2024.59,0,-34.6062,2024.59,-5,-6,1385.88,-1215.3,1843.26,0,-41.2481,1843.26,7,-6,4216.65,-1336.9,4423.51,1,-17.5913,4423.51,5,6,1385.88,1215.3,1843.26,0,41.2481,1843.26,-7,6,4216.65,1336.9,4423.51,1,17.5913,4423.51,-7,-6,-527.785,2141.76,2205.83,0,-76.1567,2205.83,6,-6,1666.39,1149.83,2024.59,0,34.6062,2024.59,6,6,4119.94,361.753,4135.79,1,5.01801,4135.79,-7,6,4216.65,1336.9,4423.51,1,17.5913,4423.51,-6,-6,4119.94,-361.753,4135.79,1,-5.01801,4135.79,7,-6,4216.65,-1336.9,4423.51,1,-17.5913,4423.51,6,6,4119.94,361.753,4135.79,1,5.01801,4135.79,-7,6,4216.65,1336.9,4423.51,1,17.5913,4423.51,-6,-6,4119.94,-361.753,4135.79,1,-5.01801,4135.79,7,-6,4216.65,-1336.9,4423.51,1,-17.5913,4423.51,6,6,6.0058,6,4119.94,361.753,5.01801,4135.79,4119.94,361.753,4135.79,1,5.01801,4135.79,-6,6,-5.9942,6,1666.39,-1149.83,-34.6062,2024.59,1666.39,-1149.83,2024.59,0,-34.6062,2024.59,-6,-6,-5.9942,-6,4119.94,-361.753,-5.01801,4135.79,4119.94,-361.753,4135.79,1,-5.01801,4135.79,6,-6,6.0058,-6,1666.39,1149.83,34.6062,2024.59,1666.39,1149.83,2024.59,0,34.6062,2024.59
0.00585,6,6,4079.47,359.4,4095.27,1,5.03474,4095.27,-6,6,1655.84,-1157.88,2020.52,0,-34.964,2020.52,-6,-6,4079.47,-359.4,4095.27,1,-5.03474,4095.27,6,-6,1655.84,1157.88,2020.52,0,34.964,2020.52,6,7,-1930.08,-278.226,1950.03,0,8.20283,1950.03,-7,7,-1876.98,1134.58,2193.24,0,-31.1517,2193.24,-6,-7,-1930.08,278.226,1950.03,0,-8.20283,1950.03,7,-7,-1876.98,-1134.58,2193.24,0,31.1517,2193.24,6,6,4079.47,359.4,4095.27,1,5.03474,4095.27,-7,6,4197.1,1263.62,4383.19,1,16.7555,4383.19,-6,-6,4079.47,-359.4,4095.27,1,-5.03474,4095.27,7,-6,4197.1,-1263.62,4383.19,1,-16.7555,4383.19,7,6,-493.511,-2158.13,2213.84,0,77.1193,2213.84,-6,6,1655.84,-1157.88,2020.52,0,-34.964,2020.52,-5,-6,1367.61,-1228.42,1838.31,0,-41.931,1838.31,7,-6,4197.1,-1263.62,4383.19,1,-16.7555,4383.19,5,6,1367.61,1228.42,1838.31,0,41.931,1838.31,-7,6,4197.1,1263.62,4383.19,1,16.7555,4383.19,-7,-6,-493.511,2158.13,2213.84,0,-77.1193,2213.84,6,-6,1655.84,1157.88,2020.52,0,34.964,2020.52,6,6,4079.47,359.4,4095.27,1,5.03474,4095.27,-7,6,4197.1,1263.62,4383.19,1,16.7555,4383.19,-6,-6,4079.47,-359.4,4095.27,1,-5.03474,4095.27,7,-6,4197.1,-1263.62,4383.19,1,-16.7555,4383.19,6,6,4079.47,359.4,4095.27,1,5.03474,4095.27,-7,6,4197.1,1263.62,4383.19,1,16.7555,4383.19,-6,-6,4079.47,-359.4,4095.27,1,-5.03474,4095.27,7,-6,4197.1,-1263.62,4383.19,1,-16.7555,4383.19,6,6,6.00585,6,4079.47,359.4,5.03474,4095.27,4079.47,359.4,4095.27,1,5.03474,4095.27,-6,6,-5.99415,6,1655.84,-1157.88,-34.964,2020.52,1655.84,-1157.88,2020.52,0,-34.964,2020.52,-6,-6,-5.99415,-6,4079.47,-359.4,-5.03474,4095.27,4079.47,-359.4,4095.27,1,-5.03474,4095.27,6,-6,6.00585,-6,1655.84,1157.88,34.964,2020.52,1655.84,1157.88,2020.52,0,34.964,2020.52
0.0059,6,6,4071.3,327.434,4084.44,1,4.59812,4084.44,-6,6,1650.03,-1166.33,2020.63,0,-35.2547,2020.63,-6,-6,4071.3,-327.434,4084.44,1,-4.59812,4084.44,6,-6,1650.03,1166.33,2020.63,0,35.2547,2020.63,6,7,-1924.2,-263.285,1942.13,0,7.7913,1942.13,-7,7,-1835.33,1166.42,2174.61,0,-32.4375,2174.61,-6,-7,-1924.2,263.285,1942.13,0,-7.7913,1942.13,7,-7,-1835.33,-1166.42,2174.61,0,32.4375,2174.61,6,6,4071.3,327.434,4084.44,1,4.59812,4084.44,-7,6,4180.24,1225.06,4356.05,1,16.3338,4356.05,-6,-6,4071.3,-327.434,4084.44,1,-4.59812,4084.44,7,-6,4180.24,-1225.06,4356.05,1,-16.3338,4356.05,7,6,-496.453,-2150.63,2207.19,0,77.0015,2207.19,-5,-6,1361.91,-1231.87,1836.38,0,-42.13,1836.38,7,-6,4180.24,-1225.06,4356.05,1,-16.3338,4356.05,7,-7,-1835.33,-1166.42,2174.61,0,32.4375,2174.61,5,6,1361.91,1231.87,1836.38,0,42.13,1836.38,-7,6,4180.24,1225.06,4356.05,1,16.3338,4356.05,-7,7,-1835.33,1166.42,2174.61,0,-32.4375,2174.61,-7,-6,-496.453,2150.63,2207.19,0,-77.0015,2207.19,6,6,4071.3,327.434,4084.44,1,4.59812,4084.44,-7,6,4180.24,1225.06,4356.05,1,16.3338,4356.05,-6,-6,4071.3,-327.434,4084.44,1,-4.59812,4084.44,7,-6,4180.24,-1225.06,4356.05,1,-16.3338,4356.05,6,6,4071.3,327.434,4084.44,1,4.59812,4084.44,-7,6,4180.24,1225.06,4356.05,1,16.3338,4356.05,-6,-6,4071.3,-327.434,4084.44,1,-4.59812,4084.44,7,-6,4180.24,-1225.06,4356.05,1,-16.3338,4356.05,6,6,6.0059,6,4071.3,327.434,4.59812,4084.44,4071.3,327.434,4084.44,1,4.59812,4084.44,-6,6,-5.9941,6,1650.03,-1166.33,-35.2547,2020.63,1650.03,-1166.33,2020.63,0,-35.2547,2020.63,-6,-6,-5.9941,-6,4071.3,-327.434,-4.59812,4084.44,4071.3,-327.434,4084.44,1,-4.59812,4084.44,6,-6,6.0059,-6,1650.03,1166.33,35.2547,2020.63,1650.03,1166.33,2020.63,0,35.2547,2020.63
0.00595,6,6,4047.94,331.865,4061.52,1,4.68683,4061.52,-6,6,1657.9,-1154.94,2020.52,0,-34.8622,2020.52,-6,-6,4047.94,-331.865,4061.52,1,-4.68683,4061.52,6,-6,1657.9,1154.94,2020.52,0,34.8622,2020.52,6,7,-1933.69,-298.013,1956.52,0,8.7613,1956.52,-7,7,-1777.58,1224.76,2158.67,0,-34.567,2158.67,-6,-7,-1933.69,298.013,1956.52,0,-8.7613,1956.52,7,-7,-1777.58,-1224.76,2158.67,0,34.567,2158.67,6,6,4047.94,331.865,4061.52,1,4.68683,4061.52,-7,6,4169.93,1162.27,4328.88,1,15.5746,4328.88,-6,-6,4047.94,-331.865,4061.52,1,-4.68683,4061.52,7,-6,4169.93,-1162.27,4328.88,1,-15.5746,4328.88,7,6,-479.014,-2182.27,2234.22,0,77.6197,2234.22,-5,-6,1373.17,-1226.42,1841.11,0,-41.769,1841.11,7,-7,-1777.58,-1224.76,2158.67,0,34.567,2158.67,7,-6,4169.93,-1162.27,4328.88,1,-15.5746,4328.88,5,6,1373.17,1226.42,1841.11,0,41.769,1841.11,-7,7,-1777.58,1224.76,2158.67,0,-34.567,2158.67,-7,6,4169.93,1162.27,4328.88,1,15.5746,4328.88,-7,-6,-479.014,2182.27,2234.22,0,-77.6197,2234.22,6,6,4047.94,331.865,4061.52,1,4.68683,4061.52,-7,6,4169.93,1162.27,4328.88,1,15.5746,4328.88,-6,-6,4047.94,-331.865,4061.52,1,-4.68683,4061.52,7,-6,4169.93,-1162.27,4328.88,1,-15.5746,4328.88,6,6,4047.94,331.865,4061.52,1,4.68683,4061.52,-7,6,4169.93,1162.27,4328.88,1,15.5746,4328.88,-6,-6,4047.94,-331.865,4061.52,1,-4.68683,4061.52,7,-6,4169.93,-1162.27,4328.88,1,-15.5746,4328.88,6,6,6.00595,6,4047.94,331.865,4.68683,4061.52,4047.94,331.865,4061.52,1,4.68683,4061.52,-6,6,-5.99405,6,1657.9,-1154.94,-34.8622,2020.52,1657.9,-1154.94,2020.52,0,-34.8622,2020.52,-6,-6,-5.99405,-6,4047.94,-331.865,-4.68683,4061.52,4047.94,-331.865,4061.52,1,-4.68683,4061.52,6,-6,6.00595,-6,1657.9,1154.94,34.8622,2020.52,1657.9,1154.94,2020.52,0,34.8622,2020.52
0.006,6,6,4025.83,302.667,4037.2,1,4.29947,4037.2,-6,6,1664.9,-1153.08,2025.21,0,-34.7059,2025.21,-6,-6,4025.83,-302.667,4037.2,1,-4.29947,4037.2,6,-6,1664.9,1153.08,2025.21,0,34.7059,2025.21,6,7,-1936.62,-294.321,1958.86,0,8.64149,1958.86,-7,7,-1755.47,1264.83,2163.67,0,-35.7729,2163.67,-6,-7,-1936.62,294.321,1958.86,0,-8.64149,1958.86,7,-7,-1755.47,-1264.83,2163.67,0,35.7729,2163.67,6,6,4025.83,302.667,4037.2,1,4.29947,4037.2,-7,6,4154.22,1122.33,4303.16,1,15.1185,4303.16,-6,-6,4025.83,-302.667,4037.2,1,-4.29947,4037.2,7,-6,4154.22,-1122.33,4303.16,1,-15.1185,4303.16,7,6,-469.294,-2169.44,2219.62,0,77.7938,2219.62,-6,6,1664.9,-1153.08,2025.21,0,-34.7059,2025.21,-5,-6,1386.56,-1231.58,1854.55,0,-41.6123,1854.55,7,-7,-1755.47,-1264.83,2163.67,0,35.7729,2163.67,5,6,1386.56,1231.58,1854.55,0,41.6123,1854.55,-7,7,-1755.47,1264.83,2163.67,0,-35.7729,2163.67,-7,-6,-469.294,2169.44,2219.62,0,-77.7938,2219.62,6,-6,1664.9,1153.08,2025.21,0,34.7059,2025.21,6,6,4025.83,302.667,4037.2,1,4.29947,4037.2,-7,6,4154.22,1122.33,4303.16,1,15.1185,4303.16,-6,-6,4025.83,-302.667,4037.2,1,-4.29947,4037.2,7,-6,4154.22,-1122.33,4303.16,1,-15.1185,4303.16,6,6,4025.83,302.667,4037.2,1,4.29947,4037.2,-7,6,4154.22,1122.33,4303.16,1,15.1185,4303.16,-6,-6,4025.83,-302.667,4037.2,1,-4.29947,4037.2,7,-6,4154.22,-1122.33,4303.16,1,-15.1185,4303.16,6,6,6.006,6,4025.83,302.667,4.29947,4037.2,4025.83,302.667,4037.2,1,4.29947,4037.2,-6,6,-5.994,6,1664.9,-1153.08,-34.7059,2025.21,1664.9,-1153.08,2025.21,0,-34.7059,2025.21,-6,-6,-5.994,-6,4025.83,-302.667,-4.29947,4037.2,4025.83,-302.667,4037.2,1,-4.29947,4037.2,6,-6,6.006,-6,1664.9,1153.08,34.7059,2025.21,1664.9,1153.08,2025.21,0,34.7059,2025.21
0.00605,6,6,4026.42,294.155,4037.15,1,4.17839,4037.15,-6,6,1636.21,-1154.63,2002.59,0,-35.2096,2002.59,-6,-6,4026.42,-294.155,4037.15,1,-4.17839,4037.15,6,-6,1636.21,1154.63,2002.59,0,35.2096,2002.59,6,7,-1947.38,-306.064,1971.29,0,8.93192,1971.29,-7,7,-1704.5,1333.26,2164,0,-38.0325,2164,-6,-7,-1947.38,306.064,1971.29,0,-8.93192,1971.29,7,-7,-1704.5,-1333.26,2164,0,38.0325,2164,6,6,4026.42,294.155,4037.15,1,4.17839,4037.15,-7,6,4158.45,1074.16,4294.95,1,14.4834,4294.95,-6,-6,4026.42,-294.155,4037.15,1,-4.17839,4037.15,7,-6,4158.45,-1074.16,4294.95,1,-14.4834,4294.95,7,6,-460.842,-2175.49,2223.77,0,78.0396,2223.77,-6,6,1636.21,-1154.63,2002.59,0,-35.2096,2002.59,-5,-6,1364.23,-1239.12,1842.97,0,-42.2485,1842.97,7,-7,-1704.5,-1333.26,2164,0,38.0325,2164,5,6,1364.23,1239.12,1842.97,0,42.2485,1842.97,-7,7,-1704.5,1333.26,2164,0,-38.0325,2164,-7,-6,-460.842,2175.49,2223.77,0,-78.0396,2223.77,6,-6,1636.21,1154.63,2002.59,0,35.2096,2002.59,6,6,4026.42,294.155,4037.15,1,4.17839,4037.15,-7,6,4158.45,1074.16,4294.95,1,14.4834,4294.95,-6,-6,4026.42,-294.155,4037.15,1,-4.17839,4037.15,7,-6,4158.45,-1074.16,4294.95,1,-14.4834,4294.95,6,6,4026.42,294.155,4037.15,1,4.17839,4037.15,-7,6,4158.45,1074.16,4294.95,1,14.4834,4294.95,-6,-6,4026.42,-294.155,4037.15,1,-4.17839,4037.15,7,-6,4158.45,-1074.16,4294.95,1,-14.4834,4294.95,6,6,6.00605,6,4026.42,294.155,4.17839,4037.15,4026.42,294.155,4037.15,1,4.17839,4037.15,-6,6,-5.99395,6,1636.21,-1154.63,-35.2096,2002.59,1636.21,-1154.63,2002.59,0,-35.2096,2002.59,-6,-6,-5.99395,-6,4026.42,-294.155,-4.17839,4037.15,4026.42,-294.155,4037.15,1,-4.17839,4037.15,6,-6,6.00605,-6,1636.21,1154.63,35.2096,2002.59,1636.21,1154.63,2002.59,0,35.2096,2002.59
0.0061,6,6,4000.17,275.673,4009.65,1,3.94232,4009.65,-6,6,1652.54,-1144.47,2010.15,0,-34.7045,2010.15,-6,-6,4000.17,-275.673,4009.65,1,-3.94232,4009.65,6,-6,1652.54,1144.47,2010.15,0,34.7045,2010.15,6,7,-1953.88,-315.089,1979.12,0,9.16082,1979.12,-7,7,-1666.92,1382.76,2165.8,0,-39.6768,2165.8,-6,-7,-1953.88,315.089,1979.12,0,-9.16082,1979.12,7,-7,-1666.92,-1382.76,2165.8,0,39.6768,2165.8,6,6,4000.17,275.673,4009.65,1,3.94232,4009.65,-7,6,4133.64,1023.4,4258.44,1,13.9056,4258.44,-6,-6,4000.17,-275.673,4009.65,1,-3.94232,4009.65,7,-6,4133.64,-1023.4,4258.44,1,-13.9056,4258.44,7,6,-451.509,-2174.63,2221,0,78.2706,2221,-5,-6,1384.53,-1239.93,1858.59,0,-41.8464,1858.59,-8,-7,-148.799,-1145.22,1154.84,0,82.597,1154.84,7,-7,-1666.92,-1382.76,2165.8,0,39.6768,2165.8,5,6,1384.53,1239.93,1858.59,0,41.8464,1858.59,8,7,-148.799,1145.22,1154.84,0,-82.597,1154.84,-7,7,-1666.92,1382.76,2165.8,0,-39.6768,2165.8,-7,-6,-451.509,2174.63,2221,0,-78.2706,2221,6,6,4000.17,275.673,4009.65,1,3.94232,4009.65,-7,6,4133.64,1023.4,4258.44,1,13.9056,4258.44,-6,-6,4000.17,-275.673,4009.65,1,-3.94232,4009.65,7,-6,4133.64,-1023.4,4258.44,1,-13.9056,4258.44,6,6,4000.17,275.673,4009.65,1,3.94232,4009.65,-7,6,4133.64,1023.4,4258.44,1,13.9056,4258.44,-6,-6,4000.17,-275.673,4009.65,1,-3.94232,4009.65,7,-6,4133.64,-1023.4,4258.44,1,-13.9056,4258.44,6,6,6.0061,6,4000.17,275.673,3.94232,4009.65,4000.17,275.673,4009.65,1,3.94232,4009.65,-6,6,-5.9939,6,1652.54,-1144.47,-34.7045,2010.15,1652.54,-1144.47,2010.15,0,-34.7045,2010.15,-6,-6,-5.9939,-6,4000.17,-275.673,-3.94232,4009.65,4000.17,-275.673,4009.65,1,-3.94232,4009.65,6,-6,6.0061,-6,1652.54,1144.47,34.7045,2010.15,1652.54,1144.47,2010.15,0,34.7045,2010.15
0.00615,6,6,4006.57,287.391,4016.86,1,4.10279,4016.86,-6,6,1649.11,-1128.83,1998.45,0,-34.392,1998.45,-6,-6,4006.57,-287.391,4016.86,1,-4.10279,4016.86,6,-6,1649.11,1128.83,1998.45,0,34.392,1998.45,6,7,-1998.84,-363.362,2031.6,0,10.3031,2031.6,-7,7,-1637.74,1462.29,2195.56,0,-41.7609,2195.56,-6,-7,-1998.84,363.362,2031.6,0,-10.3031,2031.6,7,-7,-1637.74,-1462.29,2195.56,0,41.7609,2195.56,6,6,4006.57,287.391,4016.86,1,4.10279,4016.86,-7,6,4129.1,971.675,4241.89,1,13.2421,4241.89,-6,-6,4006.57,-287.391,4016.86,1,-4.10279,4016.86,7,-6,4129.1,-971.675,4241.89,1,-13.2421,4241.89,7,6,-457.206,-2178.14,2225.61,0,78.1454,2225.61,-5,-6,1391.56,-1222.05,1851.99,0,-41.2892,1851.99,7,-7,-1637.74,-1462.29,2195.56,0,41.7609,2195.56,8,-6,-872.085,-1200.18,1483.57,0,53.9969,1483.57,5,6,1391.56,1222.05,1851.99,0,41.2892,1851.99,-7,7,-1637.74,1462.29,2195.56,0,-41.7609,2195.56,-8,6,-872.085,1200.18,1483.57,0,-53.9969,1483.57,-7,-6,-457.206,2178.14,2225.61,0,-78.1454,2225.61,6,6,4006.57,287.391,4016.86,1,4.10279,4016.86,-7,6,4129.1,971.675,4241.89,1,13.2421,4241.89,-6,-6,4006.57,-287.391,4016.86,1,-4.10279,4016.86,7,-6,4129.1,-971.675,4241.89,1,-13.2421,4241.89,6,6,4006.57,287.391,4016.86,1,4.10279,4016.86,-7,6,4129.1,971.675,4241.89,1,13.2421,4241.89,-6,-6,4006.57,-287.391,4016.86,1,-4.10279,4016.86,7,-6,4129.1,-971.675,4241.89,1,-13.2421,4241.89,6,6,6.00615,6,4006.57,287.391,4.10279,4016.86,4006.57,287.391,4016.86,1,4.10279,4016.86,-6,6,-5.99385,6,1649.11,-1128.83,-34.392,1998.45,1649.11,-1128.83,1998.45,0,-34.392,1998.45,-6,-6,-5.99385,-6,4006.57,-287.391,-4.10279,4016.86,4006.57,-287.391,4016.86,1,-4.10279,4016.86,6,-6,6.00615,-6,1649.11,1128.83,34.392,1998.45,1649.11,1128.83,1998.45,0,34.392,1998.45
0.0062,6,6,3970.57,263.933,3979.33,1,3.803,3979.33,-6,6,1668.35,-1118.32,2008.49,0,-33.8344,2008.49,-6,-6,3970.57,-263.933,3979.33,1,-3.803,3979.33,6,-6,1668.35,1118.32,2008.49,0,33.8344,2008.49,6,7,-1996.68,-364.332,2029.64,0,10.3409,2029.64,-7,7,-1584.3,1496.2,2179.13,0,-43.3619,2179.13,-6,-7,-1996.68,364.332,2029.64,0,-10.3409,2029.64,7,-7,-1584.3,-1496.2,2179.13,0,43.3619,2179.13,6,6,3970.57,263.933,3979.33,1,3.803,3979.33,-7,6,4110.54,929.42,4214.3,1,12.7407,4214.3,-6,-6,3970.57,-263.933,3979.33,1,-3.803,3979.33,7,-6,4110.54,-929.42,4214.3,1,-12.7407,4214.3,7,6,-441.16,-2184.88,2228.97,0,78.5846,2228.97,-5,-6,1402.81,-1238.32,1871.18,0,-41.4362,1871.18,7,-7,-1584.3,-1496.2,2179.13,0,43.3619,2179.13,8,-6,-867.447,-1235.81,1509.87,0,54.9341,1509.87,5,6,1402.81,1238.32,1871.18,0,41.4362,1871.18,-7,7,-1584.3,1496.2,2179.13,0,-43.3619,2179.13,-8,6,-867.447,1235.81,1509.87,0,-54.9341,1509.87,-7,-6,-441.16,2184.88,2228.97,0,-78.5846,2228.97,6,6,3970.57,263.933,3979.33,1,3.803,3979.33,-7,6,4110.54,929.42,4214.3,1,12.7407,4214.3,-6,-6,3970.57,-263.933,3979.33,1,-3.803,3979.33,7,-6,4110.54,-929.42,4214.3,1,-12.7407,4214.3,6,6,3970.57,263.933,3979.33,1,3.803,3979.33,-7,6,4110.54,929.42,4214.3,1,12.7407,4214.3,-6,-6,3970.57,-263.933,3979.33,1,-3.803,3979.33,7,-6,4110.54,-929.42,4214.3,1,-12.7407,4214.3,6,6,6.0062,6,3970.57,263.933,3.803,3979.33,3970.57,263.933,3979.33,1,3.803,3979.33,-6,6,-5.9938,6,1668.35,-1118.32,-33.8344,2008.49,1668.35,-1118.32,2008.49,0,-33.8344,2008.49,-6,-6,-5.9938,-6,3970.57,-263.933,-3.803,3979.33,3970.57,-263.933,3979.33,1,-3.803,3979.33,6,-6,6.0062,-6,1668.35,1118.32,33.8344,2008.49,1668.35,1118.32,2008.49,0,33.8344,2008.49
0.00625,6,6,3945.94,233.783,3952.86,1,3.3906,3952.86,-6,6,1666.48,-1127.72,2012.19,0,-34.0865,2012.19,-6,-6,3945.94,-233.783,3952.86,1,-3.3906,3952.86,6,-6,1666.48,1127.72,2012.19,0,34.0865,2012.19,6,7,-2001.85,-354.149,2032.94,0,10.0324,2032.94,-7,7,-1520.43,1520.27,2150.1,0,-44.9969,2150.1,-6,-7,-2001.85,354.149,2032.94,0,-10.0324,2032.94,7,-7,-1520.43,-1520.27,2150.1,0,44.9969,2150.1,6,6,3945.94,233.783,3952.86,1,3.3906,3952.86,-7,6,4068.25,899.226,4166.45,1,12.464,4166.45,-6,-6,3945.94,-233.783,3952.86,1,-3.3906,3952.86,7,-6,4068.25,-899.226,4166.45,1,-12.464,4166.45,7,6,-423.674,-2173.4,2214.31,0,78.9693,2214.31,-5,-6,1408.6,-1245.44,1880.23,0,-41.4821,1880.23,7,-7,-1520.43,-1520.27,2150.1,0,44.9969,2150.1,8,-6,-847.355,-1293.37,1546.22,0,56.769,1546.22,5,6,1408.6,1245.44,1880.23,0,41.4821,1880.23,-7,7,-1520.43,1520.27,2150.1,0,-44.9969,2150.1,-8,6,-847.355,1293.37,1546.22,0,-56.769,1546.22,-7,-6,-423.674,2173.4,2214.31,0,-78.9693,2214.31,6,6,3945.94,233.783,3952.86,1,3.3906,3952.86,-7,6,4068.25,899.226,4166.45,1,12.464,4166.45,-6,-6,3945.94,-233.783,3952.86,1,-3.3906,3952.86,7,-6,4068.25,-899.226,4166.45,1,-12.464,4166.45,6,6,3945.94,233.783,3952.86,1,3.3906,3952.86,-7,6,4068.25,899.226,4166.45,1,12.464,4166.45,-6,-6,3945.94,-233.783,3952.86,1,-3.3906,3952.86,7,-6,4068.25,-899.226,4166.45,1,-12.464,4166.45,6,6,6.00625,6,3945.94,233.783,3.3906,3952.86,3945.94,233.783,3952.86,1,3.3906,3952.86,-6,6,-5.99375,6,1666.48,-1127.72,-34.0865,2012.19,1666.48,-1127.72,2012.19,0,-34.0865,2012.19,-6,-6,-5.99375,-6,3945.94,-233.783,-3.3906,3952.86,3945.94,-233.783,3952.86,1,-3.3906,3952.86,6,-6,6.00625,-6,1666.48,1127.72,34.0865,2012.19,1666.48,1127.72,2012.19,0,34.0865,2012.19
0.0063,6,6,3919.45,214.931,3925.34,1,3.13879,3925.34,-6,6,1667.42,-1119.4,2008.32,0,-33.875,2008.32,-6,-6,3919.45,-214.931,3925.34,1,-3.13879,3925.34,6,-6,1667.42,1119.4,2008.32,0,33.875,2008.32,6,7,-1996.55,-369.007,2030.36,0,10.4714,2030.36,-7,7,-1474.06,1543.66,2134.42,0,-46.3212,2134.42,-6,-7,-1996.55,369.007,2030.36,0,-10.4714,2030.36,7,-7,-1474.06,-1543.66,2134.42,0,46.3212,2134.42,6,6,3919.45,214.931,3925.34,1,3.13879,3925.34,-7,6,4037.56,865.627,4129.31,1,12.1007,4129.31,-6,-6,3919.45,-214.931,3925.34,1,-3.13879,3925.34,7,-6,4037.56,-865.627,4129.31,1,-12.1007,4129.31,7,6,-409.047,-2150.76,2189.32,0,79.2317,2189.32,-5,-6,1410.3,-1244.38,1880.81,0,-41.4235,1880.81,7,-7,-1474.06,-1543.66,2134.42,0,46.3212,2134.42,8,-6,-833.021,-1317.83,1559.04,0,57.7024,1559.04,5,6,1410.3,1244.38,1880.81,0,41.4235,1880.81,-7,7,-1474.06,1543.66,2134.42,0,-46.3212,2134.42,-8,6,-833.021,1317.83,1559.04,0,-57.7024,1559.04,-7,-6,-409.047,2150.76,2189.32,0,-79.2317,2189.32,6,6,3919.45,214.931,3925.34,1,3.13879,3925.34,-7,6,4037.56,865.627,4129.31,1,12.1007,4129.31,-6,-6,3919.45,-214.931,3925.34,1,-3.13879,3925.34,7,-6,4037.56,-865.627,4129.31,1,-12.1007,4129.31,6,6,3919.45,214.931,3925.34,1,3.13879,3925.34,-7,6,4037.56,865.627,4129.31,1,12.1007,4129.31,-6,-6,3919.45,-214.931,3925.34,1,-3.13879,3925.34,7,-6,4037.56,-865.627,4129.31,1,-12.1007,4129.31,6,6,6.0063,6,3919.45,214.931,3.13879,3925.34,3919.45,214.931,3925.34,1,3.13879,3925.34,-6,6,-5.9937,6,1667.42,-1119.4,-33.875,2008.32,1667.42,-1119.4,2008.32,0,-33.875,2008.32,-6,-6,-5.9937,-6,3919.45,-214.931,-3.13879,3925.34,3919.45,-214.931,3925.34,1,-3.13879,3925.34,6,-6,6.0063,-6,1667.42,1119.4,33.875,2008.32,1667.42,1119.4,2008.32,0,33.875,2008.32
0.00635,6,6,3887.57,193.302,3892.38,1,2.84658,3892.38,-6,6,1680.92,-1124.59,2022.42,0,-33.784,2022.42,-6,-6,3887.57,-193.302,3892.38,1,-2.84658,3892.38,6,-6,1680.92,1124.59,2022.42,0,33.784,2022.42,6,7,-1988.39,-384.633,2025.25,0,10.948,2025.25,-7,7,-1405.81,1599.17,2129.23,0,-48.6816,2129.23,-6,-7,-1988.39,384.633,2025.25,0,-10.948,2025.25,7,-7,-1405.81,-1599.17,2129.23,0,48.6816,2129.23,6,6,3887.57,193.302,3892.38,1,2.84658,3892.38,-7,6,3994.61,812.652,4076.43,1,11.4992,4076.43,-6,-6,3887.57,-193.302,3892.38,1,-2.84658,3892.38,7,-6,3994.61,-812.652,4076.43,1,-11.4992,4076.43,7,6,-403.949,-2148.39,2186.04,0,79.3514,2186.04,-5,-6,1443.89,-1242.47,1904.88,0,-40.712,1904.88,7,-7,-1405.81,-1599.17,2129.23,0,48.6816,2129.23,8,-6,-807.768,-1376.78,1596.25,0,59.5994,1596.25,5,6,1443.89,1242.47,1904.88,0,40.712,1904.88,-7,7,-1405.81,1599.17,2129.23,0,-48.6816,2129.23,-8,6,-807.768,1376.78,1596.25,0,-59.5994,1596.25,-7,-6,-403.949,2148.39,2186.04,0,-79.3514,2186.04,6,6,3887.57,193.302,3892.38,1,2.84658,3892.38,-7,6,3994.61,812.652,4076.43,1,11.4992,4076.43,-6,-6,3887.57,-193.302,3892.38,1,-2.84658,3892.38,7,-6,3994.61,-812.652,4076.43,1,-11.4992,4076.43,6,6,3887.57,193.302,3892.38,1,2.84658,3892.38,-7,6,3994.61,812.652,4076.43,1,11.4992,4076.43,-6,-6,3887.57,-193.302,3892.38,1,-2.84658,3892.38,7,-6,3994.61,-812.652,4076.43,1,-11.4992,4076.43,6,6,6.00635,6,3887.57,193.302,2.84658,3892.38,3887.57,193.302,3892.38,1,2.84658,3892.38,-6,6,-5.99365,6,1680.92,-1124.59,-33.784,2022.42,1680.92,-1124.59,2022.42,0,-33.784,2022.42,-6,-6,-5.99365,-6,3887.57,-193.302,-2.84658,3892.38,3887.57,-193.302,3892.38,1,-2.84658,3892.38,6,-6,6.00635,-6,1680.92,1124.59,33.784,2022.42,1680.92,1124.59,2022.42,0,33.784,2022.42
0.0064,6,6,3910.62,224.314,3917.05,1,3.2829,3917.05,-6,6,1623.69,-1129.48,1977.9,0,-34.8233,1977.9,-6,-6,3910.62,-224.314,3917.05,1,-3.2829,3917.05,6,-6,1623.69,1129.48,1977.9,0,34.8233,1977.9,6,7,-2027.56,-405.43,2067.7,0,11.3077,2067.7,-7,7,-1371.42,1669.72,2160.73,0,-50.602,2160.73,-6,-7,-2027.56,405.43,2067.7,0,-11.3077,2067.7,7,-7,-1371.42,-1669.72,2160.73,0,50.602,2160.73,6,6,3910.62,224.314,3917.05,1,3.2829,3917.05,-7,6,4013.35,735.511,4080.19,1,10.3851,4080.19,-6,-6,3910.62,-224.314,3917.05,1,-3.2829,3917.05,7,-6,4013.35,-735.511,4080.19,1,-10.3851,4080.19,7,6,-374.035,-2181.18,2213.02,0,80.2694,2213.02,-5,-6,1378.82,-1236.35,1851.95,0,-41.8816,1851.95,7,-7,-1371.42,-1669.72,2160.73,0,50.602,2160.73,8,-6,-791.643,-1468.72,1668.49,0,61.6753,1668.49,5,6,1378.82,1236.35,1851.95,0,41.8816,1851.95,-7,7,-1371.42,1669.72,2160.73,0,-50.602,2160.73,-8,6,-791.643,1468.72,1668.49,0,-61.6753,1668.49,-7,-6,-374.035,2181.18,2213.02,0,-80.2694,2213.02,6,6,3910.62,224.314,3917.05,1,3.2829,3917.05,-7,6,4013.35,735.511,4080.19,1,10.3851,4080.19,-6,-6,3910.62,-224.314,3917.05,1,-3.2829,3917.05,7,-6,4013.35,-735.511,4080.19,1,-10.3851,4080.19,6,6,3910.62,224.314,3917.05,1,3.2829,3917.05,-7,6,4013.35,735.511,4080.19,1,10.3851,4080.19,-6,-6,3910.62,-224.314,3917.05,1,-3.2829,3917.05,7,-6,4013.35,-735.511,4080.19,1,-10.3851,4080.19,6,6,6.0064,6,3910.62,224.314,3.2829,3917.05,3910.62,224.314,3917.05,1,3.2829,3917.05,-6,6,-5.9936,6,1623.69,-1129.48,-34.8233,1977.9,1623.69,-1129.48,1977.9,0,-34.8233,1977.9,-6,-6,-5.9936,-6,3910.62,-224.314,-3.2829,3917.05,3910.62,-224.314,3917.05,1,-3.2829,3917.05,6,-6,6.0064,-6,1623.69,1129.48,34.8233,1977.9,1623.69,1129.48,1977.9,0,34.8233,1977.9
0.00645,6,6,3881.07,196.277,3886.03,1,2.89515,3886.03,-6,6,1637.97,-1146.55,1999.39,0,-34.9913,1999.39,-6,-6,3881.07,-196.277,3886.03,1,-2.89515,3886.03,6,-6,1637.97,1146.55,1999.39,0,34.9913,1999.39,6,7,-2015.77,-423.615,2059.8,0,11.868,2059.8,-7,7,-1298.84,1693.32,2134.09,0,-52.5104,2134.09,-6,-7,-2015.77,423.615,2059.8,0,-11.868,2059.8,7,-7,-1298.84,-1693.32,2134.09,0,52.5104,2134.09,6,6,3881.07,196.277,3886.03,1,2.89515,3886.03,-7,6,3976.24,709.963,4039.13,1,10.1236,4039.13,-6,-6,3881.07,-196.277,3886.03,1,-2.89515,3886.03,7,-6,3976.24,-709.963,4039.13,1,-10.1236,4039.13,7,6,-357.075,-2184.48,2213.47,0,80.7165,2213.47,-5,-6,1392.49,-1264.55,1880.98,0,-42.2432,1880.98,7,-7,-1298.84,-1693.32,2134.09,0,52.5104,2134.09,8,-6,-768.873,-1516.81,1700.55,0,63.1195,1700.55,5,6,1392.49,1264.55,1880.98,0,42.2432,1880.98,-7,7,-1298.84,1693.32,2134.09,0,-52.5104,2134.09,-8,6,-768.873,1516.81,1700.55,0,-63.1195,1700.55,-7,-6,-357.075,2184.48,2213.47,0,-80.7165,2213.47,6,6,3881.07,196.277,3886.03,1,2.89515,3886.03,-7,6,3976.24,709.963,4039.13,1,10.1236,4039.13,-6,-6,3881.07,-196.277,3886.03,1,-2.89515,3886.03,7,-6,3976.24,-709.963,4039.13,1,-10.1236,4039.13,6,6,3881.07,196.277,3886.03,1,2.89515,3886.03,-7,6,3976.24,709.963,4039.13,1,10.1236,4039.13,-6,-6,3881.07,-196.277,3886.03,1,-2.89515,3886.03,7,-6,3976.24,-709.963,4039.13,1,-10.1236,4039.13,6,6,6.00645,6,3881.07,196.277,2.89515,3886.03,3881.07,196.277,3886.03,1,2.89515,3886.03,-6,6,-5.99355,6,1637.97,-1146.55,-34.9913,1999.39,1637.97,-1146.55,1999.39,0,-34.9913,1999.39,-6,-6,-5.99355,-6,3881.07,-196.277,-2.89515,3886.03,3881.07,-196.277,3886.03,1,-2.89515,3886.03,6,-6,6.00645,-6,1637.97,1146.55,34.9913,1999.39,1637.97,1146.55,1999.39,0,34.9913,1999.39
0.0065,6,6,3854.27,176.583,3858.32,1,2.62317,3858.32,-6,6,1641.13,-1154.26,2006.4,0,-35.1199,2006.4,-6,-6,3854.27,-176.583,3858.32,1,-2.62317,3858.32,6,-6,1641.13,1154.26,2006.4,0,35.1199,2006.4,6,7,-1999.73,-434.551,2046.4,0,12.26,2046.4,-7,7,-1230.45,1701.13,2099.49,0,-54.1212,2099.49,-6,-7,-1999.73,434.551,2046.4,0,-12.26,2046.4,7,-7,-1230.45,-1701.13,2099.49,0,54.1212,2099.49,6,6,3854.27,176.583,3858.32,1,2.62317,3858.32,-7,6,3938.62,683.384,3997.46,1,9.84331,3997.46,-6,-6,3854.27,-176.583,3858.32,1,-2.62317,3858.32,7,-6,3938.62,-683.384,3997.46,1,-9.84331,3997.46,7,6,-333.019,-2180.9,2206.18,0,81.3181,2206.18,-8,7,2219.5,-1345.55,2595.51,0,-31.226,2595.51,7,-7,-1230.45,-1701.13,2099.49,0,54.1212,2099.49,8,-6,-752.765,-1567.27,1738.68,0,64.3449,1738.68,-7,7,-1230.45,1701.13,2099.49,0,-54.1212,2099.49,-8,6,-752.765,1567.27,1738.68,0,-64.3449,1738.68,-7,-6,-333.019,2180.9,2206.18,0,-81.3181,2206.18,8,-7,2219.5,1345.55,2595.51,0,31.226,2595.51,6,6,3854.27,176.583,3858.32,1,2.62317,3858.32,-7,6,3938.62,683.384,3997.46,1,9.84331,3997.46,-6,-6,3854.27,-176.583,3858.32,1,-2.62317,3858.32,7,-6,3938.62,-683.384,3997.46,1,-9.84331,3997.46,6,6,3854.27,176.583,3858.32,1,2.62317,3858.32,-7,6,3938.62,683.384,3997.46,1,9.84331,3997.46,-6,-6,3854.27,-176.583,3858.32,1,-2.62317,3858.32,7,-6,3938.62,-683.384,3997.46,1,-9.84331,3997.46,6,6,6.0065,6,3854.27,176.583,2.62317,3858.32,3854.27,176.583,3858.32,1,2.62317,3858.32,-6,6,-5.9935,6,1641.13,-1154.26,-35.1199,2006.4,1641.13,-1154.26,2006.4,0,-35.1199,2006.4,-6,-6,-5.9935,-6,3854.27,-176.583,-2.62317,3858.32,3854.27,-176.583,3858.32,1,-2.62317,3858.32,6,-6,6.0065,-6,1641.13,1154.26,35.1199,2006.4,1641.13,1154.26,2006.4,0,35.1199,2006.4
0.00655,6,6,3827.89,160.055,3831.24,1,2.39431,3831.24,-6,6,1664.02,-1143.83,2019.23,0,-34.5043,2019.23,-6,-6,3827.89,-160.055,3831.24,1,-2.39431,3831.24,6,-6,1664.02,1143.83,2019.23,0,34.5043,2019.23,6,7,-2014.46,-456.005,2065.43,0,12.7549,2065.43,-7,7,-1176.1,1754.3,2112.05,0,-56.1616,2112.05,-6,-7,-2014.46,456.005,2065.43,0,-12.7549,2065.43,7,-7,-1176.1,-1754.3,2112.05,0,56.1616,2112.05,6,6,3827.89,160.055,3831.24,1,2.39431,3831.24,-7,6,3899.69,645.186,3952.7,1,9.39423,3952.7,-6,-6,3827.89,-160.055,3831.24,1,-2.39431,3831.24,7,-6,3899.69,-645.186,3952.7,1,-9.39423,3952.7,7,6,-315.109,-2164.42,2187.24,0,81.7167,2187.24,-8,7,2204.09,-1422.18,2623.09,0,-32.832,2623.09,7,-7,-1176.1,-1754.3,2112.05,0,56.1616,2112.05,8,-6,-721.213,-1618.05,1771.5,0,65.976,1771.5,-7,7,-1176.1,1754.3,2112.05,0,-56.1616,2112.05,-8,6,-721.213,1618.05,1771.5,0,-65.976,1771.5,-7,-6,-315.109,2164.42,2187.24,0,-81.7167,2187.24,8,-7,2204.09,1422.18,2623.09,0,32.832,2623.09,6,6,3827.89,160.055,3831.24,1,2.39431,3831.24,-7,6,3899.69,645.186,3952.7,1,9.39423,3952.7,-6,-6,3827.89,-160.055,3831.24,1,-2.39431,3831.24,7,-6,3899.69,-645.186,3952.7,1,-9.39423,3952.7,6,6,3827.89,160.055,3831.24,1,2.39431,3831.24,-7,6,3899.69,645.186,3952.7,1,9.39423,3952.7,-6,-6,3827.89,-160.055,3831.24,1,-2.39431,3831.24,7,-6,3899.69,-645.186,3952.7,1,-9.39423,3952.7,6,6,6.00655,6,3827.89,160.055,2.39431,3831.24,3827.89,160.055,3831.24,1,2.39431,3831.24,-6,6,-5.99345,6,1664.02,-1143.83,-34.5043,2019.23,1664.02,-1143.83,2019.23,0,-34.5043,2019.23,-6,-6,-5.99345,-6,3827.89,-160.055,-2.39431,3831.24,3827.89,-160.055,3831.24,1,-2.39431,3831.24,6,-6,6.00655,-6,1664.02,1143.83,34.5043,2019.23,1664.02,1143.83,2019.23,0,34.5043,2019.23
0.0066,6,6,3815.13,167.168,3818.8,1,2.50893,3818.8,-6,6,1638.63,-1120.8,1985.27,0,-34.3715,1985.27,-6,-6,3815.13,-167.168,3818.8,1,-2.50893,3818.8,6,-6,1638.63,1120.8,1985.27,0,34.3715,1985.27,6,7,-2011.96,-442.79,2060.11,0,12.4117,2060.11,-9,7,-1141.28,-605.522,1291.96,0,27.9489,1291.96,-6,-7,-2011.96,442.79,2060.11,0,-12.4117,2060.11,9,-7,-1141.28,605.522,1291.96,0,-27.9489,1291.96,6,6,3815.13,167.168,3818.8,1,2.50893,3818.8,-7,6,3891.76,591.445,3936.44,1,8.64134,3936.44,-6,-6,3815.13,-167.168,3818.8,1,-2.50893,3818.8,7,-6,3891.76,-591.445,3936.44,1,-8.64134,3936.44,7,6,-298.183,-2201.82,2221.91,0,82.2876,2221.91,-8,7,2131.15,-1519.63,2617.46,0,-35.491,2617.46,7,-7,-1115.86,-1758.85,2082.95,0,57.608,2082.95,8,-6,-703.414,-1690.31,1830.83,0,67.4056,1830.83,-7,7,-1115.86,1758.85,2082.95,0,-57.608,2082.95,-8,6,-703.414,1690.31,1830.83,0,-67.4056,1830.83,-7,-6,-298.183,2201.82,2221.91,0,-82.2876,2221.91,8,-7,2131.15,1519.63,2617.46,0,35.491,2617.46,6,6,3815.13,167.168,3818.8,1,2.50893,3818.8,-7,6,3891.76,591.445,3936.44,1,8.64134,3936.44,-6,-6,3815.13,-167.168,3818.8,1,-2.50893,3818.8,7,-6,3891.76,-591.445,3936.44,1,-8.64134,3936.44,6,6,3815.13,167.168,3818.8,1,2.50893,3818.8,-7,6,3891.76,591.445,3936.44,1,8.64134,3936.44,-6,-6,3815.13,-167.168,3818.8,1,-2.50893,3818.8,7,-6,3891.76,-591.445,3936.44,1,-8.64134,3936.44,6,6,6.0066,6,3815.13,167.168,2.50893,3818.8,3815.13,167.168,3818.8,1,2.50893,3818.8,-6,6,-5.9934,6,1638.63,-1120.8,-34.3715,1985.27,1638.63,-1120.8,1985.27,0,-34.3715,1985.27,-6,-6,-5.9934,-6,3815.13,-167.168,-2.50893,3818.8,3815.13,-167.168,3818.8,1,-2.50893,3818.8,6,-6,6.0066,-6,1638.63,1120.8,34.3715,1985.27,1638.63,1120.8,1985.27,0,34.3715,1985.27
0.00665,6,6,3805.29,153.025,3808.37,1,2.30284,3808.37,-6,6,1625.5,-1141.89,1986.5,0,-35.0874,1986.5,-6,-6,3805.29,-153.025,3808.37,1,-2.30284,3808.37,6,-6,1625.5,1141.89,1986.5,0,35.0874,1986.5,6,7,-2028.93,-423.349,2072.63,0,11.786,2072.63,-9,7,-1194.85,-539.563,1311.03,0,24.3026,1311.03,-6,-7,-2028.93,423.349,2072.63,0,-11.786,2072.63,9,-7,-1194.85,539.563,1311.03,0,-24.3026,1311.03,6,6,3805.29,153.025,3808.37,1,2.30284,3808.37,-7,6,3877.25,552.057,3916.36,1,8.10352,3916.36,-6,-6,3805.29,-153.025,3808.37,1,-2.30284,3808.37,7,-6,3877.25,-552.057,3916.36,1,-8.10352,3916.36,7,6,-268.211,-2175.9,2192.37,0,82.9729,2192.37,-8,7,2089.68,-1592.4,2627.26,0,-37.3085,2627.26,7,-7,-1091.19,-1760.89,2071.57,0,58.2142,2071.57,8,-6,-662.406,-1727.3,1849.95,0,69.0185,1849.95,-7,7,-1091.19,1760.89,2071.57,0,-58.2142,2071.57,-8,6,-662.406,1727.3,1849.95,0,-69.0185,1849.95,-7,-6,-268.211,2175.9,2192.37,0,-82.9729,2192.37,8,-7,2089.68,1592.4,2627.26,0,37.3085,2627.26,6,6,3805.29,153.025,3808.37,1,2.30284,3808.37,-7,6,3877.25,552.057,3916.36,1,8.10352,3916.36,-6,-6,3805.29,-153.025,3808.37,1,-2.30284,3808.37,7,-6,3877.25,-552.057,3916.36,1,-8.10352,3916.36,6,6,3805.29,153.025,3808.37,1,2.30284,3808.37,-7,6,3877.25,552.057,3916.36,1,8.10352,3916.36,-6,-6,3805.29,-153.025,3808.37,1,-2.30284,3808.37,7,-6,3877.25,-552.057,3916.36,1,-8.10352,3916.36,6,6,6.00665,6,3805.29,153.025,2.30284,3808.37,3805.29,153.025,3808.37,1,2.30284,3808.37,-6,6,-5.99335,6,1625.5,-1141.89,-35.0874,1986.5,1625.5,-1141.89,1986.5,0,-35.0874,1986.5,-6,-6,-5.99335,-6,3805.29,-153.025,-2.30284,3808.37,3805.29,-153.025,3808.37,1,-2.30284,3808.37,6,-6,6.00665,-6,1625.5,1141.89,35.0874,1986.5,1625.5,1141.89,1986.5,0,35.0874,1986.5
0.0067,6,6,3762.74,132.039,3765.05,1,2.00976,3765.05,-6,6,1618.07,-1128.88,1972.95,0,-34.9024,1972.95,-6,-6,3762.74,-132.039,3765.05,1,-2.00976,3765.05,6,-6,1618.07,1128.88,1972.95,0,34.9024,1972.95,6,7,-2008.59,-404.214,2048.86,0,11.3784,2048.86,-9,7,-1212.99,-461.889,1297.96,0,20.8461,1297.96,-6,-7,-2008.59,404.214,2048.86,0,-11.3784,2048.86,9,-7,-1212.99,461.889,1297.96,0,-20.8461,1297.96,6,6,3762.74,132.039,3765.05,1,2.00976,3765.05,-7,6,3824.56,525.512,3860.49,1,7.82372,3860.49,-6,-6,3762.74,-132.039,3765.05,1,-2.00976,3765.05,7,-6,3824.56,-525.512,3860.49,1,-7.82372,3860.49,7,6,-239.515,-2159.52,2172.76,0,83.6711,2172.76,-8,7,2014.13,-1660,2610.04,0,-39.4946,2610.04,8,-6,-625.051,-1749.81,1858.1,0,70.3427,1858.1,7,-7,-1033.1,-1741.65,2025.01,0,59.3248,2025.01,-8,6,-625.051,1749.81,1858.1,0,-70.3427,1858.1,-7,7,-1033.1,1741.65,2025.01,0,-59.3248,2025.01,-7,-6,-239.515,2159.52,2172.76,0,-83.6711,2172.76,8,-7,2014.13,1660,2610.04,0,39.4946,2610.04,6,6,3762.74,132.039,3765.05,1,2.00976,3765.05,-7,6,3824.56,525.512,3860.49,1,7.82372,3860.49,-6,-6,3762.74,-132.039,3765.05,1,-2.00976,3765.05,7,-6,3824.56,-525.512,3860.49,1,-7.82372,3860.49,6,6,3762.74,132.039,3765.05,1,2.00976,3765.05,-7,6,3824.56,525.512,3860.49,1,7.82372,3860.49,-6,-6,3762.74,-132.039,3765.05,1,-2.00976,3765.05,7,-6,3824.56,-525.512,3860.49,1,-7.82372,3860.49,6,6,6.0067,6,3762.74,132.039,2.00976,3765.05,3762.74,132.039,3765.05,1,2.00976,3765.05,-6,6,-5.9933,6,1618.07,-1128.88,-34.9024,1972.95,1618.07,-1128.88,1972.95,0,-34.9024,1972.95,-6,-6,-5.9933,-6,3762.74,-132.039,-2.00976,3765.05,3762.74,-132.039,3765.05,1,-2.00976,3765.05,6,-6,6.0067,-6,1618.07,1128.88,34.9024,1972.95,1618.07,1128.88,1972.95,0,34.9024,1972.95
0.00675,6,6,3741.66,136.35,3744.14,1,2.087,3744.14,-6,6,1600.02,-1120.16,1953.16,0,-34.9955,1953.16,-6,-6,3741.66,-136.35,3744.14,1,-2.087,3744.14,6,-6,1600.02,1120.16,1953.16,0,34.9955,1953.16,6,7,-2010.63,-426.282,2055.33,0,11.9702,2055.33,-9,7,-1227.91,-374.01,1283.61,0,16.9402,1283.61,-6,-7,-2010.63,426.282,2055.33,0,-11.9702,2055.33,9,-7,-1227.91,374.01,1283.61,0,-16.9402,1283.61,6,6,3741.66,136.35,3744.14,1,2.087,3744.14,-7,6,3804.68,484.058,3835.35,1,7.25062,3835.35,-6,-6,3741.66,-136.35,3744.14,1,-2.087,3744.14,7,-6,3804.68,-484.058,3835.35,1,-7.25062,3835.35,7,6,-204.418,-2186.96,2196.49,0,84.66,2196.49,-8,7,1944.17,-1747.2,2613.91,0,-41.9457,2613.91,8,-6,-580.565,-1816.21,1906.74,0,72.2731,1906.74,7,-7,-969.951,-1759.82,2009.42,0,61.1381,2009.42,-8,6,-580.565,1816.21,1906.74,0,-72.2731,1906.74,-7,7,-969.951,1759.82,2009.42,0,-61.1381,2009.42,-7,-6,-204.418,2186.96,2196.49,0,-84.66,2196.49,8,-7,1944.17,1747.2,2613.91,0,41.9457,2613.91,6,6,3741.66,136.35,3744.14,1,2.087,3744.14,-7,6,3804.68,484.058,3835.35,1,7.25062,3835.35,-6,-6,3741.66,-136.35,3744.14,1,-2.087,3744.14,7,-6,3804.68,-484.058,3835.35,1,-7.25062,3835.35,6,6,3741.66,136.35,3744.14,1,2.087,3744.14,-7,6,3804.68,484.058,3835.35,1,7.25062,3835.35,-6,-6,3741.66,-136.35,3744.14,1,-2.087,3744.14,7,-6,3804.68,-484.058,3835.35,1,-7.25062,3835.35,6,6,6.00675,6,3741.66,136.35,2.087,3744.14,3741.66,136.35,3744.14,1,2.087,3744.14,-6,6,-5.99325,6,1600.02,-1120.16,-34.9955,1953.16,1600.02,-1120.16,1953.16,0,-34.9955,1953.16,-6,-6,-5.99325,-6,3741.66,-136.35,-2.087,3744.14,3741.66,-136.35,3744.14,1,-2.087,3744.14,6,-6,6.00675,-6,1600.02,1120.16,34.9955,1953.16,1600.02,1120.16,1953.16,0,34.9955,1953.16
0.0068,6,6,3731.64,98.9369,3732.95,1,1.51873,3732.95,-6,6,1594.33,-1114.63,1945.33,0,-34.9581,1945.33,-6,-6,3731.64,-98.9369,3732.95,1,-1.51873,3732.95,6,-6,1594.33,1114.63,1945.33,0,34.9581,1945.33,6,7,-2018.45,-398.772,2057.46,0,11.1756,2057.46,-9,7,-1268.03,-295.757,1302.07,0,13.129,1302.07,-6,-7,-2018.45,398.772,2057.46,0,-11.1756,2057.46,9,-7,-1268.03,295.757,1302.07,0,-13.129,1302.07,6,6,3731.64,98.9369,3732.95,1,1.51873,3732.95,-7,6,3786.47,465.541,3814.98,1,7.00925,3814.98,-6,-6,3731.64,-98.9369,3732.95,1,-1.51873,3732.95,7,-6,3786.47,-465.541,3814.98,1,-7.00925,3814.98,7,6,-199.784,-2167.73,2176.92,0,84.7343,2176.92,-8,7,1894.06,-1817.37,2624.94,0,-43.8162,2624.94,8,-6,-554.936,-1847.54,1929.08,0,73.2816,1929.08,7,-7,-942.97,-1760.19,1996.87,0,61.8212,1996.87,-8,6,-554.936,1847.54,1929.08,0,-73.2816,1929.08,-7,7,-942.97,1760.19,1996.87,0,-61.8212,1996.87,-7,-6,-199.784,2167.73,2176.92,0,-84.7343,2176.92,8,-7,1894.06,1817.37,2624.94,0,43.8162,2624.94,6,6,3731.64,98.9369,3732.95,1,1.51873,3732.95,-7,6,3786.47,465.541,3814.98,1,7.00925,3814.98,-6,-6,3731.64,-98.9369,3732.95,1,-1.51873,3732.95,7,-6,3786.47,-465.541,3814.98,1,-7.00925,3814.98,6,6,3731.64,98.9369,3732.95,1,1.51873,3732.95,-7,6,3786.47,465.541,3814.98,1,7.00925,3814.98,-6,-6,3731.64,-98.9369,3732.95,1,-1.51873,3732.95,7,-6,3786.47,-465.541,3814.98,1,-7.00925,3814.98,6,6,6.0068,6,3731.64,98.9369,1.51873,3732.95,3731.64,98.9369,3732.95,1,1.51873,3732.95,-6,6,-5.9932,6,1594.33,-1114.63,-34.9581,1945.33,1594.33,-1114.63,1945.33,0,-34.9581,1945.33,-6,-6,-5.9932,-6,3731.64,-98.9369,-1.51873,3732.95,3731.64,-98.9369,3732.95,1,-1.51873,3732.95,6,-6,6.0068,-6,1594.33,1114.63,34.9581,1945.33,1594.33,1114.63,1945.33,0,34.9581,1945.33
0.00685,6,6,3711.51,88.9505,3712.57,1,1.3729,3712.57,-6,6,1580.72,-1106.47,1929.49,0,-34.991,1929.49,-6,-6,3711.51,-88.9505,3712.57,1,-1.3729,3712.57,6,-6,1580.72,1106.47,1929.49,0,34.991,1929.49,6,7,-2017.53,-384.26,2053.8,0,10.7834,2053.8,-9,7,-1289.95,-170.602,1301.18,0,7.53393,1301.18,-6,-7,-2017.53,384.26,2053.8,0,-10.7834,2053.8,9,-7,-1289.95,170.602,1301.18,0,-7.53393,1301.18,6,6,3711.51,88.9505,3712.57,1,1.3729,3712.57,-7,6,3763.88,428.111,3788.15,1,6.48904,3788.15,-6,-6,3711.51,-88.9505,3712.57,1,-1.3729,3712.57,7,-6,3763.88,-428.111,3788.15,1,-6.48904,3788.15,7,6,-180.461,-2185.57,2193,0,85.2798,2193,-8,7,1806.17,-1917.02,2633.86,0,-46.7053,2633.86,8,-6,-525.905,-1903.21,1974.53,0,74.5531,1974.53,7,-7,-878.815,-1755.7,1963.36,0,63.4097,1963.36,-8,6,-525.905,1903.21,1974.53,0,-74.5531,1974.53,-7,7,-878.815,1755.7,1963.36,0,-63.4097,1963.36,-7,-6,-180.461,2185.57,2193,0,-85.2798,2193,8,-7,1806.17,1917.02,2633.86,0,46.7053,2633.86,6,6,3711.51,88.9505,3712.57,1,1.3729,3712.57,-7,6,3763.88,428.111,3788.15,1,6.48904,3788.15,-6,-6,3711.51,-88.9505,3712.57,1,-1.3729,3712.57,7,-6,3763.88,-428.111,3788.15,1,-6.48904,3788.15,6,6,3711.51,88.9505,3712.57,1,1.3729,3712.57,-7,6,3763.88,428.111,3788.15,1,6.48904,3788.15,-6,-6,3711.51,-88.9505,3712.57,1,-1.3729,3712.57,7,-6,3763.88,-428.111,3788.15,1,-6.48904,3788.15,6,6,6.00685,6,3711.51,88.9505,1.3729,3712.57,3711.51,88.9505,3712.57,1,1.3729,3712.57,-6,6,-5.99315,6,1580.72,-1106.47,-34.991,1929.49,1580.72,-1106.47,1929.49,0,-34.991,1929.49,-6,-6,-5.99315,-6,3711.51,-88.9505,-1.3729,3712.57,3711.51,-88.9505,3712.57,1,-1.3729,3712.57,6,-6,6.00685,-6,1580.72,1106.47,34.991,1929.49,1580.72,1106.47,1929.49,0,34.991,1929.49
0.0069,6,6,3686.92,82.9975,3687.85,1,1.28959,3687.85,-6,6,1598.99,-1096.26,1938.7,0,-34.4343,1938.7,-6,-6,3686.92,-82.9975,3687.85,1,-1.28959,3687.85,6,-6,1598.99,1096.26,1938.7,0,34.4343,1938.7,6,7,-2013.17,-424.491,2057.43,0,11.9068,2057.43,-9,7,-1323.24,-125.71,1329.2,0,5.42691,1329.2,-6,-7,-2013.17,424.491,2057.43,0,-11.9068,2057.43,9,-7,-1323.24,125.71,1329.2,0,-5.42691,1329.2,6,6,3686.92,82.9975,3687.85,1,1.28959,3687.85,-7,6,3725.27,394.984,3746.15,1,6.05236,3746.15,-6,-6,3686.92,-82.9975,3687.85,1,-1.28959,3687.85,7,-6,3725.27,-394.984,3746.15,1,-6.05236,3746.15,7,6,-161.718,-2184.09,2190.07,0,85.7653,2190.07,-8,7,1766.15,-1997.31,2666.18,0,-48.5148,2666.18,8,-6,-498.15,-1950.96,2013.56,0,75.6764,2013.56,7,-7,-808.731,-1775.06,1950.61,0,65.5056,1950.61,-8,6,-498.15,1950.96,2013.56,0,-75.6764,2013.56,-7,7,-808.731,1775.06,1950.61,0,-65.5056,1950.61,-7,-6,-161.718,2184.09,2190.07,0,-85.7653,2190.07,8,-7,1766.15,1997.31,2666.18,0,48.5148,2666.18,6,6,3686.92,82.9975,3687.85,1,1.28959,3687.85,-7,6,3725.27,394.984,3746.15,1,6.05236,3746.15,-6,-6,3686.92,-82.9975,3687.85,1,-1.28959,3687.85,7,-6,3725.27,-394.984,3746.15,1,-6.05236,3746.15,6,6,3686.92,82.9975,3687.85,1,1.28959,3687.85,-7,6,3725.27,394.984,3746.15,1,6.05236,3746.15,-6,-6,3686.92,-82.9975,3687.85,1,-1.28959,3687.85,7,-6,3725.27,-394.984,3746.15,1,-6.05236,3746.15,6,6,6.0069,6,3686.92,82.9975,1.28959,3687.85,3686.92,82.9975,3687.85,1,1.28959,3687.85,-6,6,-5.9931,6,1598.99,-1096.26,-34.4343,1938.7,1598.99,-1096.26,1938.7,0,-34.4343,1938.7,-6,-6,-5.9931,-6,3686.92,-82.9975,-1.28959,3687.85,3686.92,-82.9975,3687.85,1,-1.28959,3687.85,6,-6,6.0069,-6,1598.99,1096.26,34.4343,1938.7,1598.99,1096.26,1938.7,0,34.4343,1938.7
0.00695,6,6,3680.26,53.0397,3680.64,1,0.825685,3680.64,-6,6,1577.25,-1103.71,1925.07,0,-34.9832,1925.07,-6,-6,3680.26,-53.0397,3680.64,1,-0.825685,3680.64,6,-6,1577.25,1103.71,1925.07,0,34.9832,1925.07,6,7,-2000.85,-384.065,2037.38,0,10.8658,2037.38,-9,7,-1339.43,-40.1044,1340.03,0,1.71501,1340.03,-6,-7,-2000.85,384.065,2037.38,0,-10.8658,2037.38,9,-7,-1339.43,40.1044,1340.03,0,-1.71501,1340.03,6,6,3680.26,53.0397,3680.64,1,0.825685,3680.64,-7,6,3704.72,394.278,3725.64,1,6.0749,3725.64,-6,-6,3680.26,-53.0397,3680.64,1,-0.825685,3680.64,7,-6,3704.72,-394.278,3725.64,1,-6.0749,3725.64,7,6,-149.266,-2166.35,2171.49,0,86.0584,2171.49,-8,7,1693.88,-2046.58,2656.64,0,-50.3868,2656.64,8,-6,-463.703,-1974.06,2027.79,0,76.781,2027.79,7,-7,-782.241,-1741.14,1908.79,0,65.8071,1908.79,-8,6,-463.703,1974.06,2027.79,0,-76.781,2027.79,-7,7,-782.241,1741.14,1908.79,0,-65.8071,1908.79,-7,-6,-149.266,2166.35,2171.49,0,-86.0584,2171.49,8,-7,1693.88,2046.58,2656.64,0,50.3868,2656.64,6,6,3680.26,53.0397,3680.64,1,0.825685,3680.64,-7,6,3704.72,394.278,3725.64,1,6.0749,3725.64,-6,-6,3680.26,-53.0397,3680.64,1,-0.825685,3680.64,7,-6,3704.72,-394.278,3725.64,1,-6.0749,3725.64,6,6,3680.26,53.0397,3680.64,1,0.825685,3680.64,-7,6,3704.72,394.278,3725.64,1,6.0749,3725.64,-6,-6,3680.26,-53.0397,3680.64,1,-0.825685,3680.64,7,-6,3704.72,-394.278,3725.64,1,-6.0749,3725.64,6,6,6.00695,6,3680.26,53.0397,0.825685,3680.64,3680.26,53.0397,3680.64,1,0.825685,3680.64,-6,6,-5.99305,6,1577.25,-1103.71,-34.9832,1925.07,1577.25,-1103.71,1925.07,0,-34.9832,1925.07,-6,-6,-5.99305,-6,3680.26,-53.0397,-0.825685,3680.64,3680.26,-53.0397,3680.64,1,-0.825685,3680.64,6,-6,6.00695,-6,1577.25,1103.71,34.9832,1925.07,1577.25,1103.71,1925.07,0,34.9832,1925.07
0.007,6,6,3670.4,53.5941,3670.79,1,0.836557,3670.79,-6,6,1565.21,-1095.49,1910.49,0,-34.988,1910.49,-6,-6,3670.4,-53.5941,3670.79,1,-0.836557,3670.79,6,-6,1565.21,1095.49,1910.49,0,34.988,1910.49,6,7,-2032.29,-384.499,2068.34,0,10.7135,2068.34,-9,7,-1355.27,16.9408,1355.38,0,-0.716155,1355.38,-6,-7,-2032.29,384.499,2068.34,0,-10.7135,2068.34,9,-7,-1355.27,-16.9408,1355.38,0,0.716155,1355.38,6,6,3670.4,53.5941,3670.79,1,0.836557,3670.79,-7,6,3687.08,347.673,3703.44,1,5.38677,3703.44,-6,-6,3670.4,-53.5941,3670.79,1,-0.836557,3670.79,7,-6,3687.08,-347.673,3703.44,1,-5.38677,3703.44,7,6,-115.146,-2166.22,2169.28,0,86.9573,2169.28,-8,7,1639.65,-2118.73,2679.08,0,-52.2643,2679.08,8,-6,-420.322,-2020.73,2063.98,0,78.2497,2063.98,7,-7,-748.34,-1767.01,1918.95,0,67.0471,1918.95,-8,6,-420.322,2020.73,2063.98,0,-78.2497,2063.98,-7,7,-748.34,1767.01,1918.95,0,-67.0471,1918.95,-7,-6,-115.146,2166.22,2169.28,0,-86.9573,2169.28,8,-7,1639.65,2118.73,2679.08,0,52.2643,2679.08,6,6,3670.4,53.5941,3670.79,1,0.836557,3670.79,-7,6,3687.08,347.673,3703.44,1,5.38677,3703.44,-6,-6,3670.4,-53.5941,3670.79,1,-0.836557,3670.79,7,-6,3687.08,-347.673,3703.44,1,-5.38677,3703.44,6,6,3670.4,53.5941,3670.79,1,0.836557,3670.79,-7,6,3687.08,347.673,3703.44,1,5.38677,3703.44,-6,-6,3670.4,-53.5941,3670.79,1,-0.836557,3670.79,7,-6,3687.08,-347.673,3703.44,1,-5.38677,3703.44,6,6,6.007,6,3670.4,53.5941,0.836557,3670.79,3670.4,53.5941,3670.79,1,0.836557,3670.79,-6,6,-5.993,6,1565.21,-1095.49,-34.988,1910.49,1565.21,-1095.49,1910.49,0,-34.988,1910.49,-6,-6,-5.993,-6,3670.4,-53.5941,-0.836557,3670.79,3670.4,-53.5941,3670.79,1,-0.836557,3670.79,6,-6,6.007,-6,1565.21,1095.49,34.988,1910.49,1565.21,1095.49,1910.49,0,34.988,1910.49
0.00705,6,6,3685.58,52.7062,3685.96,1,0.819311,3685.96,-6,6,1508.94,-1110.66,1873.62,0,-36.3549,1873.62,-6,-6,3685.58,-52.7062,3685.96,1,-0.819311,3685.96,6,-6,1508.94,1110.66,1873.62,0,36.3549,1873.62,6,7,-2048.11,-363.267,2080.07,0,10.0578,2080.07,-9,7,-1349.6,104.087,1353.6,0,-4.41017,1353.6,-6,-7,-2048.11,363.267,2080.07,0,-10.0578,2080.07,9,-7,-1349.6,-104.087,1353.6,0,4.41017,1353.6,6,6,3685.58,52.7062,3685.96,1,0.819311,3685.96,-7,6,3687.27,316.22,3700.8,1,4.90169,3700.8,-6,-6,3685.58,-52.7062,3685.96,1,-0.819311,3685.96,7,-6,3687.27,-316.22,3700.8,1,-4.90169,3700.8,7,6,-117.807,-2183.01,2186.18,0,86.911,2186.18,-8,7,1559.99,-2198.79,2695.97,0,-54.6452,2695.97,8,-6,-385.338,-2081.6,2116.97,0,79.5123,2116.97,7,-7,-727.185,-1773.69,1916.97,0,67.7072,1916.97,-8,6,-385.338,2081.6,2116.97,0,-79.5123,2116.97,-7,7,-727.185,1773.69,1916.97,0,-67.7072,1916.97,-7,-6,-117.807,2183.01,2186.18,0,-86.911,2186.18,8,-7,1559.99,2198.79,2695.97,0,54.6452,2695.97,6,6,3685.58,52.7062,3685.96,1,0.819311,3685.96,-7,6,3687.27,316.22,3700.8,1,4.90169,3700.8,-6,-6,3685.58,-52.7062,3685.96,1,-0.819311,3685.96,7,-6,3687.27,-316.22,3700.8,1,-4.90169,3700.8,6,6,3685.58,52.7062,3685.96,1,0.819311,3685.96,-7,6,3687.27,316.22,3700.8,1,4.90169,3700.8,-6,-6,3685.58,-52.7062,3685.96,1,-0.819311,3685.96,7,-6,3687.27,-316.22,3700.8,1,-4.90169,3700.8,6,6,6.00705,6,3685.58,52.7062,0.819311,3685.96,3685.58,52.7062,3685.96,1,0.819311,3685.96,-6,6,-5.99295,6,1508.94,-1110.66,-36.3549,1873.62,1508.94,-1110.66,1873.62,0,-36.3549,1873.62,-6,-6,-5.99295,-6,3685.58,-52.7062,-0.819311,3685.96,3685.58,-52.7062,3685.96,1,-0.819311,3685.96,6,-6,6.00705,-6,1508.94,1110.66,36.3549,1873.62,1508.94,1110.66,1873.62,0,36.3549,1873.62
0.0071,6,6,3644.49,32.7575,3644.64,1,0.514973,3644.64,-6,6,1514.63,-1086.01,1863.74,0,-35.6411,1863.74,-6,-6,3644.49,-32.7575,3644.64,1,-0.514973,3644.64,6,-6,1514.63,1086.01,1863.74,0,35.6411,1863.74,6,7,-2013.22,-356.167,2044.48,0,10.0326,2044.48,-9,7,-1338.8,195.422,1352.99,0,-8.30472,1352.99,-6,-7,-2013.22,356.167,2044.48,0,-10.0326,2044.48,9,-7,-1338.8,-195.422,1352.99,0,8.30472,1352.99,6,6,3644.49,32.7575,3644.64,1,0.514973,3644.64,-7,6,3637.02,293.108,3648.81,1,4.60752,3648.81,-6,-6,3644.49,-32.7575,3644.64,1,-0.514973,3644.64,7,-6,3637.02,-293.108,3648.81,1,-4.60752,3648.81,7,6,-78.5163,-2168.86,2170.28,0,87.9267,2170.28,-8,7,1463.75,-2241.25,2676.9,0,-56.8516,2676.9,8,-6,-328.03,-2108.56,2133.93,0,81.1574,2133.93,7,-7,-674.321,-1735.67,1862.06,0,68.7685,1862.06,-8,6,-328.03,2108.56,2133.93,0,-81.1574,2133.93,-7,7,-674.321,1735.67,1862.06,0,-68.7685,1862.06,-7,-6,-78.5163,2168.86,2170.28,0,-87.9267,2170.28,8,-7,1463.75,2241.25,2676.9,0,56.8516,2676.9,6,6,3644.49,32.7575,3644.64,1,0.514973,3644.64,-7,6,3637.02,293.108,3648.81,1,4.60752,3648.81,-6,-6,3644.49,-32.7575,3644.64,1,-0.514973,3644.64,7,-6,3637.02,-293.108,3648.81,1,-4.60752,3648.81,6,6,3644.49,32.7575,3644.64,1,0.514973,3644.64,-7,6,3637.02,293.108,3648.81,1,4.60752,3648.81,-6,-6,3644.49,-32.7575,3644.64,1,-0.514973,3644.64,7,-6,3637.02,-293.108,3648.81,1,-4.60752,3648.81,6,6,6.0071,6,3644.49,32.7575,0.514973,3644.64,3644.49,32.7575,3644.64,1,0.514973,3644.64,-6,6,-5.9929,6,1514.63,-1086.01,-35.6411,1863.74,1514.63,-1086.01,1863.74,0,-35.6411,1863.74,-6,-6,-5.9929,-6,3644.49,-32.7575,-0.514973,3644.64,3644.49,-32.7575,3644.64,1,-0.514973,3644.64,6,-6,6.0071,-6,1514.63,1086.01,35.6411,1863.74,1514.63,1086.01,1863.74,0,35.6411,1863.74
0.00715,6,6,3629.78,28.0079,3629.89,1,0.442093,3629.89,-6,6,1517.87,-1076.9,1861.09,0,-35.3548,1861.09,-6,-6,3629.78,-28.0079,3629.89,1,-0.442093,3629.89,6,-6,1517.87,1076.9,1861.09,0,35.3548,1861.09,6,7,-2024.95,-363.934,2057.39,0,10.1887,2057.39,-9,7,-1365.53,265.984,1391.19,0,-11.0223,1391.19,-6,-7,-2024.95,363.934,2057.39,0,-10.1887,2057.39,9,-7,-1365.53,-265.984,1391.19,0,11.0223,1391.19,6,6,3629.78,28.0079,3629.89,1,0.442093,3629.89,-7,6,3614.03,276.568,3624.6,1,4.37609,3624.6,-6,-6,3629.78,-28.0079,3629.89,1,-0.442093,3629.89,7,-6,3614.03,-276.568,3624.6,1,-4.37609,3624.6,7,6,-69.0716,-2167.39,2168.49,0,88.1747,2168.49,-8,7,1404.38,-2299.76,2694.66,0,-58.5892,2694.66,8,-6,-300.248,-2132.2,2153.24,0,81.9845,2153.24,7,-7,-620.007,-1735.4,1842.83,0,70.3397,1842.83,-8,6,-300.248,2132.2,2153.24,0,-81.9845,2153.24,-7,7,-620.007,1735.4,1842.83,0,-70.3397,1842.83,-7,-6,-69.0716,2167.39,2168.49,0,-88.1747,2168.49,8,-7,1404.38,2299.76,2694.66,0,58.5892,2694.66,6,6,3629.78,28.0079,3629.89,1,0.442093,3629.89,-7,6,3614.03,276.568,3624.6,1,4.37609,3624.6,-6,-6,3629.78,-28.0079,3629.89,1,-0.442093,3629.89,7,-6,3614.03,-276.568,3624.6,1,-4.37609,3624.6,6,6,3629.78,28.0079,3629.89,1,0.442093,3629.89,-7,6,3614.03,276.568,3624.6,1,4.37609,3624.6,-6,-6,3629.78,-28.0079,3629.89,1,-0.442093,3629.89,7,-6,3614.03,-276.568,3624.6,1,-4.37609,3624.6,6,6,6.00715,6,3629.78,28.0079,0.442093,3629.89,3629.78,28.0079,3629.89,1,0.442093,3629.89,-6,6,-5.99285,6,1517.87,-1076.9,-35.3548,1861.09,1517.87,-1076.9,1861.09,0,-35.3548,1861.09,-6,-6,-5.99285,-6,3629.78,-28.0079,-0.442093,3629.89,3629.78,-28.0079,3629.89,1,-0.442093,3629.89,6,-6,6.00715,-6,1517.87,1076.9,35.3548,1861.09,1517.87,1076.9,1861.09,0,35.3548,1861.09
0.0072,6,6,3615.03,2.87052,3615.03,1,0.0454959,3615.03,-6,6,1519.45,-1079.34,1863.79,0,-35.3882,1863.79,-6,-6,3615.03,-2.87052,3615.03,1,-0.0454959,3615.03,6,-6,1519.45,1079.34,1863.79,0,35.3882,1863.79,6,7,-2011.39,-333.272,2038.82,0,9.40798,2038.82,-9,7,-1364.69,341.021,1406.65,0,-14.0303,1406.65,-6,-7,-2011.39,333.272,2038.82,0,-9.40798,2038.82,9,-7,-1364.69,-341.021,1406.65,0,14.0303,1406.65,6,6,3615.03,2.87052,3615.03,1,0.0454959,3615.03,-7,6,3584.98,273.4,3595.39,1,4.36109,3595.39,-6,-6,3615.03,-2.87052,3615.03,1,-0.0454959,3615.03,7,-6,3584.98,-273.4,3595.39,1,-4.36109,3595.39,7,6,-57.4145,-2156.14,2156.9,0,88.4747,2156.9,-8,7,1335.52,-2336.66,2691.39,0,-60.2498,2691.39,8,-6,-253.928,-2149.29,2164.24,0,83.262,2164.24,7,-7,-590.171,-1716.84,1815.44,0,71.0294,1815.44,-8,6,-253.928,2149.29,2164.24,0,-83.262,2164.24,-7,7,-590.171,1716.84,1815.44,0,-71.0294,1815.44,-7,-6,-57.4145,2156.14,2156.9,0,-88.4747,2156.9,8,-7,1335.52,2336.66,2691.39,0,60.2498,2691.39,6,6,3615.03,2.87052,3615.03,1,0.0454959,3615.03,-7,6,3584.98,273.4,3595.39,1,4.36109,3595.39,-6,-6,3615.03,-2.87052,3615.03,1,-0.0454959,3615.03,7,-6,3584.98,-273.4,3595.39,1,-4.36109,3595.39,6,6,3615.03,2.87052,3615.03,1,0.0454959,3615.03,-7,6,3584.98,273.4,3595.39,1,4.36109,3595.39,-6,-6,3615.03,-2.87052,3615.03,1,-0.0454959,3615.03,7,-6,3584.98,-273.4,3595.39,1,-4.36109,3595.39,6,6,6.0072,6,3615.03,2.87052,0.0454959,3615.03,3615.03,2.87052,3615.03,1,0.0454959,3615.03,-6,6,-5.9928,6,1519.45,-1079.34,-35.3882,1863.79,1519.45,-1079.34,1863.79,0,-35.3882,1863.79,-6,-6,-5.9928,-6,3615.03,-2.87052,-0.0454959,3615.03,3615.03,-2.87052,3615.03,1,-0.0454959,3615.03,6,-6,6.0072,-6,1519.45,1079.34,35.3882,1863.79,1519.45,1079.34,1863.79,0,35.3882,1863.79
0.00725,6,6,3607.47,-5.19356,3607.47,1,-0.0824869,3607.47,-6,6,1504.59,-1054.32,1837.22,0,-35.0202,1837.22,-6,-6,3607.47,5.19356,3607.47,1,0.0824869,3607.47,6,-6,1504.59,1054.32,1837.22,0,35.0202,1837.22,6,7,-2025.44,-336.77,2053.25,0,9.4402,2053.25,-9,7,-1325.32,438.575,1396.01,0,-18.3104,1396.01,-6,-7,-2025.44,336.77,2053.25,0,-9.4402,2053.25,9,-7,-1325.32,-438.575,1396.01,0,18.3104,1396.01,6,6,3607.47,-5.19356,3607.47,1,-0.0824869,3607.47,-7,6,3580.33,225.784,3587.44,1,3.60844,3587.44,-6,-6,3607.47,5.19356,3607.47,1,0.0824869,3607.47,7,-6,3580.33,-225.784,3587.44,1,-3.60844,3587.44,7,6,-50.8219,-2161.72,2162.31,0,88.6532,2162.31,-8,7,1250.72,-2404.55,2710.38,0,-62.5189,2710.38,8,-6,-225.252,-2210.53,2221.98,0,84.1817,2221.98,7,-7,-557.788,-1743.56,1830.61,0,72.2599,1830.61,-8,6,-225.252,2210.53,2221.98,0,-84.1817,2221.98,-7,7,-557.788,1743.56,1830.61,0,-72.2599,1830.61,-7,-6,-50.8219,2161.72,2162.31,0,-88.6532,2162.31,8,-7,1250.72,2404.55,2710.38,0,62.5189,2710.38,6,6,3607.47,-5.19356,3607.47,1,-0.0824869,3607.47,-7,6,3580.33,225.784,3587.44,1,3.60844,3587.44,-6,-6,3607.47,5.19356,3607.47,1,0.0824869,3607.47,7,-6,3580.33,-225.784,3587.44,1,-3.60844,3587.44,6,6,3607.47,-5.19356,3607.47,1,-0.0824869,3607.47,-7,6,3580.33,225.784,3587.44,1,3.60844,3587.44,-6,-6,3607.47,5.19356,3607.47,1,0.0824869,3607.47,7,-6,3580.33,-225.784,3587.44,1,-3.60844,3587.44,6,6,6.00725,6,3607.47,-5.19356,-0.0824869,3607.47,3607.47,-5.19356,3607.47,1,-0.0824869,3607.47,-6,6,-5.99275,6,1504.59,-1054.32,-35.0202,1837.22,1504.59,-1054.32,1837.22,0,-35.0202,1837.22,-6,-6,-5.99275,-6,3607.47,5.19356,0.0824869,3607.47,3607.47,5.19356,3607.47,1,0.0824869,3607.47,6,-6,6.00725,-6,1504.59,1054.32,35.0202,1837.22,1504.59,1054.32,1837.22,0,35.0202,1837.22
0.0073,6,6,3595.89,-20.7235,3595.95,1,-0.330198,3595.95,-6,6,1506.06,-1062,1842.84,0,-35.1896,1842.84,-6,-6,3595.89,20.7235,3595.95,1,0.330198,3595.95,6,-6,1506.06,1062,1842.84,0,35.1896,1842.84,6,7,-2021.7,-332.991,2048.94,0,9.35314,2048.94,-9,7,-1344.72,505.844,1436.72,0,-20.6148,1436.72,-6,-7,-2021.7,332.991,2048.94,0,-9.35314,2048.94,9,-7,-1344.72,-505.844,1436.72,0,20.6148,1436.72,6,6,3595.89,-20.7235,3595.95,1,-0.330198,3595.95,-7,6,3554.89,228.066,3562.19,1,3.67082,3562.19,-6,-6,3595.89,20.7235,3595.95,1,0.330198,3595.95,7,-6,3554.89,-228.066,3562.19,1,-3.67082,3562.19,7,6,-48.0906,-2154.35,2154.88,0,88.7212,2154.88,-8,7,1191.83,-2467.55,2740.3,0,-64.2195,2740.3,8,-6,-197.633,-2216.57,2225.36,0,84.9049,2225.36,7,-7,-501.025,-1730.09,1801.18,0,73.8492,1801.18,-8,6,-197.633,2216.57,2225.36,0,-84.9049,2225.36,-7,7,-501.025,1730.09,1801.18,0,-73.8492,1801.18,-7,-6,-48.0906,2154.35,2154.88,0,-88.7212,2154.88,8,-7,1191.83,2467.55,2740.3,0,64.2195,2740.3,6,6,3595.89,-20.7235,3595.95,1,-0.330198,3595.95,-7,6,3554.89,228.066,3562.19,1,3.67082,3562.19,-6,-6,3595.89,20.7235,3595.95,1,0.330198,3595.95,7,-6,3554.89,-228.066,3562.19,1,-3.67082,3562.19,6,6,3595.89,-20.7235,3595.95,1,-0.330198,3595.95,-7,6,3554.89,228.066,3562.19,1,3.67082,3562.19,-6,-6,3595.89,20.7235,3595.95,1,0.330198,3595.95,7,-6,3554.89,-228.066,3562.19,1,-3.67082,3562.19,6,6,6.0073,6,3595.89,-20.7235,-0.330198,3595.95,3595.89,-20.7235,3595.95,1,-0.330198,3595.95,-6,6,-5.9927,6,1506.06,-1062,-35.1896,1842.84,1506.06,-1062,1842.84,0,-35.1896,1842.84,-6,-6,-5.9927,-6,3595.89,20.7235,0.330198,3595.95,3595.89,20.7235,3595.95,1,0.330198,3595.95,6,-6,6.0073,-6,1506.06,1062,35.1896,1842.84,1506.06,1062,1842.84,0,35.1896,1842.84
0.00735,6,6,3582.18,-51.7546,3582.55,1,-0.827741,3582.55,-6,6,1518.01,-1067.82,1855.96,0,-35.1239,1855.96,-6,-6,3582.18,51.7546,3582.55,1,0.827741,3582.55,6,-6,1518.01,1067.82,1855.96,0,35.1239,1855.96,6,7,-2010.37,-303.853,2033.21,0,8.59478,2033.21,-9,7,-1344.12,592.521,1468.92,0,-23.7891,1468.92,-6,-7,-2010.37,303.853,2033.21,0,-8.59478,2033.21,9,-7,-1344.12,-592.521,1468.92,0,23.7891,1468.92,6,6,3582.18,-51.7546,3582.55,1,-0.827741,3582.55,-7,6,3530.21,220.94,3537.11,1,3.58121,3537.11,-6,-6,3582.18,51.7546,3582.55,1,0.827741,3582.55,7,-6,3530.21,-220.94,3537.11,1,-3.58121,3537.11,7,6,-27.3044,-2146.87,2147.05,0,89.2713,2147.05,-8,7,1115.72,-2510.59,2747.34,0,-66.0394,2747.34,8,-6,-155.821,-2232.66,2238.09,0,86.0077,2238.09,7,-7,-473.493,-1687.46,1752.63,0,74.3262,1752.63,-8,6,-155.821,2232.66,2238.09,0,-86.0077,2238.09,-7,7,-473.493,1687.46,1752.63,0,-74.3262,1752.63,-7,-6,-27.3044,2146.87,2147.05,0,-89.2713,2147.05,8,-7,1115.72,2510.59,2747.34,0,66.0394,2747.34,6,6,3582.18,-51.7546,3582.55,1,-0.827741,3582.55,-7,6,3530.21,220.94,3537.11,1,3.58121,3537.11,-6,-6,3582.18,51.7546,3582.55,1,0.827741,3582.55,7,-6,3530.21,-220.94,3537.11,1,-3.58121,3537.11,6,6,3582.18,-51.7546,3582.55,1,-0.827741,3582.55,-7,6,3530.21,220.94,3537.11,1,3.58121,3537.11,-6,-6,3582.18,51.7546,3582.55,1,0.827741,3582.55,7,-6,3530.21,-220.94,3537.11,1,-3.58121,3537.11,6,6,6.00735,6,3582.18,-51.7546,-0.827741,3582.55,3582.18,-51.7546,3582.55,1,-0.827741,3582.55,-6,6,-5.99265,6,1518.01,-1067.82,-35.1239,1855.96,1518.01,-1067.82,1855.96,0,-35.1239,1855.96,-6,-6,-5.99265,-6,3582.18,51.7546,0.827741,3582.55,3582.18,51.7546,3582.55,1,0.827741,3582.55,6,-6,6.00735,-6,1518.01,1067.82,35.1239,1855.96,1518.01,1067.82,1855.96,0,35.1239,1855.96
0.0074,6,6,3581.59,-36.2324,3581.77,1,-0.579602,3581.77,-6,6,1508.58,-1056.19,1841.56,0,-34.9966,1841.56,-6,-6,3581.59,36.2324,3581.77,1,0.579602,3581.77,6,-6,1508.58,1056.19,1841.56,0,34.9966,1841.56,6,7,-2051.06,-316.788,2075.38,0,8.77999,2075.38,-9,7,-1327.8,646.584,1476.87,0,-25.9641,1476.87,-6,-7,-2051.06,316.788,2075.38,0,-8.77999,2075.38,9,-7,-1327.8,-646.584,1476.87,0,25.9641,1476.87,6,6,3581.59,-36.2324,3581.77,1,-0.579602,3581.77,-7,6,3522.42,186.862,3527.37,1,3.03666,3527.37,-6,-6,3581.59,36.2324,3581.77,1,0.579602,3581.77,7,-6,3522.42,-186.862,3527.37,1,-3.03666,3527.37,7,6,-21.2083,-2169.33,2169.44,0,89.4399,2169.44,-8,7,1050.18,-2565.48,2772.11,0,-67.7383,2772.11,8,-6,-127.63,-2265.14,2268.73,0,86.7751,2268.73,7,-7,-434.964,-1719.76,1773.91,0,75.8063,1773.91,-8,6,-127.63,2265.14,2268.73,0,-86.7751,2268.73,-7,7,-434.964,1719.76,1773.91,0,-75.8063,1773.91,-7,-6,-21.2083,2169.33,2169.44,0,-89.4399,2169.44,8,-7,1050.18,2565.48,2772.11,0,67.7383,2772.11,6,6,3581.59,-36.2324,3581.77,1,-0.579602,3581.77,-7,6,3522.42,186.862,3527.37,1,3.03666,3527.37,-6,-6,3581.59,36.2324,3581.77,1,0.579602,3581.77,7,-6,3522.42,-186.862,3527.37,1,-3.03666,3527.37,6,6,3581.59,-36.2324,3581.77,1,-0.579602,3581.77,-7,6,3522.42,186.862,3527.37,1,3.03666,3527.37,-6,-6,3581.59,36.2324,3581.77,1,0.579602,3581.77,7,-6,3522.42,-186.862,3527.37,1,-3.03666,3527.37,6,6,6.0074,6,3581.59,-36.2324,-0.579602,3581.77,3581.59,-36.2324,3581.77,1,-0.579602,3581.77,-6,6,-5.9926,6,1508.58,-1056.19,-34.9966,1841.56,1508.58,-1056.19,1841.56,0,-34.9966,1841.56,-6,-6,-5.9926,-6,3581.59,36.2324,0.579602,3581.77,3581.59,36.2324,3581.77,1,0.579602,3581.77,6,-6,6.0074,-6,1508.58,1056.19,34.9966,1841.56,1508.58,1056.19,1841.56,0,34.9966,1841.56
0.00745,6,6,3551.36,-43.5681,3551.63,1,-0.702869,3551.63,-6,6,1513.44,-1048.01,1840.87,0,-34.7015,1840.87,-6,-6,3551.36,43.5681,3551.63,1,0.702869,3551.63,6,-6,1513.44,1048.01,1840.87,0,34.7015,1840.87,6,7,-2034.43,-303.538,2056.95,0,8.48593,2056.95,-9,7,-1284.97,727.123,1476.43,0,-29.5042,1476.43,-6,-7,-2034.43,303.538,2056.95,0,-8.48593,2056.95,9,-7,-1284.97,-727.123,1476.43,0,29.5042,1476.43,6,6,3551.36,-43.5681,3551.63,1,-0.702869,3551.63,-7,6,3485.07,180.632,3489.75,1,2.967,3489.75,-6,-6,3551.36,43.5681,3551.63,1,0.702869,3551.63,7,-6,3485.07,-180.632,3489.75,1,-2.967,3489.75,7,6,8.7845,-2164.4,2164.41,0,-89.7675,2164.41,-8,7,958.197,-2589.09,2760.71,0,-69.6909,2760.71,8,-6,-77.7506,-2276.2,2277.52,0,88.0436,2277.52,7,-7,-419.279,-1678.41,1729.99,0,75.9742,1729.99,-8,6,-77.7506,2276.2,2277.52,0,-88.0436,2277.52,-7,7,-419.279,1678.41,1729.99,0,-75.9742,1729.99,-7,-6,8.7845,2164.4,2164.41,0,89.7675,2164.41,8,-7,958.197,2589.09,2760.71,0,69.6909,2760.71,6,6,3551.36,-43.5681,3551.63,1,-0.702869,3551.63,-7,6,3485.07,180.632,3489.75,1,2.967,3489.75,-6,-6,3551.36,43.5681,3551.63,1,0.702869,3551.63,7,-6,3485.07,-180.632,3489.75,1,-2.967,3489.75,6,6,3551.36,-43.5681,3551.63,1,-0.702869,3551.63,-7,6,3485.07,180.632,3489.75,1,2.967,3489.75,-6,-6,3551.36,43.5681,3551.63,1,0.702869,3551.63,7,-6,3485.07,-180.632,3489.75,1,-2.967,3489.75,6,6,6.00745,6,3551.36,-43.5681,-0.702869,3551.63,3551.36,-43.5681,3551.63,1,-0.702869,3551.63,-6,6,-5.99255,6,1513.44,-1048.01,-34.7015,1840.87,1513.44,-1048.01,1840.87,0,-34.7015,1840.87,-6,-6,-5.99255,-6,3551.36,43.5681,0.702869,3551.63,3551.36,43.5681,3551.63,1,0.702869,3551.63,6,-6,6.00745,-6,1513.44,1048.01,34.7015,1840.87,1513.44,1048.01,1840.87,0,34.7015,1840.87
0.0075,6,6,3541.61,-67.0921,3542.24,1,-1.08528,3542.24,-6,6,1491.84,-1036.68,1816.67,0,-34.7955,1816.67,-6,-6,3541.61,67.0921,3542.24,1,1.08528,3542.24,6,-6,1491.84,1036.68,1816.67,0,34.7955,1816.67,6,7,-2052.25,-299.285,2073.96,0,8.29708,2073.96,-9,7,-1267.83,823.059,1511.56,0,-32.9911,1511.56,-6,-7,-2052.25,299.285,2073.96,0,-8.29708,2073.96,9,-7,-1267.83,-823.059,1511.56,0,32.9911,1511.56,6,6,3541.61,-67.0921,3542.24,1,-1.08528,3542.24,-7,6,3480.87,139.206,3483.65,1,2.29013,3483.65,-6,-6,3541.61,67.0921,3542.24,1,1.08528,3542.24,7,-6,3480.87,-139.206,3483.65,1,-2.29013,3483.65,7,6,-3.71515,-2168.13,2168.13,0,89.9018,2168.13,-8,7,864.61,-2663.19,2800.02,0,-72.0139,2800.02,8,-6,-27.4385,-2319.35,2319.51,0,89.3222,2319.51,7,-7,-374.345,-1701.38,1742.08,0,77.5913,1742.08,-8,6,-27.4385,2319.35,2319.51,0,-89.3222,2319.51,-7,7,-374.345,1701.38,1742.08,0,-77.5913,1742.08,-7,-6,-3.71515,2168.13,2168.13,0,-89.9018,2168.13,8,-7,864.61,2663.19,2800.02,0,72.0139,2800.02,6,6,3541.61,-67.0921,3542.24,1,-1.08528,3542.24,-7,6,3480.87,139.206,3483.65,1,2.29013,3483.65,-6,-6,3541.61,67.0921,3542.24,1,1.08528,3542.24,7,-6,3480.87,-139.206,3483.65,1,-2.29013,3483.65,6,6,3541.61,-67.0921,3542.24,1,-1.08528,3542.24,-7,6,3480.87,139.206,3483.65,1,2.29013,3483.65,-6,-6,3541.61,67.0921,3542.24,1,1.08528,3542.24,7,-6,3480.87,-139.206,3483.65,1,-2.29013,3483.65,6,6,6.0075,6,3541.61,-67.0921,-1.08528,3542.24,3541.61,-67.0921,3542.24,1,-1.08528,3542.24,-6,6,-5.9925,6,1491.84,-1036.68,-34.7955,1816.67,1491.84,-1036.68,1816.67,0,-34.7955,1816.67,-6,-6,-5.9925,-6,3541.61,67.0921,1.08528,3542.24,3541.61,67.0921,3542.24,1,1.08528,3542.24,6,-6,6.0075,-6,1491.84,1036.68,34.7955,1816.67,1491.84,1036.68,1816.67,0,34.7955,1816.67
0.00755,6,6,3533.98,-102.361,3535.46,1,-1.65909,3535.46,-6,6,1489.48,-1044.87,1819.43,0,-35.0497,1819.43,-6,-6,3533.98,102.361,3535.46,1,1.65909,3535.46,6,-6,1489.48,1044.87,1819.43,0,35.0497,1819.43,6,7,-2031.66,-274.85,2050.17,0,7.70441,2050.17,-9,7,-1259.45,900.752,1548.41,0,-35.5721,1548.41,-6,-7,-2031.66,274.85,2050.17,0,-7.70441,2050.17,9,-7,-1259.45,-900.752,1548.41,0,35.5721,1548.41,6,6,3533.98,-102.361,3535.46,1,-1.65909,3535.46,-7,6,3466.34,146.148,3469.42,1,2.41427,3469.42,-6,-6,3533.98,102.361,3535.46,1,1.65909,3535.46,7,-6,3466.34,-146.148,3469.42,1,-2.41427,3469.42,7,6,6.74901,-2142.6,2142.62,0,-89.8195,2142.62,-8,7,790.837,-2692.97,2806.69,0,-73.6342,2806.69,8,-6,0.57075,-2327.73,2327.73,0,-89.986,2327.73,7,-7,-345.411,-1671.78,1707.09,0,78.3263,1707.09,-8,6,0.57075,2327.73,2327.73,0,89.986,2327.73,-7,7,-345.411,1671.78,1707.09,0,-78.3263,1707.09,-7,-6,6.74901,2142.6,2142.62,0,89.8195,2142.62,8,-7,790.837,2692.97,2806.69,0,73.6342,2806.69,6,6,3533.98,-102.361,3535.46,1,-1.65909,3535.46,-7,6,3466.34,146.148,3469.42,1,2.41427,3469.42,-6,-6,3533.98,102.361,3535.46,1,1.65909,3535.46,7,-6,3466.34,-146.148,3469.42,1,-2.41427,3469.42,6,6,3533.98,-102.361,3535.46,1,-1.65909,3535.46,-7,6,3466.34,146.148,3469.42,1,2.41427,3469.42,-6,-6,3533.98,102.361,3535.46,1,1.65909,3535.46,7,-6,3466.34,-146.148,3469.42,1,-2.41427,3469.42,6,6,6.00755,6,3533.98,-102.361,-1.65909,3535.46,3533.98,-102.361,3535.46,1,-1.65909,3535.46,-6,6,-5.99245,6,1489.48,-1044.87,-35.0497,1819.43,1489.48,-1044.87,1819.43,0,-35.0497,1819.43,-6,-6,-5.99245,-6,3533.98,102.361,1.65909,3535.46,3533.98,102.361,3535.46,1,1.65909,3535.46,6,-6,6.00755,-6,1489.48,1044.87,35.0497,1819.43,1489.48,1044.87,1819.43,0,35.0497,1819.43
0.0076,6,6,3536.62,-77.4477,3537.47,1,-1.25451,3537.47,-6,6,1469.17,-1022.88,1790.18,0,-34.8468,1790.18,-6,-6,3536.62,77.4477,3537.47,1,1.25451,3537.47,6,-6,1469.17,1022.88,1790.18,0,34.8468,1790.18,6,7,-2027.38,-278.448,2046.41,0,7.8203,2046.41,-9,7,-1218.43,972.556,1558.99,0,-38.5969,1558.99,-6,-7,-2027.38,278.448,2046.41,0,-7.8203,2046.41,9,-7,-1218.43,-972.556,1558.99,0,38.5969,1558.99,6,6,3536.62,-77.4477,3537.47,1,-1.25451,3537.47,-7,6,3449.16,108.859,3450.88,1,1.80772,3450.88,-6,-6,3536.62,77.4477,3537.47,1,1.25451,3537.47,7,-6,3449.16,-108.859,3450.88,1,-1.80772,3450.88,7,6,37.713,-2156.6,2156.93,0,-88.9982,2156.93,-8,7,678.344,-2716.11,2799.54,0,-75.9773,2799.54,8,-6,53.7096,-2361.24,2361.85,0,-88.697,2361.85,7,-7,-299.511,-1654.72,1681.61,0,79.7403,1681.61,-8,6,53.7096,2361.24,2361.85,0,88.697,2361.85,-7,7,-299.511,1654.72,1681.61,0,-79.7403,1681.61,-7,-6,37.713,2156.6,2156.93,0,88.9982,2156.93,8,-7,678.344,2716.11,2799.54,0,75.9773,2799.54,6,6,3536.62,-77.4477,3537.47,1,-1.25451,3537.47,-7,6,3449.16,108.859,3450.88,1,1.80772,3450.88,-6,-6,3536.62,77.4477,3537.47,1,1.25451,3537.47,7,-6,3449.16,-108.859,3450.88,1,-1.80772,3450.88,6,6,3536.62,-77.4477,3537.47,1,-1.25451,3537.47,-7,6,3449.16,108.859,3450.88,1,1.80772,3450.88,-6,-6,3536.62,77.4477,3537.47,1,1.25451,3537.47,7,-6,3449.16,-108.859,3450.88,1,-1.80772,3450.88,6,6,6.0076,6,3536.62,-77.4477,-1.25451,3537.47,3536.62,-77.4477,3537.47,1,-1.25451,3537.47,-6,6,-5.9924,6,1469.17,-1022.88,-34.8468,1790.18,1469.17,-1022.88,1790.18,0,-34.8468,1790.18,-6,-6,-5.9924,-6,3536.62,77.4477,1.25451,3537.47,3536.62,77.4477,3537.47,1,1.25451,3537.47,6,-6,6.0076,-6,1469.17,1022.88,34.8468,1790.18,1469.17,1022.88,1790.18,0,34.8468,1790.18
0.00765,6,6,3523.99,-88.0121,3525.08,1,-1.43067,3525.08,-6,6,1481.18,-1014.79,1795.47,0,-34.4158,1795.47,-6,-6,3523.99,88.0121,3525.08,1,1.43067,3525.08,6,-6,1481.18,1014.79,1795.47,0,34.4158,1795.47,6,7,-2048.72,-271.939,2066.69,0,7.56102,2066.69,-9,7,-1192.86,1039.63,1582.32,0,-41.0735,1582.32,-6,-7,-2048.72,271.939,2066.69,0,-7.56102,2066.69,9,-7,-1192.86,-1039.63,1582.32,0,41.0735,1582.32,6,6,3523.99,-88.0121,3525.08,1,-1.43067,3525.08,-7,6,3426.34,101.539,3427.84,1,1.69745,3427.84,-6,-6,3523.99,88.0121,3525.08,1,1.43067,3525.08,7,-6,3426.34,-101.539,3427.84,1,-1.69745,3427.84,7,6,54.7158,-2148.01,2148.7,0,-88.5408,2148.7,-8,7,618.865,-2742.74,2811.69,0,-77.2849,2811.69,8,-6,85.6497,-2370.85,2372.4,0,-87.931,2372.4,7,-7,-271.11,-1651.69,1673.79,0,80.6785,1673.79,-8,6,85.6497,2370.85,2372.4,0,87.931,2372.4,-7,7,-271.11,1651.69,1673.79,0,-80.6785,1673.79,-7,-6,54.7158,2148.01,2148.7,0,88.5408,2148.7,8,-7,618.865,2742.74,2811.69,0,77.2849,2811.69,6,6,3523.99,-88.0121,3525.08,1,-1.43067,3525.08,-7,6,3426.34,101.539,3427.84,1,1.69745,3427.84,-6,-6,3523.99,88.0121,3525.08,1,1.43067,3525.08,7,-6,3426.34,-101.539,3427.84,1,-1.69745,3427.84,6,6,3523.99,-88.0121,3525.08,1,-1.43067,3525.08,-7,6,3426.34,101.539,3427.84,1,1.69745,3427.84,-6,-6,3523.99,88.0121,3525.08,1,1.43067,3525.08,7,-6,3426.34,-101.539,3427.84,1,-1.69745,3427.84,6,6,6.00765,6,3523.99,-88.0121,-1.43067,3525.08,3523.99,-88.0121,3525.08,1,-1.43067,3525.08,-6,6,-5.99235,6,1481.18,-1014.79,-34.4158,1795.47,1481.18,-1014.79,1795.47,0,-34.4158,1795.47,-6,-6,-5.99235,-6,3523.99,88.0121,1.43067,3525.08,3523.99,88.0121,3525.08,1,1.43067,3525.08,6,-6,6.00765,-6,1481.18,1014.79,34.4158,1795.47,1481.18,1014.79,1795.47,0,34.4158,1795.47
0.0077,6,6,3498.48,-130.812,3500.92,1,-2.14136,3500.92,-6,6,1460,-1031.93,1787.87,0,-35.2528,1787.87,-6,-6,3498.48,130.812,3500.92,1,2.14136,3500.92,6,-6,1460,1031.93,1787.87,0,35.2528,1787.87,6,7,-2021.56,-249.639,2036.92,0,7.0397,2036.92,-9,7,-1191.65,1132.38,1643.87,0,-43.5392,1643.87,-6,-7,-2021.56,249.639,2036.92,0,-7.0397,2036.92,9,-7,-1191.65,-1132.38,1643.87,0,43.5392,1643.87,6,6,3498.48,-130.812,3500.92,1,-2.14136,3500.92,-7,6,3396.05,73.3613,3396.84,1,1.23751,3396.84,-6,-6,3498.48,130.812,3500.92,1,2.14136,3500.92,7,-6,3396.05,-73.3613,3396.84,1,-1.23751,3396.84,7,6,40.004,-2143.24,2143.62,0,-88.9307,2143.62,-8,7,541.125,-2765.42,2817.87,0,-78.9285,2817.87,8,-6,118.703,-2361.8,2364.78,0,-87.1228,2364.78,7,-7,-230.75,-1631.52,1647.76,0,81.9499,1647.76,-8,6,118.703,2361.8,2364.78,0,87.1228,2364.78,-7,7,-230.75,1631.52,1647.76,0,-81.9499,1647.76,-7,-6,40.004,2143.24,2143.62,0,88.9307,2143.62,8,-7,541.125,2765.42,2817.87,0,78.9285,2817.87,6,6,3498.48,-130.812,3500.92,1,-2.14136,3500.92,-7,6,3396.05,73.3613,3396.84,1,1.23751,3396.84,-6,-6,3498.48,130.812,3500.92,1,2.14136,3500.92,7,-6,3396.05,-73.3613,3396.84,1,-1.23751,3396.84,6,6,3498.48,-130.812,3500.92,1,-2.14136,3500.92,-7,6,3396.05,73.3613,3396.84,1,1.23751,3396.84,-6,-6,3498.48,130.812,3500.92,1,2.14136,3500.92,7,-6,3396.05,-73.3613,3396.84,1,-1.23751,3396.84,6,6,6.0077,6,3498.48,-130.812,-2.14136,3500.92,3498.48,-130.812,3500.92,1,-2.14136,3500.92,-6,6,-5.9923,6,1460,-1031.93,-35.2528,1787.87,1460,-1031.93,1787.87,0,-35.2528,1787.87,-6,-6,-5.9923,-6,3498.48,130.812,2.14136,3500.92,3498.48,130.812,3500.92,1,2.14136,3500.92,6,-6,6.0077,-6,1460,1031.93,35.2528,1787.87,1460,1031.93,1787.87,0,35.2528,1787.87
0.00775,6,6,3492.35,-135.1,3494.97,1,-2.21535,3494.97,-6,6,1455.39,-1025.93,1780.65,0,-35.1807,1780.65,-6,-6,3492.35,135.1,3494.97,1,2.21535,3494.97,6,-6,1455.39,1025.93,1780.65,0,35.1807,1780.65,6,7,-2038.07,-266.62,2055.43,0,7.45312,2055.43,-9,7,-1132.52,1218.73,1663.7,0,-47.0998,1663.7,-6,-7,-2038.07,266.62,2055.43,0,-7.45312,2055.43,9,-7,-1132.52,-1218.73,1663.7,0,47.0998,1663.7,6,6,3492.35,-135.1,3494.97,1,-2.21535,3494.97,-7,6,3375.49,42.2427,3375.75,1,0.716993,3375.75,-6,-6,3492.35,135.1,3494.97,1,2.21535,3494.97,7,-6,3375.49,-42.2427,3375.75,1,-0.716993,3375.75,7,6,53.3418,-2154.63,2155.29,0,-88.5818,2155.29,-8,7,435.621,-2816.06,2849.56,0,-81.2065,2849.56,8,-6,156.79,-2392.53,2397.67,0,-86.2506,2397.67,7,-7,-185.391,-1607.81,1618.47,0,83.4225,1618.47,-8,6,156.79,2392.53,2397.67,0,86.2506,2397.67,-7,7,-185.391,1607.81,1618.47,0,-83.4225,1618.47,-7,-6,53.3418,2154.63,2155.29,0,88.5818,2155.29,8,-7,435.621,2816.06,2849.56,0,81.2065,2849.56,6,6,3492.35,-135.1,3494.97,1,-2.21535,3494.97,-7,6,3375.49,42.2427,3375.75,1,0.716993,3375.75,-6,-6,3492.35,135.1,3494.97,1,2.21535,3494.97,7,-6,3375.49,-42.2427,3375.75,1,-0.716993,3375.75,6,6,3492.35,-135.1,3494.97,1,-2.21535,3494.97,-7,6,3375.49,42.2427,3375.75,1,0.716993,3375.75,-6,-6,3492.35,135.1,3494.97,1,2.21535,3494.97,7,-6,3375.49,-42.2427,3375.75,1,-0.716993,3375.75,6,6,6.00775,6,3492.35,-135.1,-2.21535,3494.97,3492.35,-135.1,3494.97,1,-2.21535,3494.97,-6,6,-5.99225,6,1455.39,-1025.93,-35.1807,1780.65,1455.39,-1025.93,1780.65,0,-35.1807,1780.65,-6,-6,-5.99225,-6,3492.35,135.1,2.21535,3494.97,3492.35,135.1,3494.97,1,2.21535,3494.97,6,-6,6.00775,-6,1455.39,1025.93,35.1807,1780.65,1455.39,1025.93,1780.65,0,35.1807,1780.65
0.0078,6,6,3473.81,-138.702,3476.57,1,-2.28648,3476.57,-6,6,1445.2,-1016.64,1766.96,0,-35.125,1766.96,-6,-6,3473.81,138.702,3476.57,1,2.28648,3476.57,6,-6,1445.2,1016.64,1766.96,0,35.125,1766.96,6,7,-2053.42,-269.706,2071.05,0,7.48268,2071.05,-9,7,-1108.6,1275.3,1689.79,0,-48.9998,1689.79,-6,-7,-2053.42,269.706,2071.05,0,-7.48268,2071.05,9,-7,-1108.6,-1275.3,1689.79,0,48.9998,1689.79,6,6,3473.81,-138.702,3476.57,1,-2.28648,3476.57,-7,6,3358.95,29.9499,3359.09,1,0.510861,3359.09,-6,-6,3473.81,138.702,3476.57,1,2.28648,3476.57,7,-6,3358.95,-29.9499,3359.09,1,-0.510861,3359.09,7,6,58.9249,-2144.17,2144.98,0,-88.4258,2144.98,-8,7,356.544,-2852.24,2874.44,0,-82.8747,2874.44,8,-6,196.181,-2393.04,2401.07,0,-85.3134,2401.07,7,-7,-156.681,-1597.22,1604.89,0,84.3975,1604.89,-8,6,196.181,2393.04,2401.07,0,85.3134,2401.07,-7,7,-156.681,1597.22,1604.89,0,-84.3975,1604.89,-7,-6,58.9249,2144.17,2144.98,0,88.4258,2144.98,8,-7,356.544,2852.24,2874.44,0,82.8747,2874.44,6,6,3473.81,-138.702,3476.57,1,-2.28648,3476.57,-7,6,3358.95,29.9499,3359.09,1,0.510861,3359.09,-6,-6,3473.81,138.702,3476.57,1,2.28648,3476.57,7,-6,3358.95,-29.9499,3359.09,1,-0.510861,3359.09,6,6,3473.81,-138.702,3476.57,1,-2.28648,3476.57,-7,6,3358.95,29.9499,3359.09,1,0.510861,3359.09,-6,-6,3473.81,138.702,3476.57,1,2.28648,3476.57,7,-6,3358.95,-29.9499,3359.09,1,-0.510861,3359.09,6,6,6.0078,6,3473.81,-138.702,-2.28648,3476.57,3473.81,-138.702,3476.57,1,-2.28648,3476.57,-6,6,-5.9922,6,1445.2,-1016.64,-35.125,1766.96,1445.2,-1016.64,1766.96,0,-35.125,1766.96,-6,-6,-5.9922,-6,3473.81,138.702,2.28648,3476.57,3473.81,138.702,3476.57,1,2.28648,3476.57,6,-6,6.0078,-6,1445.2,1016.64,35.125,1766.96,1445.2,1016.64,1766.96,0,35.125,1766.96
0.00785,6,6,3473.24,-141.122,3476.11,1,-2.32671,3476.11,-6,6,1424.89,-1037.2,1762.41,0,-36.0513,1762.41,-6,-6,3473.24,141.122,3476.11,1,2.32671,3476.11,6,-6,1424.89,1037.2,1762.41,0,36.0513,1762.41,6,7,-2033.22,-266.558,2050.62,0,7.46897,2050.62,-9,7,-1100.1,1350.43,1741.8,0,-50.8327,1741.8,-6,-7,-2033.22,266.558,2050.62,0,-7.46897,2050.62,9,-7,-1100.1,-1350.43,1741.8,0,50.8327,1741.8,6,6,3473.24,-141.122,3476.11,1,-2.32671,3476.11,-7,6,3341.75,5.15826,3341.76,1,0.0884405,3341.76,-6,-6,3473.24,141.122,3476.11,1,2.32671,3476.11,7,-6,3341.75,-5.15826,3341.76,1,-0.0884405,3341.76,7,6,85.0527,-2126.39,2128.09,0,-87.7095,2128.09,-8,7,268.777,-2875.66,2888.19,0,-84.6603,2888.19,8,-6,254.505,-2410.03,2423.43,0,-83.9718,2423.43,7,-7,-135.662,-1572.29,1578.13,0,85.0686,1578.13,-8,6,254.505,2410.03,2423.43,0,83.9718,2423.43,-7,7,-135.662,1572.29,1578.13,0,-85.0686,1578.13,-7,-6,85.0527,2126.39,2128.09,0,87.7095,2128.09,8,-7,268.777,2875.66,2888.19,0,84.6603,2888.19,6,6,3473.24,-141.122,3476.11,1,-2.32671,3476.11,-7,6,3341.75,5.15826,3341.76,1,0.0884405,3341.76,-6,-6,3473.24,141.122,3476.11,1,2.32671,3476.11,7,-6,3341.75,-5.15826,3341.76,1,-0.0884405,3341.76,6,6,3473.24,-141.122,3476.11,1,-2.32671,3476.11,-7,6,3341.75,5.15826,3341.76,1,0.0884405,3341.76,-6,-6,3473.24,141.122,3476.11,1,2.32671,3476.11,7,-6,3341.75,-5.15826,3341.76,1,-0.0884405,3341.76,6,6,6.00785,6,3473.24,-141.122,-2.32671,3476.11,3473.24,-141.122,3476.11,1,-2.32671,3476.11,-6,6,-5.99215,6,1424.89,-1037.2,-36.0513,1762.41,1424.89,-1037.2,1762.41,0,-36.0513,1762.41,-6,-6,-5.99215,-6,3473.24,141.122,2.32671,3476.11,3473.24,141.122,3476.11,1,2.32671,3476.11,6,-6,6.00785,-6,1424.89,1037.2,36.0513,1762.41,1424.89,1037.2,1762.41,0,36.0513,1762.41
0.0079,6,6,3449.55,-165.195,3453.51,1,-2.74174,3453.51,-6,6,1431.65,-1030.82,1764.15,0,-35.7546,1764.15,-6,-6,3449.55,165.195,3453.51,1,2.74174,3453.51,6,-6,1431.65,1030.82,1764.15,0,35.7546,1764.15,6,7,-2029.55,-250.807,2044.99,0,7.04476,2044.99,-9,7,-1035.97,1408.54,1748.49,0,-53.6659,1748.49,-6,-7,-2029.55,250.807,2044.99,0,-7.04476,2044.99,9,-7,-1035.97,-1408.54,1748.49,0,53.6659,1748.49,6,6,3449.55,-165.195,3453.51,1,-2.74174,3453.51,-7,6,3310.31,3.30419,3310.31,1,0.0571898,3310.31,-6,-6,3449.55,165.195,3453.51,1,2.74174,3453.51,7,-6,3310.31,-3.30419,3310.31,1,-0.0571898,3310.31,7,6,101.891,-2104.66,2107.12,0,-87.2283,2107.12,-8,7,180.251,-2864.11,2869.78,0,-86.3989,2869.78,8,-6,297.373,-2400.12,2418.47,0,-82.9371,2418.47,7,-7,-99.7779,-1547.61,1550.82,0,86.3111,1550.82,-8,6,297.373,2400.12,2418.47,0,82.9371,2418.47,-7,7,-99.7779,1547.61,1550.82,0,-86.3111,1550.82,-7,-6,101.891,2104.66,2107.12,0,87.2283,2107.12,8,-7,180.251,2864.11,2869.78,0,86.3989,2869.78,6,6,3449.55,-165.195,3453.51,1,-2.74174,3453.51,-7,6,3310.31,3.30419,3310.31,1,0.0571898,3310.31,-6,-6,3449.55,165.195,3453.51,1,2.74174,3453.51,7,-6,3310.31,-3.30419,3310.31,1,-0.0571898,3310.31,6,6,3449.55,-165.195,3453.51,1,-2.74174,3453.51,-7,6,3310.31,3.30419,3310.31,1,0.0571898,3310.31,-6,-6,3449.55,165.195,3453.51,1,2.74174,3453.51,7,-6,3310.31,-3.30419,3310.31,1,-0.0571898,3310.31,6,6,6.0079,6,3449.55,-165.195,-2.74174,3453.51,3449.55,-165.195,3453.51,1,-2.74174,3453.51,-6,6,-5.9921,6,1431.65,-1030.82,-35.7546,1764.15,1431.65,-1030.82,1764.15,0,-35.7546,1764.15,-6,-6,-5.9921,-6,3449.55,165.195,2.74174,3453.51,3449.55,165.195,3453.51,1,2.74174,3453.51,6,-6,6.0079,-6,1431.65,1030.82,35.7546,1764.15,1431.65,1030.82,1764.15,0,35.7546,1764.15
0.00795,6,6,3436.16,-184.819,3441.13,1,-3.07876,3441.13,-6,6,1427.22,-1031.7,1761.07,0,-35.8622,1761.07,-6,-6,3436.16,184.819,3441.13,1,3.07876,3441.13,6,-6,1427.22,1031.7,1761.07,0,35.8622,1761.07,6,7,-2004.79,-250.985,2020.44,0,7.13591,2020.44,8,7,-1063.17,927.672,1411,0,-41.1064,1411,-6,-7,-2004.79,250.985,2020.44,0,-7.13591,2020.44,-8,-7,-1063.17,-927.672,1411,0,41.1064,1411,6,6,3436.16,-184.819,3441.13,1,-3.07876,3441.13,-7,6,3291.8,-0.203113,3291.8,1,-0.00353531,3291.8,-6,-6,3436.16,184.819,3441.13,1,3.07876,3441.13,7,-6,3291.8,0.203113,3291.8,1,0.00353531,3291.8,7,6,109.47,-2091.94,2094.8,0,-87.0045,2094.8,-8,7,103.481,-2881.42,2883.28,0,-87.9432,2883.28,8,-6,334.451,-2409.35,2432.46,0,-82.0971,2432.46,7,-7,-76.0418,-1510.98,1512.89,0,87.1189,1512.89,-8,6,334.451,2409.35,2432.46,0,82.0971,2432.46,-7,7,-76.0418,1510.98,1512.89,0,-87.1189,1512.89,-7,-6,109.47,2091.94,2094.8,0,87.0045,2094.8,8,-7,103.481,2881.42,2883.28,0,87.9432,2883.28,6,6,3436.16,-184.819,3441.13,1,-3.07876,3441.13,-7,6,3291.8,-0.203113,3291.8,1,-0.00353531,3291.8,-6,-6,3436.16,184.819,3441.13,1,3.07876,3441.13,7,-6,3291.8,0.203113,3291.8,1,0.00353531,3291.8,6,6,3436.16,-184.819,3441.13,1,-3.07876,3441.13,-7,6,3291.8,-0.203113,3291.8,1,-0.00353531,3291.8,-6,-6,3436.16,184.819,3441.13,1,3.07876,3441.13,7,-6,3291.8,0.203113,3291.8,1,0.00353531,3291.8,6,6,6.00795,6,3436.16,-184.819,-3.07876,3441.13,3436.16,-184.819,3441.13,1,-3.07876,3441.13,-6,6,-5.99205,6,1427.22,-1031.7,-35.8622,1761.07,1427.22,-1031.7,1761.07,0,-35.8622,1761.07,-6,-6,-5.99205,-6,3436.16,184.819,3.07876,3441.13,3436.16,184.819,3441.13,1,3.07876,3441.13,6,-6,6.00795,-6,1427.22,1031.7,35.8622,1761.07,1427.22,1031.7,1761.07,0,35.8622,1761.07
0.008,6,6,3406.39,-190.641,3411.72,1,-3.20327,3411.72,-6,6,1437.6,-1016.38,1760.6,0,-35.2603,1760.6,-6,-6,3406.39,190.641,3411.72,1,3.20327,3411.72,6,-6,1437.6,1016.38,1760.6,0,35.2603,1760.6,6,7,-1967.54,-239.749,1982.09,0,6.94738,1982.09,8,7,-1104.82,873.709,1408.55,0,-38.3374,1408.55,-6,-7,-1967.54,239.749,1982.09,0,-6.94738,1982.09,-8,-7,-1104.82,-873.709,1408.55,0,38.3374,1408.55,6,6,3406.39,-190.641,3411.72,1,-3.20327,3411.72,-7,6,3264.43,-13.3515,3264.46,1,-0.234337,3264.46,-6,-6,3406.39,190.641,3411.72,1,3.20327,3411.72,7,-6,3264.43,13.3515,3264.46,1,0.234337,3264.46,7,6,137.224,-2089.51,2094.01,0,-86.2426,2094.01,-8,7,-27.1032,-2859.75,2859.88,0,89.457,2859.88,8,-6,379.01,-2413.49,2443.07,0,-81.0753,2443.07,9,-7,-921.028,-1572.04,1821.97,0,59.6347,1821.97,-8,6,379.01,2413.49,2443.07,0,81.0753,2443.07,-9,7,-921.028,1572.04,1821.97,0,-59.6347,1821.97,-7,-6,137.224,2089.51,2094.01,0,86.2426,2094.01,8,-7,-27.1032,2859.75,2859.88,0,-89.457,2859.88,6,6,3406.39,-190.641,3411.72,1,-3.20327,3411.72,-7,6,3264.43,-13.3515,3264.46,1,-0.234337,3264.46,-6,-6,3406.39,190.641,3411.72,1,3.20327,3411.72,7,-6,3264.43,13.3515,3264.46,1,0.234337,3264.46,6,6,3406.39,-190.641,3411.72,1,-3.20327,3411.72,-7,6,3264.43,-13.3515,3264.46,1,-0.234337,3264.46,-6,-6,3406.39,190.641,3411.72,1,3.20327,3411.72,7,-6,3264.43,13.3515,3264.46,1,0.234337,3264.46,6,6,6.008,6,3406.39,-190.641,-3.20327,3411.72,3406.39,-190.641,3411.72,1,-3.20327,3411.72,-6,6,-5.992,6,1437.6,-1016.38,-35.2603,1760.6,1437.6,-1016.38,1760.6,0,-35.2603,1760.6,-6,-6,-5.992,-6,3406.39,190.641,3.20327,3411.72,3406.39,190.641,3411.72,1,3.20327,3411.72,6,-6,6.008,-6,1437.6,1016.38,35.2603,1760.6,1437.6,1016.38,1760.6,0,35.2603,1760.6
0.00805,6,6,3391.64,-211.428,3398.22,1,-3.56709,3398.22,-6,6,1437.84,-1023.73,1765.05,0,-35.4505,1765.05,-6,-6,3391.64,211.428,3398.22,1,3.56709,3398.22,6,-6,1437.84,1023.73,1765.05,0,35.4505,1765.05,6,7,-1934.35,-205.147,1945.2,0,6.05384,1945.2,8,7,-1136.85,851.173,1420.18,0,-36.8227,1420.18,-6,-7,-1934.35,205.147,1945.2,0,-6.05384,1945.2,-8,-7,-1136.85,-851.173,1420.18,0,36.8227,1420.18,6,6,3391.64,-211.428,3398.22,1,-3.56709,3398.22,-7,6,3242.49,-10.2329,3242.5,1,-0.180819,3242.5,-6,-6,3391.64,211.428,3398.22,1,3.56709,3398.22,7,-6,3242.49,10.2329,3242.5,1,0.180819,3242.5,7,6,151.723,-2076.89,2082.43,0,-85.8218,2082.43,-8,7,-99.7914,-2833.11,2834.87,0,87.9827,2834.87,8,-6,414.863,-2416.07,2451.43,0,-80.2568,2451.43,9,-7,-848.354,-1621.68,1830.17,0,62.3844,1830.17,-8,6,414.863,2416.07,2451.43,0,80.2568,2451.43,-9,7,-848.354,1621.68,1830.17,0,-62.3844,1830.17,-7,-6,151.723,2076.89,2082.43,0,85.8218,2082.43,8,-7,-99.7914,2833.11,2834.87,0,-87.9827,2834.87,6,6,3391.64,-211.428,3398.22,1,-3.56709,3398.22,-7,6,3242.49,-10.2329,3242.5,1,-0.180819,3242.5,-6,-6,3391.64,211.428,3398.22,1,3.56709,3398.22,7,-6,3242.49,10.2329,3242.5,1,0.180819,3242.5,6,6,3391.64,-211.428,3398.22,1,-3.56709,3398.22,-7,6,3242.49,-10.2329,3242.5,1,-0.180819,3242.5,-6,-6,3391.64,211.428,3398.22,1,3.56709,3398.22,7,-6,3242.49,10.2329,3242.5,1,0.180819,3242.5,6,6,6.00805,6,3391.64,-211.428,-3.56709,3398.22,3391.64,-211.428,3398.22,1,-3.56709,3398.22,-6,6,-5.99195,6,1437.84,-1023.73,-35.4505,1765.05,1437.84,-1023.73,1765.05,0,-35.4505,1765.05,-6,-6,-5.99195,-6,3391.64,211.428,3.56709,3398.22,3391.64,211.428,3398.22,1,3.56709,3398.22,6,-6,6.00805,-6,1437.84,1023.73,35.4505,1765.05,1437.84,1023.73,1765.05,0,35.4505,1765.05
0.0081,6,6,3397.47,-225.697,3404.96,1,-3.80063,3404.96,-6,6,1403.56,-1021.79,1736.1,0,-36.0546,1736.1,-6,-6,3397.47,225.697,3404.96,1,3.80063,3404.96,6,-6,1403.56,1021.79,1736.1,0,36.0546,1736.1,6,7,-1932.51,-181.552,1941.02,0,5.36697,1941.02,8,7,-1160.87,843.125,1434.74,0,-35.9905,1434.74,-6,-7,-1932.51,181.552,1941.02,0,-5.36697,1941.02,-8,-7,-1160.87,-843.125,1434.74,0,35.9905,1434.74,6,6,3397.47,-225.697,3404.96,1,-3.80063,3404.96,-7,6,3236.16,-29.9896,3236.3,1,-0.530945,3236.3,-6,-6,3397.47,225.697,3404.96,1,3.80063,3404.96,7,-6,3236.16,29.9896,3236.3,1,0.530945,3236.3,7,6,156.27,-2077.24,2083.11,0,-85.6978,2083.11,-8,7,-194.172,-2825.3,2831.96,0,86.0685,2831.96,8,-6,466.754,-2424.88,2469.4,0,-79.1047,2469.4,9,-7,-785.883,-1672.57,1848,0,64.8328,1848,-8,6,466.754,2424.88,2469.4,0,79.1047,2469.4,-9,7,-785.883,1672.57,1848,0,-64.8328,1848,-7,-6,156.27,2077.24,2083.11,0,85.6978,2083.11,8,-7,-194.172,2825.3,2831.96,0,-86.0685,2831.96,6,6,3397.47,-225.697,3404.96,1,-3.80063,3404.96,-7,6,3236.16,-29.9896,3236.3,1,-0.530945,3236.3,-6,-6,3397.47,225.697,3404.96,1,3.80063,3404.96,7,-6,3236.16,29.9896,3236.3,1,0.530945,3236.3,6,6,3397.47,-225.697,3404.96,1,-3.80063,3404.96,-7,6,3236.16,-29.9896,3236.3,1,-0.530945,3236.3,-6,-6,3397.47,225.697,3404.96,1,3.80063,3404.96,7,-6,3236.16,29.9896,3236.3,1,0.530945,3236.3,6,6,6.0081,6,3397.47,-225.697,-3.80063,3404.96,3397.47,-225.697,3404.96,1,-3.80063,3404.96,-6,6,-5.9919,6,1403.56,-1021.79,-36.0546,1736.1,1403.56,-1021.79,1736.1,0,-36.0546,1736.1,-6,-6,-5.9919,-6,3397.47,225.697,3.80063,3404.96,3397.47,225.697,3404.96,1,3.80063,3404.96,6,-6,6.0081,-6,1403.56,1021.79,36.0546,1736.1,1403.56,1021.79,1736.1,0,36.0546,1736.1
0.00815,6,6,3371.78,-219.826,3378.94,1,-3.73017,3378.94,-6,6,1404.35,-1016.78,1733.79,0,-35.9052,1733.79,-6,-6,3371.78,219.826,3378.94,1,3.73017,3378.94,6,-6,1404.35,1016.78,1733.79,0,35.9052,1733.79,6,7,-1917.57,-187.644,1926.73,0,5.58888,1926.73,8,7,-1164.95,781.346,1402.71,0,-33.8503,1402.71,-6,-7,-1917.57,187.644,1926.73,0,-5.58888,1926.73,-8,-7,-1164.95,-781.346,1402.71,0,33.8503,1402.71,6,6,3371.78,-219.826,3378.94,1,-3.73017,3378.94,-7,6,3217.36,-60.405,3217.92,1,-1.07559,3217.92,-6,-6,3371.78,219.826,3378.94,1,3.73017,3378.94,7,-6,3217.36,60.405,3217.92,1,1.07559,3217.92,7,6,203.046,-2099.62,2109.42,0,-84.4763,2109.42,-8,7,-326.717,-2805.59,2824.55,0,83.3577,2824.55,8,-6,531.418,-2441.38,2498.55,0,-77.7199,2498.55,9,-7,-657.691,-1722.71,1843.99,0,69.1043,1843.99,-8,6,531.418,2441.38,2498.55,0,77.7199,2498.55,-9,7,-657.691,1722.71,1843.99,0,-69.1043,1843.99,-7,-6,203.046,2099.62,2109.42,0,84.4763,2109.42,8,-7,-326.717,2805.59,2824.55,0,-83.3577,2824.55,6,6,3371.78,-219.826,3378.94,1,-3.73017,3378.94,-7,6,3217.36,-60.405,3217.92,1,-1.07559,3217.92,-6,-6,3371.78,219.826,3378.94,1,3.73017,3378.94,7,-6,3217.36,60.405,3217.92,1,1.07559,3217.92,6,6,3371.78,-219.826,3378.94,1,-3.73017,3378.94,-7,6,3217.36,-60.405,3217.92,1,-1.07559,3217.92,-6,-6,3371.78,219.826,3378.94,1,3.73017,3378.94,7,-6,3217.36,60.405,3217.92,1,1.07559,3217.92,6,6,6.00815,6,3371.78,-219.826,-3.73017,3378.94,3371.78,-219.826,3378.94,1,-3.73017,3378.94,-6,6,-5.99185,6,1404.35,-1016.78,-35.9052,1733.79,1404.35,-1016.78,1733.79,0,-35.9052,1733.79,-6,-6,-5.99185,-6,3371.78,219.826,3.73017,3378.94,3371.78,219.826,3378.94,1,3.73017,3378.94,6,-6,6.00815,-6,1404.35,1016.78,35.9052,1733.79,1404.35,1016.78,1733.79,0,35.9052,1733.79
0.0082,6,6,3363.08,-233.798,3371.19,1,-3.97675,3371.19,-6,6,1404.01,-1015.58,1732.82,0,-35.8797,1732.82,-6,-6,3363.08,233.798,3371.19,1,3.97675,3371.19,6,-6,1404.01,1015.58,1732.82,0,35.8797,1732.82,6,7,-1884.06,-153.457,1890.3,0,4.65646,1890.3,8,7,-1210.75,777.345,1438.81,0,-32.7019,1438.81,-6,-7,-1884.06,153.457,1890.3,0,-4.65646,1890.3,-8,-7,-1210.75,-777.345,1438.81,0,32.7019,1438.81,6,6,3363.08,-233.798,3371.19,1,-3.97675,3371.19,-7,6,3207.73,-68.3684,3208.46,1,-1.221,3208.46,-6,-6,3363.08,233.798,3371.19,1,3.97675,3371.19,7,-6,3207.73,68.3684,3208.46,1,1.221,3208.46,7,6,209.116,-2091.58,2102.01,0,-84.2905,2102.01,-8,7,-390.292,-2766.86,2794.26,0,81.9709,2794.26,8,-6,551.916,-2439.93,2501.58,0,-77.2541,2501.58,9,-7,-592.988,-1766.14,1863.03,0,71.4404,1863.03,-8,6,551.916,2439.93,2501.58,0,77.2541,2501.58,-9,7,-592.988,1766.14,1863.03,0,-71.4404,1863.03,-7,-6,209.116,2091.58,2102.01,0,84.2905,2102.01,8,-7,-390.292,2766.86,2794.26,0,-81.9709,2794.26,6,6,3363.08,-233.798,3371.19,1,-3.97675,3371.19,-7,6,3207.73,-68.3684,3208.46,1,-1.221,3208.46,-6,-6,3363.08,233.798,3371.19,1,3.97675,3371.19,7,-6,3207.73,68.3684,3208.46,1,1.221,3208.46,6,6,3363.08,-233.798,3371.19,1,-3.97675,3371.19,-7,6,3207.73,-68.3684,3208.46,1,-1.221,3208.46,-6,-6,3363.08,233.798,3371.19,1,3.97675,3371.19,7,-6,3207.73,68.3684,3208.46,1,1.221,3208.46,6,6,6.0082,6,3363.08,-233.798,-3.97675,3371.19,3363.08,-233.798,3371.19,1,-3.97675,3371.19,-6,6,-5.9918,6,1404.01,-1015.58,-35.8797,1732.82,1404.01,-1015.58,1732.82,0,-35.8797,1732.82,-6,-6,-5.9918,-6,3363.08,233.798,3.97675,3371.19,3363.08,233.798,3371.19,1,3.97675,3371.19,6,-6,6.0082,-6,1404.01,1015.58,35.8797,1732.82,1404.01,1015.58,1732.82,0,35.8797,1732.82
0.00825,6,6,3340.81,-240.046,3349.42,1,-4.10979,3349.42,-6,6,1397.18,-1016.29,1727.7,0,-36.0317,1727.7,-6,-6,3340.81,240.046,3349.42,1,4.10979,3349.42,6,-6,1397.18,1016.29,1727.7,0,36.0317,1727.7,6,7,-1858.18,-175.021,1866.41,0,5.38077,1866.41,8,7,-1234.97,762.552,1451.43,0,-31.6939,1451.43,-6,-7,-1858.18,175.021,1866.41,0,-5.38077,1866.41,-8,-7,-1234.97,-762.552,1451.43,0,31.6939,1451.43,6,6,3340.81,-240.046,3349.42,1,-4.10979,3349.42,-7,6,3186.71,-64.0451,3187.36,1,-1.15135,3187.36,-6,-6,3340.81,240.046,3349.42,1,4.10979,3349.42,7,-6,3186.71,64.0451,3187.36,1,1.15135,3187.36,7,6,219.047,-2086.73,2098.2,0,-84.0075,2098.2,-8,7,-508.801,-2778.4,2824.6,0,79.6226,2824.6,8,-6,589.988,-2433.7,2504.19,0,-76.373,2504.19,9,-7,-512.103,-1850.33,1919.89,0,74.5299,1919.89,-8,6,589.988,2433.7,2504.19,0,76.373,2504.19,-9,7,-512.103,1850.33,1919.89,0,-74.5299,1919.89,-7,-6,219.047,2086.73,2098.2,0,84.0075,2098.2,8,-7,-508.801,2778.4,2824.6,0,-79.6226,2824.6,6,6,3340.81,-240.046,3349.42,1,-4.10979,3349.42,-7,6,3186.71,-64.0451,3187.36,1,-1.15135,3187.36,-6,-6,3340.81,240.046,3349.42,1,4.10979,3349.42,7,-6,3186.71,64.0451,3187.36,1,1.15135,3187.36,6,6,3340.81,-240.046,3349.42,1,-4.10979,3349.42,-7,6,3186.71,-64.0451,3187.36,1,-1.15135,3187.36,-6,-6,3340.81,240.046,3349.42,1,4.10979,3349.42,7,-6,3186.71,64.0451,3187.36,1,1.15135,3187.36,6,6,6.00825,6,3340.81,-240.046,-4.10979,3349.42,3340.81,-240.046,3349.42,1,-4.10979,3349.42,-6,6,-5.99175,6,1397.18,-1016.29,-36.0317,1727.7,1397.18,-1016.29,1727.7,0,-36.0317,1727.7,-6,-6,-5.99175,-6,3340.81,240.046,4.10979,3349.42,3340.81,240.046,3349.42,1,4.10979,3349.42,6,-6,6.00825,-6,1397.18,1016.29,36.0317,1727.7,1397.18,1016.29,1727.7,0,36.0317,1727.7
0.0083,6,6,3332.5,-259.819,3342.61,1,-4.45806,3342.61,-6,6,1402.71,-1008.36,1727.54,0,-35.7112,1727.54,-6,-6,3332.5,259.819,3342.61,1,4.45806,3342.61,6,-6,1402.71,1008.36,1727.54,0,35.7112,1727.54,6,7,-1849.34,-122.461,1853.39,0,3.78853,1853.39,8,7,-1248.63,768.995,1466.43,0,-31.6277,1466.43,-6,-7,-1849.34,122.461,1853.39,0,-3.78853,1853.39,-8,-7,-1248.63,-768.995,1466.43,0,31.6277,1466.43,6,6,3332.5,-259.819,3342.61,1,-4.45806,3342.61,-7,6,3175.85,-68.2628,3176.58,1,-1.23135,3176.58,-6,-6,3332.5,259.819,3342.61,1,4.45806,3342.61,7,-6,3175.85,68.2628,3176.58,1,1.23135,3176.58,7,6,230.68,-2059.79,2072.67,0,-83.61,2072.67,-8,7,-560.45,-2745.38,2802,0,78.462,2802,8,-6,610.847,-2427.65,2503.32,0,-75.8764,2503.32,9,-7,-449.894,-1881.99,1935.02,0,76.5556,1935.02,-8,6,610.847,2427.65,2503.32,0,75.8764,2503.32,-9,7,-449.894,1881.99,1935.02,0,-76.5556,1935.02,-7,-6,230.68,2059.79,2072.67,0,83.61,2072.67,8,-7,-560.45,2745.38,2802,0,-78.462,2802,6,6,3332.5,-259.819,3342.61,1,-4.45806,3342.61,-7,6,3175.85,-68.2628,3176.58,1,-1.23135,3176.58,-6,-6,3332.5,259.819,3342.61,1,4.45806,3342.61,7,-6,3175.85,68.2628,3176.58,1,1.23135,3176.58,6,6,3332.5,-259.819,3342.61,1,-4.45806,3342.61,-7,6,3175.85,-68.2628,3176.58,1,-1.23135,3176.58,-6,-6,3332.5,259.819,3342.61,1,4.45806,3342.61,7,-6,3175.85,68.2628,3176.58,1,1.23135,3176.58,6,6,6.0083,6,3332.5,-259.819,-4.45806,3342.61,3332.5,-259.819,3342.61,1,-4.45806,3342.61,-6,6,-5.9917,6,1402.71,-1008.36,-35.7112,1727.54,1402.71,-1008.36,1727.54,0,-35.7112,1727.54,-6,-6,-5.9917,-6,3332.5,259.819,4.45806,3342.61,3332.5,259.819,3342.61,1,4.45806,3342.61,6,-6,6.0083,-6,1402.71,1008.36,35.7112,1727.54,1402.71,1008.36,1727.54,0,35.7112,1727.54
0.00835,6,6,3309.97,-281.409,3321.91,1,-4.85952,3321.91,-6,6,1411.61,-1013.64,1737.85,0,-35.681,1737.85,-6,-6,3309.97,281.409,3321.91,1,4.85952,3321.91,6,-6,1411.61,1013.64,1737.85,0,35.681,1737.85,6,7,-1787.39,-124.028,1791.69,0,3.96941,1791.69,8,7,-1288.32,711.873,1471.91,0,-28.9233,1471.91,-6,-7,-1787.39,124.028,1791.69,0,-3.96941,1791.69,-8,-7,-1288.32,-711.873,1471.91,0,28.9233,1471.91,6,6,3309.97,-281.409,3321.91,1,-4.85952,3321.91,-7,6,3150.28,-74.228,3151.16,1,-1.34977,3151.16,-6,-6,3309.97,281.409,3321.91,1,4.85952,3321.91,7,-6,3150.28,74.228,3151.16,1,1.34977,3151.16,7,6,252.216,-2055.34,2070.76,0,-83.0041,2070.76,-8,7,-679.199,-2689.39,2773.83,0,75.8265,2773.83,8,-6,653.117,-2426.91,2513.26,0,-74.9377,2513.26,9,-7,-331.503,-1930.83,1959.08,0,80.2579,1959.08,-8,6,653.117,2426.91,2513.26,0,74.9377,2513.26,-9,7,-331.503,1930.83,1959.08,0,-80.2579,1959.08,-7,-6,252.216,2055.34,2070.76,0,83.0041,2070.76,8,-7,-679.199,2689.39,2773.83,0,-75.8265,2773.83,6,6,3309.97,-281.409,3321.91,1,-4.85952,3321.91,-7,6,3150.28,-74.228,3151.16,1,-1.34977,3151.16,-6,-6,3309.97,281.409,3321.91,1,4.85952,3321.91,7,-6,3150.28,74.228,3151.16,1,1.34977,3151.16,6,6,3309.97,-281.409,3321.91,1,-4.85952,3321.91,-7,6,3150.28,-74.228,3151.16,1,-1.34977,3151.16,-6,-6,3309.97,281.409,3321.91,1,4.85952,3321.91,7,-6,3150.28,74.228,3151.16,1,1.34977,3151.16,6,6,6.00835,6,3309.97,-281.409,-4.85952,3321.91,3309.97,-281.409,3321.91,1,-4.85952,3321.91,-6,6,-5.99165,6,1411.61,-1013.64,-35.681,1737.85,1411.61,-1013.64,1737.85,0,-35.681,1737.85,-6,-6,-5.99165,-6,3309.97,281.409,4.85952,3321.91,3309.97,281.409,3321.91,1,4.85952,3321.91,6,-6,6.00835,-6,1411.61,1013.64,35.681,1737.85,1411.61,1013.64,1737.85,0,35.681,1737.85
0.0084,6,6,3309.79,-279.717,3321.58,1,-4.83071,3321.58,-6,6,1396.58,-1005.81,1721.08,0,-35.7613,1721.08,-6,-6,3309.79,279.717,3321.58,1,4.83071,3321.58,6,-6,1396.58,1005.81,1721.08,0,35.7613,1721.08,6,7,-1805.01,-121.256,1809.08,0,3.8432,1809.08,8,7,-1307.99,683.547,1475.83,0,-27.5913,1475.83,-6,-7,-1805.01,121.256,1809.08,0,-3.8432,1809.08,-8,-7,-1307.99,-683.547,1475.83,0,27.5913,1475.83,6,6,3309.79,-279.717,3321.58,1,-4.83071,3321.58,-7,6,3140.39,-89.911,3141.68,1,-1.63996,3141.68,-6,-6,3309.79,279.717,3321.58,1,4.83071,3321.58,7,-6,3140.39,89.911,3141.68,1,1.63996,3141.68,7,6,248.4,-2059.93,2074.86,0,-83.1241,2074.86,-8,7,-762.376,-2670.41,2777.1,0,74.0665,2777.1,8,-6,691.711,-2436.47,2532.75,0,-74.1508,2532.75,9,-7,-227.871,-1955.36,1968.59,0,83.3529,1968.59,-8,6,691.711,2436.47,2532.75,0,74.1508,2532.75,-9,7,-227.871,1955.36,1968.59,0,-83.3529,1968.59,-7,-6,248.4,2059.93,2074.86,0,83.1241,2074.86,8,-7,-762.376,2670.41,2777.1,0,-74.0665,2777.1,6,6,3309.79,-279.717,3321.58,1,-4.83071,3321.58,-7,6,3140.39,-89.911,3141.68,1,-1.63996,3141.68,-6,-6,3309.79,279.717,3321.58,1,4.83071,3321.58,7,-6,3140.39,89.911,3141.68,1,1.63996,3141.68,6,6,3309.79,-279.717,3321.58,1,-4.83071,3321.58,-7,6,3140.39,-89.911,3141.68,1,-1.63996,3141.68,-6,-6,3309.79,279.717,3321.58,1,4.83071,3321.58,7,-6,3140.39,89.911,3141.68,1,1.63996,3141.68,6,6,6.0084,6,3309.79,-279.717,-4.83071,3321.58,3309.79,-279.717,3321.58,1,-4.83071,3321.58,-6,6,-5.9916,6,1396.58,-1005.81,-35.7613,1721.08,1396.58,-1005.81,1721.08,0,-35.7613,1721.08,-6,-6,-5.9916,-6,3309.79,279.717,4.83071,3321.58,3309.79,279.717,3321.58,1,4.83071,3321.58,6,-6,6.0084,-6,1396.58,1005.81,35.7613,1721.08,1396.58,1005.81,1721.08,0,35.7613,1721.08
0.00845,6,6,3289.95,-299.863,3303.58,1,-5.20784,3303.58,-6,6,1388.28,-1006.05,1714.48,0,-35.93,1714.48,-6,-6,3289.95,299.863,3303.58,1,5.20784,3303.58,6,-6,1388.28,1006.05,1714.48,0,35.93,1714.48,6,7,-1790.05,-136.497,1795.25,0,4.36053,1795.25,8,7,-1309.25,691.886,1480.82,0,-27.8547,1480.82,-6,-7,-1790.05,136.497,1795.25,0,-4.36053,1795.25,-8,-7,-1309.25,-691.886,1480.82,0,27.8547,1480.82,6,6,3289.95,-299.863,3303.58,1,-5.20784,3303.58,-7,6,3126.38,-100.212,3127.98,1,-1.83591,3127.98,-6,-6,3289.95,299.863,3303.58,1,5.20784,3303.58,7,-6,3126.38,100.212,3127.98,1,1.83591,3127.98,7,6,258.65,-2044.7,2060.99,0,-82.7905,2060.99,-8,7,-828.999,-2657.5,2783.8,0,72.6748,2783.8,8,-6,716.956,-2423.56,2527.39,0,-73.5203,2527.39,9,-7,-183.711,-1970.89,1979.43,0,84.6747,1979.43,-8,6,716.956,2423.56,2527.39,0,73.5203,2527.39,-9,7,-183.711,1970.89,1979.43,0,-84.6747,1979.43,-7,-6,258.65,2044.7,2060.99,0,82.7905,2060.99,8,-7,-828.999,2657.5,2783.8,0,-72.6748,2783.8,6,6,3289.95,-299.863,3303.58,1,-5.20784,3303.58,-7,6,3126.38,-100.212,3127.98,1,-1.83591,3127.98,-6,-6,3289.95,299.863,3303.58,1,5.20784,3303.58,7,-6,3126.38,100.212,3127.98,1,1.83591,3127.98,6,6,3289.95,-299.863,3303.58,1,-5.20784,3303.58,-7,6,3126.38,-100.212,3127.98,1,-1.83591,3127.98,-6,-6,3289.95,299.863,3303.58,1,5.20784,3303.58,7,-6,3126.38,100.212,3127.98,1,1.83591,3127.98,6,6,6.00845,6,3289.95,-299.863,-5.20784,3303.58,3289.95,-299.863,3303.58,1,-5.20784,3303.58,-6,6,-5.99155,6,1388.28,-1006.05,-35.93,1714.48,1388.28,-1006.05,1714.48,0,-35.93,1714.48,-6,-6,-5.99155,-6,3289.95,299.863,5.20784,3303.58,3289.95,299.863,3303.58,1,5.20784,3303.58,6,-6,6.00845,-6,1388.28,1006.05,35.93,1714.48,1388.28,1006.05,1714.48,0,35.93,1714.48
0.0085,6,6,3259.28,-279.898,3271.28,1,-4.90837,3271.28,-6,6,1391.2,-1000.26,1713.47,0,-35.7157,1713.47,-6,-6,3259.28,279.898,3271.28,1,4.90837,3271.28,6,-6,1391.2,1000.26,1713.47,0,35.7157,1713.47,6,7,-1786.89,-169.225,1794.88,0,5.40998,1794.88,8,7,-1360.37,680.418,1521.05,0,-26.5729,1521.05,-6,-7,-1786.89,169.225,1794.88,0,-5.40998,1794.88,-8,-7,-1360.37,-680.418,1521.05,0,26.5729,1521.05,6,6,3259.28,-279.898,3271.28,1,-4.90837,3271.28,-7,6,3079.64,-144.417,3083.03,1,-2.68487,3083.03,-6,-6,3259.28,279.898,3271.28,1,4.90837,3271.28,7,-6,3079.64,144.417,3083.03,1,2.68487,3083.03,7,6,291.838,-2014.75,2035.77,0,-81.758,2035.77,-8,7,-943.394,-2635.25,2799.03,0,70.3031,2799.03,8,-6,776.38,-2407.77,2529.85,0,-72.1282,2529.85,9,-7,-75.8808,-2029.68,2031.1,0,87.859,2031.1,-8,6,776.38,2407.77,2529.85,0,72.1282,2529.85,-9,7,-75.8808,2029.68,2031.1,0,-87.859,2031.1,-7,-6,291.838,2014.75,2035.77,0,81.758,2035.77,8,-7,-943.394,2635.25,2799.03,0,-70.3031,2799.03,6,6,3259.28,-279.898,3271.28,1,-4.90837,3271.28,-7,6,3079.64,-144.417,3083.03,1,-2.68487,3083.03,-6,-6,3259.28,279.898,3271.28,1,4.90837,3271.28,7,-6,3079.64,144.417,3083.03,1,2.68487,3083.03,6,6,3259.28,-279.898,3271.28,1,-4.90837,3271.28,-7,6,3079.64,-144.417,3083.03,1,-2.68487,3083.03,-6,-6,3259.28,279.898,3271.28,1,4.90837,3271.28,7,-6,3079.64,144.417,3083.03,1,2.68487,3083.03,6,6,6.0085,6,3259.28,-279.898,-4.90837,3271.28,3259.28,-279.898,3271.28,1,-4.90837,3271.28,-6,6,-5.9915,6,1391.2,-1000.26,-35.7157,1713.47,1391.2,-1000.26,1713.47,0,-35.7157,1713.47,-6,-6,-5.9915,-6,3259.28,279.898,4.90837,3271.28,3259.28,279.898,3271.28,1,4.90837,3271.28,6,-6,6.0085,-6,1391.2,1000.26,35.7157,1713.47,1391.2,1000.26,1713.47,0,35.7157,1713.47
0.00855,6,6,3247.93,-298.994,3261.66,1,-5.25964,3261.66,-6,6,1384.87,-1009.28,1713.63,0,-36.0843,1713.63,-6,-6,3247.93,298.994,3261.66,1,5.25964,3261.66,6,-6,1384.87,1009.28,1713.63,0,36.0843,1713.63,6,7,-1744.67,-160.915,1752.07,0,5.26962,1752.07,8,7,-1380.61,653.752,1527.57,0,-25.3387,1527.57,-6,-7,-1744.67,160.915,1752.07,0,-5.26962,1752.07,-8,-7,-1380.61,-653.752,1527.57,0,25.3387,1527.57,6,6,3247.93,-298.994,3261.66,1,-5.25964,3261.66,-7,6,3068.21,-132.599,3071.07,1,-2.47462,3071.07,-6,-6,3247.93,298.994,3261.66,1,5.25964,3261.66,7,-6,3068.21,132.599,3071.07,1,2.47462,3071.07,7,6,301.143,-1993.26,2015.88,0,-81.4087,2015.88,-8,7,-1018.14,-2577.84,2771.62,0,68.448,2771.62,8,-6,799.882,-2390.12,2520.41,0,-71.4965,2520.41,9,-7,12.7223,-2045.65,2045.69,0,-89.6437,2045.69,-8,6,799.882,2390.12,2520.41,0,71.4965,2520.41,-9,7,12.7223,2045.65,2045.69,0,89.6437,2045.69,-7,-6,301.143,1993.26,2015.88,0,81.4087,2015.88,8,-7,-1018.14,2577.84,2771.62,0,-68.448,2771.62,6,6,3247.93,-298.994,3261.66,1,-5.25964,3261.66,-7,6,3068.21,-132.599,3071.07,1,-2.47462,3071.07,-6,-6,3247.93,298.994,3261.66,1,5.25964,3261.66,7,-6,3068.21,132.599,3071.07,1,2.47462,3071.07,6,6,3247.93,-298.994,3261.66,1,-5.25964,3261.66,-7,6,3068.21,-132.599,3071.07,1,-2.47462,3071.07,-6,-6,3247.93,298.994,3261.66,1,5.25964,3261.66,7,-6,3068.21,132.599,3071.07,1,2.47462,3071.07,6,6,6.00855,6,3247.93,-298.994,-5.25964,3261.66,3247.93,-298.994,3261.66,1,-5.25964,3261.66,-6,6,-5.99145,6,1384.87,-1009.28,-36.0843,1713.63,1384.87,-1009.28,1713.63,0,-36.0843,1713.63,-6,-6,-5.99145,-6,3247.93,298.994,5.25964,3261.66,3247.93,298.994,3261.66,1,5.25964,3261.66,6,-6,6.00855,-6,1384.87,1009.28,36.0843,1713.63,1384.87,1009.28,1713.63,0,36.0843,1713.63
0.0086,6,6,3237.91,-318.049,3253.49,1,-5.60998,3253.49,-6,6,1375.98,-1014.11,1709.31,0,-36.3907,1709.31,-6,-6,3237.91,318.049,3253.49,1,5.60998,3253.49,6,-6,1375.98,1014.11,1709.31,0,36.3907,1709.31,6,7,-1772.72,-162.314,1780.13,0,5.23156,1780.13,8,7,-1372.97,681.645,1532.87,0,-26.4032,1532.87,-6,-7,-1772.72,162.314,1780.13,0,-5.23156,1780.13,-8,-7,-1372.97,-681.645,1532.87,0,26.4032,1532.87,6,6,3237.91,-318.049,3253.49,1,-5.60998,3253.49,-7,6,3062.85,-138.759,3065.99,1,-2.59395,3065.99,-6,-6,3237.91,318.049,3253.49,1,5.60998,3253.49,7,-6,3062.85,138.759,3065.99,1,2.59395,3065.99,7,6,295.109,-1982.66,2004.5,0,-81.5339,2004.5,-8,7,-1064.66,-2577.14,2788.4,0,67.5536,2788.4,8,-6,818.514,-2378.55,2515.45,0,-71.0105,2515.45,9,-7,37.1547,-2072.47,2072.81,0,-88.9729,2072.81,-8,6,818.514,2378.55,2515.45,0,71.0105,2515.45,-9,7,37.1547,2072.47,2072.81,0,88.9729,2072.81,-7,-6,295.109,1982.66,2004.5,0,81.5339,2004.5,8,-7,-1064.66,2577.14,2788.4,0,-67.5536,2788.4,6,6,3237.91,-318.049,3253.49,1,-5.60998,3253.49,-7,6,3062.85,-138.759,3065.99,1,-2.59395,3065.99,-6,-6,3237.91,318.049,3253.49,1,5.60998,3253.49,7,-6,3062.85,138.759,3065.99,1,2.59395,3065.99,6,6,3237.91,-318.049,3253.49,1,-5.60998,3253.49,-7,6,3062.85,-138.759,3065.99,1,-2.59395,3065.99,-6,-6,3237.91,318.049,3253.49,1,5.60998,3253.49,7,-6,3062.85,138.759,3065.99,1,2.59395,3065.99,6,6,6.0086,6,3237.91,-318.049,-5.60998,3253.49,3237.91,-318.049,3253.49,1,-5.60998,3253.49,-6,6,-5.9914,6,1375.98,-1014.11,-36.3907,1709.31,1375.98,-1014.11,1709.31,0,-36.3907,1709.31,-6,-6,-5.9914,-6,3237.91,318.049,5.60998,3253.49,3237.91,318.049,3253.49,1,5.60998,3253.49,6,-6,6.0086,-6,1375.98,1014.11,36.3907,1709.31,1375.98,1014.11,1709.31,0,36.3907,1709.31
0.00865,6,6,3217.83,-334.729,3235.19,1,-5.93875,3235.19,-6,6,1386.63,-999.984,1709.59,0,-35.7977,1709.59,-6,-6,3217.83,334.729,3235.19,1,5.93875,3235.19,6,-6,1386.63,999.984,1709.59,0,35.7977,1709.59,6,7,-1738.07,-173.633,1746.72,0,5.70492,1746.72,8,7,-1424.36,651.152,1566.14,0,-24.5677,1566.14,-6,-7,-1738.07,173.633,1746.72,0,-5.70492,1746.72,-8,-7,-1424.36,-651.152,1566.14,0,24.5677,1566.14,6,6,3217.83,-334.729,3235.19,1,-5.93875,3235.19,-7,6,3032.25,-144.997,3035.71,1,-2.73771,3035.71,-6,-6,3217.83,334.729,3235.19,1,5.93875,3235.19,7,-6,3032.25,144.997,3035.71,1,2.73771,3035.71,7,6,317.758,-1956.46,1982.1,0,-80.7749,1982.1,-8,7,-1156.67,-2521.04,2773.72,0,65.3541,2773.72,8,-6,847.118,-2363.68,2510.89,0,-70.2828,2510.89,9,-7,146.019,-2110.32,2115.37,0,-86.0419,2115.37,-8,6,847.118,2363.68,2510.89,0,70.2828,2510.89,-9,7,146.019,2110.32,2115.37,0,86.0419,2115.37,-7,-6,317.758,1956.46,1982.1,0,80.7749,1982.1,8,-7,-1156.67,2521.04,2773.72,0,-65.3541,2773.72,6,6,3217.83,-334.729,3235.19,1,-5.93875,3235.19,-7,6,3032.25,-144.997,3035.71,1,-2.73771,3035.71,-6,-6,3217.83,334.729,3235.19,1,5.93875,3235.19,7,-6,3032.25,144.997,3035.71,1,2.73771,3035.71,6,6,3217.83,-334.729,3235.19,1,-5.93875,3235.19,-7,6,3032.25,-144.997,3035.71,1,-2.73771,3035.71,-6,-6,3217.83,334.729,3235.19,1,5.93875,3235.19,7,-6,3032.25,144.997,3035.71,1,2.73771,3035.71,6,6,6.00865,6,3217.83,-334.729,-5.93875,3235.19,3217.83,-334.729,3235.19,1,-5.93875,3235.19,-6,6,-5.99135,6,1386.63,-999.984,-35.7977,1709.59,1386.63,-999.984,1709.59,0,-35.7977,1709.59,-6,-6,-5.99135,-6,3217.83,334.729,5.93875,3235.19,3217.83,334.729,3235.19,1,5.93875,3235.19,6,-6,6.00865,-6,1386.63,999.984,35.7977,1709.59,1386.63,999.984,1709.59,0,35.7977,1709.59
0.0087,6,6,3214.09,-322.005,3230.18,1,-5.72111,3230.18,-6,6,1378.54,-991.407,1698.02,0,-35.7225,1698.02,-6,-6,3214.09,322.005,3230.18,1,5.72111,3230.18,6,-6,1378.54,991.407,1698.02,0,35.7225,1698.02,6,7,-1758.01,-177.729,1766.97,0,5.7728,1766.97,8,7,-1400.77,643.641,1541.57,0,-24.6783,1541.57,-6,-7,-1758.01,177.729,1766.97,0,-5.7728,1766.97,-8,-7,-1400.77,-643.641,1541.57,0,24.6783,1541.57,6,6,3214.09,-322.005,3230.18,1,-5.72111,3230.18,-7,6,3011.35,-176.14,3016.5,1,-3.34752,3016.5,-6,-6,3214.09,322.005,3230.18,1,5.72111,3230.18,7,-6,3011.35,176.14,3016.5,1,3.34752,3016.5,7,6,342.338,-1959.91,1989.58,0,-80.0921,1989.58,-8,7,-1224.61,-2497.57,2781.64,0,63.8804,2781.64,8,-6,896.344,-2368.67,2532.59,0,-69.2725,2532.59,9,-7,223.729,-2096.07,2107.98,0,-83.9075,2107.98,-8,6,896.344,2368.67,2532.59,0,69.2725,2532.59,-9,7,223.729,2096.07,2107.98,0,83.9075,2107.98,-7,-6,342.338,1959.91,1989.58,0,80.0921,1989.58,8,-7,-1224.61,2497.57,2781.64,0,-63.8804,2781.64,6,6,3214.09,-322.005,3230.18,1,-5.72111,3230.18,-7,6,3011.35,-176.14,3016.5,1,-3.34752,3016.5,-6,-6,3214.09,322.005,3230.18,1,5.72111,3230.18,7,-6,3011.35,176.14,3016.5,1,3.34752,3016.5,6,6,3214.09,-322.005,3230.18,1,-5.72111,3230.18,-7,6,3011.35,-176.14,3016.5,1,-3.34752,3016.5,-6,-6,3214.09,322.005,3230.18,1,5.72111,3230.18,7,-6,3011.35,176.14,3016.5,1,3.34752,3016.5,6,6,6.0087,6,3214.09,-322.005,-5.72111,3230.18,3214.09,-322.005,3230.18,1,-5.72111,3230.18,-6,6,-5.9913,6,1378.54,-991.407,-35.7225,1698.02,1378.54,-991.407,1698.02,0,-35.7225,1698.02,-6,-6,-5.9913,-6,3214.09,322.005,5.72111,3230.18,3214.09,322.005,3230.18,1,5.72111,3230.18,6,-6,6.0087,-6,1378.54,991.407,35.7225,1698.02,1378.54,991.407,1698.02,0,35.7225,1698.02
0.00875,6,6,3217.21,-335.406,3234.65,1,-5.95179,3234.65,-6,6,1356.94,-992.313,1681.06,0,-36.1775,1681.06,-6,-6,3217.21,335.406,3234.65,1,5.95179,3234.65,6,-6,1356.94,992.313,1681.06,0,36.1775,1681.06,6,7,-1754.75,-194.008,1765.45,0,6.30907,1765.45,8,7,-1429.11,599.471,1549.75,0,-22.7567,1549.75,-6,-7,-1754.75,194.008,1765.45,0,-6.30907,1765.45,-8,-7,-1429.11,-599.471,1549.75,0,22.7567,1549.75,6,6,3217.21,-335.406,3234.65,1,-5.95179,3234.65,-7,6,3010.41,-192.845,3016.58,1,-3.66532,3016.58,-6,-6,3217.21,335.406,3234.65,1,5.95179,3234.65,7,-6,3010.41,192.845,3016.58,1,3.66532,3016.58,7,6,350.067,-1964.22,1995.17,0,-79.8947,1995.17,-8,7,-1344.61,-2441.14,2786.96,0,61.1535,2786.96,8,-6,935.347,-2370.07,2547.96,0,-68.4634,2547.96,9,-7,367.266,-2106.91,2138.68,0,-80.1118,2138.68,-8,6,935.347,2370.07,2547.96,0,68.4634,2547.96,-9,7,367.266,2106.91,2138.68,0,80.1118,2138.68,-7,-6,350.067,1964.22,1995.17,0,79.8947,1995.17,8,-7,-1344.61,2441.14,2786.96,0,-61.1535,2786.96,6,6,3217.21,-335.406,3234.65,1,-5.95179,3234.65,-7,6,3010.41,-192.845,3016.58,1,-3.66532,3016.58,-6,-6,3217.21,335.406,3234.65,1,5.95179,3234.65,7,-6,3010.41,192.845,3016.58,1,3.66532,3016.58,6,6,3217.21,-335.406,3234.65,1,-5.95179,3234.65,-7,6,3010.41,-192.845,3016.58,1,-3.66532,3016.58,-6,-6,3217.21,335.406,3234.65,1,5.95179,3234.65,7,-6,3010.41,192.845,3016.58,1,3.66532,3016.58,6,6,6.00875,6,3217.21,-335.406,-5.95179,3234.65,3217.21,-335.406,3234.65,1,-5.95179,3234.65,-6,6,-5.99125,6,1356.94,-992.313,-36.1775,1681.06,1356.94,-992.313,1681.06,0,-36.1775,1681.06,-6,-6,-5.99125,-6,3217.21,335.406,5.95179,3234.65,3217.21,335.406,3234.65,1,5.95179,3234.65,6,-6,6.00875,-6,1356.94,992.313,36.1775,1681.06,1356.94,992.313,1681.06,0,36.1775,1681.06
0.0088,6,6,3208.75,-358.706,3228.74,1,-6.3786,3228.74,-6,6,1360.03,-990.781,1682.66,0,-36.0733,1682.66,-6,-6,3208.75,358.706,3228.74,1,6.3786,3228.74,6,-6,1360.03,990.781,1682.66,0,36.0733,1682.66,6,7,-1744.01,-207.042,1756.26,0,6.77022,1756.26,8,7,-1458.36,621.928,1585.44,0,-23.0961,1585.44,-6,-7,-1744.01,207.042,1756.26,0,-6.77022,1756.26,-8,-7,-1458.36,-621.928,1585.44,0,23.0961,1585.44,6,6,3208.75,-358.706,3228.74,1,-6.3786,3228.74,-7,6,3001.22,-201.29,3007.96,1,-3.83704,3007.96,-6,-6,3208.75,358.706,3228.74,1,6.3786,3228.74,7,-6,3001.22,201.29,3007.96,1,3.83704,3007.96,7,6,344.397,-1943.33,1973.61,0,-79.9504,1973.61,-8,7,-1402.42,-2435.41,2810.34,0,60.0647,2810.34,8,-6,952.689,-2352.08,2537.7,0,-67.9501,2537.7,9,-7,411.036,-2142.8,2181.86,0,-79.1413,2181.86,-8,6,952.689,2352.08,2537.7,0,67.9501,2537.7,-9,7,411.036,2142.8,2181.86,0,79.1413,2181.86,-7,-6,344.397,1943.33,1973.61,0,79.9504,1973.61,8,-7,-1402.42,2435.41,2810.34,0,-60.0647,2810.34,6,6,3208.75,-358.706,3228.74,1,-6.3786,3228.74,-7,6,3001.22,-201.29,3007.96,1,-3.83704,3007.96,-6,-6,3208.75,358.706,3228.74,1,6.3786,3228.74,7,-6,3001.22,201.29,3007.96,1,3.83704,3007.96,6,6,3208.75,-358.706,3228.74,1,-6.3786,3228.74,-7,6,3001.22,-201.29,3007.96,1,-3.83704,3007.96,-6,-6,3208.75,358.706,3228.74,1,6.3786,3228.74,7,-6,3001.22,201.29,3007.96,1,3.83704,3007.96,6,6,6.0088,6,3208.75,-358.706,-6.3786,3228.74,3208.75,-358.706,3228.74,1,-6.3786,3228.74,-6,6,-5.9912,6,1360.03,-990.781,-36.0733,1682.66,1360.03,-990.781,1682.66,0,-36.0733,1682.66,-6,-6,-5.9912,-6,3208.75,358.706,6.3786,3228.74,3208.75,358.706,3228.74,1,6.3786,3228.74,6,-6,6.0088,-6,1360.03,990.781,36.0733,1682.66,1360.03,990.781,1682.66,0,36.0733,1682.66
0.00885,6,6,3196.95,-360.607,3217.22,1,-6.4356,3217.22,-6,6,1362.51,-970.591,1672.87,0,-35.4643,1672.87,-6,-6,3196.95,360.607,3217.22,1,6.4356,3217.22,6,-6,1362.51,970.591,1672.87,0,35.4643,1672.87,6,7,-1737.58,-207.527,1749.93,0,6.81081,1749.93,-8,7,-1464.57,-2392.18,2804.91,0,58.5237,2804.91,-6,-7,-1737.58,207.527,1749.93,0,-6.81081,1749.93,8,-7,-1464.57,2392.18,2804.91,0,-58.5237,2804.91,6,6,3196.95,-360.607,3217.22,1,-6.4356,3217.22,-7,6,2988.94,-211.955,2996.45,1,-4.05623,2996.45,-6,-6,3196.95,360.607,3217.22,1,6.4356,3217.22,7,-6,2988.94,211.955,2996.45,1,4.05623,2996.45,7,6,358.247,-1932.29,1965.22,0,-79.4966,1965.22,-8,7,-1464.57,-2392.18,2804.91,0,58.5237,2804.91,8,-6,985.802,-2343.19,2542.12,0,-67.1831,2542.12,9,-7,485.926,-2138.84,2193.35,0,-77.2002,2193.35,-8,6,985.802,2343.19,2542.12,0,67.1831,2542.12,-9,7,485.926,2138.84,2193.35,0,77.2002,2193.35,-7,-6,358.247,1932.29,1965.22,0,79.4966,1965.22,8,-7,-1464.57,2392.18,2804.91,0,-58.5237,2804.91,6,6,3196.95,-360.607,3217.22,1,-6.4356,3217.22,-7,6,2988.94,-211.955,2996.45,1,-4.05623,2996.45,-6,-6,3196.95,360.607,3217.22,1,6.4356,3217.22,7,-6,2988.94,211.955,2996.45,1,4.05623,2996.45,6,6,3196.95,-360.607,3217.22,1,-6.4356,3217.22,-7,6,2988.94,-211.955,2996.45,1,-4.05623,2996.45,-6,-6,3196.95,360.607,3217.22,1,6.4356,3217.22,7,-6,2988.94,211.955,2996.45,1,4.05623,2996.45,6,6,6.00885,6,3196.95,-360.607,-6.4356,3217.22,3196.95,-360.607,3217.22,1,-6.4356,3217.22,-6,6,-5.99115,6,1362.51,-970.591,-35.4643,1672.87,1362.51,-970.591,1672.87,0,-35.4643,1672.87,-6,-6,-5.99115,-6,3196.95,360.607,6.4356,3217.22,3196.95,360.607,3217.22,1,6.4356,3217.22,6,-6,6.00885,-6,1362.51,970.591,35.4643,1672.87,1362.51,970.591,1672.87,0,35.4643,1672.87
0.0089,6,6,3187.99,-374.546,3209.91,0,-6.70078,3209.91,-6,6,1380.29,-975.737,1690.34,0,-35.2568,1690.34,-6,-6,3187.99,374.546,3209.91,0,6.70078,3209.91,6,-6,1380.29,975.737,1690.34,0,35.2568,1690.34,6,7,-1730.66,-229.277,1745.78,0,7.54661,1745.78,-8,7,-1564.71,-2339.06,2814.17,0,56.2196,2814.17,-6,-7,-1730.66,229.277,1745.78,0,-7.54661,1745.78,8,-7,-1564.71,2339.06,2814.17,0,-56.2196,2814.17,6,6,3187.99,-374.546,3209.91,0,-6.70078,3209.91,-7,6,2967.77,-213.043,2975.4,0,-4.10597,2975.4,-6,-6,3187.99,374.546,3209.91,0,6.70078,3209.91,7,-6,2967.77,213.043,2975.4,0,4.10597,2975.4,7,6,366.876,-1922.58,1957.27,0,-79.1964,1957.27,-8,7,-1564.71,-2339.06,2814.17,0,56.2196,2814.17,8,-6,1008.34,-2323.79,2533.13,0,-66.5429,2533.13,9,-7,604.436,-2165.46,2248.23,0,-74.4042,2248.23,-8,6,1008.34,2323.79,2533.13,0,66.5429,2533.13,-9,7,604.436,2165.46,2248.23,0,74.4042,2248.23,-7,-6,366.876,1922.58,1957.27,0,79.1964,1957.27,8,-7,-1564.71,2339.06,2814.17,0,-56.2196,2814.17,6,6,3187.99,-374.546,3209.91,0,-6.70078,3209.91,7,7,2924.14,705.009,3007.92,1,13.5553,3007.92,-6,-6,3187.99,374.546,3209.91,0,6.70078,3209.91,-7,-7,2924.14,-705.009,3007.92,1,-13.5553,3007.92,6,6,3187.99,-374.546,3209.91,0,-6.70078,3209.91,7,7,2924.14,705.009,3007.92,1,13.5553,3007.92,-6,-6,3187.99,374.546,3209.91,0,6.70078,3209.91,-7,-7,2924.14,-705.009,3007.92,1,-13.5553,3007.92,6,6,6.0089,6,3187.99,-374.546,-6.70078,3209.91,3187.99,-374.546,3209.91,0,-6.70078,3209.91,-6,6,-5.9911,6,1380.29,-975.737,-35.2568,1690.34,1380.29,-975.737,1690.34,0,-35.2568,1690.34,-6,-6,-5.9911,-6,3187.99,374.546,6.70078,3209.91,3187.99,374.546,3209.91,0,6.70078,3209.91,6,-6,6.0089,-6,1380.29,975.737,35.2568,1690.34,1380.29,975.737,1690.34,0,35.2568,1690.34
0.00895,6,6,3183.11,-399.279,3208.05,0,-7.14966,3208.05,-6,6,1381.05,-970.657,1688.04,0,-35.101,1688.04,-6,-6,3183.11,399.279,3208.05,0,7.14966,3208.05,6,-6,1381.05,970.657,1688.04,0,35.101,1688.04,6,7,-1717.42,-217.074,1731.09,0,7.20373,1731.09,-8,7,-1611.59,-2312.42,2818.6,0,55.1264,2818.6,-6,-7,-1717.42,217.074,1731.09,0,-7.20373,1731.09,8,-7,-1611.59,2312.42,2818.6,0,-55.1264,2818.6,6,6,3183.11,-399.279,3208.05,0,-7.14966,3208.05,-7,6,2958.12,-219.414,2966.25,0,-4.24205,2966.25,-6,-6,3183.11,399.279,3208.05,0,7.14966,3208.05,7,-6,2958.12,219.414,2966.25,0,4.24205,2966.25,7,6,374.992,-1897.75,1934.45,0,-78.8224,1934.45,-8,7,-1611.59,-2312.42,2818.6,0,55.1264,2818.6,8,-6,1017.7,-2310.79,2524.97,0,-66.2307,2524.97,9,-7,656.636,-2181.13,2277.83,0,-73.2454,2277.83,-8,6,1017.7,2310.79,2524.97,0,66.2307,2524.97,-9,7,656.636,2181.13,2277.83,0,73.2454,2277.83,-7,-6,374.992,1897.75,1934.45,0,78.8224,1934.45,8,-7,-1611.59,2312.42,2818.6,0,-55.1264,2818.6,6,6,3183.11,-399.279,3208.05,0,-7.14966,3208.05,7,7,2934.26,709.644,3018.85,1,13.5958,3018.85,-6,-6,3183.11,399.279,3208.05,0,7.14966,3208.05,-7,-7,2934.26,-709.644,3018.85,1,-13.5958,3018.85,6,6,3183.11,-399.279,3208.05,0,-7.14966,3208.05,7,7,2934.26,709.644,3018.85,1,13.5958,3018.85,-6,-6,3183.11,399.279,3208.05,0,7.14966,3208.05,-7,-7,2934.26,-709.644,3018.85,1,-13.5958,3018.85,6,6,6.00895,6,3183.11,-399.279,-7.14966,3208.05,3183.11,-399.279,3208.05,0,-7.14966,3208.05,-6,6,-5.99105,6,1381.05,-970.657,-35.101,1688.04,1381.05,-970.657,1688.04,0,-35.101,1688.04,-6,-6,-5.99105,-6,3183.11,399.279,7.14966,3208.05,3183.11,399.279,3208.05,0,7.14966,3208.05,6,-6,6.00895,-6,1381.05,970.657,35.101,1688.04,1381.05,970.657,1688.04,0,35.101,1688.04
0.009,6,6,3182.09,-374.841,3204.1,0,-6.7183,3204.1,-6,6,1355.62,-968.064,1665.79,0,-35.5311,1665.79,-6,-6,3182.09,374.841,3204.1,0,6.7183,3204.1,6,-6,1355.62,968.064,1665.79,0,35.5311,1665.79,6,7,-1729.16,-212.959,1742.22,0,7.02107,1742.22,-8,7,-1667,-2268.51,2815.14,0,53.69,2815.14,-6,-7,-1729.16,212.959,1742.22,0,-7.02107,1742.22,8,-7,-1667,2268.51,2815.14,0,-53.69,2815.14,6,6,3182.09,-374.841,3204.1,0,-6.7183,3204.1,-7,6,2958.33,-246.031,2968.54,0,-4.75408,2968.54,-6,-6,3182.09,374.841,3204.1,0,6.7183,3204.1,7,-6,2958.33,246.031,2968.54,0,4.75408,2968.54,7,6,405.38,-1903.42,1946.11,0,-77.9771,1946.11,-8,7,-1667,-2268.51,2815.14,0,53.69,2815.14,8,-6,1055.45,-2293.46,2524.66,0,-65.2881,2524.66,9,-7,723.079,-2152.67,2270.86,0,-71.4328,2270.86,-8,6,1055.45,2293.46,2524.66,0,65.2881,2524.66,-9,7,723.079,2152.67,2270.86,0,71.4328,2270.86,-7,-6,405.38,1903.42,1946.11,0,77.9771,1946.11,8,-7,-1667,2268.51,2815.14,0,-53.69,2815.14,6,6,3182.09,-374.841,3204.1,0,-6.7183,3204.1,7,7,2931.72,690.464,3011.93,1,13.2525,3011.93,-6,-6,3182.09,374.841,3204.1,0,6.7183,3204.1,-7,-7,2931.72,-690.464,3011.93,1,-13.2525,3011.93,6,6,3182.09,-374.841,3204.1,0,-6.7183,3204.1,7,7,2931.72,690.464,3011.93,1,13.2525,3011.93,-6,-6,3182.09,374.841,3204.1,0,6.7183,3204.1,-7,-7,2931.72,-690.464,3011.93,1,-13.2525,3011.93,6,6,6.009,6,3182.09,-374.841,-6.7183,3204.1,3182.09,-374.841,3204.1,0,-6.7183,3204.1,-6,6,-5.991,6,1355.62,-968.064,-35.5311,1665.79,1355.62,-968.064,1665.79,0,-35.5311,1665.79,-6,-6,-5.991,-6,3182.09,374.841,6.7183,3204.1,3182.09,374.841,3204.1,0,6.7183,3204.1,6,-6,6.009,-6,1355.62,968.064,35.5311,1665.79,1355.62,968.064,1665.79,0,35.5311,1665.79
0.00905,6,6,3185.29,-377.093,3207.54,0,-6.75158,3207.54,-6,6,1351.11,-957.052,1655.73,0,-35.3117,1655.73,-6,-6,3185.29,377.093,3207.54,0,6.75158,3207.54,6,-6,1351.11,957.052,1655.73,0,35.3117,1655.73,6,7,-1737.11,-227.523,1751.95,0,7.46202,1751.95,-8,7,-1758.73,-2238.37,2846.65,0,51.8426,2846.65,-6,-7,-1737.11,227.523,1751.95,0,-7.46202,1751.95,8,-7,-1758.73,2238.37,2846.65,0,-51.8426,2846.65,6,6,3185.29,-377.093,3207.54,0,-6.75158,3207.54,7,7,2954.4,730.501,3043.37,1,13.8883,3043.37,-6,-6,3185.29,377.093,3207.54,0,6.75158,3207.54,-7,-7,2954.4,-730.501,3043.37,1,-13.8883,3043.37,7,6,399.816,-1905.74,1947.22,0,-78.1514,1947.22,-8,7,-1758.73,-2238.37,2846.65,0,51.8426,2846.65,8,-6,1091.16,-2293.01,2539.39,0,-64.5518,2539.39,9,-7,823.761,-2142.14,2295.07,0,-68.9657,2295.07,-8,6,1091.16,2293.01,2539.39,0,64.5518,2539.39,-9,7,823.761,2142.14,2295.07,0,68.9657,2295.07,-7,-6,399.816,1905.74,1947.22,0,78.1514,1947.22,8,-7,-1758.73,2238.37,2846.65,0,-51.8426,2846.65,6,6,3185.29,-377.093,3207.54,0,-6.75158,3207.54,7,7,2954.4,730.501,3043.37,1,13.8883,3043.37,-6,-6,3185.29,377.093,3207.54,0,6.75158,3207.54,-7,-7,2954.4,-730.501,3043.37,1,-13.8883,3043.37,6,6,3185.29,-377.093,3207.54,0,-6.75158,3207.54,7,7,2954.4,730.501,3043.37,1,13.8883,3043.37,-6,-6,3185.29,377.093,3207.54,0,6.75158,3207.54,-7,-7,2954.4,-730.501,3043.37,1,-13.8883,3043.37,6,6,6.00905,6,3185.29,-377.093,-6.75158,3207.54,3185.29,-377.093,3207.54,0,-6.75158,3207.54,-6,6,-5.99095,6,1351.11,-957.052,-35.3117,1655.73,1351.11,-957.052,1655.73,0,-35.3117,1655.73,-6,-6,-5.99095,-6,3185.29,377.093,6.75158,3207.54,3185.29,377.093,3207.54,0,6.75158,3207.54,6,-6,6.00905,-6,1351.11,957.052,35.3117,1655.73,1351.11,957.052,1655.73,0,35.3117,1655.73
0.0091,6,6,3181.43,-410.603,3207.81,0,-7.35409,3207.81,-6,6,1339.16,-969.13,1653.04,0,-35.8927,1653.04,-6,-6,3181.43,410.603,3207.81,0,7.35409,3207.81,6,-6,1339.16,969.13,1653.04,0,35.8927,1653.04,6,7,-1705.07,-215.768,1718.67,0,7.21213,1718.67,-8,7,-1818.67,-2169.64,2831.06,0,50.029,2831.06,-6,-7,-1705.07,215.768,1718.67,0,-7.21213,1718.67,8,-7,-1818.67,2169.64,2831.06,0,-50.029,2831.06,6,6,3181.43,-410.603,3207.81,0,-7.35409,3207.81,7,7,2957.73,735.433,3047.8,1,13.9633,3047.8,-6,-6,3181.43,410.603,3207.81,0,7.35409,3207.81,-7,-7,2957.73,-735.433,3047.8,1,-13.9633,3047.8,7,6,395.663,-1877.81,1919.04,0,-78.1016,1919.04,-8,7,-1818.67,-2169.64,2831.06,0,50.029,2831.06,8,-6,1112.78,-2278.66,2535.86,0,-63.9715,2535.86,9,-7,914.082,-2137.49,2324.74,0,-66.8464,2324.74,-8,6,1112.78,2278.66,2535.86,0,63.9715,2535.86,-9,7,914.082,2137.49,2324.74,0,66.8464,2324.74,-7,-6,395.663,1877.81,1919.04,0,78.1016,1919.04,8,-7,-1818.67,2169.64,2831.06,0,-50.029,2831.06,6,6,3181.43,-410.603,3207.81,0,-7.35409,3207.81,7,7,2957.73,735.433,3047.8,1,13.9633,3047.8,-6,-6,3181.43,410.603,3207.81,0,7.35409,3207.81,-7,-7,2957.73,-735.433,3047.8,1,-13.9633,3047.8,6,6,3181.43,-410.603,3207.81,0,-7.35409,3207.81,7,7,2957.73,735.433,3047.8,1,13.9633,3047.8,-6,-6,3181.43,410.603,3207.81,0,7.35409,3207.81,-7,-7,2957.73,-735.433,3047.8,1,-13.9633,3047.8,6,6,6.0091,6,3181.43,-410.603,-7.35409,3207.81,3181.43,-410.603,3207.81,0,-7.35409,3207.81,-6,6,-5.9909,6,1339.16,-969.13,-35.8927,1653.04,1339.16,-969.13,1653.04,0,-35.8927,1653.04,-6,-6,-5.9909,-6,3181.43,410.603,7.35409,3207.81,3181.43,410.603,3207.81,0,7.35409,3207.81,6,-6,6.0091,-6,1339.16,969.13,35.8927,1653.04,1339.16,969.13,1653.04,0,35.8927,1653.04
0.00915,6,6,3178.13,-422.733,3206.12,0,-7.57662,3206.12,-6,6,1345.88,-960.205,1653.29,0,-35.5057,1653.29,-6,-6,3178.13,422.733,3206.12,0,7.57662,3206.12,6,-6,1345.88,960.205,1653.29,0,35.5057,1653.29,6,7,-1706.57,-206.551,1719.03,0,6.90109,1719.03,-8,7,-1857.86,-2149.57,2841.17,0,49.1633,2841.17,-6,-7,-1706.57,206.551,1719.03,0,-6.90109,1719.03,8,-7,-1857.86,2149.57,2841.17,0,-49.1633,2841.17,6,6,3178.13,-422.733,3206.12,0,-7.57662,3206.12,7,7,2968.81,731.53,3057.61,1,13.8422,3057.61,-6,-6,3178.13,422.733,3206.12,0,7.57662,3206.12,-7,-7,2968.81,-731.53,3057.61,1,-13.8422,3057.61,7,6,394.322,-1865.94,1907.15,0,-78.0675,1907.15,-8,7,-1857.86,-2149.57,2841.17,0,49.1633,2841.17,8,-6,1117.49,-2264.25,2524.99,0,-63.7319,2524.99,9,-7,969.62,-2140.33,2349.72,0,-65.6284,2349.72,-8,6,1117.49,2264.25,2524.99,0,63.7319,2524.99,-9,7,969.62,2140.33,2349.72,0,65.6284,2349.72,-7,-6,394.322,1865.94,1907.15,0,78.0675,1907.15,8,-7,-1857.86,2149.57,2841.17,0,-49.1633,2841.17,6,6,3178.13,-422.733,3206.12,0,-7.57662,3206.12,7,7,2968.81,731.53,3057.61,1,13.8422,3057.61,-6,-6,3178.13,422.733,3206.12,0,7.57662,3206.12,-7,-7,2968.81,-731.53,3057.61,1,-13.8422,3057.61,6,6,3178.13,-422.733,3206.12,0,-7.57662,3206.12,7,7,2968.81,731.53,3057.61,1,13.8422,3057.61,-6,-6,3178.13,422.733,3206.12,0,7.57662,3206.12,-7,-7,2968.81,-731.53,3057.61,1,-13.8422,3057.61,6,6,6.00915,6,3178.13,-422.733,-7.57662,3206.12,3178.13,-422.733,3206.12,0,-7.57662,3206.12,-6,6,-5.99085,6,1345.88,-960.205,-35.5057,1653.29,1345.88,-960.205,1653.29,0,-35.5057,1653.29,-6,-6,-5.99085,-6,3178.13,422.733,7.57662,3206.12,3178.13,422.733,3206.12,0,7.57662,3206.12,6,-6,6.00915,-6,1345.88,960.205,35.5057,1653.29,1345.88,960.205,1653.29,0,35.5057,1653.29
0.0092,6,6,3151.09,-428.615,3180.11,0,-7.74589,3180.11,-6,6,1351.32,-952.576,1653.32,0,-35.181,1653.32,-6,-6,3151.09,428.615,3180.11,0,7.74589,3180.11,6,-6,1351.32,952.576,1653.32,0,35.181,1653.32,6,7,-1718.34,-210.834,1731.22,0,6.99503,1731.22,-8,7,-1910.32,-2101.18,2839.77,0,47.724,2839.77,-6,-7,-1718.34,210.834,1731.22,0,-6.99503,1731.22,8,-7,-1910.32,2101.18,2839.77,0,-47.724,2839.77,6,6,3151.09,-428.615,3180.11,0,-7.74589,3180.11,7,7,2965.33,734.721,3054.99,1,13.916,3054.99,-6,-6,3151.09,428.615,3180.11,0,7.74589,3180.11,-7,-7,2965.33,-734.721,3054.99,1,-13.916,3054.99,7,6,412.396,-1861.06,1906.2,0,-77.5056,1906.2,-8,7,-1910.32,-2101.18,2839.77,0,47.724,2839.77,8,-6,1146.23,-2245.39,2521.03,0,-62.9564,2521.03,9,-7,1058.82,-2100.12,2351.93,0,-63.244,2351.93,-8,6,1146.23,2245.39,2521.03,0,62.9564,2521.03,-9,7,1058.82,2100.12,2351.93,0,63.244,2351.93,-7,-6,412.396,1861.06,1906.2,0,77.5056,1906.2,8,-7,-1910.32,2101.18,2839.77,0,-47.724,2839.77,6,6,3151.09,-428.615,3180.11,0,-7.74589,3180.11,7,7,2965.33,734.721,3054.99,1,13.916,3054.99,-6,-6,3151.09,428.615,3180.11,0,7.74589,3180.11,-7,-7,2965.33,-734.721,3054.99,1,-13.916,3054.99,6,6,3151.09,-428.615,3180.11,0,-7.74589,3180.11,7,7,2965.33,734.721,3054.99,1,13.916,3054.99,-6,-6,3151.09,428.615,3180.11,0,7.74589,3180.11,-7,-7,2965.33,-734.721,3054.99,1,-13.916,3054.99,6,6,6.0092,6,3151.09,-428.615,-7.74589,3180.11,3151.09,-428.615,3180.11,0,-7.74589,3180.11,-6,6,-5.9908,6,1351.32,-952.576,-35.181,1653.32,1351.32,-952.576,1653.32,0,-35.181,1653.32,-6,-6,-5.9908,-6,3151.09,428.615,7.74589,3180.11,3151.09,428.615,3180.11,0,7.74589,3180.11,6,-6,6.0092,-6,1351.32,952.576,35.181,1653.32,1351.32,952.576,1653.32,0,35.181,1653.32
0.00925,6,6,3147.24,-403.328,3172.98,0,-7.3028,3172.98,-6,6,1338.2,-936.879,1633.56,0,-34.996,1633.56,-6,-6,3147.24,403.328,3172.98,0,7.3028,3172.98,6,-6,1338.2,936.879,1633.56,0,34.996,1633.56,6,7,-1738.27,-213.811,1751.37,0,7.0123,1751.37,-8,7,-1951.03,-2047.31,2828.07,0,46.3795,2828.07,-6,-7,-1738.27,213.811,1751.37,0,-7.0123,1751.37,8,-7,-1951.03,2047.31,2828.07,0,-46.3795,2828.07,6,6,3147.24,-403.328,3172.98,0,-7.3028,3172.98,7,7,2941.44,751.309,3035.87,1,14.3283,3035.87,-6,-6,3147.24,403.328,3172.98,0,7.3028,3172.98,-7,-7,2941.44,-751.309,3035.87,1,-14.3283,3035.87,7,6,435.609,-1873,1922.99,0,-76.9073,1922.99,-8,7,-1951.03,-2047.31,2828.07,0,46.3795,2828.07,8,-6,1196.09,-2241.36,2540.54,0,-61.9136,2540.54,9,-7,1121.08,-2042.92,2330.31,0,-61.2437,2330.31,-8,6,1196.09,2241.36,2540.54,0,61.9136,2540.54,-9,7,1121.08,2042.92,2330.31,0,61.2437,2330.31,-7,-6,435.609,1873,1922.99,0,76.9073,1922.99,8,-7,-1951.03,2047.31,2828.07,0,-46.3795,2828.07,6,6,3147.24,-403.328,3172.98,0,-7.3028,3172.98,7,7,2941.44,751.309,3035.87,1,14.3283,3035.87,-6,-6,3147.24,403.328,3172.98,0,7.3028,3172.98,-7,-7,2941.44,-751.309,3035.87,1,-14.3283,3035.87,6,6,3147.24,-403.328,3172.98,0,-7.3028,3172.98,7,7,2941.44,751.309,3035.87,1,14.3283,3035.87,-6,-6,3147.24,403.328,3172.98,0,7.3028,3172.98,-7,-7,2941.44,-751.309,3035.87,1,-14.3283,3035.87,6,6,6.00925,6,3147.24,-403.328,-7.3028,3172.98,3147.24,-403.328,3172.98,0,-7.3028,3172.98,-6,6,-5.99075,6,1338.2,-936.879,-34.996,1633.56,1338.2,-936.879,1633.56,0,-34.996,1633.56,-6,-6,-5.99075,-6,3147.24,403.328,7.3028,3172.98,3147.24,403.328,3172.98,0,7.3028,3172.98,6,-6,6.00925,-6,1338.2,936.879,34.996,1633.56,1338.2,936.879,1633.56,0,34.996,1633.56
0.0093,6,6,3134.42,-431.634,3164,0,-7.84076,3164,-6,6,1341.95,-937.926,1637.24,0,-34.9507,1637.24,-6,-6,3134.42,431.634,3164,0,7.84076,3164,6,-6,1341.95,937.926,1637.24,0,34.9507,1637.24,6,7,-1727.91,-184.185,1737.7,0,6.08442,1737.7,-8,7,-1989.31,-1989.86,2813.7,0,45.0079,2813.7,-6,-7,-1727.91,184.185,1737.7,0,-6.08442,1737.7,8,-7,-1989.31,1989.86,2813.7,0,-45.0079,2813.7,6,6,3134.42,-431.634,3164,0,-7.84076,3164,7,7,2931.34,750.513,3025.89,1,14.361,3025.89,-6,-6,3134.42,431.634,3164,0,7.84076,3164,-7,-7,2931.34,-750.513,3025.89,1,-14.361,3025.89,7,6,445.167,-1845.62,1898.55,0,-76.4392,1898.55,-8,7,-1989.31,-1989.86,2813.7,0,45.0079,2813.7,8,-6,1209.97,-2217.28,2525.94,0,-61.3786,2525.94,9,-7,1192.24,-2012.24,2338.91,0,-59.3535,2338.91,-8,6,1209.97,2217.28,2525.94,0,61.3786,2525.94,-9,7,1192.24,2012.24,2338.91,0,59.3535,2338.91,-7,-6,445.167,1845.62,1898.55,0,76.4392,1898.55,8,-7,-1989.31,1989.86,2813.7,0,-45.0079,2813.7,6,6,3134.42,-431.634,3164,0,-7.84076,3164,7,7,2931.34,750.513,3025.89,1,14.361,3025.89,-6,-6,3134.42,431.634,3164,0,7.84076,3164,-7,-7,2931.34,-750.513,3025.89,1,-14.361,3025.89,6,6,3134.42,-431.634,3164,0,-7.84076,3164,7,7,2931.34,750.513,3025.89,1,14.361,3025.89,-6,-6,3134.42,431.634,3164,0,7.84076,3164,-7,-7,2931.34,-750.513,3025.89,1,-14.361,3025.89,6,6,6.0093,6,3134.42,-431.634,-7.84076,3164,3134.42,-431.634,3164,0,-7.84076,3164,-6,6,-5.9907,6,1341.95,-937.926,-34.9507,1637.24,1341.95,-937.926,1637.24,0,-34.9507,1637.24,-6,-6,-5.9907,-6,3134.42,431.634,7.84076,3164,3134.42,431.634,3164,0,7.84076,3164,6,-6,6.0093,-6,1341.95,937.926,34.9507,1637.24,1341.95,937.926,1637.24,0,34.9507,1637.24
0.00935,6,6,3125.24,-443.369,3156.54,0,-8.0745,3156.54,-6,6,1350.4,-930.269,1639.81,0,-34.5623,1639.81,-6,-6,3125.24,443.369,3156.54,0,8.0745,3156.54,6,-6,1350.4,930.269,1639.81,0,34.5623,1639.81,6,7,-1743.97,-164.689,1751.73,0,5.39462,1751.73,-8,7,-2007.3,-1953.73,2801.13,0,44.2251,2801.13,-6,-7,-1743.97,164.689,1751.73,0,-5.39462,1751.73,8,-7,-2007.3,1953.73,2801.13,0,-44.2251,2801.13,6,6,3125.24,-443.369,3156.54,0,-8.0745,3156.54,7,7,2918.78,753.313,3014.43,1,14.4717,3014.43,-6,-6,3125.24,443.369,3156.54,0,8.0745,3156.54,-7,-7,2918.78,-753.313,3014.43,1,-14.4717,3014.43,7,6,450.184,-1831.78,1886.28,0,-76.1924,1886.28,-8,7,-2007.3,-1953.73,2801.13,0,44.2251,2801.13,8,-6,1231.96,-2209.91,2530.1,0,-60.8616,2530.1,9,-7,1263.95,-1956.25,2329.06,0,-57.1332,2329.06,-8,6,1231.96,2209.91,2530.1,0,60.8616,2530.1,-9,7,1263.95,1956.25,2329.06,0,57.1332,2329.06,-7,-6,450.184,1831.78,1886.28,0,76.1924,1886.28,8,-7,-2007.3,1953.73,2801.13,0,-44.2251,2801.13,6,6,3125.24,-443.369,3156.54,0,-8.0745,3156.54,7,7,2918.78,753.313,3014.43,1,14.4717,3014.43,-6,-6,3125.24,443.369,3156.54,0,8.0745,3156.54,-7,-7,2918.78,-753.313,3014.43,1,-14.4717,3014.43,6,6,3125.24,-443.369,3156.54,0,-8.0745,3156.54,7,7,2918.78,753.313,3014.43,1,14.4717,3014.43,-6,-6,3125.24,443.369,3156.54,0,8.0745,3156.54,-7,-7,2918.78,-753.313,3014.43,1,-14.4717,3014.43,6,6,6.00935,6,3125.24,-443.369,-8.0745,3156.54,3125.24,-443.369,3156.54,0,-8.0745,3156.54,-6,6,-5.99065,6,1350.4,-930.269,-34.5623,1639.81,1350.4,-930.269,1639.81,0,-34.5623,1639.81,-6,-6,-5.99065,-6,3125.24,443.369,8.0745,3156.54,3125.24,443.369,3156.54,0,8.0745,3156.54,6,-6,6.00935,-6,1350.4,930.269,34.5623,1639.81,1350.4,930.269,1639.81,0,34.5623,1639.81
0.0094,6,6,3117.52,-446.552,3149.34,0,-8.15156,3149.34,-6,6,1325.06,-930.832,1619.33,0,-35.0873,1619.33,-6,-6,3117.52,446.552,3149.34,0,8.15156,3149.34,6,-6,1325.06,930.832,1619.33,0,35.0873,1619.33,6,7,-1773.94,-157.928,1780.95,0,5.08746,1780.95,-8,7,-2042.64,-1928.72,2809.33,0,43.3569,2809.33,-6,-7,-1773.94,157.928,1780.95,0,-5.08746,1780.95,8,-7,-2042.64,1928.72,2809.33,0,-43.3569,2809.33,6,6,3117.52,-446.552,3149.34,0,-8.15156,3149.34,7,7,2915.74,750.819,3010.86,1,14.4402,3010.86,-6,-6,3117.52,446.552,3149.34,0,8.15156,3149.34,-7,-7,2915.74,-750.819,3010.86,1,-14.4402,3010.86,7,6,452.599,-1846.02,1900.7,0,-76.2242,1900.7,-8,7,-2042.64,-1928.72,2809.33,0,43.3569,2809.33,8,-6,1268.1,-2205.64,2544.19,0,-60.1039,2544.19,9,-7,1347.72,-1918.22,2344.33,0,-54.9086,2344.33,-8,6,1268.1,2205.64,2544.19,0,60.1039,2544.19,-9,7,1347.72,1918.22,2344.33,0,54.9086,2344.33,-7,-6,452.599,1846.02,1900.7,0,76.2242,1900.7,8,-7,-2042.64,1928.72,2809.33,0,-43.3569,2809.33,6,6,3117.52,-446.552,3149.34,0,-8.15156,3149.34,7,7,2915.74,750.819,3010.86,1,14.4402,3010.86,-6,-6,3117.52,446.552,3149.34,0,8.15156,3149.34,-7,-7,2915.74,-750.819,3010.86,1,-14.4402,3010.86,6,6,3117.52,-446.552,3149.34,0,-8.15156,3149.34,7,7,2915.74,750.819,3010.86,1,14.4402,3010.86,-6,-6,3117.52,446.552,3149.34,0,8.15156,3149.34,-7,-7,2915.74,-750.819,3010.86,1,-14.4402,3010.86,6,6,6.0094,6,3117.52,-446.552,-8.15156,3149.34,3117.52,-446.552,3149.34,0,-8.15156,3149.34,-6,6,-5.9906,6,1325.06,-930.832,-35.0873,1619.33,1325.06,-930.832,1619.33,0,-35.0873,1619.33,-6,-6,-5.9906,-6,3117.52,446.552,8.15156,3149.34,3117.52,446.552,3149.34,0,8.15156,3149.34,6,-6,6.0094,-6,1325.06,930.832,35.0873,1619.33,1325.06,930.832,1619.33,0,35.0873,1619.33
0.00945,6,6,3102.33,-463.936,3136.83,0,-8.50522,3136.83,-6,6,1338.23,-918.668,1623.21,0,-34.4688,1623.21,-6,-6,3102.33,463.936,3136.83,0,8.50522,3136.83,6,-6,1338.23,918.668,1623.21,0,34.4688,1623.21,6,7,-1780.09,-114.503,1783.77,0,3.68045,1783.77,-8,7,-2041.78,-1884.64,2778.62,0,42.7081,2778.62,-6,-7,-1780.09,114.503,1783.77,0,-3.68045,1783.77,8,-7,-2041.78,1884.64,2778.62,0,-42.7081,2778.62,6,6,3102.33,-463.936,3136.83,0,-8.50522,3136.83,7,7,2901,721.639,2989.41,1,13.9691,2989.41,-6,-6,3102.33,463.936,3136.83,0,8.50522,3136.83,-7,-7,2901,-721.639,2989.41,1,-13.9691,2989.41,7,6,461.693,-1818.64,1876.33,0,-75.7554,1876.33,-8,7,-2041.78,-1884.64,2778.62,0,42.7081,2778.62,8,-6,1278.27,-2186.83,2533.02,0,-59.6925,2533.02,9,-7,1400.94,-1871.29,2337.6,0,-53.1796,2337.6,-8,6,1278.27,2186.83,2533.02,0,59.6925,2533.02,-9,7,1400.94,1871.29,2337.6,0,53.1796,2337.6,-7,-6,461.693,1818.64,1876.33,0,75.7554,1876.33,8,-7,-2041.78,1884.64,2778.62,0,-42.7081,2778.62,6,6,3102.33,-463.936,3136.83,0,-8.50522,3136.83,7,7,2901,721.639,2989.41,1,13.9691,2989.41,-6,-6,3102.33,463.936,3136.83,0,8.50522,3136.83,-7,-7,2901,-721.639,2989.41,1,-13.9691,2989.41,6,6,3102.33,-463.936,3136.83,0,-8.50522,3136.83,7,7,2901,721.639,2989.41,1,13.9691,2989.41,-6,-6,3102.33,463.936,3136.83,0,8.50522,3136.83,-7,-7,2901,-721.639,2989.41,1,-13.9691,2989.41,6,6,6.00945,6,3102.33,-463.936,-8.50522,3136.83,3102.33,-463.936,3136.83,0,-8.50522,3136.83,-6,6,-5.99055,6,1338.23,-918.668,-34.4688,1623.21,1338.23,-918.668,1623.21,0,-34.4688,1623.21,-6,-6,-5.99055,-6,3102.33,463.936,8.50522,3136.83,3102.33,463.936,3136.83,0,8.50522,3136.83,6,-6,6.00945,-6,1338.23,918.668,34.4688,1623.21,1338.23,918.668,1623.21,0,34.4688,1623.21
0.0095,6,6,3084.22,-460.372,3118.39,0,-8.48969,3118.39,-6,6,1340.01,-903.951,1616.4,0,-34.003,1616.4,-6,-6,3084.22,460.372,3118.39,0,8.48969,3118.39,6,-6,1340.01,903.951,1616.4,0,34.003,1616.4,6,7,-1775.68,-111.805,1779.2,0,3.60284,1779.2,-8,7,-2082.9,-1822.71,2767.8,0,41.1885,2767.8,-6,-7,-1775.68,111.805,1779.2,0,-3.60284,1779.2,8,-7,-2082.9,1822.71,2767.8,0,-41.1885,2767.8,6,6,3084.22,-460.372,3118.39,0,-8.48969,3118.39,7,7,2874.7,744.606,2969.57,1,14.5216,2969.57,-6,-6,3084.22,460.372,3118.39,0,8.48969,3118.39,-7,-7,2874.7,-744.606,2969.57,1,-14.5216,2969.57,7,6,479.114,-1814.19,1876.39,0,-75.2063,1876.39,-8,7,-2082.9,-1822.71,2767.8,0,41.1885,2767.8,8,-6,1291.95,-2166.98,2522.89,0,-59.1967,2522.89,9,-7,1487.74,-1809.46,2342.54,0,-50.5728,2342.54,-8,6,1291.95,2166.98,2522.89,0,59.1967,2522.89,-9,7,1487.74,1809.46,2342.54,0,50.5728,2342.54,-7,-6,479.114,1814.19,1876.39,0,75.2063,1876.39,8,-7,-2082.9,1822.71,2767.8,0,-41.1885,2767.8,6,6,3084.22,-460.372,3118.39,0,-8.48969,3118.39,7,7,2874.7,744.606,2969.57,1,14.5216,2969.57,-6,-6,3084.22,460.372,3118.39,0,8.48969,3118.39,-7,-7,2874.7,-744.606,2969.57,1,-14.5216,2969.57,6,6,3084.22,-460.372,3118.39,0,-8.48969,3118.39,7,7,2874.7,744.606,2969.57,1,14.5216,2969.57,-6,-6,3084.22,460.372,3118.39,0,8.48969,3118.39,-7,-7,2874.7,-744.606,2969.57,1,-14.5216,2969.57,6,6,6.0095,6,3084.22,-460.372,-8.48969,3118.39,3084.22,-460.372,3118.39,0,-8.48969,3118.39,-6,6,-5.9905,6,1340.01,-903.951,-34.003,1616.4,1340.01,-903.951,1616.4,0,-34.003,1616.4,-6,-6,-5.9905,-6,3084.22,460.372,8.48969,3118.39,3084.22,460.372,3118.39,0,8.48969,3118.39,6,-6,6.0095,-6,1340.01,903.951,34.003,1616.4,1340.01,903.951,1616.4,0,34.003,1616.4
0.00955,6,6,3069.81,-469.432,3105.5,0,-8.69426,3105.5,-6,6,1344,-903.599,1619.51,0,-33.9138,1619.51,-6,-6,3069.81,469.432,3105.5,0,8.69426,3105.5,6,-6,1344,903.599,1619.51,0,33.9138,1619.51,6,7,-1788.08,-86.3723,1790.16,0,2.76549,1790.16,-8,7,-2093.36,-1779.69,2747.62,0,40.3698,2747.62,-6,-7,-1788.08,86.3723,1790.16,0,-2.76549,1790.16,8,-7,-2093.36,1779.69,2747.62,0,-40.3698,2747.62,6,6,3069.81,-469.432,3105.5,0,-8.69426,3105.5,7,7,2863.41,738.53,2957.12,1,14.4625,2957.12,-6,-6,3069.81,469.432,3105.5,0,8.69426,3105.5,-7,-7,2863.41,-738.53,2957.12,1,-14.4625,2957.12,7,6,475.364,-1803.87,1865.46,0,-75.2368,1865.46,-8,7,-2093.36,-1779.69,2747.62,0,40.3698,2747.62,8,-6,1329.24,-2166.46,2541.73,0,-58.4687,2541.73,9,-7,1542.2,-1749.72,2332.36,0,-48.6071,2332.36,-8,6,1329.24,2166.46,2541.73,0,58.4687,2541.73,-9,7,1542.2,1749.72,2332.36,0,48.6071,2332.36,-7,-6,475.364,1803.87,1865.46,0,75.2368,1865.46,8,-7,-2093.36,1779.69,2747.62,0,-40.3698,2747.62,6,6,3069.81,-469.432,3105.5,0,-8.69426,3105.5,7,7,2863.41,738.53,2957.12,1,14.4625,2957.12,-6,-6,3069.81,469.432,3105.5,0,8.69426,3105.5,-7,-7,2863.41,-738.53,2957.12,1,-14.4625,2957.12,6,6,3069.81,-469.432,3105.5,0,-8.69426,3105.5,7,7,2863.41,738.53,2957.12,1,14.4625,2957.12,-6,-6,3069.81,469.432,3105.5,0,8.69426,3105.5,-7,-7,2863.41,-738.53,2957.12,1,-14.4625,2957.12,6,6,6.00955,6,3069.81,-469.432,-8.69426,3105.5,3069.81,-469.432,3105.5,0,-8.69426,3105.5,-6,6,-5.99045,6,1344,-903.599,-33.9138,1619.51,1344,-903.599,1619.51,0,-33.9138,1619.51,-6,-6,-5.99045,-6,3069.81,469.432,8.69426,3105.5,3069.81,469.432,3105.5,0,8.69426,3105.5,6,-6,6.00955,-6,1344,903.599,33.9138,1619.51,1344,903.599,1619.51,0,33.9138,1619.51
0.0096,6,6,3061.42,-485.321,3099.65,0,-9.00804,3099.65,-6,6,1345.22,-909.887,1624.04,0,-34.0738,1624.04,-6,-6,3061.42,485.321,3099.65,0,9.00804,3099.65,6,-6,1345.22,909.887,1624.04,0,34.0738,1624.04,6,7,-1789.83,-81.7277,1791.7,0,2.61444,1791.7,-8,7,-2115.41,-1744.02,2741.64,0,39.5033,2741.64,-6,-7,-1789.83,81.7277,1791.7,0,-2.61444,1791.7,8,-7,-2115.41,1744.02,2741.64,0,-39.5033,2741.64,6,6,3061.42,-485.321,3099.65,0,-9.00804,3099.65,7,7,2854.84,728.904,2946.42,1,14.3229,2946.42,-6,-6,3061.42,485.321,3099.65,0,9.00804,3099.65,-7,-7,2854.84,-728.904,2946.42,1,-14.3229,2946.42,7,6,479.096,-1792.31,1855.24,0,-75.0343,1855.24,-8,7,-2115.41,-1744.02,2741.64,0,39.5033,2741.64,8,-6,1338.79,-2151.7,2534.2,0,-58.1101,2534.2,9,-7,1607.13,-1709.23,2346.13,0,-46.7635,2346.13,-8,6,1338.79,2151.7,2534.2,0,58.1101,2534.2,-9,7,1607.13,1709.23,2346.13,0,46.7635,2346.13,-7,-6,479.096,1792.31,1855.24,0,75.0343,1855.24,8,-7,-2115.41,1744.02,2741.64,0,-39.5033,2741.64,6,6,3061.42,-485.321,3099.65,0,-9.00804,3099.65,7,7,2854.84,728.904,2946.42,1,14.3229,2946.42,-6,-6,3061.42,485.321,3099.65,0,9.00804,3099.65,-7,-7,2854.84,-728.904,2946.42,1,-14.3229,2946.42,6,6,3061.42,-485.321,3099.65,0,-9.00804,3099.65,7,7,2854.84,728.904,2946.42,1,14.3229,2946.42,-6,-6,3061.42,485.321,3099.65,0,9.00804,3099.65,-7,-7,2854.84,-728.904,2946.42,1,-14.3229,2946.42,6,6,6.0096,6,3061.42,-485.321,-9.00804,3099.65,3061.42,-485.321,3099.65,0,-9.00804,3099.65,-6,6,-5.9904,6,1345.22,-909.887,-34.0738,1624.04,1345.22,-909.887,1624.04,0,-34.0738,1624.04,-6,-6,-5.9904,-6,3061.42,485.321,9.00804,3099.65,3061.42,485.321,3099.65,0,9.00804,3099.65,6,-6,6.0096,-6,1345.22,909.887,34.0738,1624.04,1345.22,909.887,1624.04,0,34.0738,1624.04
0.00965,6,6,3050.34,-505.619,3091.96,0,-9.41169,3091.96,-6,6,1347.64,-907.956,1624.97,0,-33.9696,1624.97,-6,-6,3050.34,505.619,3091.96,0,9.41169,3091.96,6,-6,1347.64,907.956,1624.97,0,33.9696,1624.97,6,7,-1801.7,-35.6499,1802.05,0,1.13355,1802.05,-8,7,-2114.85,-1708.76,2718.91,0,38.9375,2718.91,-6,-7,-1801.7,35.6499,1802.05,0,-1.13355,1802.05,8,-7,-2114.85,1708.76,2718.91,0,-38.9375,2718.91,6,6,3050.34,-505.619,3091.96,0,-9.41169,3091.96,7,7,2851.45,710.739,2938.7,1,13.9961,2938.7,-6,-6,3050.34,505.619,3091.96,0,9.41169,3091.96,-7,-7,2851.45,-710.739,2938.7,1,-13.9961,2938.7,7,6,479.254,-1777.89,1841.36,0,-74.9138,1841.36,-8,7,-2114.85,-1708.76,2718.91,0,38.9375,2718.91,8,-6,1347.84,-2137.33,2526.83,0,-57.7636,2526.83,9,-7,1660.05,-1656.83,2345.39,0,-44.9443,2345.39,-8,6,1347.84,2137.33,2526.83,0,57.7636,2526.83,-9,7,1660.05,1656.83,2345.39,0,44.9443,2345.39,-7,-6,479.254,1777.89,1841.36,0,74.9138,1841.36,8,-7,-2114.85,1708.76,2718.91,0,-38.9375,2718.91,6,6,3050.34,-505.619,3091.96,0,-9.41169,3091.96,7,7,2851.45,710.739,2938.7,1,13.9961,2938.7,-6,-6,3050.34,505.619,3091.96,0,9.41169,3091.96,-7,-7,2851.45,-710.739,2938.7,1,-13.9961,2938.7,6,6,3050.34,-505.619,3091.96,0,-9.41169,3091.96,7,7,2851.45,710.739,2938.7,1,13.9961,2938.7,-6,-6,3050.34,505.619,3091.96,0,9.41169,3091.96,-7,-7,2851.45,-710.739,2938.7,1,-13.9961,2938.7,6,6,6.00965,6,3050.34,-505.619,-9.41169,3091.96,3050.34,-505.619,3091.96,0,-9.41169,3091.96,-6,6,-5.99035,6,1347.64,-907.956,-33.9696,1624.97,1347.64,-907.956,1624.97,0,-33.9696,1624.97,-6,-6,-5.99035,-6,3050.34,505.619,9.41169,3091.96,3050.34,505.619,3091.96,0,9.41169,3091.96,6,-6,6.00965,-6,1347.64,907.956,33.9696,1624.97,1347.64,907.956,1624.97,0,33.9696,1624.97
0.0097,6,6,3042.76,-492.799,3082.4,0,-9.19964,3082.4,-6,6,1338.55,-887.433,1606.01,0,-33.5435,1606.01,-6,-6,3042.76,492.799,3082.4,0,9.19964,3082.4,6,-6,1338.55,887.433,1606.01,0,33.5435,1606.01,6,7,-1819.2,-52.197,1819.95,0,1.6435,1819.95,-8,7,-2174.79,-1648.64,2729.06,0,37.1647,2729.06,-6,-7,-1819.2,52.197,1819.95,0,-1.6435,1819.95,8,-7,-2174.79,1648.64,2729.06,0,-37.1647,2729.06,6,6,3042.76,-492.799,3082.4,0,-9.19964,3082.4,7,7,2864.31,759.615,2963.32,1,14.8529,2963.32,-6,-6,3042.76,492.799,3082.4,0,9.19964,3082.4,-7,-7,2864.31,-759.615,2963.32,1,-14.8529,2963.32,7,6,488.479,-1779.61,1845.44,0,-74.6511,1845.44,-8,7,-2174.79,-1648.64,2729.06,0,37.1647,2729.06,8,-6,1376.76,-2130.34,2536.49,0,-57.1269,2536.49,9,-7,1755.88,-1587.42,2367.07,0,-42.1154,2367.07,-8,6,1376.76,2130.34,2536.49,0,57.1269,2536.49,-9,7,1755.88,1587.42,2367.07,0,42.1154,2367.07,-7,-6,488.479,1779.61,1845.44,0,74.6511,1845.44,8,-7,-2174.79,1648.64,2729.06,0,-37.1647,2729.06,6,6,3042.76,-492.799,3082.4,0,-9.19964,3082.4,7,7,2864.31,759.615,2963.32,1,14.8529,2963.32,-6,-6,3042.76,492.799,3082.4,0,9.19964,3082.4,-7,-7,2864.31,-759.615,2963.32,1,-14.8529,2963.32,6,6,3042.76,-492.799,3082.4,0,-9.19964,3082.4,7,7,2864.31,759.615,2963.32,1,14.8529,2963.32,-6,-6,3042.76,492.799,3082.4,0,9.19964,3082.4,-7,-7,2864.31,-759.615,2963.32,1,-14.8529,2963.32,6,6,6.0097,6,3042.76,-492.799,-9.19964,3082.4,3042.76,-492.799,3082.4,0,-9.19964,3082.4,-6,6,-5.9903,6,1338.55,-887.433,-33.5435,1606.01,1338.55,-887.433,1606.01,0,-33.5435,1606.01,-6,-6,-5.9903,-6,3042.76,492.799,9.19964,3082.4,3042.76,492.799,3082.4,0,9.19964,3082.4,6,-6,6.0097,-6,1338.55,887.433,33.5435,1606.01,1338.55,887.433,1606.01,0,33.5435,1606.01
0.00975,6,6,3032.07,-494.827,3072.18,0,-9.26882,3072.18,-6,6,1345.95,-885.075,1610.88,0,-33.3283,1610.88,-6,-6,3032.07,494.827,3072.18,0,9.26882,3072.18,6,-6,1345.95,885.075,1610.88,0,33.3283,1610.88,6,7,-1831.17,-51.1471,1831.89,0,1.59993,1831.89,-8,7,-2200.85,-1591.17,2715.8,0,35.8661,2715.8,-6,-7,-1831.17,51.1471,1831.89,0,-1.59993,1831.89,8,-7,-2200.85,1591.17,2715.8,0,-35.8661,2715.8,6,6,3032.07,-494.827,3072.18,0,-9.26882,3072.18,7,7,2856.89,764.239,2957.34,1,14.9764,2957.34,-6,-6,3032.07,494.827,3072.18,0,9.26882,3072.18,-7,-7,2856.89,-764.239,2957.34,1,-14.9764,2957.34,7,6,500.298,-1771.43,1840.72,0,-74.229,1840.72,-8,7,-2200.85,-1591.17,2715.8,0,35.8661,2715.8,8,-6,1396.79,-2110.31,2530.7,0,-56.4999,2530.7,9,-7,1812.97,-1528.01,2371,0,-40.1249,2371,-8,6,1396.79,2110.31,2530.7,0,56.4999,2530.7,-9,7,1812.97,1528.01,2371,0,40.1249,2371,-7,-6,500.298,1771.43,1840.72,0,74.229,1840.72,8,-7,-2200.85,1591.17,2715.8,0,-35.8661,2715.8,6,6,3032.07,-494.827,3072.18,0,-9.26882,3072.18,7,7,2856.89,764.239,2957.34,1,14.9764,2957.34,-6,-6,3032.07,494.827,3072.18,0,9.26882,3072.18,-7,-7,2856.89,-764.239,2957.34,1,-14.9764,2957.34,6,6,3032.07,-494.827,3072.18,0,-9.26882,3072.18,7,7,2856.89,764.239,2957.34,1,14.9764,2957.34,-6,-6,3032.07,494.827,3072.18,0,9.26882,3072.18,-7,-7,2856.89,-764.239,2957.34,1,-14.9764,2957.34,6,6,6.00975,6,3032.07,-494.827,-9.26882,3072.18,3032.07,-494.827,3072.18,0,-9.26882,3072.18,-6,6,-5.99025,6,1345.95,-885.075,-33.3283,1610.88,1345.95,-885.075,1610.88,0,-33.3283,1610.88,-6,-6,-5.99025,-6,3032.07,494.827,9.26882,3072.18,3032.07,494.827,3072.18,0,9.26882,3072.18,6,-6,6.00975,-6,1345.95,885.075,33.3283,1610.88,1345.95,885.075,1610.88,0,33.3283,1610.88
0.0098,6,6,3023.42,-506.086,3065.48,0,-9.50257,3065.48,-6,6,1349.34,-885.868,1614.15,0,-33.2856,1614.15,-6,-6,3023.42,506.086,3065.48,0,9.50257,3065.48,6,-6,1349.34,885.868,1614.15,0,33.2856,1614.15,6,7,-1830.65,-32.8586,1830.94,0,1.0283,1830.94,-8,7,-2208.39,-1545.47,2695.45,0,34.9849,2695.45,-6,-7,-1830.65,32.8586,1830.94,0,-1.0283,1830.94,8,-7,-2208.39,1545.47,2695.45,0,-34.9849,2695.45,6,6,3023.42,-506.086,3065.48,0,-9.50257,3065.48,7,7,2843.34,747.612,2939.99,1,14.7316,2939.99,-6,-6,3023.42,506.086,3065.48,0,9.50257,3065.48,-7,-7,2843.34,-747.612,2939.99,1,-14.7316,2939.99,7,6,499.349,-1759.13,1828.63,0,-74.1528,1828.63,-8,7,-2208.39,-1545.47,2695.45,0,34.9849,2695.45,8,-6,1418.35,-2098.75,2533.08,0,-55.9489,2533.08,9,-7,1865.3,-1476.61,2379.02,0,-38.3659,2379.02,-8,6,1418.35,2098.75,2533.08,0,55.9489,2533.08,-9,7,1865.3,1476.61,2379.02,0,38.3659,2379.02,-7,-6,499.349,1759.13,1828.63,0,74.1528,1828.63,8,-7,-2208.39,1545.47,2695.45,0,-34.9849,2695.45,6,6,3023.42,-506.086,3065.48,0,-9.50257,3065.48,7,7,2843.34,747.612,2939.99,1,14.7316,2939.99,-6,-6,3023.42,506.086,3065.48,0,9.50257,3065.48,-7,-7,2843.34,-747.612,2939.99,1,-14.7316,2939.99,6,6,3023.42,-506.086,3065.48,0,-9.50257,3065.48,7,7,2843.34,747.612,2939.99,1,14.7316,2939.99,-6,-6,3023.42,506.086,3065.48,0,9.50257,3065.48,-7,-7,2843.34,-747.612,2939.99,1,-14.7316,2939.99,6,6,6.0098,6,3023.42,-506.086,-9.50257,3065.48,3023.42,-506.086,3065.48,0,-9.50257,3065.48,-6,6,-5.9902,6,1349.34,-885.868,-33.2856,1614.15,1349.34,-885.868,1614.15,0,-33.2856,1614.15,-6,-6,-5.9902,-6,3023.42,506.086,9.50257,3065.48,3023.42,506.086,3065.48,0,9.50257,3065.48,6,-6,6.0098,-6,1349.34,885.868,33.2856,1614.15,1349.34,885.868,1614.15,0,33.2856,1614.15
0.00985,6,6,3028.17,-513.849,3071.46,0,-9.63077,3071.46,-6,6,1324.85,-884.795,1593.14,0,-33.7367,1593.14,-6,-6,3028.17,513.849,3071.46,0,9.63077,3071.46,6,-6,1324.85,884.795,1593.14,0,33.7367,1593.14,6,7,-1863.17,3.71497,1863.18,0,-0.114242,1863.18,-8,7,-2217.46,-1513.53,2684.76,0,34.3156,2684.76,-6,-7,-1863.17,-3.71497,1863.18,0,0.114242,1863.18,8,-7,-2217.46,1513.53,2684.76,0,-34.3156,2684.76,6,6,3028.17,-513.849,3071.46,0,-9.63077,3071.46,7,7,2836.42,739.233,2931.17,1,14.6076,2931.17,-6,-6,3028.17,513.849,3071.46,0,9.63077,3071.46,-7,-7,2836.42,-739.233,2931.17,1,-14.6076,2931.17,7,6,510.705,-1756.75,1829.48,0,-73.7903,1829.48,-8,7,-2217.46,-1513.53,2684.76,0,34.3156,2684.76,8,-6,1438.51,-2086.99,2534.73,0,-55.4224,2534.73,9,-7,1903.23,-1416.25,2372.35,0,-36.654,2372.35,-8,6,1438.51,2086.99,2534.73,0,55.4224,2534.73,-9,7,1903.23,1416.25,2372.35,0,36.654,2372.35,-7,-6,510.705,1756.75,1829.48,0,73.7903,1829.48,8,-7,-2217.46,1513.53,2684.76,0,-34.3156,2684.76,6,6,3028.17,-513.849,3071.46,0,-9.63077,3071.46,7,7,2836.42,739.233,2931.17,1,14.6076,2931.17,-6,-6,3028.17,513.849,3071.46,0,9.63077,3071.46,-7,-7,2836.42,-739.233,2931.17,1,-14.6076,2931.17,6,6,3028.17,-513.849,3071.46,0,-9.63077,3071.46,7,7,2836.42,739.233,2931.17,1,14.6076,2931.17,-6,-6,3028.17,513.849,3071.46,0,9.63077,3071.46,-7,-7,2836.42,-739.233,2931.17,1,-14.6076,2931.17,6,6,6.00985,6,3028.17,-513.849,-9.63077,3071.46,3028.17,-513.849,3071.46,0,-9.63077,3071.46,-6,6,-5.99015,6,1324.85,-884.795,-33.7367,1593.14,1324.85,-884.795,1593.14,0,-33.7367,1593.14,-6,-6,-5.99015,-6,3028.17,513.849,9.63077,3071.46,3028.17,513.849,3071.46,0,9.63077,3071.46,6,-6,6.00985,-6,1324.85,884.795,33.7367,1593.14,1324.85,884.795,1593.14,0,33.7367,1593.14
0.0099,6,6,3016.37,-521.008,3061.04,0,-9.79983,3061.04,-6,6,1333.24,-887.478,1601.6,0,-33.65,1601.6,-6,-6,3016.37,521.008,3061.04,0,9.79983,3061.04,6,-6,1333.24,887.478,1601.6,0,33.65,1601.6,6,7,-1842.15,2.02902,1842.15,0,-0.0631079,1842.15,-8,7,-2238.79,-1450.26,2667.48,0,32.9346,2667.48,-6,-7,-1842.15,-2.02902,1842.15,0,0.0631079,1842.15,8,-7,-2238.79,1450.26,2667.48,0,-32.9346,2667.48,6,6,3016.37,-521.008,3061.04,0,-9.79983,3061.04,7,7,2823.14,772.385,2926.89,1,15.3012,2926.89,-6,-6,3016.37,521.008,3061.04,0,9.79983,3061.04,-7,-7,2823.14,-772.385,2926.89,1,-15.3012,2926.89,7,6,510.106,-1747.6,1820.53,0,-73.7281,1820.53,-8,7,-2238.79,-1450.26,2667.48,0,32.9346,2667.48,8,-6,1456,-2079.33,2538.41,0,-54.9993,2538.41,9,-7,1980.01,-1341.67,2391.76,0,-34.1219,2391.76,-8,6,1456,2079.33,2538.41,0,54.9993,2538.41,-9,7,1980.01,1341.67,2391.76,0,34.1219,2391.76,-7,-6,510.106,1747.6,1820.53,0,73.7281,1820.53,8,-7,-2238.79,1450.26,2667.48,0,-32.9346,2667.48,6,6,3016.37,-521.008,3061.04,0,-9.79983,3061.04,7,7,2823.14,772.385,2926.89,1,15.3012,2926.89,-6,-6,3016.37,521.008,3061.04,0,9.79983,3061.04,-7,-7,2823.14,-772.385,2926.89,1,-15.3012,2926.89,6,6,3016.37,-521.008,3061.04,0,-9.79983,3061.04,7,7,2823.14,772.385,2926.89,1,15.3012,2926.89,-6,-6,3016.37,521.008,3061.04,0,9.79983,3061.04,-7,-7,2823.14,-772.385,2926.89,1,-15.3012,2926.89,6,6,6.0099,6,3016.37,-521.008,-9.79983,3061.04,3016.37,-521.008,3061.04,0,-9.79983,3061.04,-6,6,-5.9901,6,1333.24,-887.478,-33.65,1601.6,1333.24,-887.478,1601.6,0,-33.65,1601.6,-6,-6,-5.9901,-6,3016.37,521.008,9.79983,3061.04,3016.37,521.008,3061.04,0,9.79983,3061.04,6,-6,6.0099,-6,1333.24,887.478,33.65,1601.6,1333.24,887.478,1601.6,0,33.65,1601.6
0.00995,6,6,3000.76,-532.528,3047.65,0,-10.0632,3047.65,-6,6,1326.65,-873.109,1588.18,0,-33.3501,1588.18,-6,-6,3000.76,532.528,3047.65,0,10.0632,3047.65,6,-6,1326.65,873.109,1588.18,0,33.3501,1588.18,6,7,-1832.76,57.2687,1833.65,0,-1.78976,1833.65,-8,7,-2227.48,-1402.05,2632,0,32.1876,2632,-6,-7,-1832.76,-57.2687,1833.65,0,1.78976,1833.65,8,-7,-2227.48,1402.05,2632,0,-32.1876,2632,6,6,3000.76,-532.528,3047.65,0,-10.0632,3047.65,7,7,2803.9,763.599,2906.02,1,15.2342,2906.02,-6,-6,3000.76,532.528,3047.65,0,10.0632,3047.65,-7,-7,2803.9,-763.599,2906.02,1,-15.2342,2906.02,7,6,512.71,-1726.08,1800.61,0,-73.4566,1800.61,-8,7,-2227.48,-1402.05,2632,0,32.1876,2632,8,-6,1465.56,-2062.4,2530.09,0,-54.6021,2530.09,9,-7,2035.89,-1265,2396.89,0,-31.8546,2396.89,-8,6,1465.56,2062.4,2530.09,0,54.6021,2530.09,-9,7,2035.89,1265,2396.89,0,31.8546,2396.89,-7,-6,512.71,1726.08,1800.61,0,73.4566,1800.61,8,-7,-2227.48,1402.05,2632,0,-32.1876,2632,6,6,3000.76,-532.528,3047.65,0,-10.0632,3047.65,7,7,2803.9,763.599,2906.02,1,15.2342,2906.02,-6,-6,3000.76,532.528,3047.65,0,10.0632,3047.65,-7,-7,2803.9,-763.599,2906.02,1,-15.2342,2906.02,6,6,3000.76,-532.528,3047.65,0,-10.0632,3047.65,7,7,2803.9,763.599,2906.02,1,15.2342,2906.02,-6,-6,3000.76,532.528,3047.65,0,10.0632,3047.65,-7,-7,2803.9,-763.599,2906.02,1,-15.2342,2906.02,6,6,6.00995,6,3000.76,-532.528,-10.0632,3047.65,3000.76,-532.528,3047.65,0,-10.0632,3047.65,-6,6,-5.99005,6,1326.65,-873.109,-33.3501,1588.18,1326.65,-873.109,1588.18,0,-33.3501,1588.18,-6,-6,-5.99005,-6,3000.76,532.528,10.0632,3047.65,3000.76,532.528,3047.65,0,10.0632,3047.65,6,-6,6.00995,-6,1326.65,873.109,33.3501,1588.18,1326.65,873.109,1588.18,0,33.3501,1588.18
0.01,6,6,2983.55,-536.806,3031.46,0,-10.1996,3031.46,-6,6,1336.67,-869.032,1594.33,0,-33.0298,1594.33,-6,-6,2983.55,536.806,3031.46,0,10.1996,3031.46,6,-6,1336.67,869.032,1594.33,0,33.0298,1594.33,6,7,-1815.97,73.5109,1817.46,0,-2.31808,1817.46,-8,7,-2220.96,-1337.16,2592.42,0,31.0506,2592.42,-6,-7,-1815.97,-73.5109,1817.46,0,2.31808,1817.46,8,-7,-2220.96,1337.16,2592.42,0,-31.0506,2592.42,6,6,2983.55,-536.806,3031.46,0,-10.1996,3031.46,7,7,2753.38,770.582,2859.18,1,15.6352,2859.18,-6,-6,2983.55,536.806,3031.46,0,10.1996,3031.46,-7,-7,2753.38,-770.582,2859.18,1,-15.6352,2859.18,7,6,531.252,-1720.29,1800.45,0,-72.8385,1800.45,-8,7,-2220.96,-1337.16,2592.42,0,31.0506,2592.42,8,-6,1484.73,-2044.18,2526.48,0,-54.0085,2526.48,9,-7,2069.34,-1161.94,2373.24,0,-29.3142,2373.24,-8,6,1484.73,2044.18,2526.48,0,54.0085,2526.48,-9,7,2069.34,1161.94,2373.24,0,29.3142,2373.24,-7,-6,531.252,1720.29,1800.45,0,72.8385,1800.45,8,-7,-2220.96,1337.16,2592.42,0,-31.0506,2592.42,6,6,2983.55,-536.806,3031.46,0,-10.1996,3031.46,7,7,2753.38,770.582,2859.18,1,15.6352,2859.18,-6,-6,2983.55,536.806,3031.46,0,10.1996,3031.46,-7,-7,2753.38,-770.582,2859.18,1,-15.6352,2859.18,6,6,2983.55,-536.806,3031.46,0,-10.1996,3031.46,7,7,2753.38,770.582,2859.18,1,15.6352,2859.18,-6,-6,2983.55,536.806,3031.46,0,10.1996,3031.46,-7,-7,2753.38,-770.582,2859.18,1,-15.6352,2859.18,6,6,6.01,6,2983.55,-536.806,-10.1996,3031.46,2983.55,-536.806,3031.46,0,-10.1996,3031.46,-6,6,-5.99,6,1336.67,-869.032,-33.0298,1594.33,1336.67,-869.032,1594.33,0,-33.0298,1594.33,-6,-6,-5.99,-6,2983.55,536.806,10.1996,3031.46,2983.55,536.806,3031.46,0,10.1996,3031.46,6,-6,6.01,-6,1336.67,869.032,33.0298,1594.33,1336.67,869.032,1594.33,0,33.0298,1594.33



==> Warp_XY.csv <==
Warp_XY,Initial_X[6 6],Initial_Y[6 6],Initial_ReVal[6 6],Initial_ImVal[6 6],Initial_MagVal[6 6],Initial_FiltVal[6 6],Initial_PhaseCalc[6 6],Initial_MagCalc[6 6],Initial_X[-6 6],Initial_Y[-6 6],Initial_ReVal[-6 6],Initial_ImVal[-6 6],Initial_MagVal[-6 6],Initial_FiltVal[-6 6],Initial_PhaseCalc[-6 6],Initial_MagCalc[-6 6],Initial_X[-6 -6],Initial_Y[-6 -6],Initial_ReVal[-6 -6],Initial_ImVal[-6 -6],Initial_MagVal[-6 -6],Initial_FiltVal[-6 -6],Initial_PhaseCalc[-6 -6],Initial_MagCalc[-6 -6],Initial_X[6 -6],Initial_Y[6 -6],Initial_ReVal[6 -6],Initial_ImVal[6 -6],Initial_MagVal[6 -6],Initial_FiltVal[6 -6],Initial_PhaseCalc[6 -6],Initial_MagCalc[6 -6],Re_ValMin_X[6 6],Re_ValMin_Y[6 6],Re_ValMin_ReVal[6 6],Re_ValMin_ImVal[6 6],Re_ValMin_MagVal[6 6],Re_ValMin_FiltVal[6 6],Re_ValMin_PhaseCalc[6 6],Re_ValMin_MagCalc[6 6],Re_ValMin_X[-6 6],Re_ValMin_Y[-6 6],Re_ValMin_ReVal[-6 6],Re_ValMin_ImVal[-6 6],Re_ValMin_MagVal[-6 6],Re_ValMin_FiltVal[-6 6],Re_ValMin_PhaseCalc[-6 6],Re_ValMin_MagCalc[-6 6],Re_ValMin_X[-6 -6],Re_ValMin_Y[-6 -6],Re_ValMin_ReVal[-6 -6],Re_ValMin_ImVal[-6 -6],Re_ValMin_MagVal[-6 -6],Re_ValMin_FiltVal[-6 -6],Re_ValMin_PhaseCalc[-6 -6],Re_ValMin_MagCalc[-6 -6],Re_ValMin_X[6 -6],Re_ValMin_Y[6 -6],Re_ValMin_ReVal[6 -6],Re_ValMin_ImVal[6 -6],Re_ValMin_MagVal[6 -6],Re_ValMin_FiltVal[6 -6],Re_ValMin_PhaseCalc[6 -6],Re_ValMin_MagCalc[6 -6],Re_ValMax_X[6 6],Re_ValMax_Y[6 6],Re_ValMax_ReVal[6 6],Re_ValMax_ImVal[6 6],Re_ValMax_MagVal[6 6],Re_ValMax_FiltVal[6 6],Re_ValMax_PhaseCalc[6 6],Re_ValMax_MagCalc[6 6],Re_ValMax_X[-6 6],Re_ValMax_Y[-6 6],Re_ValMax_ReVal[-6 6],Re_ValMax_ImVal[-6 6],Re_ValMax_MagVal[-6 6],Re_ValMax_FiltVal[-6 6],Re_ValMax_PhaseCalc[-6 6],Re_ValMax_MagCalc[-6 6],Re_ValMax_X[-6 -6],Re_ValMax_Y[-6 -6],Re_ValMax_ReVal[-6 -6],Re_ValMax_ImVal[-6 -6],Re_ValMax_MagVal[-6 -6],Re_ValMax_FiltVal[-6 -6],Re_ValMax_PhaseCalc[-6 -6],Re_ValMax_MagCalc[-6 -6],Re_ValMax_X[6 -6],Re_ValMax_Y[6 -6],Re_ValMax_ReVal[6 -6],Re_ValMax_ImVal[6 -6],Re_ValMax_MagVal[6 -6],Re_ValMax_FiltVal[6 -6],Re_ValMax_PhaseCalc[6 -6],Re_ValMax_MagCalc[6 -6],Im_ValMin_X[6 6],Im_ValMin_Y[6 6],Im_ValMin_ReVal[6 6],Im_ValMin_ImVal[6 6],Im_ValMin_MagVal[6 6],Im_ValMin_FiltVal[6 6],Im_ValMin_PhaseCalc[6 6],Im_ValMin_MagCalc[6 6],Im_ValMin_X[-6 6],Im_ValMin_Y[-6 6],Im_ValMin_ReVal[-6 6],Im_ValMin_ImVal[-6 6],Im_ValMin_MagVal[-6 6],Im_ValMin_FiltVal[-6 6],Im_ValMin_PhaseCalc[-6 6],Im_ValMin_MagCalc[-6 6],Im_ValMin_X[-6 -6],Im_ValMin_Y[-6 -6],Im_ValMin_ReVal[-6 -6],Im_ValMin_ImVal[-6 -6],Im_ValMin_MagVal[-6 -6],Im_ValMin_FiltVal[-6 -6],Im_ValMin_PhaseCalc[-6 -6],Im_ValMin_MagCalc[-6 -6],Im_ValMin_X[6 -6],Im_ValMin_Y[6 -6],Im_ValMin_ReVal[6 -6],Im_ValMin_ImVal[6 -6],Im_ValMin_MagVal[6 -6],Im_ValMin_FiltVal[6 -6],Im_ValMin_PhaseCalc[6 -6],Im_ValMin_MagCalc[6 -6],Im_ValMax_X[6 6],Im_ValMax_Y[6 6],Im_ValMax_ReVal[6 6],Im_ValMax_ImVal[6 6],Im_ValMax_MagVal[6 6],Im_ValMax_FiltVal[6 6],Im_ValMax_PhaseCalc[6 6],Im_ValMax_MagCalc[6 6],Im_ValMax_X[-6 6],Im_ValMax_Y[-6 6],Im_ValMax_ReVal[-6 6],Im_ValMax_ImVal[-6 6],Im_ValMax_MagVal[-6 6],Im_ValMax_FiltVal[-6 6],Im_ValMax_PhaseCalc[-6 6],Im_ValMax_MagCalc[-6 6],Im_ValMax_X[-6 -6],Im_ValMax_Y[-6 -6],Im_ValMax_ReVal[-6 -6],Im_ValMax_ImVal[-6 -6],Im_ValMax_MagVal[-6 -6],Im_ValMax_FiltVal[-6 -6],Im_ValMax_PhaseCalc[-6 -6],Im_ValMax_MagCalc[-6 -6],Im_ValMax_X[6 -6],Im_ValMax_Y[6 -6],Im_ValMax_ReVal[6 -6],Im_ValMax_ImVal[6 -6],Im_ValMax_MagVal[6 -6],Im_ValMax_FiltVal[6 -6],Im_ValMax_PhaseCalc[6 -6],Im_ValMax_MagCalc[6 -6],Mag_X[6 6],Mag_Y[6 6],Mag_ReVal[6 6],Mag_ImVal[6 6],Mag_MagVal[6 6],Mag_FiltVal[6 6],Mag_PhaseCalc[6 6],Mag_MagCalc[6 6],Mag_X[-6 6],Mag_Y[-6 6],Mag_ReVal[-6 6],Mag_ImVal[-6 6],Mag_MagVal[-6 6],Mag_FiltVal[-6 6],Mag_PhaseCalc[-6 6],Mag_MagCalc[-6 6],Mag_X[-6 -6],Mag_Y[-6 -6],Mag_ReVal[-6 -6],Mag_ImVal[-6 -6],Mag_MagVal[-6 -6],Mag_FiltVal[-6 -6],Mag_PhaseCalc[-6 -6],Mag_MagCalc[-6 -6],Mag_X[6 -6],Mag_Y[6 -6],Mag_ReVal[6 -6],Mag_ImVal[6 -6],Mag_MagVal[6 -6],Mag_FiltVal[6 -6],Mag_PhaseCalc[6 -6],Mag_MagCalc[6 -6],Filt_X[6 6],Filt_Y[6 6],Filt_ReVal[6 6],Filt_ImVal[6 6],Filt_MagVal[6 6],Filt_FiltVal[6 6],Filt_PhaseCalc[6 6],Filt_MagCalc[6 6],Filt_X[-6 6],Filt_Y[-6 6],Filt_ReVal[-6 6],Filt_ImVal[-6 6],Filt_MagVal[-6 6],Filt_FiltVal[-6 6],Filt_PhaseCalc[-6 6],Filt_MagCalc[-6 6],Filt_X[-6 -6],Filt_Y[-6 -6],Filt_ReVal[-6 -6],Filt_ImVal[-6 -6],Filt_MagVal[-6 -6],Filt_FiltVal[-6 -6],Filt_PhaseCalc[-6 -6],Filt_MagCalc[-6 -6],Filt_X[6 -6],Filt_Y[6 -6],Filt_ReVal[6 -6],Filt_ImVal[6 -6],Filt_MagVal[6 -6],Filt_FiltVal[6 -6],Filt_PhaseCalc[6 -6],Filt_MagCalc[6 -6],Est_Xi[6 6],Est_Yi[6 6],Est_Xd[6 6],Est_Yd[6 6],Est_EstReVal[6 6],Est_EstImVal[6 6],Est_EstPhaseCalc[6 6],Est_EstMagCalc[6 6],Est_ReVal[6 6],Est_ImVal[6 6],Est_MagVal[6 6],Est_FiltVal[6 6],Est_PhaseCalc[6 6],Est_MagCalc[6 6],Est_Xi[-6 6],Est_Yi[-6 6],Est_Xd[-6 6],Est_Yd[-6 6],Est_EstReVal[-6 6],Est_EstImVal[-6 6],Est_EstPhaseCalc[-6 6],Est_EstMagCalc[-6 6],Est_ReVal[-6 6],Est_ImVal[-6 6],Est_MagVal[-6 6],Est_FiltVal[-6 6],Est_PhaseCalc[-6 6],Est_MagCalc[-6 6],Est_Xi[-6 -6],Est_Yi[-6 -6],Est_Xd[-6 -6],Est_Yd[-6 -6],Est_EstReVal[-6 -6],Est_EstImVal[-6 -6],Est_EstPhaseCalc[-6 -6],Est_EstMagCalc[-6 -6],Est_ReVal[-6 -6],Est_ImVal[-6 -6],Est_MagVal[-6 -6],Est_FiltVal[-6 -6],Est_PhaseCalc[-6 -6],Est_MagCalc[-6 -6],Est_Xi[6 -6],Est_Yi[6 -6],Est_Xd[6 -6],Est_Yd[6 -6],Est_EstReVal[6 -6],Est_EstImVal[6 -6],Est_EstPhaseCalc[6 -6],Est_EstMagCalc[6 -6],Est_ReVal[6 -6],Est_ImVal[6 -6],Est_MagVal[6 -6],Est_FiltVal[6 -6],Est_PhaseCalc[6 -6],Est_MagCalc[6 -6]
0,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
5e-05,6,6,9739.03,-3.85469e-13,9739.03,1,-2.26776e-15,9739.03,-6,6,9729.34,-242.573,9732.37,1,-1.42821,9732.37,-6,-6,9739.03,-1.22924e-12,9739.03,1,-7.23175e-15,9739.03,6,-6,9729.34,242.573,9732.37,1,1.42821,9732.37,-6,7,-96.0548,123.388,156.369,0,-52.1002,156.369,-7,6,-96.0548,123.388,156.369,0,-52.1002,156.369,7,-6,-96.0548,-123.388,156.369,0,52.1002,156.369,6,-7,-96.0548,-123.388,156.369,0,52.1002,156.369,6,6,9739.03,-3.85469e-13,9739.03,1,-2.26776e-15,9739.03,-6,6,9729.34,-242.573,9732.37,1,-1.42821,9732.37,-6,-6,9739.03,-1.22924e-12,9739.03,1,-7.23175e-15,9739.03,6,-6,9729.34,242.573,9732.37,1,1.42821,9732.37,-6,6,9729.34,-242.573,9732.37,1,-1.42821,9732.37,-6,-7,-68.6753,-115.479,134.356,0,59.26,134.356,6,-7,-96.0548,-123.388,156.369,0,52.1002,156.369,7,-6,-96.0548,-123.388,156.369,0,52.1002,156.369,6,7,-68.6753,115.479,134.356,0,-59.26,134.356,-6,7,-96.0548,123.388,156.369,0,-52.1002,156.369,-7,6,-96.0548,123.388,156.369,0,-52.1002,156.369,6,-6,9729.34,242.573,9732.37,1,1.42821,9732.37,6,6,9739.03,-3.85469e-13,9739.03,1,-2.26776e-15,9739.03,-6,6,9729.34,-242.573,9732.37,1,-1.42821,9732.37,-6,-6,9739.03,-1.22924e-12,9739.03,1,-7.23175e-15,9739.03,6,-6,9729.34,242.573,9732.37,1,1.42821,9732.37,6,6,9739.03,-3.85469e-13,9739.03,1,-2.26776e-15,9739.03,-6,6,9729.34,-242.573,9732.37,1,-1.42821,9732.37,-6,-6,9739.03,-1.22924e-12,9739.03,1,-7.23175e-15,9739.03,6,-6,9729.34,242.573,9732.37,1,1.42821,9732.37,6,6,6.00005,5.99995,9739.03,-3.85469e-13,-2.26776e-15,9739.03,9739.03,-3.85469e-13,9739.03,1,-2.26776e-15,9739.03,-6,6,-5.99995,5.99995,9729.34,-242.573,-1.42821,9732.37,9729.34,-242.573,9732.37,1,-1.42821,9732.37,-6,-6,-5.99995,-6.00005,9739.03,-1.22924e-12,-7.23175e-15,9739.03,9739.03,-1.22924e-12,9739.03,1,-7.23175e-15,9739.03,6,-6,6.00005,-6.00005,9729.34,242.573,1.42821,9732.37,9729.34,242.573,9732.37,1,1.42821,9732.37
0.0001,6,6,9440.38,-4.51195e-13,9440.38,1,-2.7384e-15,9440.38,-6,6,9417.25,-526.345,9431.95,1,-3.19903,9431.95,-6,-6,9440.38,-1.26477e-12,9440.38,1,-7.67615e-15,9440.38,6,-6,9417.25,526.345,9431.95,1,3.19903,9431.95,-6,7,-154.923,239.249,285.029,0,-57.0754,285.029,-7,6,-154.923,239.249,285.029,0,-57.0754,285.029,6,-7,-154.923,-239.249,285.029,0,57.0754,285.029,7,-6,-154.923,-239.249,285.029,0,57.0754,285.029,6,6,9440.38,-4.51195e-13,9440.38,1,-2.7384e-15,9440.38,-6,6,9417.25,-526.345,9431.95,1,-3.19903,9431.95,-6,-6,9440.38,-1.26477e-12,9440.38,1,-7.67615e-15,9440.38,6,-6,9417.25,526.345,9431.95,1,3.19903,9431.95,7,6,-79.1428,-209.035,223.515,0,69.2628,223.515,-6,6,9417.25,-526.345,9431.95,1,-3.19903,9431.95,6,-7,-154.923,-239.249,285.029,0,57.0754,285.029,7,-6,-154.923,-239.249,285.029,0,57.0754,285.029,-7,6,-154.923,239.249,285.029,0,-57.0754,285.029,-6,7,-154.923,239.249,285.029,0,-57.0754,285.029,-7,-6,-79.1428,209.035,223.515,0,-69.2628,223.515,6,-6,9417.25,526.345,9431.95,1,3.19903,9431.95,6,6,9440.38,-4.51195e-13,9440.38,1,-2.7384e-15,9440.38,-6,6,9417.25,-526.345,9431.95,1,-3.19903,9431.95,-6,-6,9440.38,-1.26477e-12,9440.38,1,-7.67615e-15,9440.38,6,-6,9417.25,526.345,9431.95,1,3.19903,9431.95,6,6,9440.38,-4.51195e-13,9440.38,1,-2.7384e-15,9440.38,-6,6,9417.25,-526.345,9431.95,1,-3.19903,9431.95,-6,-6,9440.38,-1.26477e-12,9440.38,1,-7.67615e-15,9440.38,6,-6,9417.25,526.345,9431.95,1,3.19903,9431.95,6,6,6.0001,5.9999,9440.38,-4.51195e-13,-2.7384e-15,9440.38,9440.38,-4.51195e-13,9440.38,1,-2.7384e-15,9440.38,-6,6,-5.9999,5.9999,9417.25,-526.345,-3.19903,9431.95,9417.25,-526.345,9431.95,1,-3.19903,9431.95,-6,-6,-5.9999,-6.0001,9440.38,-1.26477e-12,-7.67615e-15,9440.38,9440.38,-1.26477e-12,9440.38,1,-7.67615e-15,9440.38,6,-6,6.0001,-6.0001,9417.25,526.345,3.19903,9431.95,9417.25,526.345,9431.95,1,3.19903,9431.95
0.00015,6,6,9169.47,1.06581e-13,9169.47,1,6.65978e-16,9169.47,-6,6,9114.47,-779.423,9147.74,1,-4.88775,9147.74,-6,-6,9169.47,-1.7657e-12,9169.47,1,-1.1033e-14,9169.47,6,-6,9114.47,779.423,9147.74,1,4.88775,9147.74,-6,7,-204.562,340.994,397.646,0,-59.0405,397.646,-7,6,-204.562,340.994,397.646,0,-59.0405,397.646,6,-7,-204.562,-340.994,397.646,0,59.0405,397.646,7,-6,-204.562,-340.994,397.646,0,59.0405,397.646,6,6,9169.47,1.06581e-13,9169.47,1,6.65978e-16,9169.47,-6,6,9114.47,-779.423,9147.74,1,-4.88775,9147.74,-6,-6,9169.47,-1.7657e-12,9169.47,1,-1.1033e-14,9169.47,6,-6,9114.47,779.423,9147.74,1,4.88775,9147.74,-6,6,9114.47,-779.423,9147.74,1,-4.88775,9147.74,-6,-7,-114.869,-282.054,304.548,0,67.841,304.548,6,-7,-204.562,-340.994,397.646,0,59.0405,397.646,7,-6,-204.562,-340.994,397.646,0,59.0405,397.646,6,7,-114.869,282.054,304.548,0,-67.841,304.548,-6,7,-204.562,340.994,397.646,0,-59.0405,397.646,-7,6,-204.562,340.994,397.646,0,-59.0405,397.646,6,-6,9114.47,779.423,9147.74,1,4.88775,9147.74,6,6,9169.47,1.06581e-13,9169.47,1,6.65978e-16,9169.47,-6,6,9114.47,-779.423,9147.74,1,-4.88775,9147.74,-6,-6,9169.47,-1.7657e-12,9169.47,1,-1.1033e-14,9169.47,6,-6,9114.47,779.423,9147.74,1,4.88775,9147.74,6,6,9169.47,1.06581e-13,9169.47,1,6.65978e-16,9169.47,-6,6,9114.47,-779.423,9147.74,1,-4.88775,9147.74,-6,-6,9169.47,-1.7657e-12,9169.47,1,-1.1033e-14,9169.47,6,-6,9114.47,779.423,9147.74,1,4.88775,9147.74,6,6,6.00015,5.99985,9169.47,1.06581e-13,6.65978e-16,9169.47,9169.47,1.06581e-13,9169.47,1,6.65978e-16,9169.47,-6,6,-5.99985,5.99985,9114.47,-779.423,-4.88775,9147.74,9114.47,-779.423,9147.74,1,-4.88775,9147.74,-6,-6,-5.99985,-6.00015,9169.47,-1.7657e-12,-1.1033e-14,9169.47,9169.47,-1.7657e-12,9169.47,1,-1.1033e-14,9169.47,6,-6,6.00015,-6.00015,9114.47,779.423,4.88775,9147.74,9114.47,779.423,9147.74,1,4.88775,9147.74
0.0002,6,6,8895.02,9.23706e-14,8895.02,1,5.9499e-16,8895.02,-6,6,8817.23,-1028.82,8877.05,1,-6.65534,8877.05,-6,-6,8895.02,-1.20792e-12,8895.02,1,-7.78063e-15,8895.02,6,-6,8817.23,1028.82,8877.05,1,6.65534,8877.05,-6,7,-267.021,461.412,533.105,0,-59.9419,533.105,-7,6,-267.021,461.412,533.105,0,-59.9419,533.105,6,-7,-267.021,-461.412,533.105,0,59.9419,533.105,7,-6,-267.021,-461.412,533.105,0,59.9419,533.105,6,6,8895.02,9.23706e-14,8895.02,1,5.9499e-16,8895.02,-6,6,8817.23,-1028.82,8877.05,1,-6.65534,8877.05,-6,-6,8895.02,-1.20792e-12,8895.02,1,-7.78063e-15,8895.02,6,-6,8817.23,1028.82,8877.05,1,6.65534,8877.05,7,6,-149.235,-358.39,388.219,0,67.393,388.219,-6,6,8817.23,-1028.82,8877.05,1,-6.65534,8877.05,6,-7,-267.021,-461.412,533.105,0,59.9419,533.105,7,-6,-267.021,-461.412,533.105,0,59.9419,533.105,6,7,-149.235,358.39,388.219,0,-67.393,388.219,-6,7,-267.021,461.412,533.105,0,-59.9419,533.105,-7,6,-267.021,461.412,533.105,0,-59.9419,533.105,6,-6,8817.23,1028.82,8877.05,1,6.65534,8877.05,6,6,8895.02,9.23706e-14,8895.02,1,5.9499e-16,8895.02,-6,6,8817.23,-1028.82,8877.05,1,-6.65534,8877.05,-6,-6,8895.02,-1.20792e-12,8895.02,1,-7.78063e-15,8895.02,6,-6,8817.23,1028.82,8877.05,1,6.65534,8877.05,6,6,8895.02,9.23706e-14,8895.02,1,5.9499e-16,8895.02,-6,6,8817.23,-1028.82,8877.05,1,-6.65534,8877.05,-6,-6,8895.02,-1.20792e-12,8895.02,1,-7.78063e-15,8895.02,6,-6,8817.23,1028.82,8877.05,1,6.65534,8877.05,6,6,6.0002,5.9998,8895.02,9.23706e-14,5.9499e-16,8895.02,8895.02,9.23706e-14,8895.02,1,5.9499e-16,8895.02,-6,6,-5.9998,5.9998,8817.23,-1028.82,-6.65534,8877.05,8817.23,-1028.82,8877.05,1,-6.65534,8877.05,-6,-6,-5.9998,-6.0002,8895.02,-1.20792e-12,-7.78063e-15,8895.02,8895.02,-1.20792e-12,8895.02,1,-7.78063e-15,8895.02,6,-6,6.0002,-6.0002,8817.23,1028.82,6.65534,8877.05,8817.23,1028.82,8877.05,1,6.65534,8877.05
0.00025,6,6,8654.82,-1.20792e-13,8654.82,1,-7.99657e-16,8654.82,-6,6,8501.69,-1264.2,8595.17,1,-8.45792,8595.17,-6,-6,8654.82,-1.20792e-12,8654.82,1,-7.99657e-15,8654.82,6,-6,8501.69,1264.2,8595.17,1,8.45792,8595.17,-7,6,-305.312,554.334,632.852,0,-61.1552,632.852,-6,7,-305.312,554.334,632.852,0,-61.1552,632.852,7,-6,-305.312,-554.334,632.852,0,61.1552,632.852,6,-7,-305.312,-554.334,632.852,0,61.1552,632.852,6,6,8654.82,-1.20792e-13,8654.82,1,-7.99657e-16,8654.82,-6,6,8501.69,-1264.2,8595.17,1,-8.45792,8595.17,-6,-6,8654.82,-1.20792e-12,8654.82,1,-7.99657e-15,8654.82,6,-6,8501.69,1264.2,8595.17,1,8.45792,8595.17,-6,6,8501.69,-1264.2,8595.17,1,-8.45792,8595.17,-6,-7,-188.393,-432.126,471.407,0,66.4443,471.407,6,-7,-305.312,-554.334,632.852,0,61.1552,632.852,7,-6,-305.312,-554.334,632.852,0,61.1552,632.852,6,7,-188.393,432.126,471.407,0,-66.4443,471.407,-6,7,-305.312,554.334,632.852,0,-61.1552,632.852,-7,6,-305.312,554.334,632.852,0,-61.1552,632.852,6,-6,8501.69,1264.2,8595.17,1,8.45792,8595.17,6,6,8654.82,-1.20792e-13,8654.82,1,-7.99657e-16,8654.82,-6,6,8501.69,-1264.2,8595.17,1,-8.45792,8595.17,-6,-6,8654.82,-1.20792e-12,8654.82,1,-7.99657e-15,8654.82,6,-6,8501.69,1264.2,8595.17,1,8.45792,8595.17,6,6,8654.82,-1.20792e-13,8654.82,1,-7.99657e-16,8654.82,-6,6,8501.69,-1264.2,8595.17,1,-8.45792,8595.17,-6,-6,8654.82,-1.20792e-12,8654.82,1,-7.99657e-15,8654.82,6,-6,8501.69,1264.2,8595.17,1,8.45792,8595.17,6,6,6.00025,5.99975,8654.82,-1.20792e-13,-7.99657e-16,8654.82,8654.82,-1.20792e-13,8654.82,1,-7.99657e-16,8654.82,-6,6,-5.99975,5.99975,8501.69,-1264.2,-8.45792,8595.17,8501.69,-1264.2,8595.17,1,-8.45792,8595.17,-6,-6,-5.99975,-6.00025,8654.82,-1.20792e-12,-7.99657e-15,8654.82,8654.82,-1.20792e-12,8654.82,1,-7.99657e-15,8654.82,6,-6,6.00025,-6.00025,8501.69,1264.2,8.45792,8595.17,8501.69,1264.2,8595.17,1,8.45792,8595.17
0.0003,6,6,8420.54,-8.52651e-14,8420.54,1,-5.80169e-16,8420.54,-6,6,8216.41,-1480.83,8348.79,1,-10.2167,8348.79,-6,-6,8420.54,-1.27187e-12,8420.54,1,-8.65418e-15,8420.54,6,-6,8216.41,1480.83,8348.79,1,10.2167,8348.79,-7,6,-355.267,678.252,765.663,0,-62.3545,765.663,-6,7,-355.267,678.252,765.663,0,-62.3545,765.663,6,-7,-355.267,-678.252,765.663,0,62.3545,765.663,7,-6,-355.267,-678.252,765.663,0,62.3545,765.663,6,6,8420.54,-8.52651e-14,8420.54,1,-5.80169e-16,8420.54,-6,6,8216.41,-1480.83,8348.79,1,-10.2167,8348.79,-6,-6,8420.54,-1.27187e-12,8420.54,1,-8.65418e-15,8420.54,6,-6,8216.41,1480.83,8348.79,1,10.2167,8348.79,7,6,-216.372,-493.186,538.562,0,66.3118,538.562,-6,6,8216.41,-1480.83,8348.79,1,-10.2167,8348.79,7,-6,-355.267,-678.252,765.663,0,62.3545,765.663,6,-7,-355.267,-678.252,765.663,0,62.3545,765.663,6,7,-216.372,493.186,538.562,0,-66.3118,538.562,-6,7,-355.267,678.252,765.663,0,-62.3545,765.663,-7,6,-355.267,678.252,765.663,0,-62.3545,765.663,6,-6,8216.41,1480.83,8348.79,1,10.2167,8348.79,6,6,8420.54,-8.52651e-14,8420.54,1,-5.80169e-16,8420.54,-6,6,8216.41,-1480.83,8348.79,1,-10.2167,8348.79,-6,-6,8420.54,-1.27187e-12,8420.54,1,-8.65418e-15,8420.54,6,-6,8216.41,1480.83,8348.79,1,10.2167,8348.79,6,6,8420.54,-8.52651e-14,8420.54,1,-5.80169e-16,8420.54,-6,6,8216.41,-1480.83,8348.79,1,-10.2167,8348.79,-6,-6,8420.54,-1.27187e-12,8420.54,1,-8.65418e-15,8420.54,6,-6,8216.41,1480.83,8348.79,1,10.2167,8348.79,6,6,6.0003,5.9997,8420.54,-8.52651e-14,-5.80169e-16,8420.54,8420.54,-8.52651e-14,8420.54,1,-5.80169e-16,8420.54,-6,6,-5.9997,5.9997,8216.41,-1480.83,-10.2167,8348.79,8216.41,-1480.83,8348.79,1,-10.2167,8348.79,-6,-6,-5.9997,-6.0003,8420.54,-1.27187e-12,-8.65418e-15,8420.54,8420.54,-1.27187e-12,8420.54,1,-8.65418e-15,8420.54,6,-6,6.0003,-6.0003,8216.41,1480.83,10.2167,8348.79,8216.41,1480.83,8348.79,1,10.2167,8348.79
0.00035,6,6,8191.95,0,8191.95,1,0,8191.95,-6,6,7903.04,-1676.49,8078.9,1,-11.9768,8078.9,-6,-6,8191.95,-1.37135e-12,8191.95,1,-9.59141e-15,8191.95,6,-6,7903.04,1676.49,8078.9,1,11.9768,8078.9,-6,7,-388.696,785.544,876.449,0,-63.6732,876.449,-7,6,-388.696,785.544,876.449,0,-63.6732,876.449,7,-6,-388.696,-785.544,876.449,0,63.6732,876.449,6,-7,-388.696,-785.544,876.449,0,63.6732,876.449,6,6,8191.95,0,8191.95,1,0,8191.95,-6,6,7903.04,-1676.49,8078.9,1,-11.9768,8078.9,-6,-6,8191.95,-1.37135e-12,8191.95,1,-9.59141e-15,8191.95,6,-6,7903.04,1676.49,8078.9,1,11.9768,8078.9,7,6,-269.966,-546.391,609.446,0,63.7065,609.446,-6,6,7903.04,-1676.49,8078.9,1,-11.9768,8078.9,7,-6,-388.696,-785.544,876.449,0,63.6732,876.449,6,-7,-388.696,-785.544,876.449,0,63.6732,876.449,-6,7,-388.696,785.544,876.449,0,-63.6732,876.449,-7,6,-388.696,785.544,876.449,0,-63.6732,876.449,-7,-6,-269.966,546.391,609.446,0,-63.7065,609.446,6,-6,7903.04,1676.49,8078.9,1,11.9768,8078.9,6,6,8191.95,0,8191.95,1,0,8191.95,-6,6,7903.04,-1676.49,8078.9,1,-11.9768,8078.9,-6,-6,8191.95,-1.37135e-12,8191.95,1,-9.59141e-15,8191.95,6,-6,7903.04,1676.49,8078.9,1,11.9768,8078.9,6,6,8191.95,0,8191.95,1,0,8191.95,-6,6,7903.04,-1676.49,8078.9,1,-11.9768,8078.9,-6,-6,8191.95,-1.37135e-12,8191.95,1,-9.59141e-15,8191.95,6,-6,7903.04,1676.49,8078.9,1,11.9768,8078.9,6,6,6.00035,5.99965,8191.95,0,0,8191.95,8191.95,0,8191.95,1,0,8191.95,-6,6,-5.99965,5.99965,7903.04,-1676.49,-11.9768,8078.9,7903.04,-1676.49,8078.9,1,-11.9768,8078.9,-6,-6,-5.99965,-6.00035,8191.95,-1.37135e-12,-9.59141e-15,8191.95,8191.95,-1.37135e-12,8191.95,1,-9.59141e-15,8191.95,6,-6,6.00035,-6.00035,7903.04,1676.49,11.9768,8078.9,7903.04,1676.49,8078.9,1,11.9768,8078.9
0.0004,6,6,7973.54,-3.41061e-13,7973.54,1,-2.45077e-15,7973.54,-6,6,7604.31,-1887.18,7834.98,1,-13.9376,7834.98,-6,-6,7973.54,-1.08002e-12,7973.54,1,-7.76077e-15,7973.54,6,-6,7604.31,1887.18,7834.98,1,13.9376,7834.98,-6,7,-411.84,891.392,981.933,0,-65.2022,981.933,-7,6,-411.84,891.392,981.933,0,-65.2022,981.933,6,-7,-411.84,-891.392,981.933,0,65.2022,981.933,7,-6,-411.84,-891.392,981.933,0,65.2022,981.933,6,6,7973.54,-3.41061e-13,7973.54,1,-2.45077e-15,7973.54,-6,6,7604.31,-1887.18,7834.98,1,-13.9376,7834.98,-6,-6,7973.54,-1.08002e-12,7973.54,1,-7.76077e-15,7973.54,6,-6,7604.31,1887.18,7834.98,1,13.9376,7834.98,7,6,-308.249,-600.343,674.855,0,62.8215,674.855,-6,6,7604.31,-1887.18,7834.98,1,-13.9376,7834.98,6,-7,-411.84,-891.392,981.933,0,65.2022,981.933,7,-6,-411.84,-891.392,981.933,0,65.2022,981.933,-6,7,-411.84,891.392,981.933,0,-65.2022,981.933,-7,6,-411.84,891.392,981.933,0,-65.2022,981.933,-7,-6,-308.249,600.343,674.855,0,-62.8215,674.855,6,-6,7604.31,1887.18,7834.98,1,13.9376,7834.98,6,6,7973.54,-3.41061e-13,7973.54,1,-2.45077e-15,7973.54,-6,6,7604.31,-1887.18,7834.98,1,-13.9376,7834.98,-6,-6,7973.54,-1.08002e-12,7973.54,1,-7.76077e-15,7973.54,6,-6,7604.31,1887.18,7834.98,1,13.9376,7834.98,6,6,7973.54,-3.41061e-13,7973.54,1,-2.45077e-15,7973.54,-6,6,7604.31,-1887.18,7834.98,1,-13.9376,7834.98,-6,-6,7973.54,-1.08002e-12,7973.54,1,-7.76077e-15,7973.54,6,-6,7604.31,1887.18,7834.98,1,13.9376,7834.98,6,6,6.0004,5.9996,7973.54,-3.41061e-13,-2.45077e-15,7973.54,7973.54,-3.41061e-13,7973.54,1,-2.45077e-15,7973.54,-6,6,-5.9996,5.9996,7604.31,-1887.18,-13.9376,7834.98,7604.31,-1887.18,7834.98,1,-13.9376,7834.98,-6,-6,-5.9996,-6.0004,7973.54,-1.08002e-12,-7.76077e-15,7973.54,7973.54,-1.08002e-12,7973.54,1,-7.76077e-15,7973.54,6,-6,6.0004,-6.0004,7604.31,1887.18,13.9376,7834.98,7604.31,1887.18,7834.98,1,13.9376,7834.98
0.00045,6,6,7786.65,-1.98952e-13,7786.65,1,-1.46393e-15,7786.65,-6,6,7314.23,-2054.27,7597.23,1,-15.6879,7597.23,-6,-6,7786.65,-1.23634e-12,7786.65,1,-9.09728e-15,7786.65,6,-6,7314.23,2054.27,7597.23,1,15.6879,7597.23,-6,7,-435.647,1003.55,1094.03,0,-66.5342,1094.03,-7,6,-435.647,1003.55,1094.03,0,-66.5342,1094.03,6,-7,-435.647,-1003.55,1094.03,0,66.5342,1094.03,7,-6,-435.647,-1003.55,1094.03,0,66.5342,1094.03,6,6,7786.65,-1.98952e-13,7786.65,1,-1.46393e-15,7786.65,-6,6,7314.23,-2054.27,7597.23,1,-15.6879,7597.23,-6,-6,7786.65,-1.23634e-12,7786.65,1,-9.09728e-15,7786.65,6,-6,7314.23,2054.27,7597.23,1,15.6879,7597.23,-6,6,7314.23,-2054.27,7597.23,1,-15.6879,7597.23,-6,-7,-348.803,-626.536,717.085,0,60.8946,717.085,6,-7,-435.647,-1003.55,1094.03,0,66.5342,1094.03,7,-6,-435.647,-1003.55,1094.03,0,66.5342,1094.03,-6,7,-435.647,1003.55,1094.03,0,-66.5342,1094.03,-7,6,-435.647,1003.55,1094.03,0,-66.5342,1094.03,-7,-6,-348.803,626.536,717.085,0,-60.8946,717.085,6,-6,7314.23,2054.27,7597.23,1,15.6879,7597.23,6,6,7786.65,-1.98952e-13,7786.65,1,-1.46393e-15,7786.65,-6,6,7314.23,-2054.27,7597.23,1,-15.6879,7597.23,-6,-6,7786.65,-1.23634e-12,7786.65,1,-9.09728e-15,7786.65,6,-6,7314.23,2054.27,7597.23,1,15.6879,7597.23,6,6,7786.65,-1.98952e-13,7786.65,1,-1.46393e-15,7786.65,-6,6,7314.23,-2054.27,7597.23,1,-15.6879,7597.23,-6,-6,7786.65,-1.23634e-12,7786.65,1,-9.09728e-15,7786.65,6,-6,7314.23,2054.27,7597.23,1,15.6879,7597.23,6,6,6.00045,5.99955,7786.65,-1.98952e-13,-1.46393e-15,7786.65,7786.65,-1.98952e-13,7786.65,1,-1.46393e-15,7786.65,-6,6,-5.99955,5.99955,7314.23,-2054.27,-15.6879,7597.23,7314.23,-2054.27,7597.23,1,-15.6879,7597.23,-6,-6,-5.99955,-6.00045,7786.65,-1.23634e-12,-9.09728e-15,7786.65,7786.65,-1.23634e-12,7786.65,1,-9.09728e-15,7786.65,6,-6,6.00045,-6.00045,7314.23,2054.27,15.6879,7597.23,7314.23,2054.27,7597.23,1,15.6879,7597.23
0.0005,6,6,7578.88,2.84217e-14,7578.88,1,2.14866e-16,7578.88,-6,6,6995.7,-2216.58,7338.47,1,-17.5807,7338.47,-6,-6,7578.88,-7.81597e-13,7578.88,1,-5.90881e-15,7578.88,6,-6,6995.7,2216.58,7338.47,1,17.5807,7338.47,-6,7,-453.654,1122.91,1211.08,0,-68.0014,1211.08,-7,6,-453.654,1122.91,1211.08,0,-68.0014,1211.08,7,-6,-453.654,-1122.91,1211.08,0,68.0014,1211.08,6,-7,-453.654,-1122.91,1211.08,0,68.0014,1211.08,6,6,7578.88,2.84217e-14,7578.88,1,2.14866e-16,7578.88,-6,6,6995.7,-2216.58,7338.47,1,-17.5807,7338.47,-6,-6,7578.88,-7.81597e-13,7578.88,1,-5.90881e-15,7578.88,6,-6,6995.7,2216.58,7338.47,1,17.5807,7338.47,7,6,-394.656,-672.982,780.165,0,59.6114,780.165,-6,6,6995.7,-2216.58,7338.47,1,-17.5807,7338.47,6,-7,-453.654,-1122.91,1211.08,0,68.0014,1211.08,7,-6,-453.654,-1122.91,1211.08,0,68.0014,1211.08,6,7,-394.656,672.982,780.165,0,-59.6114,780.165,-6,7,-453.654,1122.91,1211.08,0,-68.0014,1211.08,-7,6,-453.654,1122.91,1211.08,0,-68.0014,1211.08,6,-6,6995.7,2216.58,7338.47,1,17.5807,7338.47,6,6,7578.88,2.84217e-14,7578.88,1,2.14866e-16,7578.88,-6,6,6995.7,-2216.58,7338.47,1,-17.5807,7338.47,-6,-6,7578.88,-7.81597e-13,7578.88,1,-5.90881e-15,7578.88,6,-6,6995.7,2216.58,7338.47,1,17.5807,7338.47,6,6,7578.88,2.84217e-14,7578.88,1,2.14866e-16,7578.88,-6,6,6995.7,-2216.58,7338.47,1,-17.5807,7338.47,-6,-6,7578.88,-7.81597e-13,7578.88,1,-5.90881e-15,7578.88,6,-6,6995.7,2216.58,7338.47,1,17.5807,7338.47,6,6,6.0005,5.9995,7578.88,2.84217e-14,2.14866e-16,7578.88,7578.88,2.84217e-14,7578.88,1,2.14866e-16,7578.88,-6,6,-5.9995,5.9995,6995.7,-2216.58,-17.5807,7338.47,6995.7,-2216.58,7338.47,1,-17.5807,7338.47,-6,-6,-5.9995,-6.0005,7578.88,-7.81597e-13,-5.90881e-15,7578.88,7578.88,-7.81597e-13,7578.88,1,-5.90881e-15,7578.88,6,-6,6.0005,-6.0005,6995.7,2216.58,17.5807,7338.47,6995.7,2216.58,7338.47,1,17.5807,7338.47
0.00055,6,6,7400.52,-1.42109e-13,7400.52,1,-1.10022e-15,7400.52,-6,6,6716.22,-2392.35,7129.58,1,-19.6062,7129.58,-6,-6,7400.52,-1.03739e-12,7400.52,1,-8.03162e-15,7400.52,6,-6,6716.22,2392.35,7129.58,1,19.6062,7129.58,-6,7,-451.894,1240.52,1320.26,0,-69.9844,1320.26,-7,6,-451.894,1240.52,1320.26,0,-69.9844,1320.26,6,-7,-451.894,-1240.52,1320.26,0,69.9844,1320.26,7,-6,-451.894,-1240.52,1320.26,0,69.9844,1320.26,6,6,7400.52,-1.42109e-13,7400.52,1,-1.10022e-15,7400.52,-6,6,6716.22,-2392.35,7129.58,1,-19.6062,7129.58,-6,-6,7400.52,-1.03739e-12,7400.52,1,-8.03162e-15,7400.52,6,-6,6716.22,2392.35,7129.58,1,19.6062,7129.58,-6,6,6716.22,-2392.35,7129.58,1,-19.6062,7129.58,-5,6,693.378,-707.556,990.661,0,-45.5799,990.661,6,-7,-451.894,-1240.52,1320.26,0,69.9844,1320.26,7,-6,-451.894,-1240.52,1320.26,0,69.9844,1320.26,-6,7,-451.894,1240.52,1320.26,0,-69.9844,1320.26,-7,6,-451.894,1240.52,1320.26,0,-69.9844,1320.26,6,-6,6716.22,2392.35,7129.58,1,19.6062,7129.58,6,-5,693.378,707.556,990.661,0,45.5799,990.661,6,6,7400.52,-1.42109e-13,7400.52,1,-1.10022e-15,7400.52,-6,6,6716.22,-2392.35,7129.58,1,-19.6062,7129.58,-6,-6,7400.52,-1.03739e-12,7400.52,1,-8.03162e-15,7400.52,6,-6,6716.22,2392.35,7129.58,1,19.6062,7129.58,6,6,7400.52,-1.42109e-13,7400.52,1,-1.10022e-15,7400.52,-6,6,6716.22,-2392.35,7129.58,1,-19.6062,7129.58,-6,-6,7400.52,-1.03739e-12,7400.52,1,-8.03162e-15,7400.52,6,-6,6716.22,2392.35,7129.58,1,19.6062,7129.58,6,6,6.00055,5.99945,7400.52,-1.42109e-13,-1.10022e-15,7400.52,7400.52,-1.42109e-13,7400.52,1,-1.10022e-15,7400.52,-6,6,-5.99945,5.99945,6716.22,-2392.35,-19.6062,7129.58,6716.22,-2392.35,7129.58,1,-19.6062,7129.58,-6,-6,-5.99945,-6.00055,7400.52,-1.03739e-12,-8.03162e-15,7400.52,7400.52,-1.03739e-12,7400.52,1,-8.03162e-15,7400.52,6,-6,6.00055,-6.00055,6716.22,2392.35,19.6062,7129.58,6716.22,2392.35,7129.58,1,19.6062,7129.58
0.0006,6,6,7235.88,-5.68434e-14,7235.88,1,-4.50102e-16,7235.88,-6,6,6417.46,-2535.07,6900.03,1,-21.5553,6900.03,-6,-6,7235.88,-9.23706e-13,7235.88,1,-7.31416e-15,7235.88,6,-6,6417.46,2535.07,6900.03,1,21.5553,6900.03,6,7,-471.822,719.127,860.093,0,-56.7309,860.093,7,6,-471.822,-719.127,860.093,0,56.7309,860.093,-6,-7,-471.822,-719.127,860.093,0,56.7309,860.093,-7,-6,-471.822,719.127,860.093,0,-56.7309,860.093,6,6,7235.88,-5.68434e-14,7235.88,1,-4.50102e-16,7235.88,-6,6,6417.46,-2535.07,6900.03,1,-21.5553,6900.03,-6,-6,7235.88,-9.23706e-13,7235.88,1,-7.31416e-15,7235.88,6,-6,6417.46,2535.07,6900.03,1,21.5553,6900.03,-6,6,6417.46,-2535.07,6900.03,1,-21.5553,6900.03,-6,5,716.738,-780.234,1059.47,0,-47.4288,1059.47,7,-6,-455.698,-1343.01,1418.21,0,71.2573,1418.21,6,-7,-455.698,-1343.01,1418.21,0,71.2573,1418.21,-6,7,-455.698,1343.01,1418.21,0,-71.2573,1418.21,-7,6,-455.698,1343.01,1418.21,0,-71.2573,1418.21,6,-6,6417.46,2535.07,6900.03,1,21.5553,6900.03,6,-5,716.738,780.234,1059.47,0,47.4288,1059.47,6,6,7235.88,-5.68434e-14,7235.88,1,-4.50102e-16,7235.88,-6,6,6417.46,-2535.07,6900.03,1,-21.5553,6900.03,-6,-6,7235.88,-9.23706e-13,7235.88,1,-7.31416e-15,7235.88,6,-6,6417.46,2535.07,6900.03,1,21.5553,6900.03,6,6,7235.88,-5.68434e-14,7235.88,1,-4.50102e-16,7235.88,-6,6,6417.46,-2535.07,6900.03,1,-21.5553,6900.03,-6,-6,7235.88,-9.23706e-13,7235.88,1,-7.31416e-15,7235.88,6,-6,6417.46,2535.07,6900.03,1,21.5553,6900.03,6,6,6.0006,5.9994,7235.88,-5.68434e-14,-4.50102e-16,7235.88,7235.88,-5.68434e-14,7235.88,1,-4.50102e-16,7235.88,-6,6,-5.9994,5.9994,6417.46,-2535.07,-21.5553,6900.03,6417.46,-2535.07,6900.03,1,-21.5553,6900.03,-6,-6,-5.9994,-6.0006,7235.88,-9.23706e-13,-7.31416e-15,7235.88,7235.88,-9.23706e-13,7235.88,1,-7.31416e-15,7235.88,6,-6,6.0006,-6.0006,6417.46,2535.07,21.5553,6900.03,6417.46,2535.07,6900.03,1,21.5553,6900.03
0.00065,6,6,7078.36,-8.52651e-14,7078.36,1,-6.90179e-16,7078.36,-6,6,6102.38,-2673.95,6662.51,1,-23.6621,6662.51,-6,-6,7078.36,-1.13687e-12,7078.36,1,-9.20238e-15,7078.36,6,-6,6102.38,2673.95,6662.51,1,23.6621,6662.51,7,6,-498.611,-737.606,890.323,0,55.9418,890.323,6,7,-498.611,737.606,890.323,0,-55.9418,890.323,-6,-7,-498.611,-737.606,890.323,0,55.9418,890.323,-7,-6,-498.611,737.606,890.323,0,-55.9418,890.323,6,6,7078.36,-8.52651e-14,7078.36,1,-6.90179e-16,7078.36,-6,6,6102.38,-2673.95,6662.51,1,-23.6621,6662.51,-6,-6,7078.36,-1.13687e-12,7078.36,1,-9.20238e-15,7078.36,6,-6,6102.38,2673.95,6662.51,1,23.6621,6662.51,-6,6,6102.38,-2673.95,6662.51,1,-23.6621,6662.51,-6,5,745.071,-853.702,1133.11,0,-48.8871,1133.11,6,-7,-444.935,-1449.55,1516.3,0,72.9363,1516.3,7,-6,-444.935,-1449.55,1516.3,0,72.9363,1516.3,-6,7,-444.935,1449.55,1516.3,0,-72.9363,1516.3,-7,6,-444.935,1449.55,1516.3,0,-72.9363,1516.3,6,-6,6102.38,2673.95,6662.51,1,23.6621,6662.51,6,-5,745.071,853.702,1133.11,0,48.8871,1133.11,6,6,7078.36,-8.52651e-14,7078.36,1,-6.90179e-16,7078.36,-6,6,6102.38,-2673.95,6662.51,1,-23.6621,6662.51,-6,-6,7078.36,-1.13687e-12,7078.36,1,-9.20238e-15,7078.36,6,-6,6102.38,2673.95,6662.51,1,23.6621,6662.51,6,6,7078.36,-8.52651e-14,7078.36,1,-6.90179e-16,7078.36,-6,6,6102.38,-2673.95,6662.51,1,-23.6621,6662.51,-6,-6,7078.36,-1.13687e-12,7078.36,1,-9.20238e-15,7078.36,6,-6,6102.38,2673.95,6662.51,1,23.6621,6662.51,6,6,6.00065,5.99935,7078.36,-8.52651e-14,-6.90179e-16,7078.36,7078.36,-8.52651e-14,7078.36,1,-6.90179e-16,7078.36,-6,6,-5.99935,5.99935,6102.38,-2673.95,-23.6621,6662.51,6102.38,-2673.95,6662.51,1,-23.6621,6662.51,-6,-6,-5.99935,-6.00065,7078.36,-1.13687e-12,-9.20238e-15,7078.36,7078.36,-1.13687e-12,7078.36,1,-9.20238e-15,7078.36,6,-6,6.00065,-6.00065,6102.38,2673.95,23.6621,6662.51,6102.38,2673.95,6662.51,1,23.6621,6662.51
0.0007,6,6,6943.87,-2.27374e-13,6943.87,1,-1.87612e-15,6943.87,-6,6,5829.78,-2796.5,6465.82,1,-25.6267,6465.82,-6,-6,6943.87,-1.08002e-12,6943.87,1,-8.91158e-15,6943.87,6,-6,5829.78,2796.5,6465.82,1,25.6267,6465.82,6,7,-535.129,735.812,909.825,0,-53.973,909.825,7,6,-535.129,-735.812,909.825,0,53.973,909.825,-6,-7,-535.129,-735.812,909.825,0,53.973,909.825,-7,-6,-535.129,735.812,909.825,0,-53.973,909.825,6,6,6943.87,-2.27374e-13,6943.87,1,-1.87612e-15,6943.87,-6,6,5829.78,-2796.5,6465.82,1,-25.6267,6465.82,-6,-6,6943.87,-1.08002e-12,6943.87,1,-8.91158e-15,6943.87,6,-6,5829.78,2796.5,6465.82,1,25.6267,6465.82,-6,6,5829.78,-2796.5,6465.82,1,-25.6267,6465.82,-6,5,758.174,-911.623,1185.7,0,-50.2506,1185.7,6,-7,-427.92,-1562.66,1620.19,0,74.6855,1620.19,7,-6,-427.92,-1562.66,1620.19,0,74.6855,1620.19,-6,7,-427.92,1562.66,1620.19,0,-74.6855,1620.19,-7,6,-427.92,1562.66,1620.19,0,-74.6855,1620.19,6,-6,5829.78,2796.5,6465.82,1,25.6267,6465.82,6,-5,758.174,911.623,1185.7,0,50.2506,1185.7,6,6,6943.87,-2.27374e-13,6943.87,1,-1.87612e-15,6943.87,-6,6,5829.78,-2796.5,6465.82,1,-25.6267,6465.82,-6,-6,6943.87,-1.08002e-12,6943.87,1,-8.91158e-15,6943.87,6,-6,5829.78,2796.5,6465.82,1,25.6267,6465.82,6,6,6943.87,-2.27374e-13,6943.87,1,-1.87612e-15,6943.87,-6,6,5829.78,-2796.5,6465.82,1,-25.6267,6465.82,-6,-6,6943.87,-1.08002e-12,6943.87,1,-8.91158e-15,6943.87,6,-6,5829.78,2796.5,6465.82,1,25.6267,6465.82,6,6,6.0007,5.9993,6943.87,-2.27374e-13,-1.87612e-15,6943.87,6943.87,-2.27374e-13,6943.87,1,-1.87612e-15,6943.87,-6,6,-5.9993,5.9993,5829.78,-2796.5,-25.6267,6465.82,5829.78,-2796.5,6465.82,1,-25.6267,6465.82,-6,-6,-5.9993,-6.0007,6943.87,-1.08002e-12,-8.91158e-15,6943.87,6943.87,-1.08002e-12,6943.87,1,-8.91158e-15,6943.87,6,-6,6.0007,-6.0007,5829.78,2796.5,25.6267,6465.82,5829.78,2796.5,6465.82,1,25.6267,6465.82
0.00075,6,6,6831.08,3.12639e-13,6831.08,1,2.62226e-15,6831.08,-6,6,5494.85,-2911.17,6218.38,1,-27.9146,6218.38,-6,-6,6831.08,-7.38964e-13,6831.08,1,-6.19807e-15,6831.08,6,-6,5494.85,2911.17,6218.38,1,27.9146,6218.38,7,6,-587.543,-737.406,942.854,0,51.4532,942.854,6,7,-587.543,737.406,942.854,0,-51.4532,942.854,-6,-7,-587.543,-737.406,942.854,0,51.4532,942.854,-7,-6,-587.543,737.406,942.854,0,-51.4532,942.854,6,6,6831.08,3.12639e-13,6831.08,1,2.62226e-15,6831.08,-6,6,5494.85,-2911.17,6218.38,1,-27.9146,6218.38,-6,-6,6831.08,-7.38964e-13,6831.08,1,-6.19807e-15,6831.08,6,-6,5494.85,2911.17,6218.38,1,27.9146,6218.38,-6,6,5494.85,-2911.17,6218.38,1,-27.9146,6218.38,-6,5,774.11,-986.895,1254.28,0,-51.8897,1254.28,7,-6,-414.498,-1660.1,1711.06,0,75.9809,1711.06,6,-7,-414.498,-1660.1,1711.06,0,75.9809,1711.06,-6,7,-414.498,1660.1,1711.06,0,-75.9809,1711.06,-7,6,-414.498,1660.1,1711.06,0,-75.9809,1711.06,6,-6,5494.85,2911.17,6218.38,1,27.9146,6218.38,5,-6,774.11,986.895,1254.28,0,51.8897,1254.28,6,6,6831.08,3.12639e-13,6831.08,1,2.62226e-15,6831.08,-6,6,5494.85,-2911.17,6218.38,1,-27.9146,6218.38,-6,-6,6831.08,-7.38964e-13,6831.08,1,-6.19807e-15,6831.08,6,-6,5494.85,2911.17,6218.38,1,27.9146,6218.38,6,6,6831.08,3.12639e-13,6831.08,1,2.62226e-15,6831.08,-6,6,5494.85,-2911.17,6218.38,1,-27.9146,6218.38,-6,-6,6831.08,-7.38964e-13,6831.08,1,-6.19807e-15,6831.08,6,-6,5494.85,2911.17,6218.38,1,27.9146,6218.38,6,6,6.00075,5.99925,6831.08,3.12639e-13,2.62226e-15,6831.08,6831.08,3.12639e-13,6831.08,1,2.62226e-15,6831.08,-6,6,-5.99925,5.99925,5494.85,-2911.17,-27.9146,6218.38,5494.85,-2911.17,6218.38,1,-27.9146,6218.38,-6,-6,-5.99925,-6.00075,6831.08,-7.38964e-13,-6.19807e-15,6831.08,6831.08,-7.38964e-13,6831.08,1,-6.19807e-15,6831.08,6,-6,6.00075,-6.00075,5494.85,2911.17,27.9146,6218.38,5494.85,2911.17,6218.38,1,27.9146,6218.38
0.0008,6,6,6721.84,-1.13687e-13,6721.84,1,-9.69046e-16,6721.84,-6,6,5235.94,-2986.89,6027.98,1,-29.703,6027.98,-6,-6,6721.84,-9.37916e-13,6721.84,1,-7.99463e-15,6721.84,6,-6,5235.94,2986.89,6027.98,1,29.703,6027.98,7,6,-609.045,-724.825,946.735,0,49.9608,946.735,6,7,-609.045,724.825,946.735,0,-49.9608,946.735,-6,-7,-609.045,-724.825,946.735,0,49.9608,946.735,-7,-6,-609.045,724.825,946.735,0,-49.9608,946.735,6,6,6721.84,-1.13687e-13,6721.84,1,-9.69046e-16,6721.84,-6,6,5235.94,-2986.89,6027.98,1,-29.703,6027.98,-6,-6,6721.84,-9.37916e-13,6721.84,1,-7.99463e-15,6721.84,6,-6,5235.94,2986.89,6027.98,1,29.703,6027.98,-6,6,5235.94,-2986.89,6027.98,1,-29.703,6027.98,-6,5,758.602,-1060.89,1304.21,0,-54.4328,1304.21,6,-7,-375.229,-1780.24,1819.36,0,78.0978,1819.36,7,-6,-375.229,-1780.24,1819.36,0,78.0978,1819.36,-6,7,-375.229,1780.24,1819.36,0,-78.0978,1819.36,-7,6,-375.229,1780.24,1819.36,0,-78.0978,1819.36,6,-6,5235.94,2986.89,6027.98,1,29.703,6027.98,6,-5,758.602,1060.89,1304.21,0,54.4328,1304.21,6,6,6721.84,-1.13687e-13,6721.84,1,-9.69046e-16,6721.84,-6,6,5235.94,-2986.89,6027.98,1,-29.703,6027.98,-6,-6,6721.84,-9.37916e-13,6721.84,1,-7.99463e-15,6721.84,6,-6,5235.94,2986.89,6027.98,1,29.703,6027.98,6,6,6721.84,-1.13687e-13,6721.84,1,-9.69046e-16,6721.84,-6,6,5235.94,-2986.89,6027.98,1,-29.703,6027.98,-6,-6,6721.84,-9.37916e-13,6721.84,1,-7.99463e-15,6721.84,6,-6,5235.94,2986.89,6027.98,1,29.703,6027.98,6,6,6.0008,5.9992,6721.84,-1.13687e-13,-9.69046e-16,6721.84,6721.84,-1.13687e-13,6721.84,1,-9.69046e-16,6721.84,-6,6,-5.9992,5.9992,5235.94,-2986.89,-29.703,6027.98,5235.94,-2986.89,6027.98,1,-29.703,6027.98,-6,-6,-5.9992,-6.0008,6721.84,-9.37916e-13,-7.99463e-15,6721.84,6721.84,-9.37916e-13,6721.84,1,-7.99463e-15,6721.84,6,-6,6.0008,-6.0008,5235.94,2986.89,29.703,6027.98,5235.94,2986.89,6027.98,1,29.703,6027.98
0.00085,6,6,6621.92,8.52651e-14,6621.92,1,7.37752e-16,6621.92,-6,6,4902.17,-3059.58,5778.61,1,-31.9695,5778.61,-6,-6,6621.92,-9.09495e-13,6621.92,1,-7.86935e-15,6621.92,6,-6,4902.17,3059.58,5778.61,1,31.9695,5778.61,7,6,-661.242,-708.273,968.964,0,46.9668,968.964,6,7,-661.242,708.273,968.964,0,-46.9668,968.964,-6,-7,-661.242,-708.273,968.964,0,46.9668,968.964,-7,-6,-661.242,708.273,968.964,0,-46.9668,968.964,6,6,6621.92,8.52651e-14,6621.92,1,7.37752e-16,6621.92,-6,6,4902.17,-3059.58,5778.61,1,-31.9695,5778.61,-6,-6,6621.92,-9.09495e-13,6621.92,1,-7.86935e-15,6621.92,6,-6,4902.17,3059.58,5778.61,1,31.9695,5778.61,-6,6,4902.17,-3059.58,5778.61,1,-31.9695,5778.61,-5,6,770.031,-1120.31,1359.43,0,-55.4979,1359.43,6,-7,-324.427,-1880.64,1908.42,0,80.2123,1908.42,7,-6,-324.427,-1880.64,1908.42,0,80.2123,1908.42,-6,7,-324.427,1880.64,1908.42,0,-80.2123,1908.42,-7,6,-324.427,1880.64,1908.42,0,-80.2123,1908.42,6,-6,4902.17,3059.58,5778.61,1,31.9695,5778.61,6,-5,770.031,1120.31,1359.43,0,55.4979,1359.43,6,6,6621.92,8.52651e-14,6621.92,1,7.37752e-16,6621.92,-6,6,4902.17,-3059.58,5778.61,1,-31.9695,5778.61,-6,-6,6621.92,-9.09495e-13,6621.92,1,-7.86935e-15,6621.92,6,-6,4902.17,3059.58,5778.61,1,31.9695,5778.61,6,6,6621.92,8.52651e-14,6621.92,1,7.37752e-16,6621.92,-6,6,4902.17,-3059.58,5778.61,1,-31.9695,5778.61,-6,-6,6621.92,-9.09495e-13,6621.92,1,-7.86935e-15,6621.92,6,-6,4902.17,3059.58,5778.61,1,31.9695,5778.61,6,6,6.00085,5.99915,6621.92,8.52651e-14,7.37752e-16,6621.92,6621.92,8.52651e-14,6621.92,1,7.37752e-16,6621.92,-6,6,-5.99915,5.99915,4902.17,-3059.58,-31.9695,5778.61,4902.17,-3059.58,5778.61,1,-31.9695,5778.61,-6,-6,-5.99915,-6.00085,6621.92,-9.09495e-13,-7.86935e-15,6621.92,6621.92,-9.09495e-13,6621.92,1,-7.86935e-15,6621.92,6,-6,6.00085,-6.00085,4902.17,3059.58,31.9695,5778.61,4902.17,3059.58,5778.61,1,31.9695,5778.61
0.0009,6,6,6540.98,5.68434e-14,6540.98,1,4.97921e-16,6540.98,-6,6,4626.22,-3129.35,5585.22,1,-34.0759,5585.22,-6,-6,6540.98,-5.96856e-13,6540.98,1,-5.22817e-15,6540.98,6,-6,4626.22,3129.35,5585.22,1,34.0759,5585.22,7,6,-689.132,-673.583,963.648,0,44.3463,963.648,6,7,-689.132,673.583,963.648,0,-44.3463,963.648,-6,-7,-689.132,-673.583,963.648,0,44.3463,963.648,-7,-6,-689.132,673.583,963.648,0,-44.3463,963.648,6,6,6540.98,5.68434e-14,6540.98,1,4.97921e-16,6540.98,-6,6,4626.22,-3129.35,5585.22,1,-34.0759,5585.22,-6,-6,6540.98,-5.96856e-13,6540.98,1,-5.22817e-15,6540.98,6,-6,4626.22,3129.35,5585.22,1,34.0759,5585.22,-6,6,4626.22,-3129.35,5585.22,1,-34.0759,5585.22,-5,6,766.419,-1205.43,1428.45,0,-57.5516,1428.45,7,-6,-283.807,-2003.7,2023.7,0,81.9382,2023.7,6,-7,-283.807,-2003.7,2023.7,0,81.9382,2023.7,-6,7,-283.807,2003.7,2023.7,0,-81.9382,2023.7,-7,6,-283.807,2003.7,2023.7,0,-81.9382,2023.7,6,-6,4626.22,3129.35,5585.22,1,34.0759,5585.22,5,-6,766.419,1205.43,1428.45,0,57.5516,1428.45,6,6,6540.98,5.68434e-14,6540.98,1,4.97921e-16,6540.98,-6,6,4626.22,-3129.35,5585.22,1,-34.0759,5585.22,-6,-6,6540.98,-5.96856e-13,6540.98,1,-5.22817e-15,6540.98,6,-6,4626.22,3129.35,5585.22,1,34.0759,5585.22,6,6,6540.98,5.68434e-14,6540.98,1,4.97921e-16,6540.98,-6,6,4626.22,-3129.35,5585.22,1,-34.0759,5585.22,-6,-6,6540.98,-5.96856e-13,6540.98,1,-5.22817e-15,6540.98,6,-6,4626.22,3129.35,5585.22,1,34.0759,5585.22,6,6,6.0009,5.9991,6540.98,5.68434e-14,4.97921e-16,6540.98,6540.98,5.68434e-14,6540.98,1,4.97921e-16,6540.98,-6,6,-5.9991,5.9991,4626.22,-3129.35,-34.0759,5585.22,4626.22,-3129.35,5585.22,1,-34.0759,5585.22,-6,-6,-5.9991,-6.0009,6540.98,-5.96856e-13,-5.22817e-15,6540.98,6540.98,-5.96856e-13,6540.98,1,-5.22817e-15,6540.98,6,-6,6.0009,-6.0009,4626.22,3129.35,34.0759,5585.22,4626.22,3129.35,5585.22,1,34.0759,5585.22
0.00095,6,6,6473.39,1.42109e-13,6473.39,1,1.2578e-15,6473.39,-6,6,4326.48,-3197.42,5379.77,1,-36.4657,5379.77,-6,-6,6473.39,-1.10845e-12,6473.39,1,-9.81082e-15,6473.39,6,-6,4326.48,3197.42,5379.77,1,36.4657,5379.77,6,7,-732.058,642.149,973.788,0,-41.2567,973.788,7,6,-732.058,-642.149,973.788,0,41.2567,973.788,-6,-7,-732.058,-642.149,973.788,0,41.2567,973.788,-7,-6,-732.058,642.149,973.788,0,-41.2567,973.788,6,6,6473.39,1.42109e-13,6473.39,1,1.2578e-15,6473.39,-6,6,4326.48,-3197.42,5379.77,1,-36.4657,5379.77,-6,-6,6473.39,-1.10845e-12,6473.39,1,-9.81082e-15,6473.39,6,-6,4326.48,3197.42,5379.77,1,36.4657,5379.77,-6,6,4326.48,-3197.42,5379.77,1,-36.4657,5379.77,-5,6,766.482,-1260.19,1474.98,0,-58.691,1474.98,7,-6,-225.067,-2114.24,2126.18,0,83.9236,2126.18,6,-7,-225.067,-2114.24,2126.18,0,83.9236,2126.18,-6,7,-225.067,2114.24,2126.18,0,-83.9236,2126.18,-7,6,-225.067,2114.24,2126.18,0,-83.9236,2126.18,6,-6,4326.48,3197.42,5379.77,1,36.4657,5379.77,6,-5,766.482,1260.19,1474.98,0,58.691,1474.98,6,6,6473.39,1.42109e-13,6473.39,1,1.2578e-15,6473.39,-6,6,4326.48,-3197.42,5379.77,1,-36.4657,5379.77,-6,-6,6473.39,-1.10845e-12,6473.39,1,-9.81082e-15,6473.39,6,-6,4326.48,3197.42,5379.77,1,36.4657,5379.77,6,6,6473.39,1.42109e-13,6473.39,1,1.2578e-15,6473.39,-6,6,4326.48,-3197.42,5379.77,1,-36.4657,5379.77,-6,-6,6473.39,-1.10845e-12,6473.39,1,-9.81082e-15,6473.39,6,-6,4326.48,3197.42,5379.77,1,36.4657,5379.77,6,6,6.00095,5.99905,6473.39,1.42109e-13,1.2578e-15,6473.39,6473.39,1.42109e-13,6473.39,1,1.2578e-15,6473.39,-6,6,-5.99905,5.99905,4326.48,-3197.42,-36.4657,5379.77,4326.48,-3197.42,5379.77,1,-36.4657,5379.77,-6,-6,-5.99905,-6.00095,6473.39,-1.10845e-12,-9.81082e-15,6473.39,6473.39,-1.10845e-12,6473.39,1,-9.81082e-15,6473.39,6,-6,6.00095,-6.00095,4326.48,3197.42,36.4657,5379.77,4326.48,3197.42,5379.77,1,36.4657,5379.77
0.001,6,6,6392.82,-2.27374e-13,6392.82,1,-2.03784e-15,6392.82,-6,6,4049.46,-3254.89,5195.42,1,-38.7917,5195.42,-6,-6,6392.82,-9.37916e-13,6392.82,1,-8.40609e-15,6392.82,6,-6,4049.46,3254.89,5195.42,1,38.7917,5195.42,7,6,-775.481,-583.139,970.269,0,36.9421,970.269,6,7,-775.481,583.139,970.269,0,-36.9421,970.269,-7,-6,-775.481,583.139,970.269,0,-36.9421,970.269,-6,-7,-775.481,-583.139,970.269,0,36.9421,970.269,6,6,6392.82,-2.27374e-13,6392.82,1,-2.03784e-15,6392.82,-6,6,4049.46,-3254.89,5195.42,1,-38.7917,5195.42,-6,-6,6392.82,-9.37916e-13,6392.82,1,-8.40609e-15,6392.82,6,-6,4049.46,3254.89,5195.42,1,38.7917,5195.42,-6,6,4049.46,-3254.89,5195.42,1,-38.7917,5195.42,-5,6,757.811,-1316.38,1518.92,0,-60.0718,1518.92,7,-6,-193.745,-2204.3,2212.8,0,84.9769,2212.8,6,-7,-193.745,-2204.3,2212.8,0,84.9769,2212.8,-6,7,-193.745,2204.3,2212.8,0,-84.9769,2212.8,-7,6,-193.745,2204.3,2212.8,0,-84.9769,2212.8,6,-6,4049.46,3254.89,5195.42,1,38.7917,5195.42,5,-6,757.811,1316.38,1518.92,0,60.0718,1518.92,6,6,6392.82,-2.27374e-13,6392.82,1,-2.03784e-15,6392.82,-6,6,4049.46,-3254.89,5195.42,1,-38.7917,5195.42,-6,-6,6392.82,-9.37916e-13,6392.82,1,-8.40609e-15,6392.82,6,-6,4049.46,3254.89,5195.42,1,38.7917,5195.42,6,6,6392.82,-2.27374e-13,6392.82,1,-2.03784e-15,6392.82,-6,6,4049.46,-3254.89,5195.42,1,-38.7917,5195.42,-6,-6,6392.82,-9.37916e-13,6392.82,1,-8.40609e-15,6392.82,6,-6,4049.46,3254.89,5195.42,1,38.7917,5195.42,6,6,6.001,5.999,6392.82,-2.27374e-13,-2.03784e-15,6392.82,6392.82,-2.27374e-13,6392.82,1,-2.03784e-15,6392.82,-6,6,-5.999,5.999,4049.46,-3254.89,-38.7917,5195.42,4049.46,-3254.89,5195.42,1,-38.7917,5195.42,-6,-6,-5.999,-6.001,6392.82,-9.37916e-13,-8.40609e-15,6392.82,6392.82,-9.37916e-13,6392.82,1,-8.40609e-15,6392.82,6,-6,6.001,-6.001,4049.46,3254.89,38.7917,5195.42,4049.46,3254.89,5195.42,1,38.7917,5195.42
0.00105,6,6,6345.84,2.27374e-13,6345.84,1,2.05293e-15,6345.84,-6,6,3737.81,-3314.1,4995.44,1,-41.5615,4995.44,-6,-6,6345.84,-9.09495e-13,6345.84,1,-8.21171e-15,6345.84,6,-6,3737.81,3314.1,4995.44,1,41.5615,4995.44,6,7,-829.088,560.793,1000.94,0,-34.0743,1000.94,7,6,-829.088,-560.793,1000.94,0,34.0743,1000.94,-7,-6,-829.088,560.793,1000.94,0,-34.0743,1000.94,-6,-7,-829.088,-560.793,1000.94,0,34.0743,1000.94,6,6,6345.84,2.27374e-13,6345.84,1,2.05293e-15,6345.84,-6,6,3737.81,-3314.1,4995.44,1,-41.5615,4995.44,-6,-6,6345.84,-9.09495e-13,6345.84,1,-8.21171e-15,6345.84,6,-6,3737.81,3314.1,4995.44,1,41.5615,4995.44,-6,6,3737.81,-3314.1,4995.44,1,-41.5615,4995.44,-5,6,734.171,-1383.81,1566.5,0,-62.0521,1566.5,7,-6,-112.504,-2287.56,2290.33,0,87.1844,2290.33,6,-7,-112.504,-2287.56,2290.33,0,87.1844,2290.33,-6,7,-112.504,2287.56,2290.33,0,-87.1844,2290.33,-7,6,-112.504,2287.56,2290.33,0,-87.1844,2290.33,6,-6,3737.81,3314.1,4995.44,1,41.5615,4995.44,5,-6,734.171,1383.81,1566.5,0,62.0521,1566.5,6,6,6345.84,2.27374e-13,6345.84,1,2.05293e-15,6345.84,-6,6,3737.81,-3314.1,4995.44,1,-41.5615,4995.44,-6,-6,6345.84,-9.09495e-13,6345.84,1,-8.21171e-15,6345.84,6,-6,3737.81,3314.1,4995.44,1,41.5615,4995.44,6,6,6345.84,2.27374e-13,6345.84,1,2.05293e-15,6345.84,-6,6,3737.81,-3314.1,4995.44,1,-41.5615,4995.44,-6,-6,6345.84,-9.09495e-13,6345.84,1,-8.21171e-15,6345.84,6,-6,3737.81,3314.1,4995.44,1,41.5615,4995.44,6,6,6.00105,5.99895,6345.84,2.27374e-13,2.05293e-15,6345.84,6345.84,2.27374e-13,6345.84,1,2.05293e-15,6345.84,-6,6,-5.99895,5.99895,3737.81,-3314.1,-41.5615,4995.44,3737.81,-3314.1,4995.44,1,-41.5615,4995.44,-6,-6,-5.99895,-6.00105,6345.84,-9.09495e-13,-8.21171e-15,6345.84,6345.84,-9.09495e-13,6345.84,1,-8.21171e-15,6345.84,6,-6,6.00105,-6.00105,3737.81,3314.1,41.5615,4995.44,3737.81,3314.1,4995.44,1,41.5615,4995.44
0.0011,6,6,6269.77,1.7053e-13,6269.77,1,1.55838e-15,6269.77,-6,6,3486.57,-3337.36,4826.4,1,-43.7473,4826.4,-6,-6,6269.77,-1.16529e-12,6269.77,1,-1.06489e-14,6269.77,6,-6,3486.57,3337.36,4826.4,1,43.7473,4826.4,7,6,-894.816,-522.05,1035.97,0,30.26,1035.97,6,7,-894.816,522.05,1035.97,0,-30.26,1035.97,-7,-6,-894.816,522.05,1035.97,0,-30.26,1035.97,-6,-7,-894.816,-522.05,1035.97,0,30.26,1035.97,6,6,6269.77,1.7053e-13,6269.77,1,1.55838e-15,6269.77,-6,6,3486.57,-3337.36,4826.4,1,-43.7473,4826.4,-6,-6,6269.77,-1.16529e-12,6269.77,1,-1.06489e-14,6269.77,6,-6,3486.57,3337.36,4826.4,1,43.7473,4826.4,-6,6,3486.57,-3337.36,4826.4,1,-43.7473,4826.4,-6,5,737.834,-1442.67,1620.4,0,-62.9131,1620.4,7,-6,-18.1456,-2362.84,2362.91,0,89.56,2362.91,6,-7,-18.1456,-2362.84,2362.91,0,89.56,2362.91,-6,7,-18.1456,2362.84,2362.91,0,-89.56,2362.91,-7,6,-18.1456,2362.84,2362.91,0,-89.56,2362.91,6,-6,3486.57,3337.36,4826.4,1,43.7473,4826.4,6,-5,737.834,1442.67,1620.4,0,62.9131,1620.4,6,6,6269.77,1.7053e-13,6269.77,1,1.55838e-15,6269.77,-6,6,3486.57,-3337.36,4826.4,1,-43.7473,4826.4,-6,-6,6269.77,-1.16529e-12,6269.77,1,-1.06489e-14,6269.77,6,-6,3486.57,3337.36,4826.4,1,43.7473,4826.4,6,6,6269.77,1.7053e-13,6269.77,1,1.55838e-15,6269.77,-6,6,3486.57,-3337.36,4826.4,1,-43.7473,4826.4,-6,-6,6269.77,-1.16529e-12,6269.77,1,-1.06489e-14,6269.77,6,-6,3486.57,3337.36,4826.4,1,43.7473,4826.4,6,6,6.0011,5.9989,6269.77,1.7053e-13,1.55838e-15,6269.77,6269.77,1.7053e-13,6269.77,1,1.55838e-15,6269.77,-6,6,-5.9989,5.9989,3486.57,-3337.36,-43.7473,4826.4,3486.57,-3337.36,4826.4,1,-43.7473,4826.4,-6,-6,-5.9989,-6.0011,6269.77,-1.16529e-12,-1.06489e-14,6269.77,6269.77,-1.16529e-12,6269.77,1,-1.06489e-14,6269.77,6,-6,6.0011,-6.0011,3486.57,3337.36,43.7473,4826.4,3486.57,3337.36,4826.4,1,43.7473,4826.4
0.00115,6,6,6216.39,1.13687e-13,6216.39,1,1.04784e-15,6216.39,-6,6,3240.87,-3359.84,4668.16,1,-46.0326,4668.16,-6,-6,6216.39,-5.96856e-13,6216.39,1,-5.50115e-15,6216.39,6,-6,3240.87,3359.84,4668.16,1,46.0326,4668.16,7,6,-962.183,-502.78,1085.63,0,27.5889,1085.63,6,7,-962.183,502.78,1085.63,0,-27.5889,1085.63,-7,-6,-962.183,502.78,1085.63,0,-27.5889,1085.63,-6,-7,-962.183,-502.78,1085.63,0,27.5889,1085.63,6,6,6216.39,1.13687e-13,6216.39,1,1.04784e-15,6216.39,-6,6,3240.87,-3359.84,4668.16,1,-46.0326,4668.16,-6,-6,6216.39,-5.96856e-13,6216.39,1,-5.50115e-15,6216.39,6,-6,3240.87,3359.84,4668.16,1,46.0326,4668.16,-6,6,3240.87,-3359.84,4668.16,1,-46.0326,4668.16,-5,6,729.734,-1491.34,1660.3,0,-63.9269,1660.3,6,-7,49.743,-2433.51,2434.02,0,-88.829,2434.02,7,-6,49.743,-2433.51,2434.02,0,-88.829,2434.02,-6,7,49.743,2433.51,2434.02,0,88.829,2434.02,-7,6,49.743,2433.51,2434.02,0,88.829,2434.02,6,-6,3240.87,3359.84,4668.16,1,46.0326,4668.16,6,-5,729.734,1491.34,1660.3,0,63.9269,1660.3,6,6,6216.39,1.13687e-13,6216.39,1,1.04784e-15,6216.39,-6,6,3240.87,-3359.84,4668.16,1,-46.0326,4668.16,-6,-6,6216.39,-5.96856e-13,6216.39,1,-5.50115e-15,6216.39,6,-6,3240.87,3359.84,4668.16,1,46.0326,4668.16,6,6,6216.39,1.13687e-13,6216.39,1,1.04784e-15,6216.39,-6,6,3240.87,-3359.84,4668.16,1,-46.0326,4668.16,-6,-6,6216.39,-5.96856e-13,6216.39,1,-5.50115e-15,6216.39,6,-6,3240.87,3359.84,4668.16,1,46.0326,4668.16,6,6,6.00115,5.99885,6216.39,1.13687e-13,1.04784e-15,6216.39,6216.39,1.13687e-13,6216.39,1,1.04784e-15,6216.39,-6,6,-5.99885,5.99885,3240.87,-3359.84,-46.0326,4668.16,3240.87,-3359.84,4668.16,1,-46.0326,4668.16,-6,-6,-5.99885,-6.00115,6216.39,-5.96856e-13,-5.50115e-15,6216.39,6216.39,-5.96856e-13,6216.39,1,-5.50115e-15,6216.39,6,-6,6.00115,-6.00115,3240.87,3359.84,46.0326,4668.16,3240.87,3359.84,4668.16,1,46.0326,4668.16
0.0012,6,6,6162.51,1.13687e-13,6162.51,1,1.057e-15,6162.51,-6,6,2975.6,-3392.93,4512.89,1,-48.7493,4512.89,-6,-6,6162.51,-7.38964e-13,6162.51,1,-6.8705e-15,6162.51,6,-6,2975.6,3392.93,4512.89,1,48.7493,4512.89,7,6,-1032.65,-485.855,1141.24,0,25.1966,1141.24,6,7,-1032.65,485.855,1141.24,0,-25.1966,1141.24,-6,-7,-1032.65,-485.855,1141.24,0,25.1966,1141.24,-7,-6,-1032.65,485.855,1141.24,0,-25.1966,1141.24,6,6,6162.51,1.13687e-13,6162.51,1,1.057e-15,6162.51,-6,6,2975.6,-3392.93,4512.89,1,-48.7493,4512.89,-6,-6,6162.51,-7.38964e-13,6162.51,1,-6.8705e-15,6162.51,6,-6,2975.6,3392.93,4512.89,1,48.7493,4512.89,-6,6,2975.6,-3392.93,4512.89,1,-48.7493,4512.89,-5,6,737.566,-1524.7,1693.73,0,-64.1848,1693.73,7,-6,169.049,-2476.92,2482.68,0,-86.0956,2482.68,6,-7,169.049,-2476.92,2482.68,0,-86.0956,2482.68,-6,7,169.049,2476.92,2482.68,0,86.0956,2482.68,-7,6,169.049,2476.92,2482.68,0,86.0956,2482.68,6,-6,2975.6,3392.93,4512.89,1,48.7493,4512.89,6,-5,737.566,1524.7,1693.73,0,64.1848,1693.73,6,6,6162.51,1.13687e-13,6162.51,1,1.057e-15,6162.51,-6,6,2975.6,-3392.93,4512.89,1,-48.7493,4512.89,-6,-6,6162.51,-7.38964e-13,6162.51,1,-6.8705e-15,6162.51,6,-6,2975.6,3392.93,4512.89,1,48.7493,4512.89,6,6,6162.51,1.13687e-13,6162.51,1,1.057e-15,6162.51,-6,6,2975.6,-3392.93,4512.89,1,-48.7493,4512.89,-6,-6,6162.51,-7.38964e-13,6162.51,1,-6.8705e-15,6162.51,6,-6,2975.6,3392.93,4512.89,1,48.7493,4512.89,6,6,6.0012,5.9988,6162.51,1.13687e-13,1.057e-15,6162.51,6162.51,1.13687e-13,6162.51,1,1.057e-15,6162.51,-6,6,-5.9988,5.9988,2975.6,-3392.93,-48.7493,4512.89,2975.6,-3392.93,4512.89,1,-48.7493,4512.89,-6,-6,-5.9988,-6.0012,6162.51,-7.38964e-13,-6.8705e-15,6162.51,6162.51,-7.38964e-13,6162.51,1,-6.8705e-15,6162.51,6,-6,6.0012,-6.0012,2975.6,3392.93,48.7493,4512.89,2975.6,3392.93,4512.89,1,48.7493,4512.89
0.00125,6,6,6085.99,-1.13687e-13,6085.99,1,-1.07029e-15,6085.99,-6,6,2765.69,-3394.19,4378.31,1,-50.8258,4378.31,-6,-6,6085.99,-7.95808e-13,6085.99,1,-7.49203e-15,6085.99,6,-6,2765.69,3394.19,4378.31,1,50.8258,4378.31,6,7,-1113.23,486.825,1215.03,0,-23.6201,1215.03,7,6,-1113.23,-486.825,1215.03,0,23.6201,1215.03,-6,-7,-1113.23,-486.825,1215.03,0,23.6201,1215.03,-7,-6,-1113.23,486.825,1215.03,0,-23.6201,1215.03,6,6,6085.99,-1.13687e-13,6085.99,1,-1.07029e-15,6085.99,-6,6,2765.69,-3394.19,4378.31,1,-50.8258,4378.31,-6,-6,6085.99,-7.95808e-13,6085.99,1,-7.49203e-15,6085.99,6,-6,2765.69,3394.19,4378.31,1,50.8258,4378.31,-6,6,2765.69,-3394.19,4378.31,1,-50.8258,4378.31,-6,5,721.997,-1549.23,1709.21,0,-65.0129,1709.21,7,-6,269.326,-2503.11,2517.56,0,-83.8588,2517.56,6,-7,269.326,-2503.11,2517.56,0,-83.8588,2517.56,-6,7,269.326,2503.11,2517.56,0,83.8588,2517.56,-7,6,269.326,2503.11,2517.56,0,83.8588,2517.56,6,-6,2765.69,3394.19,4378.31,1,50.8258,4378.31,6,-5,721.997,1549.23,1709.21,0,65.0129,1709.21,6,6,6085.99,-1.13687e-13,6085.99,1,-1.07029e-15,6085.99,-6,6,2765.69,-3394.19,4378.31,1,-50.8258,4378.31,-6,-6,6085.99,-7.95808e-13,6085.99,1,-7.49203e-15,6085.99,6,-6,2765.69,3394.19,4378.31,1,50.8258,4378.31,6,6,6085.99,-1.13687e-13,6085.99,1,-1.07029e-15,6085.99,-6,6,2765.69,-3394.19,4378.31,1,-50.8258,4378.31,-6,-6,6085.99,-7.95808e-13,6085.99,1,-7.49203e-15,6085.99,6,-6,2765.69,3394.19,4378.31,1,50.8258,4378.31,6,6,6.00125,5.99875,6085.99,-1.13687e-13,-1.07029e-15,6085.99,6085.99,-1.13687e-13,6085.99,1,-1.07029e-15,6085.99,-6,6,-5.99875,5.99875,2765.69,-3394.19,-50.8258,4378.31,2765.69,-3394.19,4378.31,1,-50.8258,4378.31,-6,-6,-5.99875,-6.00125,6085.99,-7.95808e-13,-7.49203e-15,6085.99,6085.99,-7.95808e-13,6085.99,1,-7.49203e-15,6085.99,6,-6,6.00125,-6.00125,2765.69,3394.19,50.8258,4378.31,2765.69,3394.19,4378.31,1,50.8258,4378.31
0.0013,6,6,6017.21,1.13687e-13,6017.21,1,1.08252e-15,6017.21,-6,6,2566.45,-3385.16,4248.06,1,-52.8325,4248.06,-6,-6,6017.21,-8.52651e-13,6017.21,1,-8.11894e-15,6017.21,6,-6,2566.45,3385.16,4248.06,1,52.8325,4248.06,6,7,-1199.19,487.456,1294.48,0,-22.1211,1294.48,7,6,-1199.19,-487.456,1294.48,0,22.1211,1294.48,-6,-7,-1199.19,-487.456,1294.48,0,22.1211,1294.48,-7,-6,-1199.19,487.456,1294.48,0,-22.1211,1294.48,6,6,6017.21,1.13687e-13,6017.21,1,1.08252e-15,6017.21,-6,6,2566.45,-3385.16,4248.06,1,-52.8325,4248.06,-6,-6,6017.21,-8.52651e-13,6017.21,1,-8.11894e-15,6017.21,6,-6,2566.45,3385.16,4248.06,1,52.8325,4248.06,-6,6,2566.45,-3385.16,4248.06,1,-52.8325,4248.06,-5,6,724.617,-1570.86,1729.94,0,-65.2368,1729.94,7,-6,389.675,-2519.16,2549.12,0,-81.2069,2549.12,6,-7,389.675,-2519.16,2549.12,0,-81.2069,2549.12,-6,7,389.675,2519.16,2549.12,0,81.2069,2549.12,-7,6,389.675,2519.16,2549.12,0,81.2069,2549.12,6,-6,2566.45,3385.16,4248.06,1,52.8325,4248.06,5,-6,724.617,1570.86,1729.94,0,65.2368,1729.94,6,6,6017.21,1.13687e-13,6017.21,1,1.08252e-15,6017.21,-6,6,2566.45,-3385.16,4248.06,1,-52.8325,4248.06,-6,-6,6017.21,-8.52651e-13,6017.21,1,-8.11894e-15,6017.21,6,-6,2566.45,3385.16,4248.06,1,52.8325,4248.06,6,6,6017.21,1.13687e-13,6017.21,1,1.08252e-15,6017.21,-6,6,2566.45,-3385.16,4248.06,1,-52.8325,4248.06,-6,-6,6017.21,-8.52651e-13,6017.21,1,-8.11894e-15,6017.21,6,-6,2566.45,3385.16,4248.06,1,52.8325,4248.06,6,6,6.0013,5.9987,6017.21,1.13687e-13,1.08252e-15,6017.21,6017.21,1.13687e-13,6017.21,1,1.08252e-15,6017.21,-6,6,-5.9987,5.9987,2566.45,-3385.16,-52.8325,4248.06,2566.45,-3385.16,4248.06,1,-52.8325,4248.06,-6,-6,-5.9987,-6.0013,6017.21,-8.52651e-13,-8.11894e-15,6017.21,6017.21,-8.52651e-13,6017.21,1,-8.11894e-15,6017.21,6,-6,6.0013,-6.0013,2566.45,3385.16,52.8325,4248.06,2566.45,3385.16,4248.06,1,52.8325,4248.06
0.00135,6,6,5946.59,-1.42109e-13,5946.59,1,-1.36922e-15,5946.59,-6,6,2384.98,-3384.89,4140.73,1,-54.8316,4140.73,-6,-6,5946.59,-9.09495e-13,5946.59,1,-8.76304e-15,5946.59,6,-6,2384.98,3384.89,4140.73,1,54.8316,4140.73,6,7,-1268.67,503.128,1364.8,0,-21.6322,1364.8,7,6,-1268.67,-503.128,1364.8,0,21.6322,1364.8,-7,-6,-1268.67,503.128,1364.8,0,-21.6322,1364.8,-6,-7,-1268.67,-503.128,1364.8,0,21.6322,1364.8,6,6,5946.59,-1.42109e-13,5946.59,1,-1.36922e-15,5946.59,-6,6,2384.98,-3384.89,4140.73,1,-54.8316,4140.73,-6,-6,5946.59,-9.09495e-13,5946.59,1,-8.76304e-15,5946.59,6,-6,2384.98,3384.89,4140.73,1,54.8316,4140.73,-6,6,2384.98,-3384.89,4140.73,1,-54.8316,4140.73,-7,7,64.8464,-1627.17,1628.46,0,-87.7178,1628.46,7,-6,495.696,-2533.83,2581.87,0,-78.931,2581.87,6,-7,495.696,-2533.83,2581.87,0,-78.931,2581.87,-6,7,495.696,2533.83,2581.87,0,78.931,2581.87,-7,6,495.696,2533.83,2581.87,0,78.931,2581.87,6,-6,2384.98,3384.89,4140.73,1,54.8316,4140.73,7,-7,64.8464,1627.17,1628.46,0,87.7178,1628.46,6,6,5946.59,-1.42109e-13,5946.59,1,-1.36922e-15,5946.59,-6,6,2384.98,-3384.89,4140.73,1,-54.8316,4140.73,-6,-6,5946.59,-9.09495e-13,5946.59,1,-8.76304e-15,5946.59,6,-6,2384.98,3384.89,4140.73,1,54.8316,4140.73,6,6,5946.59,-1.42109e-13,5946.59,1,-1.36922e-15,5946.59,-6,6,2384.98,-3384.89,4140.73,1,-54.8316,4140.73,-6,-6,5946.59,-9.09495e-13,5946.59,1,-8.76304e-15,5946.59,6,-6,2384.98,3384.89,4140.73,1,54.8316,4140.73,6,6,6.00135,5.99865,5946.59,-1.42109e-13,-1.36922e-15,5946.59,5946.59,-1.42109e-13,5946.59,1,-1.36922e-15,5946.59,-6,6,-5.99865,5.99865,2384.98,-3384.89,-54.8316,4140.73,2384.98,-3384.89,4140.73,1,-54.8316,4140.73,-6,-6,-5.99865,-6.00135,5946.59,-9.09495e-13,-8.76304e-15,5946.59,5946.59,-9.09495e-13,5946.59,1,-8.76304e-15,5946.59,6,-6,6.00135,-6.00135,2384.98,3384.89,54.8316,4140.73,2384.98,3384.89,4140.73,1,54.8316,4140.73
0.0014,6,6,5882.25,2.84217e-13,5882.25,1,2.7684e-15,5882.25,-6,6,2202.46,-3374.05,4029.27,1,-56.8649,4029.27,-6,-6,5882.25,-1.13687e-12,5882.25,1,-1.10736e-14,5882.25,6,-6,2202.46,3374.05,4029.27,1,56.8649,4029.27,6,7,-1341.92,524.061,1440.62,0,-21.3322,1440.62,7,6,-1341.92,-524.061,1440.62,0,21.3322,1440.62,-7,-6,-1341.92,524.061,1440.62,0,-21.3322,1440.62,-6,-7,-1341.92,-524.061,1440.62,0,21.3322,1440.62,6,6,5882.25,2.84217e-13,5882.25,1,2.7684e-15,5882.25,-6,6,2202.46,-3374.05,4029.27,1,-56.8649,4029.27,-6,-6,5882.25,-1.13687e-12,5882.25,1,-1.10736e-14,5882.25,6,-6,2202.46,3374.05,4029.27,1,56.8649,4029.27,-6,6,2202.46,-3374.05,4029.27,1,-56.8649,4029.27,-7,7,-20.0318,-1741.79,1741.91,0,89.3411,1741.91,7,-6,647.45,-2517.1,2599.04,0,-75.5751,2599.04,6,-7,647.45,-2517.1,2599.04,0,-75.5751,2599.04,-6,7,647.45,2517.1,2599.04,0,75.5751,2599.04,-7,6,647.45,2517.1,2599.04,0,75.5751,2599.04,6,-6,2202.46,3374.05,4029.27,1,56.8649,4029.27,7,-7,-20.0318,1741.79,1741.91,0,-89.3411,1741.91,6,6,5882.25,2.84217e-13,5882.25,1,2.7684e-15,5882.25,-6,6,2202.46,-3374.05,4029.27,1,-56.8649,4029.27,-6,-6,5882.25,-1.13687e-12,5882.25,1,-1.10736e-14,5882.25,6,-6,2202.46,3374.05,4029.27,1,56.8649,4029.27,6,6,5882.25,2.84217e-13,5882.25,1,2.7684e-15,5882.25,-6,6,2202.46,-3374.05,4029.27,1,-56.8649,4029.27,-6,-6,5882.25,-1.13687e-12,5882.25,1,-1.10736e-14,5882.25,6,-6,2202.46,3374.05,4029.27,1,56.8649,4029.27,6,6,6.0014,5.9986,5882.25,2.84217e-13,2.7684e-15,5882.25,5882.25,2.84217e-13,5882.25,1,2.7684e-15,5882.25,-6,6,-5.9986,5.9986,2202.46,-3374.05,-56.8649,4029.27,2202.46,-3374.05,4029.27,1,-56.8649,4029.27,-6,-6,-5.9986,-6.0014,5882.25,-1.13687e-12,-1.10736e-14,5882.25,5882.25,-1.13687e-12,5882.25,1,-1.10736e-14,5882.25,6,-6,6.0014,-6.0014,2202.46,3374.05,56.8649,4029.27,2202.46,3374.05,4029.27,1,56.8649,4029.27
0.00145,6,6,5806.53,2.84217e-14,5806.53,1,2.8045e-16,5806.53,-6,6,2010.79,-3334.02,3893.45,1,-58.9052,3893.45,-6,-6,5806.53,-6.82121e-13,5806.53,1,-6.73081e-15,5806.53,6,-6,2010.79,3334.02,3893.45,1,58.9052,3893.45,6,7,-1401.31,555.802,1507.51,0,-21.6348,1507.51,7,6,-1401.31,-555.802,1507.51,0,21.6348,1507.51,-7,-6,-1401.31,555.802,1507.51,0,-21.6348,1507.51,-6,-7,-1401.31,-555.802,1507.51,0,21.6348,1507.51,6,6,5806.53,2.84217e-14,5806.53,1,2.8045e-16,5806.53,-6,6,2010.79,-3334.02,3893.45,1,-58.9052,3893.45,-6,-6,5806.53,-6.82121e-13,5806.53,1,-6.73081e-15,5806.53,6,-6,2010.79,3334.02,3893.45,1,58.9052,3893.45,-6,6,2010.79,-3334.02,3893.45,1,-58.9052,3893.45,-7,7,-179.27,-1889,1897.49,0,84.5787,1897.49,7,-6,756.985,-2501.67,2613.69,0,-73.1646,2613.69,6,-7,756.985,-2501.67,2613.69,0,-73.1646,2613.69,-6,7,756.985,2501.67,2613.69,0,73.1646,2613.69,-7,6,756.985,2501.67,2613.69,0,73.1646,2613.69,6,-6,2010.79,3334.02,3893.45,1,58.9052,3893.45,7,-7,-179.27,1889,1897.49,0,-84.5787,1897.49,6,6,5806.53,2.84217e-14,5806.53,1,2.8045e-16,5806.53,-6,6,2010.79,-3334.02,3893.45,1,-58.9052,3893.45,-6,-6,5806.53,-6.82121e-13,5806.53,1,-6.73081e-15,5806.53,6,-6,2010.79,3334.02,3893.45,1,58.9052,3893.45,6,6,5806.53,2.84217e-14,5806.53,1,2.8045e-16,5806.53,-6,6,2010.79,-3334.02,3893.45,1,-58.9052,3893.45,-6,-6,5806.53,-6.82121e-13,5806.53,1,-6.73081e-15,5806.53,6,-6,2010.79,3334.02,3893.45,1,58.9052,3893.45,6,6,6.00145,5.99855,5806.53,2.84217e-14,2.8045e-16,5806.53,5806.53,2.84217e-14,5806.53,1,2.8045e-16,5806.53,-6,6,-5.99855,5.99855,2010.79,-3334.02,-58.9052,3893.45,2010.79,-3334.02,3893.45,1,-58.9052,3893.45,-6,-6,-5.99855,-6.00145,5806.53,-6.82121e-13,-6.73081e-15,5806.53,5806.53,-6.82121e-13,5806.53,1,-6.73081e-15,5806.53,6,-6,6.00145,-6.00145,2010.79,3334.02,58.9052,3893.45,2010.79,3334.02,3893.45,1,58.9052,3893.45
0.0015,6,6,5717.6,1.13687e-13,5717.6,1,1.13925e-15,5717.6,-6,6,1886.25,-3305.57,3805.88,1,-60.2896,3805.88,-6,-6,5717.6,-7.95808e-13,5717.6,1,-7.97476e-15,5717.6,6,-6,1886.25,3305.57,3805.88,1,60.2896,3805.88,6,7,-1489.16,588.621,1601.27,0,-21.5675,1601.27,7,6,-1489.16,-588.621,1601.27,0,21.5675,1601.27,-7,-6,-1489.16,588.621,1601.27,0,-21.5675,1601.27,-6,-7,-1489.16,-588.621,1601.27,0,21.5675,1601.27,6,6,5717.6,1.13687e-13,5717.6,1,1.13925e-15,5717.6,-6,6,1886.25,-3305.57,3805.88,1,-60.2896,3805.88,-6,-6,5717.6,-7.95808e-13,5717.6,1,-7.97476e-15,5717.6,6,-6,1886.25,3305.57,3805.88,1,60.2896,3805.88,-6,6,1886.25,-3305.57,3805.88,1,-60.2896,3805.88,-7,7,-352.145,-2000.6,2031.35,0,80.0171,2031.35,7,-6,875.116,-2461.84,2612.75,0,-70.4311,2612.75,6,-7,875.116,-2461.84,2612.75,0,-70.4311,2612.75,-6,7,875.116,2461.84,2612.75,0,70.4311,2612.75,-7,6,875.116,2461.84,2612.75,0,70.4311,2612.75,6,-6,1886.25,3305.57,3805.88,1,60.2896,3805.88,7,-7,-352.145,2000.6,2031.35,0,-80.0171,2031.35,6,6,5717.6,1.13687e-13,5717.6,1,1.13925e-15,5717.6,-6,6,1886.25,-3305.57,3805.88,1,-60.2896,3805.88,-6,-6,5717.6,-7.95808e-13,5717.6,1,-7.97476e-15,5717.6,6,-6,1886.25,3305.57,3805.88,1,60.2896,3805.88,6,6,5717.6,1.13687e-13,5717.6,1,1.13925e-15,5717.6,-6,6,1886.25,-3305.57,3805.88,1,-60.2896,3805.88,-6,-6,5717.6,-7.95808e-13,5717.6,1,-7.97476e-15,5717.6,6,-6,1886.25,3305.57,3805.88,1,60.2896,3805.88,6,6,6.0015,5.9985,5717.6,1.13687e-13,1.13925e-15,5717.6,5717.6,1.13687e-13,5717.6,1,1.13925e-15,5717.6,-6,6,-5.9985,5.9985,1886.25,-3305.57,-60.2896,3805.88,1886.25,-3305.57,3805.88,1,-60.2896,3805.88,-6,-6,-5.9985,-6.0015,5717.6,-7.95808e-13,-7.97476e-15,5717.6,5717.6,-7.95808e-13,5717.6,1,-7.97476e-15,5717.6,6,-6,6.0015,-6.0015,1886.25,3305.57,60.2896,3805.88,1886.25,3305.57,3805.88,1,60.2896,3805.88
0.00155,6,6,5650.04,2.55795e-13,5650.04,1,2.59396e-15,5650.04,-6,6,1741.02,-3260.7,3696.39,1,-61.9004,3696.39,-6,-6,5650.04,-4.54747e-13,5650.04,1,-4.61149e-15,5650.04,6,-6,1741.02,3260.7,3696.39,1,61.9004,3696.39,7,6,-1538.68,-625.976,1661.14,0,22.1378,1661.14,6,7,-1538.68,625.976,1661.14,0,-22.1378,1661.14,-6,-7,-1538.68,-625.976,1661.14,0,22.1378,1661.14,-7,-6,-1538.68,625.976,1661.14,0,-22.1378,1661.14,6,6,5650.04,2.55795e-13,5650.04,1,2.59396e-15,5650.04,-6,6,1741.02,-3260.7,3696.39,1,-61.9004,3696.39,-6,-6,5650.04,-4.54747e-13,5650.04,1,-4.61149e-15,5650.04,6,-6,1741.02,3260.7,3696.39,1,61.9004,3696.39,-6,6,1741.02,-3260.7,3696.39,1,-61.9004,3696.39,-7,7,-535.458,-2096.51,2163.81,0,75.6727,2163.81,7,-6,999.241,-2425,2622.8,0,-67.6055,2622.8,6,-7,999.241,-2425,2622.8,0,-67.6055,2622.8,-6,7,999.241,2425,2622.8,0,67.6055,2622.8,-7,6,999.241,2425,2622.8,0,67.6055,2622.8,6,-6,1741.02,3260.7,3696.39,1,61.9004,3696.39,7,-7,-535.458,2096.51,2163.81,0,-75.6727,2163.81,6,6,5650.04,2.55795e-13,5650.04,1,2.59396e-15,5650.04,-6,6,1741.02,-3260.7,3696.39,1,-61.9004,3696.39,-6,-6,5650.04,-4.54747e-13,5650.04,1,-4.61149e-15,5650.04,6,-6,1741.02,3260.7,3696.39,1,61.9004,3696.39,6,6,5650.04,2.55795e-13,5650.04,1,2.59396e-15,5650.04,-6,6,1741.02,-3260.7,3696.39,1,-61.9004,3696.39,-6,-6,5650.04,-4.54747e-13,5650.04,1,-4.61149e-15,5650.04,6,-6,1741.02,3260.7,3696.39,1,61.9004,3696.39,6,6,6.00155,5.99845,5650.04,2.55795e-13,2.59396e-15,5650.04,5650.04,2.55795e-13,5650.04,1,2.59396e-15,5650.04,-6,6,-5.99845,5.99845,1741.02,-3260.7,-61.9004,3696.39,1741.02,-3260.7,3696.39,1,-61.9004,3696.39,-6,-6,-5.99845,-6.00155,5650.04,-4.54747e-13,-4.61149e-15,5650.04,5650.04,-4.54747e-13,5650.04,1,-4.61149e-15,5650.04,6,-6,6.00155,-6.00155,1741.02,3260.7,61.9004,3696.39,1741.02,3260.7,3696.39,1,61.9004,3696.39
0.0016,6,6,5575.71,1.98952e-13,5575.71,1,2.04442e-15,5575.71,-6,6,1659.55,-3217.72,3620.47,1,-62.7174,3620.47,-6,-6,5575.71,-7.38964e-13,5575.71,1,-7.59357e-15,5575.71,6,-6,1659.55,3217.72,3620.47,1,62.7174,3620.47,6,7,-1592.47,654.98,1721.91,0,-22.3573,1721.91,7,6,-1592.47,-654.98,1721.91,0,22.3573,1721.91,-7,-6,-1592.47,654.98,1721.91,0,-22.3573,1721.91,-6,-7,-1592.47,-654.98,1721.91,0,22.3573,1721.91,6,6,5575.71,1.98952e-13,5575.71,1,2.04442e-15,5575.71,-6,6,1659.55,-3217.72,3620.47,1,-62.7174,3620.47,-6,-6,5575.71,-7.38964e-13,5575.71,1,-7.59357e-15,5575.71,6,-6,1659.55,3217.72,3620.47,1,62.7174,3620.47,-6,6,1659.55,-3217.72,3620.47,1,-62.7174,3620.47,-7,7,-709.051,-2173.28,2286.02,0,71.9306,2286.02,7,-6,1097.35,-2378.36,2619.31,0,-65.2318,2619.31,6,-7,1097.35,-2378.36,2619.31,0,-65.2318,2619.31,-6,7,1097.35,2378.36,2619.31,0,65.2318,2619.31,-7,6,1097.35,2378.36,2619.31,0,65.2318,2619.31,6,-6,1659.55,3217.72,3620.47,1,62.7174,3620.47,7,-7,-709.051,2173.28,2286.02,0,-71.9306,2286.02,6,6,5575.71,1.98952e-13,5575.71,1,2.04442e-15,5575.71,-6,6,1659.55,-3217.72,3620.47,1,-62.7174,3620.47,-6,-6,5575.71,-7.38964e-13,5575.71,1,-7.59357e-15,5575.71,6,-6,1659.55,3217.72,3620.47,1,62.7174,3620.47,6,6,5575.71,1.98952e-13,5575.71,1,2.04442e-15,5575.71,-6,6,1659.55,-3217.72,3620.47,1,-62.7174,3620.47,-6,-6,5575.71,-7.38964e-13,5575.71,1,-7.59357e-15,5575.71,6,-6,1659.55,3217.72,3620.47,1,62.7174,3620.47,6,6,6.0016,5.9984,5575.71,1.98952e-13,2.04442e-15,5575.71,5575.71,1.98952e-13,5575.71,1,2.04442e-15,5575.71,-6,6,-5.9984,5.9984,1659.55,-3217.72,-62.7174,3620.47,1659.55,-3217.72,3620.47,1,-62.7174,3620.47,-6,-6,-5.9984,-6.0016,5575.71,-7.38964e-13,-7.59357e-15,5575.71,5575.71,-7.38964e-13,5575.71,1,-7.59357e-15,5575.71,6,-6,6.0016,-6.0016,1659.55,3217.72,62.7174,3620.47,1659.55,3217.72,3620.47,1,62.7174,3620.47
0.00165,6,6,5477.93,3.12639e-13,5477.93,1,3.27001e-15,5477.93,-6,6,1561.8,-3183.3,3545.79,1,-63.8663,3545.79,-6,-6,5477.93,-6.25278e-13,5477.93,1,-6.54002e-15,5477.93,6,-6,1561.8,3183.3,3545.79,1,63.8663,3545.79,6,7,-1662.58,697.924,1803.12,0,-22.7719,1803.12,7,6,-1662.58,-697.924,1803.12,0,22.7719,1803.12,-7,-6,-1662.58,697.924,1803.12,0,-22.7719,1803.12,-6,-7,-1662.58,-697.924,1803.12,0,22.7719,1803.12,6,6,5477.93,3.12639e-13,5477.93,1,3.27001e-15,5477.93,-6,6,1561.8,-3183.3,3545.79,1,-63.8663,3545.79,-6,-6,5477.93,-6.25278e-13,5477.93,1,-6.54002e-15,5477.93,6,-6,1561.8,3183.3,3545.79,1,63.8663,3545.79,-6,6,1561.8,-3183.3,3545.79,1,-63.8663,3545.79,-7,7,-886.52,-2231.23,2400.9,0,68.331,2400.9,7,-6,1183.98,-2316.14,2601.22,0,-62.9244,2601.22,6,-7,1183.98,-2316.14,2601.22,0,-62.9244,2601.22,-6,7,1183.98,2316.14,2601.22,0,62.9244,2601.22,-7,6,1183.98,2316.14,2601.22,0,62.9244,2601.22,6,-6,1561.8,3183.3,3545.79,1,63.8663,3545.79,7,-7,-886.52,2231.23,2400.9,0,-68.331,2400.9,6,6,5477.93,3.12639e-13,5477.93,1,3.27001e-15,5477.93,-6,6,1561.8,-3183.3,3545.79,1,-63.8663,3545.79,-6,-6,5477.93,-6.25278e-13,5477.93,1,-6.54002e-15,5477.93,6,-6,1561.8,3183.3,3545.79,1,63.8663,3545.79,6,6,5477.93,3.12639e-13,5477.93,1,3.27001e-15,5477.93,-6,6,1561.8,-3183.3,3545.79,1,-63.8663,3545.79,-6,-6,5477.93,-6.25278e-13,5477.93,1,-6.54002e-15,5477.93,6,-6,1561.8,3183.3,3545.79,1,63.8663,3545.79,6,6,6.00165,5.99835,5477.93,3.12639e-13,3.27001e-15,5477.93,5477.93,3.12639e-13,5477.93,1,3.27001e-15,5477.93,-6,6,-5.99835,5.99835,1561.8,-3183.3,-63.8663,3545.79,1561.8,-3183.3,3545.79,1,-63.8663,3545.79,-6,-6,-5.99835,-6.00165,5477.93,-6.25278e-13,-6.54002e-15,5477.93,5477.93,-6.25278e-13,5477.93,1,-6.54002e-15,5477.93,6,-6,6.00165,-6.00165,1561.8,3183.3,63.8663,3545.79,1561.8,3183.3,3545.79,1,63.8663,3545.79
0.0017,6,6,5423.91,0,5423.91,1,0,5423.91,-6,6,1439.73,-3112.14,3429.03,1,-65.1739,3429.03,-6,-6,5423.91,-4.83169e-13,5423.91,1,-5.10398e-15,5423.91,6,-6,1439.73,3112.14,3429.03,1,65.1739,3429.03,7,6,-1685.79,-740.132,1841.11,0,23.7035,1841.11,6,7,-1685.79,740.132,1841.11,0,-23.7035,1841.11,-7,-6,-1685.79,740.132,1841.11,0,-23.7035,1841.11,-6,-7,-1685.79,-740.132,1841.11,0,23.7035,1841.11,6,6,5423.91,0,5423.91,1,0,5423.91,-6,6,1439.73,-3112.14,3429.03,1,-65.1739,3429.03,-6,-6,5423.91,-4.83169e-13,5423.91,1,-5.10398e-15,5423.91,6,-6,1439.73,3112.14,3429.03,1,65.1739,3429.03,-6,6,1439.73,-3112.14,3429.03,1,-65.1739,3429.03,-7,7,-1122.68,-2302.12,2561.28,0,64.0028,2561.28,7,-6,1321.22,-2242.01,2602.35,0,-59.4892,2602.35,6,-7,1321.22,-2242.01,2602.35,0,-59.4892,2602.35,-6,7,1321.22,2242.01,2602.35,0,59.4892,2602.35,-7,6,1321.22,2242.01,2602.35,0,59.4892,2602.35,6,-6,1439.73,3112.14,3429.03,1,65.1739,3429.03,7,-7,-1122.68,2302.12,2561.28,0,-64.0028,2561.28,6,6,5423.91,0,5423.91,1,0,5423.91,-6,6,1439.73,-3112.14,3429.03,1,-65.1739,3429.03,-6,-6,5423.91,-4.83169e-13,5423.91,1,-5.10398e-15,5423.91,6,-6,1439.73,3112.14,3429.03,1,65.1739,3429.03,6,6,5423.91,0,5423.91,1,0,5423.91,-6,6,1439.73,-3112.14,3429.03,1,-65.1739,3429.03,-6,-6,5423.91,-4.83169e-13,5423.91,1,-5.10398e-15,5423.91,6,-6,1439.73,3112.14,3429.03,1,65.1739,3429.03,6,6,6.0017,5.9983,5423.91,0,0,5423.91,5423.91,0,5423.91,1,0,5423.91,-6,6,-5.9983,5.9983,1439.73,-3112.14,-65.1739,3429.03,1439.73,-3112.14,3429.03,1,-65.1739,3429.03,-6,-6,-5.9983,-6.0017,5423.91,-4.83169e-13,-5.10398e-15,5423.91,5423.91,-4.83169e-13,5423.91,1,-5.10398e-15,5423.91,6,-6,6.0017,-6.0017,1439.73,3112.14,65.1739,3429.03,1439.73,3112.14,3429.03,1,65.1739,3429.03
0.00175,6,6,5336.72,-1.7053e-13,5336.72,1,-1.83084e-15,5336.72,-6,6,1356.45,-3080.47,3365.9,1,-66.2343,3365.9,-6,-6,5336.72,-8.52651e-13,5336.72,1,-9.15419e-15,5336.72,6,-6,1356.45,3080.47,3365.9,1,66.2343,3365.9,6,7,-1743.01,777.768,1908.66,0,-24.0475,1908.66,7,6,-1743.01,-777.768,1908.66,0,24.0475,1908.66,-7,-6,-1743.01,777.768,1908.66,0,-24.0475,1908.66,-6,-7,-1743.01,-777.768,1908.66,0,24.0475,1908.66,6,6,5336.72,-1.7053e-13,5336.72,1,-1.83084e-15,5336.72,-6,7,1420.73,2151.6,2578.35,0,56.5626,2578.35,-7,6,1420.73,2151.6,2578.35,0,56.5626,2578.35,-6,-6,5336.72,-8.52651e-13,5336.72,1,-9.15419e-15,5336.72,-6,6,1356.45,-3080.47,3365.9,1,-66.2343,3365.9,-7,7,-1297.51,-2310.91,2650.25,0,60.687,2650.25,7,-6,1420.73,-2151.6,2578.35,0,-56.5626,2578.35,6,-7,1420.73,-2151.6,2578.35,0,-56.5626,2578.35,-6,7,1420.73,2151.6,2578.35,0,56.5626,2578.35,-7,6,1420.73,2151.6,2578.35,0,56.5626,2578.35,6,-6,1356.45,3080.47,3365.9,1,66.2343,3365.9,7,-7,-1297.51,2310.91,2650.25,0,-60.687,2650.25,6,6,5336.72,-1.7053e-13,5336.72,1,-1.83084e-15,5336.72,-6,6,1356.45,-3080.47,3365.9,1,-66.2343,3365.9,-6,-6,5336.72,-8.52651e-13,5336.72,1,-9.15419e-15,5336.72,6,-6,1356.45,3080.47,3365.9,1,66.2343,3365.9,6,6,5336.72,-1.7053e-13,5336.72,1,-1.83084e-15,5336.72,-6,6,1356.45,-3080.47,3365.9,1,-66.2343,3365.9,-6,-6,5336.72,-8.52651e-13,5336.72,1,-9.15419e-15,5336.72,6,-6,1356.45,3080.47,3365.9,1,66.2343,3365.9,6,6,6.00175,5.99825,5336.72,-1.7053e-13,-1.83084e-15,5336.72,5336.72,-1.7053e-13,5336.72,1,-1.83084e-15,5336.72,-6,6,-5.99825,5.99825,1356.45,-3080.47,-66.2343,3365.9,1356.45,-3080.47,3365.9,1,-66.2343,3365.9,-6,-6,-5.99825,-6.00175,5336.72,-8.52651e-13,-9.15419e-15,5336.72,5336.72,-8.52651e-13,5336.72,1,-9.15419e-15,5336.72,6,-6,6.00175,-6.00175,1356.45,3080.47,66.2343,3365.9,1356.45,3080.47,3365.9,1,66.2343,3365.9
0.0018,6,6,5253.46,5.68434e-14,5253.46,1,6.19951e-16,5253.46,-6,6,1293.33,-3007.02,3273.36,1,-66.7274,3273.36,-6,-6,5253.46,-7.67386e-13,5253.46,1,-8.36933e-15,5253.46,6,-6,1293.33,3007.02,3273.36,1,66.7274,3273.36,6,7,-1757.19,818.335,1938.39,0,-24.9718,1938.39,7,6,-1757.19,-818.335,1938.39,0,24.9718,1938.39,-6,-7,-1757.19,-818.335,1938.39,0,24.9718,1938.39,-7,-6,-1757.19,818.335,1938.39,0,-24.9718,1938.39,6,6,5253.46,5.68434e-14,5253.46,1,6.19951e-16,5253.46,-6,7,1518.58,2055.83,2555.88,0,53.5478,2555.88,-7,6,1518.58,2055.83,2555.88,0,53.5478,2555.88,-6,-6,5253.46,-7.67386e-13,5253.46,1,-8.36933e-15,5253.46,-6,6,1293.33,-3007.02,3273.36,1,-66.7274,3273.36,-7,7,-1541.57,-2344.68,2806.05,0,56.676,2806.05,7,-6,1518.58,-2055.83,2555.88,0,-53.5478,2555.88,6,-7,1518.58,-2055.83,2555.88,0,-53.5478,2555.88,-6,7,1518.58,2055.83,2555.88,0,53.5478,2555.88,-7,6,1518.58,2055.83,2555.88,0,53.5478,2555.88,6,-6,1293.33,3007.02,3273.36,1,66.7274,3273.36,7,-7,-1541.57,2344.68,2806.05,0,-56.676,2806.05,6,6,5253.46,5.68434e-14,5253.46,1,6.19951e-16,5253.46,-6,6,1293.33,-3007.02,3273.36,1,-66.7274,3273.36,-6,-6,5253.46,-7.67386e-13,5253.46,1,-8.36933e-15,5253.46,6,-6,1293.33,3007.02,3273.36,1,66.7274,3273.36,6,6,5253.46,5.68434e-14,5253.46,1,6.19951e-16,5253.46,-6,6,1293.33,-3007.02,3273.36,1,-66.7274,3273.36,-6,-6,5253.46,-7.67386e-13,5253.46,1,-8.36933e-15,5253.46,6,-6,1293.33,3007.02,3273.36,1,66.7274,3273.36,6,6,6.0018,5.9982,5253.46,5.68434e-14,6.19951e-16,5253.46,5253.46,5.68434e-14,5253.46,1,6.19951e-16,5253.46,-6,6,-5.9982,5.9982,1293.33,-3007.02,-66.7274,3273.36,1293.33,-3007.02,3273.36,1,-66.7274,3273.36,-6,-6,-5.9982,-6.0018,5253.46,-7.67386e-13,-8.36933e-15,5253.46,5253.46,-7.67386e-13,5253.46,1,-8.36933e-15,5253.46,6,-6,6.0018,-6.0018,1293.33,3007.02,66.7274,3273.36,1293.33,3007.02,3273.36,1,66.7274,3273.36
0.00185,6,6,5191.82,-2.27374e-13,5191.82,1,-2.50925e-15,5191.82,-6,6,1249.39,-2964.61,3217.12,1,-67.1477,3217.12,-6,-6,5191.82,-8.52651e-13,5191.82,1,-9.40968e-15,5191.82,6,-6,1249.39,2964.61,3217.12,1,67.1477,3217.12,6,7,-1795.03,846.511,1984.62,0,-25.2479,1984.62,7,6,-1795.03,-846.511,1984.62,0,25.2479,1984.62,-7,-6,-1795.03,846.511,1984.62,0,-25.2479,1984.62,-6,-7,-1795.03,-846.511,1984.62,0,25.2479,1984.62,6,6,5191.82,-2.27374e-13,5191.82,1,-2.50925e-15,5191.82,-6,7,1596.46,1960.65,2528.41,0,50.8458,2528.41,-7,6,1596.46,1960.65,2528.41,0,50.8458,2528.41,-6,-6,5191.82,-8.52651e-13,5191.82,1,-9.40968e-15,5191.82,-6,6,1249.39,-2964.61,3217.12,1,-67.1477,3217.12,-7,7,-1762.16,-2341.6,2930.58,0,53.0369,2930.58,6,-7,1596.46,-1960.65,2528.41,0,-50.8458,2528.41,7,-6,1596.46,-1960.65,2528.41,0,-50.8458,2528.41,-6,7,1596.46,1960.65,2528.41,0,50.8458,2528.41,-7,6,1596.46,1960.65,2528.41,0,50.8458,2528.41,6,-6,1249.39,2964.61,3217.12,1,67.1477,3217.12,7,-7,-1762.16,2341.6,2930.58,0,-53.0369,2930.58,6,6,5191.82,-2.27374e-13,5191.82,1,-2.50925e-15,5191.82,-6,6,1249.39,-2964.61,3217.12,1,-67.1477,3217.12,-6,-6,5191.82,-8.52651e-13,5191.82,1,-9.40968e-15,5191.82,6,-6,1249.39,2964.61,3217.12,1,67.1477,3217.12,6,6,5191.82,-2.27374e-13,5191.82,1,-2.50925e-15,5191.82,-6,6,1249.39,-2964.61,3217.12,1,-67.1477,3217.12,-6,-6,5191.82,-8.52651e-13,5191.82,1,-9.40968e-15,5191.82,6,-6,1249.39,2964.61,3217.12,1,67.1477,3217.12,6,6,6.00185,5.99815,5191.82,-2.27374e-13,-2.50925e-15,5191.82,5191.82,-2.27374e-13,5191.82,1,-2.50925e-15,5191.82,-6,6,-5.99815,5.99815,1249.39,-2964.61,-67.1477,3217.12,1249.39,-2964.61,3217.12,1,-67.1477,3217.12,-6,-6,-5.99815,-6.00185,5191.82,-8.52651e-13,-9.40968e-15,5191.82,5191.82,-8.52651e-13,5191.82,1,-9.40968e-15,5191.82,6,-6,6.00185,-6.00185,1249.39,2964.61,67.1477,3217.12,1249.39,2964.61,3217.12,1,67.1477,3217.12
0.0019,6,6,5114.75,0,5114.75,1,0,5114.75,-6,6,1184.76,-2879.02,3113.26,1,-67.632,3113.26,-6,-6,5114.75,-7.10543e-13,5114.75,1,-7.95955e-15,5114.75,6,-6,1184.76,2879.02,3113.26,1,67.632,3113.26,-7,7,-1984.55,-2307.21,3043.29,0,49.2994,3043.29,-7,-6,-1820.02,890.777,2026.31,0,-26.0786,2026.31,-6,-7,-1820.02,-890.777,2026.31,0,26.0786,2026.31,7,-7,-1984.55,2307.21,3043.29,0,-49.2994,3043.29,6,6,5114.75,0,5114.75,1,0,5114.75,-6,7,1689.6,1870.03,2520.27,0,47.9017,2520.27,-7,6,1689.6,1870.03,2520.27,0,47.9017,2520.27,-6,-6,5114.75,-7.10543e-13,5114.75,1,-7.95955e-15,5114.75,-6,6,1184.76,-2879.02,3113.26,1,-67.632,3113.26,-7,7,-1984.55,-2307.21,3043.29,0,49.2994,3043.29,6,-7,1689.6,-1870.03,2520.27,0,-47.9017,2520.27,7,-6,1689.6,-1870.03,2520.27,0,-47.9017,2520.27,-6,7,1689.6,1870.03,2520.27,0,47.9017,2520.27,-7,6,1689.6,1870.03,2520.27,0,47.9017,2520.27,6,-6,1184.76,2879.02,3113.26,1,67.632,3113.26,7,-7,-1984.55,2307.21,3043.29,0,-49.2994,3043.29,6,6,5114.75,0,5114.75,1,0,5114.75,-6,6,1184.76,-2879.02,3113.26,1,-67.632,3113.26,-6,-6,5114.75,-7.10543e-13,5114.75,1,-7.95955e-15,5114.75,6,-6,1184.76,2879.02,3113.26,1,67.632,3113.26,6,6,5114.75,0,5114.75,1,0,5114.75,-6,6,1184.76,-2879.02,3113.26,1,-67.632,3113.26,-6,-6,5114.75,-7.10543e-13,5114.75,1,-7.95955e-15,5114.75,6,-6,1184.76,2879.02,3113.26,1,67.632,3113.26,6,6,6.0019,5.9981,5114.75,0,0,5114.75,5114.75,0,5114.75,1,0,5114.75,-6,6,-5.9981,5.9981,1184.76,-2879.02,-67.632,3113.26,1184.76,-2879.02,3113.26,1,-67.632,3113.26,-6,-6,-5.9981,-6.0019,5114.75,-7.10543e-13,-7.95955e-15,5114.75,5114.75,-7.10543e-13,5114.75,1,-7.95955e-15,5114.75,6,-6,6.0019,-6.0019,1184.76,2879.02,67.632,3113.26,1184.76,2879.02,3113.26,1,67.632,3113.26
0.00195,6,6,5059.21,8.52651e-14,5059.21,1,9.65631e-16,5059.21,-6,6,1131.45,-2819.99,3038.51,0,-68.1381,3038.51,-6,-6,5059.21,-7.10543e-13,5059.21,1,-8.04693e-15,5059.21,6,-6,1131.45,2819.99,3038.51,0,68.1381,3038.51,6,7,-1842.55,886.598,2044.76,0,-25.6959,2044.76,-7,7,-2239.29,-2255.71,3178.47,1,45.2093,3178.47,-6,-7,-1842.55,-886.598,2044.76,0,25.6959,2044.76,7,-7,-2239.29,2255.71,3178.47,1,-45.2093,3178.47,6,6,5059.21,8.52651e-14,5059.21,1,9.65631e-16,5059.21,-6,7,1763.53,1749.57,2484.16,0,44.7724,2484.16,-7,6,1763.53,1749.57,2484.16,0,44.7724,2484.16,-6,-6,5059.21,-7.10543e-13,5059.21,1,-8.04693e-15,5059.21,-6,6,1131.45,-2819.99,3038.51,0,-68.1381,3038.51,-7,7,-2239.29,-2255.71,3178.47,1,45.2093,3178.47,7,-6,1763.53,-1749.57,2484.16,0,-44.7724,2484.16,6,-7,1763.53,-1749.57,2484.16,0,-44.7724,2484.16,-6,7,1763.53,1749.57,2484.16,0,44.7724,2484.16,-7,6,1763.53,1749.57,2484.16,0,44.7724,2484.16,6,-6,1131.45,2819.99,3038.51,0,68.1381,3038.51,7,-7,-2239.29,2255.71,3178.47,1,-45.2093,3178.47,6,6,5059.21,8.52651e-14,5059.21,1,9.65631e-16,5059.21,-7,7,-2239.29,-2255.71,3178.47,1,45.2093,3178.47,-6,-6,5059.21,-7.10543e-13,5059.21,1,-8.04693e-15,5059.21,7,-7,-2239.29,2255.71,3178.47,1,-45.2093,3178.47,6,6,5059.21,8.52651e-14,5059.21,1,9.65631e-16,5059.21,-7,7,-2239.29,-2255.71,3178.47,1,45.2093,3178.47,-6,-6,5059.21,-7.10543e-13,5059.21,1,-8.04693e-15,5059.21,7,-7,-2239.29,2255.71,3178.47,1,-45.2093,3178.47,6,6,6.00195,5.99805,5059.21,8.52651e-14,9.65631e-16,5059.21,5059.21,8.52651e-14,5059.21,1,9.65631e-16,5059.21,-6,6,-5.99805,5.99805,1131.45,-2819.99,-68.1381,3038.51,1131.45,-2819.99,3038.51,0,-68.1381,3038.51,-6,-6,-5.99805,-6.00195,5059.21,-7.10543e-13,-8.04693e-15,5059.21,5059.21,-7.10543e-13,5059.21,1,-8.04693e-15,5059.21,6,-6,6.00195,-6.00195,1131.45,2819.99,68.1381,3038.51,1131.45,2819.99,3038.51,0,68.1381,3038.51
0.002,6,6,4989.24,1.42109e-13,4989.24,1,1.63196e-15,4989.24,-6,6,1122,-2751.78,2971.74,0,-67.8174,2971.74,-6,-6,4989.24,-7.95808e-13,4989.24,1,-9.13896e-15,4989.24,6,-6,1122,2751.78,2971.74,0,67.8174,2971.74,6,7,-1851.4,917.729,2066.38,0,-26.3673,2066.38,7,6,-1851.4,-917.729,2066.38,0,26.3673,2066.38,-7,7,-2449.12,-2218.06,3304.23,1,42.1657,3304.23,7,-7,-2449.12,2218.06,3304.23,1,-42.1657,3304.23,6,6,4989.24,1.42109e-13,4989.24,1,1.63196e-15,4989.24,-6,7,1832.48,1644.2,2461.98,0,41.9002,2461.98,-7,6,1832.48,1644.2,2461.98,0,41.9002,2461.98,-6,-6,4989.24,-7.95808e-13,4989.24,1,-9.13896e-15,4989.24,-6,6,1122,-2751.78,2971.74,0,-67.8174,2971.74,-7,7,-2449.12,-2218.06,3304.23,1,42.1657,3304.23,7,-6,1832.48,-1644.2,2461.98,0,-41.9002,2461.98,6,-7,1832.48,-1644.2,2461.98,0,-41.9002,2461.98,-6,7,1832.48,1644.2,2461.98,0,41.9002,2461.98,-7,6,1832.48,1644.2,2461.98,0,41.9002,2461.98,6,-6,1122,2751.78,2971.74,0,67.8174,2971.74,7,-7,-2449.12,2218.06,3304.23,1,-42.1657,3304.23,6,6,4989.24,1.42109e-13,4989.24,1,1.63196e-15,4989.24,-7,7,-2449.12,-2218.06,3304.23,1,42.1657,3304.23,-6,-6,4989.24,-7.95808e-13,4989.24,1,-9.13896e-15,4989.24,7,-7,-2449.12,2218.06,3304.23,1,-42.1657,3304.23,6,6,4989.24,1.42109e-13,4989.24,1,1.63196e-15,4989.24,-7,7,-2449.12,-2218.06,3304.23,1,42.1657,3304.23,-6,-6,4989.24,-7.95808e-13,4989.24,1,-9.13896e-15,4989.24,7,-7,-2449.12,2218.06,3304.23,1,-42.1657,3304.23,6,6,6.002,5.998,4989.24,1.42109e-13,1.63196e-15,4989.24,4989.24,1.42109e-13,4989.24,1,1.63196e-15,4989.24,-6,6,-5.998,5.998,1122,-2751.78,-67.8174,2971.74,1122,-2751.78,2971.74,0,-67.8174,2971.74,-6,-6,-5.998,-6.002,4989.24,-7.95808e-13,-9.13896e-15,4989.24,4989.24,-7.95808e-13,4989.24,1,-9.13896e-15,4989.24,6,-6,6.002,-6.002,1122,2751.78,67.8174,2971.74,1122,2751.78,2971.74,0,67.8174,2971.74
0.00205,6,6,4925.26,0,4925.26,1,0,4925.26,-6,6,1106.09,-2664.75,2885.19,0,-67.4575,2885.19,-6,-6,4925.26,-9.37916e-13,4925.26,1,-1.09108e-14,4925.26,6,-6,1106.09,2664.75,2885.19,0,67.4575,2885.19,-7,7,-2659.59,-2129.16,3406.87,1,38.6793,3406.87,-6,-7,-1872.97,-935.799,2093.74,0,26.5482,2093.74,-7,-6,-1872.97,935.799,2093.74,0,-26.5482,2093.74,7,-7,-2659.59,2129.16,3406.87,1,-38.6793,3406.87,6,6,4925.26,0,4925.26,1,0,4925.26,-6,7,1881.87,1545.53,2435.18,0,39.3954,2435.18,-7,6,1881.87,1545.53,2435.18,0,39.3954,2435.18,-6,-6,4925.26,-9.37916e-13,4925.26,1,-1.09108e-14,4925.26,-6,6,1106.09,-2664.75,2885.19,0,-67.4575,2885.19,-7,7,-2659.59,-2129.16,3406.87,1,38.6793,3406.87,6,-7,1881.87,-1545.53,2435.18,0,-39.3954,2435.18,7,-6,1881.87,-1545.53,2435.18,0,-39.3954,2435.18,-6,7,1881.87,1545.53,2435.18,0,39.3954,2435.18,-7,6,1881.87,1545.53,2435.18,0,39.3954,2435.18,6,-6,1106.09,2664.75,2885.19,0,67.4575,2885.19,7,-7,-2659.59,2129.16,3406.87,1,-38.6793,3406.87,6,6,4925.26,0,4925.26,1,0,4925.26,-7,7,-2659.59,-2129.16,3406.87,1,38.6793,3406.87,-6,-6,4925.26,-9.37916e-13,4925.26,1,-1.09108e-14,4925.26,7,-7,-2659.59,2129.16,3406.87,1,-38.6793,3406.87,6,6,4925.26,0,4925.26,1,0,4925.26,-7,7,-2659.59,-2129.16,3406.87,1,38.6793,3406.87,-6,-6,4925.26,-9.37916e-13,4925.26,1,-1.09108e-14,4925.26,7,-7,-2659.59,2129.16,3406.87,1,-38.6793,3406.87,6,6,6.00205,5.99795,4925.26,0,0,4925.26,4925.26,0,4925.26,1,0,4925.26,-6,6,-5.99795,5.99795,1106.09,-2664.75,-67.4575,2885.19,1106.09,-2664.75,2885.19,0,-67.4575,2885.19,-6,-6,-5.99795,-6.00205,4925.26,-9.37916e-13,-1.09108e-14,4925.26,4925.26,-9.37916e-13,4925.26,1,-1.09108e-14,4925.26,6,-6,6.00205,-6.00205,1106.09,2664.75,67.4575,2885.19,1106.09,2664.75,2885.19,0,67.4575,2885.19
0.0021,6,6,4861.21,1.42109e-13,4861.21,1,1.67494e-15,4861.21,-6,6,1074.3,-2595.66,2809.19,0,-67.5162,2809.19,-6,-6,4861.21,-7.95808e-13,4861.21,1,-9.37965e-15,4861.21,6,-6,1074.3,2595.66,2809.19,0,67.5162,2809.19,7,6,-1903.42,-947.527,2126.22,0,26.4642,2126.22,-7,7,-2862.82,-2033.12,3511.32,1,35.3816,3511.32,-7,-6,-1903.42,947.527,2126.22,0,-26.4642,2126.22,7,-7,-2862.82,2033.12,3511.32,1,-35.3816,3511.32,6,6,4861.21,1.42109e-13,4861.21,1,1.67494e-15,4861.21,-6,7,1934.5,1451.14,2418.28,0,36.875,2418.28,-6,-6,4861.21,-7.95808e-13,4861.21,1,-9.37965e-15,4861.21,6,-7,1934.5,-1451.14,2418.28,0,-36.875,2418.28,-6,6,1074.3,-2595.66,2809.19,0,-67.5162,2809.19,-7,7,-2862.82,-2033.12,3511.32,1,35.3816,3511.32,6,-7,1934.5,-1451.14,2418.28,0,-36.875,2418.28,7,-6,1934.5,-1451.14,2418.28,0,-36.875,2418.28,-6,7,1934.5,1451.14,2418.28,0,36.875,2418.28,-7,6,1934.5,1451.14,2418.28,0,36.875,2418.28,6,-6,1074.3,2595.66,2809.19,0,67.5162,2809.19,7,-7,-2862.82,2033.12,3511.32,1,-35.3816,3511.32,6,6,4861.21,1.42109e-13,4861.21,1,1.67494e-15,4861.21,-7,7,-2862.82,-2033.12,3511.32,1,35.3816,3511.32,-6,-6,4861.21,-7.95808e-13,4861.21,1,-9.37965e-15,4861.21,7,-7,-2862.82,2033.12,3511.32,1,-35.3816,3511.32,6,6,4861.21,1.42109e-13,4861.21,1,1.67494e-15,4861.21,-7,7,-2862.82,-2033.12,3511.32,1,35.3816,3511.32,-6,-6,4861.21,-7.95808e-13,4861.21,1,-9.37965e-15,4861.21,7,-7,-2862.82,2033.12,3511.32,1,-35.3816,3511.32,6,6,6.0021,5.9979,4861.21,1.42109e-13,1.67494e-15,4861.21,4861.21,1.42109e-13,4861.21,1,1.67494e-15,4861.21,-6,6,-5.9979,5.9979,1074.3,-2595.66,-67.5162,2809.19,1074.3,-2595.66,2809.19,0,-67.5162,2809.19,-6,-6,-5.9979,-6.0021,4861.21,-7.95808e-13,-9.37965e-15,4861.21,4861.21,-7.95808e-13,4861.21,1,-9.37965e-15,4861.21,6,-6,6.0021,-6.0021,1074.3,2595.66,67.5162,2809.19,1074.3,2595.66,2809.19,0,67.5162,2809.19
0.00215,6,6,4785.56,8.52651e-14,4785.56,1,1.02085e-15,4785.56,-6,6,1016.85,-2519.16,2716.64,0,-68.0188,2716.64,-6,-6,4785.56,-6.53699e-13,4785.56,1,-7.8265e-15,4785.56,6,-6,1016.85,2519.16,2716.64,0,68.0188,2716.64,-7,7,-3103.78,-1890.73,3634.32,1,31.3485,3634.32,-7,-6,-1913.94,968.202,2144.9,0,-26.8334,2144.9,-6,-7,-1913.94,-968.202,2144.9,0,26.8334,2144.9,7,-7,-3103.78,1890.73,3634.32,1,-31.3485,3634.32,6,6,4785.56,8.52651e-14,4785.56,1,1.02085e-15,4785.56,-6,7,1986.53,1340.51,2396.51,0,34.0114,2396.51,-7,6,1986.53,1340.51,2396.51,0,34.0114,2396.51,-6,-6,4785.56,-6.53699e-13,4785.56,1,-7.8265e-15,4785.56,-6,6,1016.85,-2519.16,2716.64,0,-68.0188,2716.64,-7,7,-3103.78,-1890.73,3634.32,1,31.3485,3634.32,7,-6,1986.53,-1340.51,2396.51,0,-34.0114,2396.51,6,-7,1986.53,-1340.51,2396.51,0,-34.0114,2396.51,-6,7,1986.53,1340.51,2396.51,0,34.0114,2396.51,-7,6,1986.53,1340.51,2396.51,0,34.0114,2396.51,6,-6,1016.85,2519.16,2716.64,0,68.0188,2716.64,7,-7,-3103.78,1890.73,3634.32,1,-31.3485,3634.32,6,6,4785.56,8.52651e-14,4785.56,1,1.02085e-15,4785.56,-7,7,-3103.78,-1890.73,3634.32,1,31.3485,3634.32,-6,-6,4785.56,-6.53699e-13,4785.56,1,-7.8265e-15,4785.56,7,-7,-3103.78,1890.73,3634.32,1,-31.3485,3634.32,6,6,4785.56,8.52651e-14,4785.56,1,1.02085e-15,4785.56,-7,7,-3103.78,-1890.73,3634.32,1,31.3485,3634.32,-6,-6,4785.56,-6.53699e-13,4785.56,1,-7.8265e-15,4785.56,7,-7,-3103.78,1890.73,3634.32,1,-31.3485,3634.32,6,6,6.00215,5.99785,4785.56,8.52651e-14,1.02085e-15,4785.56,4785.56,8.52651e-14,4785.56,1,1.02085e-15,4785.56,-6,6,-5.99785,5.99785,1016.85,-2519.16,-68.0188,2716.64,1016.85,-2519.16,2716.64,0,-68.0188,2716.64,-6,-6,-5.99785,-6.00215,4785.56,-6.53699e-13,-7.8265e-15,4785.56,4785.56,-6.53699e-13,4785.56,1,-7.8265e-15,4785.56,6,-6,6.00215,-6.00215,1016.85,2519.16,68.0188,2716.64,1016.85,2519.16,2716.64,0,68.0188,2716.64
0.0022,6,6,4711.96,8.52651e-14,4711.96,1,1.03679e-15,4711.96,-6,6,1004.03,-2445.52,2643.61,0,-67.6789,2643.61,-6,-6,4711.96,-5.96856e-13,4711.96,1,-7.25756e-15,4711.96,6,-6,1004.03,2445.52,2643.61,0,67.6789,2643.61,7,6,-1920.24,-983.549,2157.47,0,27.1216,2157.47,6,7,-1920.24,983.549,2157.47,0,-27.1216,2157.47,-7,7,-3252.57,-1764.13,3700.19,1,28.4746,3700.19,7,-7,-3252.57,1764.13,3700.19,1,-28.4746,3700.19,6,6,4711.96,8.52651e-14,4711.96,1,1.03679e-15,4711.96,-6,7,2029.21,1234.03,2374.98,0,31.305,2374.98,-7,6,2029.21,1234.03,2374.98,0,31.305,2374.98,-6,-6,4711.96,-5.96856e-13,4711.96,1,-7.25756e-15,4711.96,-6,6,1004.03,-2445.52,2643.61,0,-67.6789,2643.61,-7,7,-3252.57,-1764.13,3700.19,1,28.4746,3700.19,7,-6,2029.21,-1234.03,2374.98,0,-31.305,2374.98,6,-7,2029.21,-1234.03,2374.98,0,-31.305,2374.98,-6,7,2029.21,1234.03,2374.98,0,31.305,2374.98,-7,6,2029.21,1234.03,2374.98,0,31.305,2374.98,6,-6,1004.03,2445.52,2643.61,0,67.6789,2643.61,7,-7,-3252.57,1764.13,3700.19,1,-28.4746,3700.19,6,6,4711.96,8.52651e-14,4711.96,1,1.03679e-15,4711.96,-7,7,-3252.57,-1764.13,3700.19,1,28.4746,3700.19,-6,-6,4711.96,-5.96856e-13,4711.96,1,-7.25756e-15,4711.96,7,-7,-3252.57,1764.13,3700.19,1,-28.4746,3700.19,6,6,4711.96,8.52651e-14,4711.96,1,1.03679e-15,4711.96,-7,7,-3252.57,-1764.13,3700.19,1,28.4746,3700.19,-6,-6,4711.96,-5.96856e-13,4711.96,1,-7.25756e-15,4711.96,7,-7,-3252.57,1764.13,3700.19,1,-28.4746,3700.19,6,6,6.0022,5.9978,4711.96,8.52651e-14,1.03679e-15,4711.96,4711.96,8.52651e-14,4711.96,1,1.03679e-15,4711.96,-6,6,-5.9978,5.9978,1004.03,-2445.52,-67.6789,2643.61,1004.03,-2445.52,2643.61,0,-67.6789,2643.61,-6,-6,-5.9978,-6.0022,4711.96,-5.96856e-13,-7.25756e-15,4711.96,4711.96,-5.96856e-13,4711.96,1,-7.25756e-15,4711.96,6,-6,6.0022,-6.0022,1004.03,2445.52,67.6789,2643.61,1004.03,2445.52,2643.61,0,67.6789,2643.61
0.00225,6,6,4645.23,-8.52651e-14,4645.23,1,-1.05169e-15,4645.23,-6,6,971.63,-2380.4,2571.06,0,-67.7957,2571.06,-6,-6,4645.23,-6.25278e-13,4645.23,1,-7.71237e-15,4645.23,6,-6,971.63,2380.4,2571.06,0,67.7957,2571.06,6,7,-1948.41,1010.79,2194.99,0,-27.4192,2194.99,-7,7,-3434.77,-1608.58,3792.78,1,25.0947,3792.78,-7,-6,-1948.41,1010.79,2194.99,0,-27.4192,2194.99,7,-7,-3434.77,1608.58,3792.78,1,-25.0947,3792.78,6,6,4645.23,-8.52651e-14,4645.23,1,-1.05169e-15,4645.23,-6,7,2058.2,1133.86,2349.86,0,28.8502,2349.86,-7,6,2058.2,1133.86,2349.86,0,28.8502,2349.86,-6,-6,4645.23,-6.25278e-13,4645.23,1,-7.71237e-15,4645.23,8,6,-365.922,-1190.97,1245.92,0,72.9206,1245.92,-6,6,971.63,-2380.4,2571.06,0,-67.7957,2571.06,-7,7,-3434.77,-1608.58,3792.78,1,25.0947,3792.78,-6,-8,-365.922,-1190.97,1245.92,0,72.9206,1245.92,6,8,-365.922,1190.97,1245.92,0,-72.9206,1245.92,-8,-6,-365.922,1190.97,1245.92,0,-72.9206,1245.92,6,-6,971.63,2380.4,2571.06,0,67.7957,2571.06,7,-7,-3434.77,1608.58,3792.78,1,-25.0947,3792.78,6,6,4645.23,-8.52651e-14,4645.23,1,-1.05169e-15,4645.23,-7,7,-3434.77,-1608.58,3792.78,1,25.0947,3792.78,-6,-6,4645.23,-6.25278e-13,4645.23,1,-7.71237e-15,4645.23,7,-7,-3434.77,1608.58,3792.78,1,-25.0947,3792.78,6,6,4645.23,-8.52651e-14,4645.23,1,-1.05169e-15,4645.23,-7,7,-3434.77,-1608.58,3792.78,1,25.0947,3792.78,-6,-6,4645.23,-6.25278e-13,4645.23,1,-7.71237e-15,4645.23,7,-7,-3434.77,1608.58,3792.78,1,-25.0947,3792.78,6,6,6.00225,5.99775,4645.23,-8.52651e-14,-1.05169e-15,4645.23,4645.23,-8.52651e-14,4645.23,1,-1.05169e-15,4645.23,-6,6,-5.99775,5.99775,971.63,-2380.4,-67.7957,2571.06,971.63,-2380.4,2571.06,0,-67.7957,2571.06,-6,-6,-5.99775,-6.00225,4645.23,-6.25278e-13,-7.71237e-15,4645.23,4645.23,-6.25278e-13,4645.23,1,-7.71237e-15,4645.23,6,-6,6.00225,-6.00225,971.63,2380.4,67.7957,2571.06,971.63,2380.4,2571.06,0,67.7957,2571.06
0.0023,6,6,4573.38,-4.26326e-14,4573.38,1,-5.34105e-16,4573.38,-6,6,964.93,-2307.03,2500.69,0,-67.3025,2500.69,-6,-6,4573.38,-6.25278e-13,4573.38,1,-7.83355e-15,4573.38,6,-6,964.93,2307.03,2500.69,0,67.3025,2500.69,7,6,-1967.22,-1025.11,2218.29,0,27.5237,2218.29,6,7,-1967.22,1025.11,2218.29,0,-27.5237,2218.29,-7,7,-3628.65,-1450.43,3907.79,1,21.7874,3907.79,7,-7,-3628.65,1450.43,3907.79,1,-21.7874,3907.79,6,6,4573.38,-4.26326e-14,4573.38,1,-5.34105e-16,4573.38,-6,7,2061.42,1031.2,2304.96,0,26.576,2304.96,-7,6,2061.42,1031.2,2304.96,0,26.576,2304.96,-6,-6,4573.38,-6.25278e-13,4573.38,1,-7.83355e-15,4573.38,8,6,-351.39,-1224.47,1273.89,0,73.9879,1273.89,-6,6,964.93,-2307.03,2500.69,0,-67.3025,2500.69,-7,7,-3628.65,-1450.43,3907.79,1,21.7874,3907.79,-6,-8,-351.39,-1224.47,1273.89,0,73.9879,1273.89,6,8,-351.39,1224.47,1273.89,0,-73.9879,1273.89,-8,-6,-351.39,1224.47,1273.89,0,-73.9879,1273.89,6,-6,964.93,2307.03,2500.69,0,67.3025,2500.69,7,-7,-3628.65,1450.43,3907.79,1,-21.7874,3907.79,6,6,4573.38,-4.26326e-14,4573.38,1,-5.34105e-16,4573.38,-7,7,-3628.65,-1450.43,3907.79,1,21.7874,3907.79,-6,-6,4573.38,-6.25278e-13,4573.38,1,-7.83355e-15,4573.38,7,-7,-3628.65,1450.43,3907.79,1,-21.7874,3907.79,6,6,4573.38,-4.26326e-14,4573.38,1,-5.34105e-16,4573.38,-7,7,-3628.65,-1450.43,3907.79,1,21.7874,3907.79,-6,-6,4573.38,-6.25278e-13,4573.38,1,-7.83355e-15,4573.38,7,-7,-3628.65,1450.43,3907.79,1,-21.7874,3907.79,6,6,6.0023,5.9977,4573.38,-4.26326e-14,-5.34105e-16,4573.38,4573.38,-4.26326e-14,4573.38,1,-5.34105e-16,4573.38,-6,6,-5.9977,5.9977,964.93,-2307.03,-67.3025,2500.69,964.93,-2307.03,2500.69,0,-67.3025,2500.69,-6,-6,-5.9977,-6.0023,4573.38,-6.25278e-13,-7.83355e-15,4573.38,4573.38,-6.25278e-13,4573.38,1,-7.83355e-15,4573.38,6,-6,6.0023,-6.0023,964.93,2307.03,67.3025,2500.69,964.93,2307.03,2500.69,0,67.3025,2500.69
0.00235,6,6,4508.1,8.52651e-14,4508.1,1,1.08368e-15,4508.1,-6,6,952.628,-2232.59,2427.33,0,-66.8924,2427.33,-6,-6,4508.1,-7.10543e-13,4508.1,1,-9.03066e-15,4508.1,6,-6,952.628,2232.59,2427.33,0,66.8924,2427.33,6,7,-1998.6,1038.68,2252.39,0,-27.461,2252.39,-7,7,-3771.38,-1280.98,3983,1,18.7605,3983,-6,-7,-1998.6,-1038.68,2252.39,0,27.461,2252.39,7,-7,-3771.38,1280.98,3983,1,-18.7605,3983,6,6,4508.1,8.52651e-14,4508.1,1,1.08368e-15,4508.1,-6,7,2063.74,946.67,2270.51,0,24.6417,2270.51,-7,6,2063.74,946.67,2270.51,0,24.6417,2270.51,-6,-6,4508.1,-7.10543e-13,4508.1,1,-9.03066e-15,4508.1,8,6,-311.124,-1243.19,1281.53,0,75.9495,1281.53,-6,6,952.628,-2232.59,2427.33,0,-66.8924,2427.33,-7,7,-3771.38,-1280.98,3983,1,18.7605,3983,-6,-8,-311.124,-1243.19,1281.53,0,75.9495,1281.53,6,8,-311.124,1243.19,1281.53,0,-75.9495,1281.53,-8,-6,-311.124,1243.19,1281.53,0,-75.9495,1281.53,6,-6,952.628,2232.59,2427.33,0,66.8924,2427.33,7,-7,-3771.38,1280.98,3983,1,-18.7605,3983,6,6,4508.1,8.52651e-14,4508.1,1,1.08368e-15,4508.1,-7,7,-3771.38,-1280.98,3983,1,18.7605,3983,-6,-6,4508.1,-7.10543e-13,4508.1,1,-9.03066e-15,4508.1,7,-7,-3771.38,1280.98,3983,1,-18.7605,3983,6,6,4508.1,8.52651e-14,4508.1,1,1.08368e-15,4508.1,-7,7,-3771.38,-1280.98,3983,1,18.7605,3983,-6,-6,4508.1,-7.10543e-13,4508.1,1,-9.03066e-15,4508.1,7,-7,-3771.38,1280.98,3983,1,-18.7605,3983,6,6,6.00235,5.99765,4508.1,8.52651e-14,1.08368e-15,4508.1,4508.1,8.52651e-14,4508.1,1,1.08368e-15,4508.1,-6,6,-5.99765,5.99765,952.628,-2232.59,-66.8924,2427.33,952.628,-2232.59,2427.33,0,-66.8924,2427.33,-6,-6,-5.99765,-6.00235,4508.1,-7.10543e-13,-9.03066e-15,4508.1,4508.1,-7.10543e-13,4508.1,1,-9.03066e-15,4508.1,6,-6,6.00235,-6.00235,952.628,2232.59,66.8924,2427.33,952.628,2232.59,2427.33,0,66.8924,2427.33
0.0024,6,6,4430.89,0,4430.89,1,0,4430.89,-6,6,924.388,-2167.99,2356.84,0,-66.9076,2356.84,-6,-6,4430.89,-5.40012e-13,4430.89,1,-6.9829e-15,4430.89,6,-6,924.388,2167.99,2356.84,0,66.9076,2356.84,7,6,-2014.65,-1046.49,2270.23,0,27.4492,2270.23,-7,7,-3925.18,-1066.73,4067.55,1,15.2039,4067.55,-6,-7,-2014.65,-1046.49,2270.23,0,27.4492,2270.23,7,-7,-3925.18,1066.73,4067.55,1,-15.2039,4067.55,6,6,4430.89,0,4430.89,1,0,4430.89,-6,7,2068.54,855.66,2238.53,0,22.4726,2238.53,-7,6,2068.54,855.66,2238.53,0,22.4726,2238.53,-6,-6,4430.89,-5.40012e-13,4430.89,1,-6.9829e-15,4430.89,8,6,-277.913,-1271.29,1301.31,0,77.6687,1301.31,-6,6,924.388,-2167.99,2356.84,0,-66.9076,2356.84,-5,6,398.941,-1084.54,1155.59,0,-69.8043,1155.59,-6,-8,-277.913,-1271.29,1301.31,0,77.6687,1301.31,6,8,-277.913,1271.29,1301.31,0,-77.6687,1301.31,-8,-6,-277.913,1271.29,1301.31,0,-77.6687,1301.31,6,-6,924.388,2167.99,2356.84,0,66.9076,2356.84,5,-6,398.941,1084.54,1155.59,0,69.8043,1155.59,6,6,4430.89,0,4430.89,1,0,4430.89,-7,7,-3925.18,-1066.73,4067.55,1,15.2039,4067.55,-6,-6,4430.89,-5.40012e-13,4430.89,1,-6.9829e-15,4430.89,7,-7,-3925.18,1066.73,4067.55,1,-15.2039,4067.55,6,6,4430.89,0,4430.89,1,0,4430.89,-7,7,-3925.18,-1066.73,4067.55,1,15.2039,4067.55,-6,-6,4430.89,-5.40012e-13,4430.89,1,-6.9829e-15,4430.89,7,-7,-3925.18,1066.73,4067.55,1,-15.2039,4067.55,6,6,6.0024,5.9976,4430.89,0,0,4430.89,4430.89,0,4430.89,1,0,4430.89,-6,6,-5.9976,5.9976,924.388,-2167.99,-66.9076,2356.84,924.388,-2167.99,2356.84,0,-66.9076,2356.84,-6,-6,-5.9976,-6.0024,4430.89,-5.40012e-13,-6.9829e-15,4430.89,4430.89,-5.40012e-13,4430.89,1,-6.9829e-15,4430.89,6,-6,6.0024,-6.0024,924.388,2167.99,66.9076,2356.84,924.388,2167.99,2356.84,0,66.9076,2356.84
0.00245,6,6,4356.71,2.84217e-14,4356.71,1,3.73779e-16,4356.71,-6,6,899.862,-2105.18,2289.44,0,-66.8556,2289.44,-6,-6,4356.71,-3.69482e-13,4356.71,1,-4.85912e-15,4356.71,6,-6,899.862,2105.18,2289.44,0,66.8556,2289.44,6,7,-2030.44,1075.26,2297.58,0,-27.9044,2297.58,-7,7,-4059.54,-853.266,4148.24,1,11.8701,4148.24,-6,-7,-2030.44,-1075.26,2297.58,0,27.9044,2297.58,7,-7,-4059.54,853.266,4148.24,1,-11.8701,4148.24,6,6,4356.71,2.84217e-14,4356.71,1,3.73779e-16,4356.71,-6,7,2057.32,776.509,2198.98,0,20.6784,2198.98,-7,6,2057.32,776.509,2198.98,0,20.6784,2198.98,-6,-6,4356.71,-3.69482e-13,4356.71,1,-4.85912e-15,4356.71,8,6,-252.426,-1287.76,1312.26,0,78.9095,1312.26,7,6,-2030.44,-1075.26,2297.58,0,27.9044,2297.58,-6,6,899.862,-2105.18,2289.44,0,-66.8556,2289.44,-6,-8,-252.426,-1287.76,1312.26,0,78.9095,1312.26,6,8,-252.426,1287.76,1312.26,0,-78.9095,1312.26,-8,-6,-252.426,1287.76,1312.26,0,-78.9095,1312.26,-7,-6,-2030.44,1075.26,2297.58,0,-27.9044,2297.58,6,-6,899.862,2105.18,2289.44,0,66.8556,2289.44,6,6,4356.71,2.84217e-14,4356.71,1,3.73779e-16,4356.71,-7,7,-4059.54,-853.266,4148.24,1,11.8701,4148.24,-6,-6,4356.71,-3.69482e-13,4356.71,1,-4.85912e-15,4356.71,7,-7,-4059.54,853.266,4148.24,1,-11.8701,4148.24,6,6,4356.71,2.84217e-14,4356.71,1,3.73779e-16,4356.71,-7,7,-4059.54,-853.266,4148.24,1,11.8701,4148.24,-6,-6,4356.71,-3.69482e-13,4356.71,1,-4.85912e-15,4356.71,7,-7,-4059.54,853.266,4148.24,1,-11.8701,4148.24,6,6,6.00245,5.99755,4356.71,2.84217e-14,3.73779e-16,4356.71,4356.71,2.84217e-14,4356.71,1,3.73779e-16,4356.71,-6,6,-5.99755,5.99755,899.862,-2105.18,-66.8556,2289.44,899.862,-2105.18,2289.44,0,-66.8556,2289.44,-6,-6,-5.99755,-6.00245,4356.71,-3.69482e-13,-4.85912e-15,4356.71,4356.71,-3.69482e-13,4356.71,1,-4.85912e-15,4356.71,6,-6,6.00245,-6.00245,899.862,2105.18,66.8556,2289.44,899.862,2105.18,2289.44,0,66.8556,2289.44
0.0025,6,6,4286.52,5.68434e-14,4286.52,1,7.59797e-16,4286.52,-6,6,874.566,-2038.32,2218.02,0,-66.7777,2218.02,-6,-6,4286.52,-4.54747e-13,4286.52,1,-6.07838e-15,4286.52,6,-6,874.566,2038.32,2218.02,0,66.7777,2218.02,7,6,-2044.92,-1101.24,2322.59,0,28.3035,2322.59,-7,7,-4152.47,-644.27,4202.15,1,8.81932,4202.15,-7,-6,-2044.92,1101.24,2322.59,0,-28.3035,2322.59,7,-7,-4152.47,644.27,4202.15,1,-8.81932,4202.15,6,6,4286.52,5.68434e-14,4286.52,1,7.59797e-16,4286.52,-6,7,2051.91,701.234,2168.43,0,18.8677,2168.43,-7,6,2051.91,701.234,2168.43,0,18.8677,2168.43,-6,-6,4286.52,-4.54747e-13,4286.52,1,-6.07838e-15,4286.52,8,6,-229.192,-1292.23,1312.39,0,79.9425,1312.39,7,6,-2044.92,-1101.24,2322.59,0,28.3035,2322.59,-6,6,874.566,-2038.32,2218.02,0,-66.7777,2218.02,-6,-8,-229.192,-1292.23,1312.39,0,79.9425,1312.39,6,8,-229.192,1292.23,1312.39,0,-79.9425,1312.39,-8,-6,-229.192,1292.23,1312.39,0,-79.9425,1312.39,-7,-6,-2044.92,1101.24,2322.59,0,-28.3035,2322.59,6,-6,874.566,2038.32,2218.02,0,66.7777,2218.02,6,6,4286.52,5.68434e-14,4286.52,1,7.59797e-16,4286.52,-7,7,-4152.47,-644.27,4202.15,1,8.81932,4202.15,-6,-6,4286.52,-4.54747e-13,4286.52,1,-6.07838e-15,4286.52,7,-7,-4152.47,644.27,4202.15,1,-8.81932,4202.15,6,6,4286.52,5.68434e-14,4286.52,1,7.59797e-16,4286.52,-7,7,-4152.47,-644.27,4202.15,1,8.81932,4202.15,-6,-6,4286.52,-4.54747e-13,4286.52,1,-6.07838e-15,4286.52,7,-7,-4152.47,644.27,4202.15,1,-8.81932,4202.15,6,6,6.0025,5.9975,4286.52,5.68434e-14,7.59797e-16,4286.52,4286.52,5.68434e-14,4286.52,1,7.59797e-16,4286.52,-6,6,-5.9975,5.9975,874.566,-2038.32,-66.7777,2218.02,874.566,-2038.32,2218.02,0,-66.7777,2218.02,-6,-6,-5.9975,-6.0025,4286.52,-4.54747e-13,-6.07838e-15,4286.52,4286.52,-4.54747e-13,4286.52,1,-6.07838e-15,4286.52,6,-6,6.0025,-6.0025,874.566,2038.32,66.7777,2218.02,874.566,2038.32,2218.02,0,66.7777,2218.02
0.00255,6,6,4232.3,5.68434e-14,4232.3,1,7.69531e-16,4232.3,-6,6,864.983,-1992.94,2172.56,0,-66.538,2172.56,-6,-6,4232.3,-5.96856e-13,4232.3,1,-8.08008e-15,4232.3,6,-6,864.983,1992.94,2172.56,0,66.538,2172.56,6,7,-2092.02,1121.71,2373.77,0,-28.1996,2373.77,7,6,-2092.02,-1121.71,2373.77,0,28.1996,2373.77,-7,7,-4270.36,-426.974,4291.65,1,5.70976,4291.65,7,-7,-4270.36,426.974,4291.65,1,-5.70976,4291.65,6,6,4232.3,5.68434e-14,4232.3,1,7.69531e-16,4232.3,-6,7,2014.88,637.366,2113.29,0,17.5537,2113.29,-7,6,2014.88,637.366,2113.29,0,17.5537,2113.29,-6,-6,4232.3,-5.96856e-13,4232.3,1,-8.08008e-15,4232.3,8,6,-180.076,-1324.07,1336.26,0,82.2552,1336.26,7,6,-2092.02,-1121.71,2373.77,0,28.1996,2373.77,-6,6,864.983,-1992.94,2172.56,0,-66.538,2172.56,-6,-8,-180.076,-1324.07,1336.26,0,82.2552,1336.26,6,8,-180.076,1324.07,1336.26,0,-82.2552,1336.26,-8,-6,-180.076,1324.07,1336.26,0,-82.2552,1336.26,-7,-6,-2092.02,1121.71,2373.77,0,-28.1996,2373.77,6,-6,864.983,1992.94,2172.56,0,66.538,2172.56,6,6,4232.3,5.68434e-14,4232.3,1,7.69531e-16,4232.3,-7,7,-4270.36,-426.974,4291.65,1,5.70976,4291.65,-6,-6,4232.3,-5.96856e-13,4232.3,1,-8.08008e-15,4232.3,7,-7,-4270.36,426.974,4291.65,1,-5.70976,4291.65,6,6,4232.3,5.68434e-14,4232.3,1,7.69531e-16,4232.3,-7,7,-4270.36,-426.974,4291.65,1,5.70976,4291.65,-6,-6,4232.3,-5.96856e-13,4232.3,1,-8.08008e-15,4232.3,7,-7,-4270.36,426.974,4291.65,1,-5.70976,4291.65,6,6,6.00255,5.99745,4232.3,5.68434e-14,7.69531e-16,4232.3,4232.3,5.68434e-14,4232.3,1,7.69531e-16,4232.3,-6,6,-5.99745,5.99745,864.983,-1992.94,-66.538,2172.56,864.983,-1992.94,2172.56,0,-66.538,2172.56,-6,-6,-5.99745,-6.00255,4232.3,-5.96856e-13,-8.08008e-15,4232.3,4232.3,-5.96856e-13,4232.3,1,-8.08008e-15,4232.3,6,-6,6.00255,-6.00255,864.983,1992.94,66.538,2172.56,864.983,1992.94,2172.56,0,66.538,2172.56
0.0026,6,6,4154.91,9.9476e-14,4154.91,1,1.37176e-15,4154.91,-6,6,851.615,-1913.46,2094.42,0,-66.0078,2094.42,-6,-6,4154.91,-5.11591e-13,4154.91,1,-7.05479e-15,4154.91,6,-6,851.615,1913.46,2094.42,0,66.0078,2094.42,7,6,-2110.86,-1142.69,2400.31,0,28.4285,2400.31,-7,7,-4331.31,-188.267,4335.4,1,2.48889,4335.4,-7,-6,-2110.86,1142.69,2400.31,0,-28.4285,2400.31,7,-7,-4331.31,188.267,4335.4,1,-2.48889,4335.4,6,6,4154.91,9.9476e-14,4154.91,1,1.37176e-15,4154.91,-7,6,1982.07,581.042,2065.48,0,16.3385,2065.48,-6,-6,4154.91,-5.11591e-13,4154.91,1,-7.05479e-15,4154.91,6,-7,1982.07,-581.042,2065.48,0,-16.3385,2065.48,8,6,-136.114,-1325.18,1332.16,0,84.1355,1332.16,7,6,-2110.86,-1142.69,2400.31,0,28.4285,2400.31,-6,6,851.615,-1913.46,2094.42,0,-66.0078,2094.42,-6,-8,-136.114,-1325.18,1332.16,0,84.1355,1332.16,6,8,-136.114,1325.18,1332.16,0,-84.1355,1332.16,6,7,-2110.86,1142.69,2400.31,0,-28.4285,2400.31,-8,-6,-136.114,1325.18,1332.16,0,-84.1355,1332.16,6,-6,851.615,1913.46,2094.42,0,66.0078,2094.42,6,6,4154.91,9.9476e-14,4154.91,1,1.37176e-15,4154.91,-7,7,-4331.31,-188.267,4335.4,1,2.48889,4335.4,-6,-6,4154.91,-5.11591e-13,4154.91,1,-7.05479e-15,4154.91,7,-7,-4331.31,188.267,4335.4,1,-2.48889,4335.4,6,6,4154.91,9.9476e-14,4154.91,1,1.37176e-15,4154.91,-7,7,-4331.31,-188.267,4335.4,1,2.48889,4335.4,-6,-6,4154.91,-5.11591e-13,4154.91,1,-7.05479e-15,4154.91,7,-7,-4331.31,188.267,4335.4,1,-2.48889,4335.4,6,6,6.0026,5.9974,4154.91,9.9476e-14,1.37176e-15,4154.91,4154.91,9.9476e-14,4154.91,1,1.37176e-15,4154.91,-6,6,-5.9974,5.9974,851.615,-1913.46,-66.0078,2094.42,851.615,-1913.46,2094.42,0,-66.0078,2094.42,-6,-6,-5.9974,-6.0026,4154.91,-5.11591e-13,-7.05479e-15,4154.91,4154.91,-5.11591e-13,4154.91,1,-7.05479e-15,4154.91,6,-6,6.0026,-6.0026,851.615,1913.46,66.0078,2094.42,851.615,1913.46,2094.42,0,66.0078,2094.42
0.00265,6,6,4073.76,-1.13687e-13,4073.76,1,-1.59896e-15,4073.76,-6,6,796.23,-1893.22,2053.84,0,-67.1899,2053.84,-6,-6,4073.76,-4.54747e-13,4073.76,1,-6.39583e-15,4073.76,6,-6,796.23,1893.22,2053.84,0,67.1899,2053.84,6,7,-2125.75,1180.51,2431.54,0,-29.045,2431.54,7,6,-2125.75,-1180.51,2431.54,0,29.045,2431.54,-7,7,-4392.57,84.4582,4393.38,1,-1.10152,4393.38,7,-7,-4392.57,-84.4582,4393.38,1,1.10152,4393.38,6,6,4073.76,-1.13687e-13,4073.76,1,-1.59896e-15,4073.76,-6,7,1966,507.073,2030.34,0,14.4626,2030.34,-7,6,1966,507.073,2030.34,0,14.4626,2030.34,-6,-6,4073.76,-4.54747e-13,4073.76,1,-6.39583e-15,4073.76,8,6,-116.182,-1330.5,1335.56,0,85.0095,1335.56,7,6,-2125.75,-1180.51,2431.54,0,29.045,2431.54,-6,6,796.23,-1893.22,2053.84,0,-67.1899,2053.84,-6,-8,-116.182,-1330.5,1335.56,0,85.0095,1335.56,6,8,-116.182,1330.5,1335.56,0,-85.0095,1335.56,-8,-6,-116.182,1330.5,1335.56,0,-85.0095,1335.56,-7,-6,-2125.75,1180.51,2431.54,0,-29.045,2431.54,6,-6,796.23,1893.22,2053.84,0,67.1899,2053.84,6,6,4073.76,-1.13687e-13,4073.76,1,-1.59896e-15,4073.76,-7,7,-4392.57,84.4582,4393.38,1,-1.10152,4393.38,-6,-6,4073.76,-4.54747e-13,4073.76,1,-6.39583e-15,4073.76,7,-7,-4392.57,-84.4582,4393.38,1,1.10152,4393.38,6,6,4073.76,-1.13687e-13,4073.76,1,-1.59896e-15,4073.76,-7,7,-4392.57,84.4582,4393.38,1,-1.10152,4393.38,-6,-6,4073.76,-4.54747e-13,4073.76,1,-6.39583e-15,4073.76,7,-7,-4392.57,-84.4582,4393.38,1,1.10152,4393.38,6,6,6.00265,5.99735,4073.76,-1.13687e-13,-1.59896e-15,4073.76,4073.76,-1.13687e-13,4073.76,1,-1.59896e-15,4073.76,-6,6,-5.99735,5.99735,796.23,-1893.22,-67.1899,2053.84,796.23,-1893.22,2053.84,0,-67.1899,2053.84,-6,-6,-5.99735,-6.00265,4073.76,-4.54747e-13,-6.39583e-15,4073.76,4073.76,-4.54747e-13,4073.76,1,-6.39583e-15,4073.76,6,-6,6.00265,-6.00265,796.23,1893.22,67.1899,2053.84,796.23,1893.22,2053.84,0,67.1899,2053.84
0.0027,6,6,4010.18,-1.42109e-13,4010.18,1,-2.03039e-15,4010.18,-6,6,788.404,-1837.69,1999.67,0,-66.7797,1999.67,-6,-6,4010.18,-6.82121e-13,4010.18,1,-9.74586e-15,4010.18,6,-6,788.404,1837.69,1999.67,0,66.7797,1999.67,7,6,-2129.94,-1193.58,2441.58,0,29.2654,2441.58,-7,7,-4442.7,290.243,4452.17,1,-3.73785,4452.17,-6,-7,-2129.94,-1193.58,2441.58,0,29.2654,2441.58,7,-7,-4442.7,-290.243,4452.17,1,3.73785,4452.17,6,6,4010.18,-1.42109e-13,4010.18,1,-2.03039e-15,4010.18,-7,6,1923.83,455.385,1976.99,0,13.3172,1976.99,-6,7,1923.83,455.385,1976.99,0,13.3172,1976.99,-6,-6,4010.18,-6.82121e-13,4010.18,1,-9.74586e-15,4010.18,8,6,-73.3129,-1334.16,1336.17,0,86.8547,1336.17,7,6,-2129.94,-1193.58,2441.58,0,29.2654,2441.58,-6,6,788.404,-1837.69,1999.67,0,-66.7797,1999.67,-6,-8,-73.3129,-1334.16,1336.17,0,86.8547,1336.17,6,8,-73.3129,1334.16,1336.17,0,-86.8547,1336.17,-8,-6,-73.3129,1334.16,1336.17,0,-86.8547,1336.17,-7,-6,-2129.94,1193.58,2441.58,0,-29.2654,2441.58,6,-6,788.404,1837.69,1999.67,0,66.7797,1999.67,6,6,4010.18,-1.42109e-13,4010.18,1,-2.03039e-15,4010.18,-7,7,-4442.7,290.243,4452.17,1,-3.73785,4452.17,-6,-6,4010.18,-6.82121e-13,4010.18,1,-9.74586e-15,4010.18,7,-7,-4442.7,-290.243,4452.17,1,3.73785,4452.17,6,6,4010.18,-1.42109e-13,4010.18,1,-2.03039e-15,4010.18,-7,7,-4442.7,290.243,4452.17,1,-3.73785,4452.17,-6,-6,4010.18,-6.82121e-13,4010.18,1,-9.74586e-15,4010.18,7,-7,-4442.7,-290.243,4452.17,1,3.73785,4452.17,6,6,6.0027,5.9973,4010.18,-1.42109e-13,-2.03039e-15,4010.18,4010.18,-1.42109e-13,4010.18,1,-2.03039e-15,4010.18,-6,6,-5.9973,5.9973,788.404,-1837.69,-66.7797,1999.67,788.404,-1837.69,1999.67,0,-66.7797,1999.67,-6,-6,-5.9973,-6.0027,4010.18,-6.82121e-13,-9.74586e-15,4010.18,4010.18,-6.82121e-13,4010.18,1,-9.74586e-15,4010.18,6,-6,6.0027,-6.0027,788.404,1837.69,66.7797,1999.67,788.404,1837.69,1999.67,0,66.7797,1999.67
0.00275,6,6,3936.08,-9.9476e-14,3936.08,1,-1.44803e-15,3936.08,-6,6,776.34,-1789.27,1950.43,0,-66.5446,1950.43,-6,-6,3936.08,-6.25278e-13,3936.08,1,-9.10188e-15,3936.08,6,-6,776.34,1789.27,1950.43,0,66.5446,1950.43,7,6,-2151.79,-1218.93,2473.05,0,29.5305,2473.05,-7,7,-4468.32,523.411,4498.87,1,-6.68108,4498.87,-6,-7,-2151.79,-1218.93,2473.05,0,29.5305,2473.05,7,-7,-4468.32,-523.411,4498.87,1,6.68108,4498.87,6,6,3936.08,-9.9476e-14,3936.08,1,-1.44803e-15,3936.08,-6,7,1873.37,410.705,1917.87,0,12.3655,1917.87,-7,6,1873.37,410.705,1917.87,0,12.3655,1917.87,-6,-6,3936.08,-6.25278e-13,3936.08,1,-9.10188e-15,3936.08,8,6,-15.2574,-1342,1342.09,0,89.3486,1342.09,7,6,-2151.79,-1218.93,2473.05,0,29.5305,2473.05,-6,6,776.34,-1789.27,1950.43,0,-66.5446,1950.43,-6,-8,-15.2574,-1342,1342.09,0,89.3486,1342.09,6,8,-15.2574,1342,1342.09,0,-89.3486,1342.09,-8,-6,-15.2574,1342,1342.09,0,-89.3486,1342.09,-7,-6,-2151.79,1218.93,2473.05,0,-29.5305,2473.05,6,-6,776.34,1789.27,1950.43,0,66.5446,1950.43,6,6,3936.08,-9.9476e-14,3936.08,1,-1.44803e-15,3936.08,-7,7,-4468.32,523.411,4498.87,1,-6.68108,4498.87,-6,-6,3936.08,-6.25278e-13,3936.08,1,-9.10188e-15,3936.08,7,-7,-4468.32,-523.411,4498.87,1,6.68108,4498.87,6,6,3936.08,-9.9476e-14,3936.08,1,-1.44803e-15,3936.08,-7,7,-4468.32,523.411,4498.87,1,-6.68108,4498.87,-6,-6,3936.08,-6.25278e-13,3936.08,1,-9.10188e-15,3936.08,7,-7,-4468.32,-523.411,4498.87,1,6.68108,4498.87,6,6,6.00275,5.99725,3936.08,-9.9476e-14,-1.44803e-15,3936.08,3936.08,-9.9476e-14,3936.08,1,-1.44803e-15,3936.08,-6,6,-5.99725,5.99725,776.34,-1789.27,-66.5446,1950.43,776.34,-1789.27,1950.43,0,-66.5446,1950.43,-6,-6,-5.99725,-6.00275,3936.08,-6.25278e-13,-9.10188e-15,3936.08,3936.08,-6.25278e-13,3936.08,1,-9.10188e-15,3936.08,6,-6,6.00275,-6.00275,776.34,1789.27,66.5446,1950.43,776.34,1789.27,1950.43,0,66.5446,1950.43
0.0028,6,6,3863.75,-2.13163e-14,3863.75,1,-3.161e-16,3863.75,-6,6,761.496,-1734.61,1894.4,0,-66.2985,1894.4,-6,-6,3863.75,-5.68434e-13,3863.75,1,-8.42934e-15,3863.75,6,-6,761.496,1734.61,1894.4,0,66.2985,1894.4,6,7,-2173.7,1245.05,2505.02,0,-29.8032,2505.02,7,6,-2173.7,-1245.05,2505.02,0,29.8032,2505.02,-7,7,-4480.6,786.026,4549.03,1,-9.95008,4549.03,7,-7,-4480.6,-786.026,4549.03,1,9.95008,4549.03,6,6,3863.75,-2.13163e-14,3863.75,1,-3.161e-16,3863.75,-6,7,1819.07,360.838,1854.52,0,11.2198,1854.52,-7,6,1819.07,360.838,1854.52,0,11.2198,1854.52,-6,-6,3863.75,-5.68434e-13,3863.75,1,-8.42934e-15,3863.75,8,6,13.4714,-1334.48,1334.55,0,-89.4216,1334.55,7,6,-2173.7,-1245.05,2505.02,0,29.8032,2505.02,-6,6,761.496,-1734.61,1894.4,0,-66.2985,1894.4,-6,-8,13.4714,-1334.48,1334.55,0,-89.4216,1334.55,6,8,13.4714,1334.48,1334.55,0,89.4216,1334.55,6,7,-2173.7,1245.05,2505.02,0,-29.8032,2505.02,-8,-6,13.4714,1334.48,1334.55,0,89.4216,1334.55,6,-6,761.496,1734.61,1894.4,0,66.2985,1894.4,6,6,3863.75,-2.13163e-14,3863.75,1,-3.161e-16,3863.75,-7,7,-4480.6,786.026,4549.03,1,-9.95008,4549.03,-6,-6,3863.75,-5.68434e-13,3863.75,1,-8.42934e-15,3863.75,7,-7,-4480.6,-786.026,4549.03,1,9.95008,4549.03,6,6,3863.75,-2.13163e-14,3863.75,1,-3.161e-16,3863.75,-7,7,-4480.6,786.026,4549.03,1,-9.95008,4549.03,-6,-6,3863.75,-5.68434e-13,3863.75,1,-8.42934e-15,3863.75,7,-7,-4480.6,-786.026,4549.03,1,9.95008,4549.03,6,6,6.0028,5.9972,3863.75,-2.13163e-14,-3.161e-16,3863.75,3863.75,-2.13163e-14,3863.75,1,-3.161e-16,3863.75,-6,6,-5.9972,5.9972,761.496,-1734.61,-66.2985,1894.4,761.496,-1734.61,1894.4,0,-66.2985,1894.4,-6,-6,-5.9972,-6.0028,3863.75,-5.68434e-13,-8.42934e-15,3863.75,3863.75,-5.68434e-13,3863.75,1,-8.42934e-15,3863.75,6,-6,6.0028,-6.0028,761.496,1734.61,66.2985,1894.4,761.496,1734.61,1894.4,0,66.2985,1894.4
0.00285,6,6,3772.12,3.2685e-13,3772.12,1,4.96461e-15,3772.12,-6,6,715.708,-1700.23,1844.73,0,-67.1714,1844.73,-6,-6,3772.12,-5.68434e-13,3772.12,1,-8.6341e-15,3772.12,6,-6,715.708,1700.23,1844.73,0,67.1714,1844.73,6,7,-2184.03,1284.48,2533.74,0,-30.4608,2533.74,-7,7,-4455.03,1017.62,4569.77,1,-12.8668,4569.77,-6,-7,-2184.03,-1284.48,2533.74,0,30.4608,2533.74,7,-7,-4455.03,-1017.62,4569.77,1,12.8668,4569.77,6,6,3772.12,3.2685e-13,3772.12,1,4.96461e-15,3772.12,-6,7,1779.15,325.617,1808.7,0,10.3714,1808.7,-7,6,1779.15,325.617,1808.7,0,10.3714,1808.7,-6,-6,3772.12,-5.68434e-13,3772.12,1,-8.6341e-15,3772.12,8,6,56.1964,-1316.96,1318.15,0,-87.5566,1318.15,7,6,-2184.03,-1284.48,2533.74,0,30.4608,2533.74,-6,6,715.708,-1700.23,1844.73,0,-67.1714,1844.73,-6,-8,56.1964,-1316.96,1318.15,0,-87.5566,1318.15,6,8,56.1964,1316.96,1318.15,0,87.5566,1318.15,-8,-6,56.1964,1316.96,1318.15,0,87.5566,1318.15,-7,-6,-2184.03,1284.48,2533.74,0,-30.4608,2533.74,6,-6,715.708,1700.23,1844.73,0,67.1714,1844.73,6,6,3772.12,3.2685e-13,3772.12,1,4.96461e-15,3772.12,-7,7,-4455.03,1017.62,4569.77,1,-12.8668,4569.77,-6,-6,3772.12,-5.68434e-13,3772.12,1,-8.6341e-15,3772.12,7,-7,-4455.03,-1017.62,4569.77,1,12.8668,4569.77,6,6,3772.12,3.2685e-13,3772.12,1,4.96461e-15,3772.12,-7,7,-4455.03,1017.62,4569.77,1,-12.8668,4569.77,-6,-6,3772.12,-5.68434e-13,3772.12,1,-8.6341e-15,3772.12,7,-7,-4455.03,-1017.62,4569.77,1,12.8668,4569.77,6,6,6.00285,5.99715,3772.12,3.2685e-13,4.96461e-15,3772.12,3772.12,3.2685e-13,3772.12,1,4.96461e-15,3772.12,-6,6,-5.99715,5.99715,715.708,-1700.23,-67.1714,1844.73,715.708,-1700.23,1844.73,0,-67.1714,1844.73,-6,-6,-5.99715,-6.00285,3772.12,-5.68434e-13,-8.6341e-15,3772.12,3772.12,-5.68434e-13,3772.12,1,-8.6341e-15,3772.12,6,-6,6.00285,-6.00285,715.708,1700.23,67.1714,1844.73,715.708,1700.23,1844.73,0,67.1714,1844.73
0.0029,6,6,3696.3,1.35003e-13,3696.3,1,2.09266e-15,3696.3,-6,6,665.247,-1664.58,1792.59,0,-68.216,1792.59,-6,-6,3696.3,-5.68434e-13,3696.3,1,-8.81121e-15,3696.3,6,-6,665.247,1664.58,1792.59,0,68.216,1792.59,6,7,-2184.69,1309.24,2546.96,0,-30.9333,2546.96,7,6,-2184.69,-1309.24,2546.96,0,30.9333,2546.96,-7,7,-4448.77,1241.8,4618.83,1,-15.5962,4618.83,7,-7,-4448.77,-1241.8,4618.83,1,15.5962,4618.83,6,6,3696.3,1.35003e-13,3696.3,1,2.09266e-15,3696.3,-6,7,1739.95,291.492,1764.2,0,9.51036,1764.2,-7,6,1739.95,291.492,1764.2,0,9.51036,1764.2,-6,-6,3696.3,-5.68434e-13,3696.3,1,-8.81121e-15,3696.3,8,6,72.6661,-1311.77,1313.78,0,-86.8293,1313.78,7,6,-2184.69,-1309.24,2546.96,0,30.9333,2546.96,-6,6,665.247,-1664.58,1792.59,0,-68.216,1792.59,-6,-8,72.6661,-1311.77,1313.78,0,-86.8293,1313.78,6,8,72.6661,1311.77,1313.78,0,86.8293,1313.78,6,7,-2184.69,1309.24,2546.96,0,-30.9333,2546.96,-8,-6,72.6661,1311.77,1313.78,0,86.8293,1313.78,6,-6,665.247,1664.58,1792.59,0,68.216,1792.59,6,6,3696.3,1.35003e-13,3696.3,1,2.09266e-15,3696.3,-7,7,-4448.77,1241.8,4618.83,1,-15.5962,4618.83,-6,-6,3696.3,-5.68434e-13,3696.3,1,-8.81121e-15,3696.3,7,-7,-4448.77,-1241.8,4618.83,1,15.5962,4618.83,6,6,3696.3,1.35003e-13,3696.3,1,2.09266e-15,3696.3,-7,7,-4448.77,1241.8,4618.83,1,-15.5962,4618.83,-6,-6,3696.3,-5.68434e-13,3696.3,1,-8.81121e-15,3696.3,7,-7,-4448.77,-1241.8,4618.83,1,15.5962,4618.83,6,6,6.0029,5.9971,3696.3,1.35003e-13,2.09266e-15,3696.3,3696.3,1.35003e-13,3696.3,1,2.09266e-15,3696.3,-6,6,-5.9971,5.9971,665.247,-1664.58,-68.216,1792.59,665.247,-1664.58,1792.59,0,-68.216,1792.59,-6,-6,-5.9971,-6.0029,3696.3,-5.68434e-13,-8.81121e-15,3696.3,3696.3,-5.68434e-13,3696.3,1,-8.81121e-15,3696.3,6,-6,6.0029,-6.0029,665.247,1664.58,68.216,1792.59,665.247,1664.58,1792.59,0,68.216,1792.59
0.00295,6,6,3632.35,1.49214e-13,3632.35,1,2.35367e-15,3632.35,-6,6,650.356,-1632.77,1757.52,0,-68.2819,1757.52,-6,-6,3632.35,-5.11591e-13,3632.35,1,-8.06971e-15,3632.35,6,-6,650.356,1632.77,1757.52,0,68.2819,1757.52,6,7,-2198.88,1334.1,2571.94,0,-31.246,2571.94,7,6,-2198.88,-1334.1,2571.94,0,31.246,2571.94,-7,7,-4398.17,1478.48,4640.02,1,-18.5805,4640.02,7,-7,-4398.17,-1478.48,4640.02,1,18.5805,4640.02,6,6,3632.35,1.49214e-13,3632.35,1,2.35367e-15,3632.35,7,7,1680.73,2.27374e-13,1680.73,0,7.75115e-15,1680.73,-6,-6,3632.35,-5.11591e-13,3632.35,1,-8.06971e-15,3632.35,-7,-7,1680.73,-4.54747e-13,1680.73,0,-1.55023e-14,1680.73,7,6,-2198.88,-1334.1,2571.94,0,31.246,2571.94,-6,6,650.356,-1632.77,1757.52,0,-68.2819,1757.52,-6,-7,-2198.88,-1334.1,2571.94,0,31.246,2571.94,7,-7,-4398.17,-1478.48,4640.02,1,18.5805,4640.02,6,7,-2198.88,1334.1,2571.94,0,-31.246,2571.94,-7,7,-4398.17,1478.48,4640.02,1,-18.5805,4640.02,-7,-6,-2198.88,1334.1,2571.94,0,-31.246,2571.94,6,-6,650.356,1632.77,1757.52,0,68.2819,1757.52,6,6,3632.35,1.49214e-13,3632.35,1,2.35367e-15,3632.35,-7,7,-4398.17,1478.48,4640.02,1,-18.5805,4640.02,-6,-6,3632.35,-5.11591e-13,3632.35,1,-8.06971e-15,3632.35,7,-7,-4398.17,-1478.48,4640.02,1,18.5805,4640.02,6,6,3632.35,1.49214e-13,3632.35,1,2.35367e-15,3632.35,-7,7,-4398.17,1478.48,4640.02,1,-18.5805,4640.02,-6,-6,3632.35,-5.11591e-13,3632.35,1,-8.06971e-15,3632.35,7,-7,-4398.17,-1478.48,4640.02,1,18.5805,4640.02,6,6,6.00295,5.99705,3632.35,1.49214e-13,2.35367e-15,3632.35,3632.35,1.49214e-13,3632.35,1,2.35367e-15,3632.35,-6,6,-5.99705,5.99705,650.356,-1632.77,-68.2819,1757.52,650.356,-1632.77,1757.52,0,-68.2819,1757.52,-6,-6,-5.99705,-6.00295,3632.35,-5.11591e-13,-8.06971e-15,3632.35,3632.35,-5.11591e-13,3632.35,1,-8.06971e-15,3632.35,6,-6,6.00295,-6.00295,650.356,1632.77,68.2819,1757.52,650.356,1632.77,1757.52,0,68.2819,1757.52
0.003,6,6,3550.3,1.42109e-13,3550.3,1,2.29339e-15,3550.3,-6,6,603.411,-1603.4,1713.18,0,-69.377,1713.18,-6,-6,3550.3,-4.54747e-13,3550.3,1,-7.33884e-15,3550.3,6,-6,603.411,1603.4,1713.18,0,69.377,1713.18,6,7,-2191.91,1353.74,2576.25,0,-31.6999,2576.25,7,6,-2191.91,-1353.74,2576.25,0,31.6999,2576.25,-7,7,-4336.16,1714.29,4662.73,1,-21.5713,4662.73,7,-7,-4336.16,-1714.29,4662.73,1,21.5713,4662.73,6,6,3550.3,1.42109e-13,3550.3,1,2.29339e-15,3550.3,7,7,1724.11,-1.98952e-13,1724.11,0,-6.61158e-15,1724.11,-6,-6,3550.3,-4.54747e-13,3550.3,1,-7.33884e-15,3550.3,-7,-7,1724.11,-1.7053e-13,1724.11,0,-5.66707e-15,1724.11,7,6,-2191.91,-1353.74,2576.25,0,31.6999,2576.25,-6,6,603.411,-1603.4,1713.18,0,-69.377,1713.18,-6,-7,-2191.91,-1353.74,2576.25,0,31.6999,2576.25,7,-7,-4336.16,-1714.29,4662.73,1,21.5713,4662.73,6,7,-2191.91,1353.74,2576.25,0,-31.6999,2576.25,-7,7,-4336.16,1714.29,4662.73,1,-21.5713,4662.73,-7,-6,-2191.91,1353.74,2576.25,0,-31.6999,2576.25,6,-6,603.411,1603.4,1713.18,0,69.377,1713.18,6,6,3550.3,1.42109e-13,3550.3,1,2.29339e-15,3550.3,-7,7,-4336.16,1714.29,4662.73,1,-21.5713,4662.73,-6,-6,3550.3,-4.54747e-13,3550.3,1,-7.33884e-15,3550.3,7,-7,-4336.16,-1714.29,4662.73,1,21.5713,4662.73,6,6,3550.3,1.42109e-13,3550.3,1,2.29339e-15,3550.3,-7,7,-4336.16,1714.29,4662.73,1,-21.5713,4662.73,-6,-6,3550.3,-4.54747e-13,3550.3,1,-7.33884e-15,3550.3,7,-7,-4336.16,-1714.29,4662.73,1,21.5713,4662.73,6,6,6.003,5.997,3550.3,1.42109e-13,2.29339e-15,3550.3,3550.3,1.42109e-13,3550.3,1,2.29339e-15,3550.3,-6,6,-5.997,5.997,603.411,-1603.4,-69.377,1713.18,603.411,-1603.4,1713.18,0,-69.377,1713.18,-6,-6,-5.997,-6.003,3550.3,-4.54747e-13,-7.33884e-15,3550.3,3550.3,-4.54747e-13,3550.3,1,-7.33884e-15,3550.3,6,-6,6.003,-6.003,603.411,1603.4,69.377,1713.18,603.411,1603.4,1713.18,0,69.377,1713.18
0.00305,6,6,3504.32,-8.88178e-14,3504.32,1,-1.45217e-15,3504.32,-6,6,552.038,-1573.01,1667.06,0,-70.6618,1667.06,-6,-6,3504.32,-4.54747e-13,3504.32,1,-7.43513e-15,3504.32,6,-6,552.038,1573.01,1667.06,0,70.6618,1667.06,6,7,-2210.56,1381.54,2606.77,0,-32.0043,2606.77,7,6,-2210.56,-1381.54,2606.77,0,32.0043,2606.77,-7,7,-4260.44,1942.79,4682.5,1,-24.5133,4682.5,7,-7,-4260.44,-1942.79,4682.5,1,24.5133,4682.5,6,6,3504.32,-8.88178e-14,3504.32,1,-1.45217e-15,3504.32,7,7,1766.77,-5.68434e-14,1766.77,0,-1.84341e-15,1766.77,-6,-6,3504.32,-4.54747e-13,3504.32,1,-7.43513e-15,3504.32,-7,-7,1766.77,-3.41061e-13,1766.77,0,-1.10605e-14,1766.77,7,6,-2210.56,-1381.54,2606.77,0,32.0043,2606.77,-6,6,552.038,-1573.01,1667.06,0,-70.6618,1667.06,-6,-7,-2210.56,-1381.54,2606.77,0,32.0043,2606.77,7,-7,-4260.44,-1942.79,4682.5,1,24.5133,4682.5,6,7,-2210.56,1381.54,2606.77,0,-32.0043,2606.77,-7,7,-4260.44,1942.79,4682.5,1,-24.5133,4682.5,-7,-6,-2210.56,1381.54,2606.77,0,-32.0043,2606.77,6,-6,552.038,1573.01,1667.06,0,70.6618,1667.06,6,6,3504.32,-8.88178e-14,3504.32,1,-1.45217e-15,3504.32,-7,7,-4260.44,1942.79,4682.5,1,-24.5133,4682.5,-6,-6,3504.32,-4.54747e-13,3504.32,1,-7.43513e-15,3504.32,7,-7,-4260.44,-1942.79,4682.5,1,24.5133,4682.5,6,6,3504.32,-8.88178e-14,3504.32,1,-1.45217e-15,3504.32,-7,7,-4260.44,1942.79,4682.5,1,-24.5133,4682.5,-6,-6,3504.32,-4.54747e-13,3504.32,1,-7.43513e-15,3504.32,7,-7,-4260.44,-1942.79,4682.5,1,24.5133,4682.5,6,6,6.00305,5.99695,3504.32,-8.88178e-14,-1.45217e-15,3504.32,3504.32,-8.88178e-14,3504.32,1,-1.45217e-15,3504.32,-6,6,-5.99695,5.99695,552.038,-1573.01,-70.6618,1667.06,552.038,-1573.01,1667.06,0,-70.6618,1667.06,-6,-6,-5.99695,-6.00305,3504.32,-4.54747e-13,-7.43513e-15,3504.32,3504.32,-4.54747e-13,3504.32,1,-7.43513e-15,3504.32,6,-6,6.00305,-6.00305,552.038,1573.01,70.6618,1667.06,552.038,1573.01,1667.06,0,70.6618,1667.06
0.0031,6,6,3439.65,1.91847e-13,3439.65,1,3.19567e-15,3439.65,-6,6,544.389,-1552.66,1645.33,0,-70.6785,1645.33,-6,-6,3439.65,-6.82121e-13,3439.65,1,-1.13624e-14,3439.65,6,-6,544.389,1552.66,1645.33,0,70.6785,1645.33,6,7,-2203.85,1392.41,2606.87,0,-32.285,2606.87,7,6,-2203.85,-1392.41,2606.87,0,32.285,2606.87,-7,7,-4173.63,2131.48,4686.4,1,-27.0534,4686.4,7,-7,-4173.63,-2131.48,4686.4,1,27.0534,4686.4,6,6,3439.65,1.91847e-13,3439.65,1,3.19567e-15,3439.65,7,7,1807.63,-2.84217e-14,1807.63,0,-9.00871e-16,1807.63,-6,-6,3439.65,-6.82121e-13,3439.65,1,-1.13624e-14,3439.65,-7,-7,1807.63,-3.41061e-13,1807.63,0,-1.08105e-14,1807.63,7,6,-2203.85,-1392.41,2606.87,0,32.285,2606.87,-6,6,544.389,-1552.66,1645.33,0,-70.6785,1645.33,-6,-7,-2203.85,-1392.41,2606.87,0,32.285,2606.87,7,-7,-4173.63,-2131.48,4686.4,1,27.0534,4686.4,6,7,-2203.85,1392.41,2606.87,0,-32.285,2606.87,-7,7,-4173.63,2131.48,4686.4,1,-27.0534,4686.4,-7,-6,-2203.85,1392.41,2606.87,0,-32.285,2606.87,6,-6,544.389,1552.66,1645.33,0,70.6785,1645.33,6,6,3439.65,1.91847e-13,3439.65,1,3.19567e-15,3439.65,-7,7,-4173.63,2131.48,4686.4,1,-27.0534,4686.4,-6,-6,3439.65,-6.82121e-13,3439.65,1,-1.13624e-14,3439.65,7,-7,-4173.63,-2131.48,4686.4,1,27.0534,4686.4,6,6,3439.65,1.91847e-13,3439.65,1,3.19567e-15,3439.65,-7,7,-4173.63,2131.48,4686.4,1,-27.0534,4686.4,-6,-6,3439.65,-6.82121e-13,3439.65,1,-1.13624e-14,3439.65,7,-7,-4173.63,-2131.48,4686.4,1,27.0534,4686.4,6,6,6.0031,5.9969,3439.65,1.91847e-13,3.19567e-15,3439.65,3439.65,1.91847e-13,3439.65,1,3.19567e-15,3439.65,-6,6,-5.9969,5.9969,544.389,-1552.66,-70.6785,1645.33,544.389,-1552.66,1645.33,0,-70.6785,1645.33,-6,-6,-5.9969,-6.0031,3439.65,-6.82121e-13,-1.13624e-14,3439.65,3439.65,-6.82121e-13,3439.65,1,-1.13624e-14,3439.65,6,-6,6.0031,-6.0031,544.389,1552.66,70.6785,1645.33,544.389,1552.66,1645.33,0,70.6785,1645.33
0.00315,6,6,3357.92,2.4869e-13,3357.92,1,4.24337e-15,3357.92,-6,6,515.086,-1531.73,1616.01,0,-71.4133,1616.01,-6,-6,3357.92,-6.25278e-13,3357.92,1,-1.0669e-14,3357.92,6,-6,515.086,1531.73,1616.01,0,71.4133,1616.01,6,7,-2200.32,1433.26,2625.96,0,-33.0798,2625.96,-7,7,-4042.56,2343.9,4672.92,1,-30.1054,4672.92,-6,-7,-2200.32,-1433.26,2625.96,0,33.0798,2625.96,7,-7,-4042.56,-2343.9,4672.92,1,30.1054,4672.92,6,6,3357.92,2.4869e-13,3357.92,1,4.24337e-15,3357.92,7,7,1863.27,5.68434e-14,1863.27,0,1.74794e-15,1863.27,-6,-6,3357.92,-6.25278e-13,3357.92,1,-1.0669e-14,3357.92,-7,-7,1863.27,-2.84217e-13,1863.27,0,-8.7397e-15,1863.27,7,6,-2200.32,-1433.26,2625.96,0,33.0798,2625.96,-6,6,515.086,-1531.73,1616.01,0,-71.4133,1616.01,-6,-7,-2200.32,-1433.26,2625.96,0,33.0798,2625.96,7,-7,-4042.56,-2343.9,4672.92,1,30.1054,4672.92,6,7,-2200.32,1433.26,2625.96,0,-33.0798,2625.96,-7,7,-4042.56,2343.9,4672.92,1,-30.1054,4672.92,-7,-6,-2200.32,1433.26,2625.96,0,-33.0798,2625.96,6,-6,515.086,1531.73,1616.01,0,71.4133,1616.01,6,6,3357.92,2.4869e-13,3357.92,1,4.24337e-15,3357.92,-7,7,-4042.56,2343.9,4672.92,1,-30.1054,4672.92,-6,-6,3357.92,-6.25278e-13,3357.92,1,-1.0669e-14,3357.92,7,-7,-4042.56,-2343.9,4672.92,1,30.1054,4672.92,6,6,3357.92,2.4869e-13,3357.92,1,4.24337e-15,3357.92,-7,7,-4042.56,2343.9,4672.92,1,-30.1054,4672.92,-6,-6,3357.92,-6.25278e-13,3357.92,1,-1.0669e-14,3357.92,7,-7,-4042.56,-2343.9,4672.92,1,30.1054,4672.92,6,6,6.00315,5.99685,3357.92,2.4869e-13,4.24337e-15,3357.92,3357.92,2.4869e-13,3357.92,1,4.24337e-15,3357.92,-6,6,-5.99685,5.99685,515.086,-1531.73,-71.4133,1616.01,515.086,-1531.73,1616.01,0,-71.4133,1616.01,-6,-6,-5.99685,-6.00315,3357.92,-6.25278e-13,-1.0669e-14,3357.92,3357.92,-6.25278e-13,3357.92,1,-1.0669e-14,3357.92,6,-6,6.00315,-6.00315,515.086,1531.73,71.4133,1616.01,515.086,1531.73,1616.01,0,71.4133,1616.01
0.0032,6,6,3316.96,1.98952e-13,3316.96,1,3.43661e-15,3316.96,-6,6,437.937,-1521.79,1583.55,0,-73.9453,1583.55,-6,-6,3316.96,-6.25278e-13,3316.96,1,-1.08008e-14,3316.96,6,-6,437.937,1521.79,1583.55,0,73.9453,1583.55,6,7,-2202.23,1435.29,2628.66,0,-33.0939,2628.66,7,6,-2202.23,-1435.29,2628.66,0,33.0939,2628.66,-7,7,-3948.25,2549.91,4700.08,1,-32.8557,4700.08,7,-7,-3948.25,-2549.91,4700.08,1,32.8557,4700.08,6,6,3316.96,1.98952e-13,3316.96,1,3.43661e-15,3316.96,7,7,1939.56,-7.10543e-14,1939.56,0,-2.09898e-15,1939.56,-6,-6,3316.96,-6.25278e-13,3316.96,1,-1.08008e-14,3316.96,-7,-7,1939.56,-4.83169e-13,1939.56,0,-1.42731e-14,1939.56,7,6,-2202.23,-1435.29,2628.66,0,33.0939,2628.66,-6,6,437.937,-1521.79,1583.55,0,-73.9453,1583.55,-6,-7,-2202.23,-1435.29,2628.66,0,33.0939,2628.66,7,-7,-3948.25,-2549.91,4700.08,1,32.8557,4700.08,6,7,-2202.23,1435.29,2628.66,0,-33.0939,2628.66,-7,7,-3948.25,2549.91,4700.08,1,-32.8557,4700.08,-7,-6,-2202.23,1435.29,2628.66,0,-33.0939,2628.66,6,-6,437.937,1521.79,1583.55,0,73.9453,1583.55,6,6,3316.96,1.98952e-13,3316.96,1,3.43661e-15,3316.96,-7,7,-3948.25,2549.91,4700.08,1,-32.8557,4700.08,-6,-6,3316.96,-6.25278e-13,3316.96,1,-1.08008e-14,3316.96,7,-7,-3948.25,-2549.91,4700.08,1,32.8557,4700.08,6,6,3316.96,1.98952e-13,3316.96,1,3.43661e-15,3316.96,-7,7,-3948.25,2549.91,4700.08,1,-32.8557,4700.08,-6,-6,3316.96,-6.25278e-13,3316.96,1,-1.08008e-14,3316.96,7,-7,-3948.25,-2549.91,4700.08,1,32.8557,4700.08,6,6,6.0032,5.9968,3316.96,1.98952e-13,3.43661e-15,3316.96,3316.96,1.98952e-13,3316.96,1,3.43661e-15,3316.96,-6,6,-5.9968,5.9968,437.937,-1521.79,-73.9453,1583.55,437.937,-1521.79,1583.55,0,-73.9453,1583.55,-6,-6,-5.9968,-6.0032,3316.96,-6.25278e-13,-1.08008e-14,3316.96,3316.96,-6.25278e-13,3316.96,1,-1.08008e-14,3316.96,6,-6,6.0032,-6.0032,437.937,1521.79,73.9453,1583.55,437.937,1521.79,1583.55,0,73.9453,1583.55
0.00325,6,6,3244.3,-1.40332e-13,3244.3,1,-2.47833e-15,3244.3,-6,6,430.589,-1536.56,1595.76,0,-74.3456,1595.76,-6,-6,3244.3,-5.11591e-13,3244.3,1,-9.03492e-15,3244.3,6,-6,430.589,1536.56,1595.76,0,74.3456,1595.76,6,7,-2206.42,1464.43,2648.18,0,-33.5728,2648.18,-7,7,-3818.03,2741.52,4700.35,1,-35.6801,4700.35,-6,-7,-2206.42,-1464.43,2648.18,0,33.5728,2648.18,7,-7,-3818.03,-2741.52,4700.35,1,35.6801,4700.35,6,6,3244.3,-1.40332e-13,3244.3,1,-2.47833e-15,3244.3,7,7,1982,-1.13687e-13,1982,0,-3.28647e-15,1982,-6,-6,3244.3,-5.11591e-13,3244.3,1,-9.03492e-15,3244.3,-7,-7,1982,-4.83169e-13,1982,0,-1.39675e-14,1982,7,6,-2206.42,-1464.43,2648.18,0,33.5728,2648.18,-6,6,430.589,-1536.56,1595.76,0,-74.3456,1595.76,-6,-7,-2206.42,-1464.43,2648.18,0,33.5728,2648.18,7,-7,-3818.03,-2741.52,4700.35,1,35.6801,4700.35,6,7,-2206.42,1464.43,2648.18,0,-33.5728,2648.18,-7,7,-3818.03,2741.52,4700.35,1,-35.6801,4700.35,-7,-6,-2206.42,1464.43,2648.18,0,-33.5728,2648.18,6,-6,430.589,1536.56,1595.76,0,74.3456,1595.76,6,6,3244.3,-1.40332e-13,3244.3,1,-2.47833e-15,3244.3,-7,7,-3818.03,2741.52,4700.35,1,-35.6801,4700.35,-6,-6,3244.3,-5.11591e-13,3244.3,1,-9.03492e-15,3244.3,7,-7,-3818.03,-2741.52,4700.35,1,35.6801,4700.35,6,6,3244.3,-1.40332e-13,3244.3,1,-2.47833e-15,3244.3,-7,7,-3818.03,2741.52,4700.35,1,-35.6801,4700.35,-6,-6,3244.3,-5.11591e-13,3244.3,1,-9.03492e-15,3244.3,7,-7,-3818.03,-2741.52,4700.35,1,35.6801,4700.35,6,6,6.00325,5.99675,3244.3,-1.40332e-13,-2.47833e-15,3244.3,3244.3,-1.40332e-13,3244.3,1,-2.47833e-15,3244.3,-6,6,-5.99675,5.99675,430.589,-1536.56,-74.3456,1595.76,430.589,-1536.56,1595.76,0,-74.3456,1595.76,-6,-6,-5.99675,-6.00325,3244.3,-5.11591e-13,-9.03492e-15,3244.3,3244.3,-5.11591e-13,3244.3,1,-9.03492e-15,3244.3,6,-6,6.00325,-6.00325,430.589,1536.56,74.3456,1595.76,430.589,1536.56,1595.76,0,74.3456,1595.76
0.0033,6,6,3182.4,1.20792e-13,3182.4,1,2.17474e-15,3182.4,-6,6,403.01,-1493.49,1546.91,0,-74.8987,1546.91,-6,-6,3182.4,-4.54747e-13,3182.4,1,-8.18725e-15,3182.4,6,-6,403.01,1493.49,1546.91,0,74.8987,1546.91,6,7,-2196.88,1487.07,2652.87,0,-34.0941,2652.87,7,6,-2196.88,-1487.07,2652.87,0,34.0941,2652.87,-7,7,-3703.68,2940.65,4729.13,1,-38.4489,4729.13,7,-7,-3703.68,-2940.65,4729.13,1,38.4489,4729.13,6,6,3182.4,1.20792e-13,3182.4,1,2.17474e-15,3182.4,7,7,2014.83,5.68434e-14,2014.83,0,1.61646e-15,2014.83,-6,-6,3182.4,-4.54747e-13,3182.4,1,-8.18725e-15,3182.4,-7,-7,2014.83,-4.83169e-13,2014.83,0,-1.37399e-14,2014.83,7,6,-2196.88,-1487.07,2652.87,0,34.0941,2652.87,-6,6,403.01,-1493.49,1546.91,0,-74.8987,1546.91,-6,-7,-2196.88,-1487.07,2652.87,0,34.0941,2652.87,7,-7,-3703.68,-2940.65,4729.13,1,38.4489,4729.13,6,7,-2196.88,1487.07,2652.87,0,-34.0941,2652.87,-7,7,-3703.68,2940.65,4729.13,1,-38.4489,4729.13,-7,-6,-2196.88,1487.07,2652.87,0,-34.0941,2652.87,6,-6,403.01,1493.49,1546.91,0,74.8987,1546.91,6,6,3182.4,1.20792e-13,3182.4,1,2.17474e-15,3182.4,-7,7,-3703.68,2940.65,4729.13,1,-38.4489,4729.13,-6,-6,3182.4,-4.54747e-13,3182.4,1,-8.18725e-15,3182.4,7,-7,-3703.68,-2940.65,4729.13,1,38.4489,4729.13,6,6,3182.4,1.20792e-13,3182.4,1,2.17474e-15,3182.4,-7,7,-3703.68,2940.65,4729.13,1,-38.4489,4729.13,-6,-6,3182.4,-4.54747e-13,3182.4,1,-8.18725e-15,3182.4,7,-7,-3703.68,-2940.65,4729.13,1,38.4489,4729.13,6,6,6.0033,5.9967,3182.4,1.20792e-13,2.17474e-15,3182.4,3182.4,1.20792e-13,3182.4,1,2.17474e-15,3182.4,-6,6,-5.9967,5.9967,403.01,-1493.49,-74.8987,1546.91,403.01,-1493.49,1546.91,0,-74.8987,1546.91,-6,-6,-5.9967,-6.0033,3182.4,-4.54747e-13,-8.18725e-15,3182.4,3182.4,-4.54747e-13,3182.4,1,-8.18725e-15,3182.4,6,-6,6.0033,-6.0033,403.01,1493.49,74.8987,1546.91,403.01,1493.49,1546.91,0,74.8987,1546.91
0.00335,6,6,3109.22,4.08562e-14,3109.22,1,7.52886e-16,3109.22,-6,6,389.186,-1467.99,1518.71,0,-75.1517,1518.71,-6,-6,3109.22,-3.41061e-13,3109.22,1,-6.28497e-15,3109.22,6,-6,389.186,1467.99,1518.71,0,75.1517,1518.71,7,6,-2189.67,-1495.42,2651.59,0,34.3308,2651.59,-7,7,-3588.16,3085.5,4732.36,1,-40.6926,4732.36,-7,-6,-2189.67,1495.42,2651.59,0,-34.3308,2651.59,7,-7,-3588.16,-3085.5,4732.36,1,40.6926,4732.36,6,6,3109.22,4.08562e-14,3109.22,1,7.52886e-16,3109.22,7,7,2071.27,1.84741e-13,2071.27,0,5.11035e-15,2071.27,-6,-6,3109.22,-3.41061e-13,3109.22,1,-6.28497e-15,3109.22,-7,-7,2071.27,-2.55795e-13,2071.27,0,-7.07586e-15,2071.27,7,6,-2189.67,-1495.42,2651.59,0,34.3308,2651.59,-6,6,389.186,-1467.99,1518.71,0,-75.1517,1518.71,-6,-7,-2189.67,-1495.42,2651.59,0,34.3308,2651.59,7,-7,-3588.16,-3085.5,4732.36,1,40.6926,4732.36,6,7,-2189.67,1495.42,2651.59,0,-34.3308,2651.59,-7,7,-3588.16,3085.5,4732.36,1,-40.6926,4732.36,-7,-6,-2189.67,1495.42,2651.59,0,-34.3308,2651.59,6,-6,389.186,1467.99,1518.71,0,75.1517,1518.71,6,6,3109.22,4.08562e-14,3109.22,1,7.52886e-16,3109.22,-7,7,-3588.16,3085.5,4732.36,1,-40.6926,4732.36,-6,-6,3109.22,-3.41061e-13,3109.22,1,-6.28497e-15,3109.22,7,-7,-3588.16,-3085.5,4732.36,1,40.6926,4732.36,6,6,3109.22,4.08562e-14,3109.22,1,7.52886e-16,3109.22,-7,7,-3588.16,3085.5,4732.36,1,-40.6926,4732.36,-6,-6,3109.22,-3.41061e-13,3109.22,1,-6.28497e-15,3109.22,7,-7,-3588.16,-3085.5,4732.36,1,40.6926,4732.36,6,6,6.00335,5.99665,3109.22,4.08562e-14,7.52886e-16,3109.22,3109.22,4.08562e-14,3109.22,1,7.52886e-16,3109.22,-6,6,-5.99665,5.99665,389.186,-1467.99,-75.1517,1518.71,389.186,-1467.99,1518.71,0,-75.1517,1518.71,-6,-6,-5.99665,-6.00335,3109.22,-3.41061e-13,-6.28497e-15,3109.22,3109.22,-3.41061e-13,3109.22,1,-6.28497e-15,3109.22,6,-6,6.00335,-6.00335,389.186,1467.99,75.1517,1518.71,389.186,1467.99,1518.71,0,75.1517,1518.71
0.0034,6,6,3054.87,-3.19744e-14,3054.87,1,-5.99698e-16,3054.87,-6,6,371.403,-1440.1,1487.22,0,-75.5385,1487.22,-6,-6,3054.87,-4.54747e-13,3054.87,1,-8.52904e-15,3054.87,6,-6,371.403,1440.1,1487.22,0,75.5385,1487.22,6,7,-2199.59,1519.68,2673.5,0,-34.6402,2673.5,7,6,-2199.59,-1519.68,2673.5,0,34.6402,2673.5,-7,7,-3434.82,3250.86,4729.28,1,-43.4238,4729.28,7,-7,-3434.82,-3250.86,4729.28,1,43.4238,4729.28,6,6,3054.87,-3.19744e-14,3054.87,1,-5.99698e-16,3054.87,7,7,2106.67,-1.13687e-13,2106.67,0,-3.09198e-15,2106.67,-6,-6,3054.87,-4.54747e-13,3054.87,1,-8.52904e-15,3054.87,-7,-7,2106.67,-5.11591e-13,2106.67,0,-1.39139e-14,2106.67,7,6,-2199.59,-1519.68,2673.5,0,34.6402,2673.5,-6,6,371.403,-1440.1,1487.22,0,-75.5385,1487.22,-6,-7,-2199.59,-1519.68,2673.5,0,34.6402,2673.5,7,-7,-3434.82,-3250.86,4729.28,1,43.4238,4729.28,6,7,-2199.59,1519.68,2673.5,0,-34.6402,2673.5,-7,7,-3434.82,3250.86,4729.28,1,-43.4238,4729.28,-7,-6,-2199.59,1519.68,2673.5,0,-34.6402,2673.5,6,-6,371.403,1440.1,1487.22,0,75.5385,1487.22,6,6,3054.87,-3.19744e-14,3054.87,1,-5.99698e-16,3054.87,-7,7,-3434.82,3250.86,4729.28,1,-43.4238,4729.28,-6,-6,3054.87,-4.54747e-13,3054.87,1,-8.52904e-15,3054.87,7,-7,-3434.82,-3250.86,4729.28,1,43.4238,4729.28,6,6,3054.87,-3.19744e-14,3054.87,1,-5.99698e-16,3054.87,-7,7,-3434.82,3250.86,4729.28,1,-43.4238,4729.28,-6,-6,3054.87,-4.54747e-13,3054.87,1,-8.52904e-15,3054.87,7,-7,-3434.82,-3250.86,4729.28,1,43.4238,4729.28,6,6,6.0034,5.9966,3054.87,-3.19744e-14,-5.99698e-16,3054.87,3054.87,-3.19744e-14,3054.87,1,-5.99698e-16,3054.87,-6,6,-5.9966,5.9966,371.403,-1440.1,-75.5385,1487.22,371.403,-1440.1,1487.22,0,-75.5385,1487.22,-6,-6,-5.9966,-6.0034,3054.87,-4.54747e-13,-8.52904e-15,3054.87,3054.87,-4.54747e-13,3054.87,1,-8.52904e-15,3054.87,6,-6,6.0034,-6.0034,371.403,1440.1,75.5385,1487.22,371.403,1440.1,1487.22,0,75.5385,1487.22
0.00345,6,6,2998.51,6.39488e-14,2998.51,1,1.22194e-15,2998.51,-6,6,332.197,-1453.56,1491.04,0,-77.1267,1491.04,-6,-6,2998.51,-3.41061e-13,2998.51,1,-6.51701e-15,2998.51,6,-6,332.197,1453.56,1491.04,0,77.1267,1491.04,7,6,-2182.73,-1542.22,2672.59,0,35.2433,2672.59,-7,7,-3251.85,3394.84,4701.01,1,-46.2324,4701.01,-6,-7,-2182.73,-1542.22,2672.59,0,35.2433,2672.59,7,-7,-3251.85,-3394.84,4701.01,1,46.2324,4701.01,6,6,2998.51,6.39488e-14,2998.51,1,1.22194e-15,2998.51,7,7,2165.14,-2.55795e-13,2165.14,0,-6.76908e-15,2165.14,-6,-6,2998.51,-3.41061e-13,2998.51,1,-6.51701e-15,2998.51,-7,-7,2165.14,-3.41061e-13,2165.14,0,-9.02544e-15,2165.14,7,6,-2182.73,-1542.22,2672.59,0,35.2433,2672.59,-6,6,332.197,-1453.56,1491.04,0,-77.1267,1491.04,-6,-7,-2182.73,-1542.22,2672.59,0,35.2433,2672.59,7,-7,-3251.85,-3394.84,4701.01,1,46.2324,4701.01,6,7,-2182.73,1542.22,2672.59,0,-35.2433,2672.59,-7,7,-3251.85,3394.84,4701.01,1,-46.2324,4701.01,-7,-6,-2182.73,1542.22,2672.59,0,-35.2433,2672.59,6,-6,332.197,1453.56,1491.04,0,77.1267,1491.04,6,6,2998.51,6.39488e-14,2998.51,1,1.22194e-15,2998.51,-7,7,-3251.85,3394.84,4701.01,1,-46.2324,4701.01,-6,-6,2998.51,-3.41061e-13,2998.51,1,-6.51701e-15,2998.51,7,-7,-3251.85,-3394.84,4701.01,1,46.2324,4701.01,6,6,2998.51,6.39488e-14,2998.51,1,1.22194e-15,2998.51,-7,7,-3251.85,3394.84,4701.01,1,-46.2324,4701.01,-6,-6,2998.51,-3.41061e-13,2998.51,1,-6.51701e-15,2998.51,7,-7,-3251.85,-3394.84,4701.01,1,46.2324,4701.01,6,6,6.00345,5.99655,2998.51,6.39488e-14,1.22194e-15,2998.51,2998.51,6.39488e-14,2998.51,1,1.22194e-15,2998.51,-6,6,-5.99655,5.99655,332.197,-1453.56,-77.1267,1491.04,332.197,-1453.56,1491.04,0,-77.1267,1491.04,-6,-6,-5.99655,-6.00345,2998.51,-3.41061e-13,-6.51701e-15,2998.51,2998.51,-3.41061e-13,2998.51,1,-6.51701e-15,2998.51,6,-6,6.00345,-6.00345,332.197,1453.56,77.1267,1491.04,332.197,1453.56,1491.04,0,77.1267,1491.04
0.0035,6,6,2919.31,-4.08562e-14,2919.31,1,-8.01863e-16,2919.31,-6,6,298.438,-1439.14,1469.76,0,-78.2845,1469.76,-6,-6,2919.31,-3.41061e-13,2919.31,1,-6.69382e-15,2919.31,6,-6,298.438,1439.14,1469.76,0,78.2845,1469.76,6,7,-2168.73,1564.76,2674.29,0,-35.8108,2674.29,7,6,-2168.73,-1564.76,2674.29,0,35.8108,2674.29,-7,7,-3127.16,3513.78,4703.81,1,-48.3319,4703.81,7,-7,-3127.16,-3513.78,4703.81,1,48.3319,4703.81,6,6,2919.31,-4.08562e-14,2919.31,1,-8.01863e-16,2919.31,7,7,2205.47,-2.27374e-13,2205.47,0,-5.90693e-15,2205.47,-6,-6,2919.31,-3.41061e-13,2919.31,1,-6.69382e-15,2919.31,-7,-7,2205.47,-5.11591e-13,2205.47,0,-1.32906e-14,2205.47,7,6,-2168.73,-1564.76,2674.29,0,35.8108,2674.29,-6,6,298.438,-1439.14,1469.76,0,-78.2845,1469.76,-6,-7,-2168.73,-1564.76,2674.29,0,35.8108,2674.29,7,-7,-3127.16,-3513.78,4703.81,1,48.3319,4703.81,6,7,-2168.73,1564.76,2674.29,0,-35.8108,2674.29,-7,7,-3127.16,3513.78,4703.81,1,-48.3319,4703.81,-7,-6,-2168.73,1564.76,2674.29,0,-35.8108,2674.29,6,-6,298.438,1439.14,1469.76,0,78.2845,1469.76,6,6,2919.31,-4.08562e-14,2919.31,1,-8.01863e-16,2919.31,-7,7,-3127.16,3513.78,4703.81,1,-48.3319,4703.81,-6,-6,2919.31,-3.41061e-13,2919.31,1,-6.69382e-15,2919.31,7,-7,-3127.16,-3513.78,4703.81,1,48.3319,4703.81,6,6,2919.31,-4.08562e-14,2919.31,1,-8.01863e-16,2919.31,-7,7,-3127.16,3513.78,4703.81,1,-48.3319,4703.81,-6,-6,2919.31,-3.41061e-13,2919.31,1,-6.69382e-15,2919.31,7,-7,-3127.16,-3513.78,4703.81,1,48.3319,4703.81,6,6,6.0035,5.9965,2919.31,-4.08562e-14,-8.01863e-16,2919.31,2919.31,-4.08562e-14,2919.31,1,-8.01863e-16,2919.31,-6,6,-5.9965,5.9965,298.438,-1439.14,-78.2845,1469.76,298.438,-1439.14,1469.76,0,-78.2845,1469.76,-6,-6,-5.9965,-6.0035,2919.31,-3.41061e-13,-6.69382e-15,2919.31,2919.31,-3.41061e-13,2919.31,1,-6.69382e-15,2919.31,6,-6,6.0035,-6.0035,298.438,1439.14,78.2845,1469.76,298.438,1439.14,1469.76,0,78.2845,1469.76
0.00355,6,6,2846.29,-4.9738e-14,2846.29,1,-1.00122e-15,2846.29,-6,6,281.739,-1396.35,1424.49,0,-78.5926,1424.49,-6,-6,2846.29,-4.54747e-13,2846.29,1,-9.15405e-15,2846.29,6,-6,281.739,1396.35,1424.49,0,78.5926,1424.49,6,7,-2162.27,1588.34,2682.95,0,-36.3,2682.95,-7,7,-2987.78,3639.91,4709.12,1,-50.6196,4709.12,-6,-7,-2162.27,-1588.34,2682.95,0,36.3,2682.95,7,-7,-2987.78,-3639.91,4709.12,1,50.6196,4709.12,6,6,2846.29,-4.9738e-14,2846.29,1,-1.00122e-15,2846.29,7,7,2237.42,-2.84217e-14,2237.42,0,-7.27822e-16,2237.42,-6,-6,2846.29,-4.54747e-13,2846.29,1,-9.15405e-15,2846.29,-7,-7,2237.42,-4.83169e-13,2237.42,0,-1.2373e-14,2237.42,7,6,-2162.27,-1588.34,2682.95,0,36.3,2682.95,-6,6,281.739,-1396.35,1424.49,0,-78.5926,1424.49,-6,-7,-2162.27,-1588.34,2682.95,0,36.3,2682.95,7,-7,-2987.78,-3639.91,4709.12,1,50.6196,4709.12,6,7,-2162.27,1588.34,2682.95,0,-36.3,2682.95,-7,7,-2987.78,3639.91,4709.12,1,-50.6196,4709.12,-7,-6,-2162.27,1588.34,2682.95,0,-36.3,2682.95,6,-6,281.739,1396.35,1424.49,0,78.5926,1424.49,6,6,2846.29,-4.9738e-14,2846.29,1,-1.00122e-15,2846.29,-7,7,-2987.78,3639.91,4709.12,1,-50.6196,4709.12,-6,-6,2846.29,-4.54747e-13,2846.29,1,-9.15405e-15,2846.29,7,-7,-2987.78,-3639.91,4709.12,1,50.6196,4709.12,6,6,2846.29,-4.9738e-14,2846.29,1,-1.00122e-15,2846.29,-7,7,-2987.78,3639.91,4709.12,1,-50.6196,4709.12,-6,-6,2846.29,-4.54747e-13,2846.29,1,-9.15405e-15,2846.29,7,-7,-2987.78,-3639.91,4709.12,1,50.6196,4709.12,6,6,6.00355,5.99645,2846.29,-4.9738e-14,-1.00122e-15,2846.29,2846.29,-4.9738e-14,2846.29,1,-1.00122e-15,2846.29,-6,6,-5.99645,5.99645,281.739,-1396.35,-78.5926,1424.49,281.739,-1396.35,1424.49,0,-78.5926,1424.49,-6,-6,-5.99645,-6.00355,2846.29,-4.54747e-13,-9.15405e-15,2846.29,2846.29,-4.54747e-13,2846.29,1,-9.15405e-15,2846.29,6,-6,6.00355,-6.00355,281.739,1396.35,78.5926,1424.49,281.739,1396.35,1424.49,0,78.5926,1424.49
0.0036,6,6,2781.15,7.10543e-14,2781.15,1,1.46382e-15,2781.15,-6,6,256.137,-1402.29,1425.49,0,-79.6487,1425.49,-6,-6,2781.15,-3.41061e-13,2781.15,1,-7.02635e-15,2781.15,6,-6,256.137,1402.29,1425.49,0,79.6487,1425.49,6,7,-2153.54,1605.61,2686.21,0,-36.707,2686.21,7,6,-2153.54,-1605.61,2686.21,0,36.707,2686.21,-7,7,-2817.73,3724.68,4670.43,1,-52.8924,4670.43,7,-7,-2817.73,-3724.68,4670.43,1,52.8924,4670.43,6,6,2781.15,7.10543e-14,2781.15,1,1.46382e-15,2781.15,7,7,2290.63,-1.7053e-13,2290.63,0,-4.2655e-15,2290.63,-6,-6,2781.15,-3.41061e-13,2781.15,1,-7.02635e-15,2781.15,-7,-7,2290.63,-4.26326e-13,2290.63,0,-1.06637e-14,2290.63,7,6,-2153.54,-1605.61,2686.21,0,36.707,2686.21,-6,6,256.137,-1402.29,1425.49,0,-79.6487,1425.49,-6,-7,-2153.54,-1605.61,2686.21,0,36.707,2686.21,7,-7,-2817.73,-3724.68,4670.43,1,52.8924,4670.43,6,7,-2153.54,1605.61,2686.21,0,-36.707,2686.21,-7,7,-2817.73,3724.68,4670.43,1,-52.8924,4670.43,-7,-6,-2153.54,1605.61,2686.21,0,-36.707,2686.21,6,-6,256.137,1402.29,1425.49,0,79.6487,1425.49,6,6,2781.15,7.10543e-14,2781.15,1,1.46382e-15,2781.15,-7,7,-2817.73,3724.68,4670.43,1,-52.8924,4670.43,-6,-6,2781.15,-3.41061e-13,2781.15,1,-7.02635e-15,2781.15,7,-7,-2817.73,-3724.68,4670.43,1,52.8924,4670.43,6,6,2781.15,7.10543e-14,2781.15,1,1.46382e-15,2781.15,-7,7,-2817.73,3724.68,4670.43,1,-52.8924,4670.43,-6,-6,2781.15,-3.41061e-13,2781.15,1,-7.02635e-15,2781.15,7,-7,-2817.73,-3724.68,4670.43,1,52.8924,4670.43,6,6,6.0036,5.9964,2781.15,7.10543e-14,1.46382e-15,2781.15,2781.15,7.10543e-14,2781.15,1,1.46382e-15,2781.15,-6,6,-5.9964,5.9964,256.137,-1402.29,-79.6487,1425.49,256.137,-1402.29,1425.49,0,-79.6487,1425.49,-6,-6,-5.9964,-6.0036,2781.15,-3.41061e-13,-7.02635e-15,2781.15,2781.15,-3.41061e-13,2781.15,1,-7.02635e-15,2781.15,6,-6,6.0036,-6.0036,256.137,1402.29,79.6487,1425.49,256.137,1402.29,1425.49,0,79.6487,1425.49
0.00365,6,6,2743.92,1.77636e-14,2743.92,1,3.70921e-16,2743.92,-6,6,235.074,-1401.94,1421.51,0,-80.4813,1421.51,-6,-6,2743.92,-4.54747e-13,2743.92,1,-9.49559e-15,2743.92,6,-6,235.074,1401.94,1421.51,0,80.4813,1421.51,6,7,-2153.26,1636.36,2704.48,0,-37.2329,2704.48,-7,7,-2640.72,3838.14,4658.84,1,-55.4712,4658.84,-7,-6,-2153.26,1636.36,2704.48,0,-37.2329,2704.48,7,-7,-2640.72,-3838.14,4658.84,1,55.4712,4658.84,6,6,2743.92,1.77636e-14,2743.92,1,3.70921e-16,2743.92,7,7,2328.84,-2.27374e-13,2328.84,0,-5.59401e-15,2328.84,-6,-6,2743.92,-4.54747e-13,2743.92,1,-9.49559e-15,2743.92,-7,-7,2328.84,-2.84217e-13,2328.84,0,-6.99251e-15,2328.84,7,6,-2153.26,-1636.36,2704.48,0,37.2329,2704.48,-6,6,235.074,-1401.94,1421.51,0,-80.4813,1421.51,-6,-7,-2153.26,-1636.36,2704.48,0,37.2329,2704.48,7,-7,-2640.72,-3838.14,4658.84,1,55.4712,4658.84,6,7,-2153.26,1636.36,2704.48,0,-37.2329,2704.48,-7,7,-2640.72,3838.14,4658.84,1,-55.4712,4658.84,-7,-6,-2153.26,1636.36,2704.48,0,-37.2329,2704.48,6,-6,235.074,1401.94,1421.51,0,80.4813,1421.51,6,6,2743.92,1.77636e-14,2743.92,1,3.70921e-16,2743.92,-7,7,-2640.72,3838.14,4658.84,1,-55.4712,4658.84,-6,-6,2743.92,-4.54747e-13,2743.92,1,-9.49559e-15,2743.92,7,-7,-2640.72,-3838.14,4658.84,1,55.4712,4658.84,6,6,2743.92,1.77636e-14,2743.92,1,3.70921e-16,2743.92,-7,7,-2640.72,3838.14,4658.84,1,-55.4712,4658.84,-6,-6,2743.92,-4.54747e-13,2743.92,1,-9.49559e-15,2743.92,7,-7,-2640.72,-3838.14,4658.84,1,55.4712,4658.84,6,6,6.00365,5.99635,2743.92,1.77636e-14,3.70921e-16,2743.92,2743.92,1.77636e-14,2743.92,1,3.70921e-16,2743.92,-6,6,-5.99635,5.99635,235.074,-1401.94,-80.4813,1421.51,235.074,-1401.94,1421.51,0,-80.4813,1421.51,-6,-6,-5.99635,-6.00365,2743.92,-4.54747e-13,-9.49559e-15,2743.92,2743.92,-4.54747e-13,2743.92,1,-9.49559e-15,2743.92,6,-6,6.00365,-6.00365,235.074,1401.94,80.4813,1421.51,235.074,1401.94,1421.51,0,80.4813,1421.51
0.0037,6,6,2690.17,1.35003e-13,2690.17,0,2.87532e-15,2690.17,-6,6,242.128,-1392.68,1413.57,0,-80.1373,1413.57,-6,-6,2690.17,-6.25278e-13,2690.17,0,-1.33173e-14,2690.17,6,-6,242.128,1392.68,1413.57,0,80.1373,1413.57,6,7,-2152.71,1650.61,2712.69,0,-37.4796,2712.69,-7,7,-2466.56,3927.9,4638.14,1,-57.8729,4638.14,-6,-7,-2152.71,-1650.61,2712.69,0,37.4796,2712.69,7,-7,-2466.56,-3927.9,4638.14,1,57.8729,4638.14,6,6,2690.17,1.35003e-13,2690.17,0,2.87532e-15,2690.17,7,7,2380.47,-2.27374e-13,2380.47,0,-5.47268e-15,2380.47,-6,-6,2690.17,-6.25278e-13,2690.17,0,-1.33173e-14,2690.17,-7,-7,2380.47,-5.96856e-13,2380.47,0,-1.43658e-14,2380.47,7,6,-2152.71,-1650.61,2712.69,1,37.4796,2712.69,-6,6,242.128,-1392.68,1413.57,0,-80.1373,1413.57,-6,-7,-2152.71,-1650.61,2712.69,0,37.4796,2712.69,7,-7,-2466.56,-3927.9,4638.14,1,57.8729,4638.14,6,7,-2152.71,1650.61,2712.69,0,-37.4796,2712.69,-7,7,-2466.56,3927.9,4638.14,1,-57.8729,4638.14,-7,-6,-2152.71,1650.61,2712.69,0,-37.4796,2712.69,6,-6,242.128,1392.68,1413.57,0,80.1373,1413.57,6,7,-2152.71,1650.61,2712.69,0,-37.4796,2712.69,7,6,-2152.71,-1650.61,2712.69,1,37.4796,2712.69,-7,7,-2466.56,3927.9,4638.14,1,-57.8729,4638.14,7,-7,-2466.56,-3927.9,4638.14,1,57.8729,4638.14,6,7,-2152.71,1650.61,2712.69,0,-37.4796,2712.69,7,6,-2152.71,-1650.61,2712.69,1,37.4796,2712.69,-7,7,-2466.56,3927.9,4638.14,1,-57.8729,4638.14,7,-7,-2466.56,-3927.9,4638.14,1,57.8729,4638.14,6,6,6.0037,5.9963,2690.17,1.35003e-13,2.87532e-15,2690.17,2690.17,1.35003e-13,2690.17,0,2.87532e-15,2690.17,-6,6,-5.9963,5.9963,242.128,-1392.68,-80.1373,1413.57,242.128,-1392.68,1413.57,0,-80.1373,1413.57,-6,-6,-5.9963,-6.0037,2690.17,-6.25278e-13,-1.33173e-14,2690.17,2690.17,-6.25278e-13,2690.17,0,-1.33173e-14,2690.17,6,-6,6.0037,-6.0037,242.128,1392.68,80.1373,1413.57,242.128,1392.68,1413.57,0,80.1373,1413.57
0.00375,6,6,2632.81,7.10543e-15,2632.81,0,1.5463e-16,2632.81,-6,6,203.117,-1375.18,1390.1,0,-81.5981,1390.1,-6,-6,2632.81,-3.97904e-13,2632.81,0,-8.65928e-15,2632.81,6,-6,203.117,1375.18,1390.1,0,81.5981,1390.1,6,7,-2123.92,1665.14,2698.84,1,-38.0961,2698.84,-7,7,-2314.96,3986.31,4609.74,1,-59.8551,4609.74,-7,-6,-2123.92,1665.14,2698.84,0,-38.0961,2698.84,7,-7,-2314.96,-3986.31,4609.74,1,59.8551,4609.74,6,6,2632.81,7.10543e-15,2632.81,0,1.5463e-16,2632.81,7,7,2425.72,1.7053e-13,2425.72,0,4.02794e-15,2425.72,-6,-6,2632.81,-3.97904e-13,2632.81,0,-8.65928e-15,2632.81,-7,-7,2425.72,-6.53699e-13,2425.72,0,-1.54404e-14,2425.72,7,6,-2123.92,-1665.14,2698.84,0,38.0961,2698.84,-6,-7,-2123.92,-1665.14,2698.84,0,38.0961,2698.84,7,-7,-2314.96,-3986.31,4609.74,1,59.8551,4609.74,8,-8,-974.781,-1401.47,1707.14,0,55.1798,1707.14,6,7,-2123.92,1665.14,2698.84,1,-38.0961,2698.84,-7,7,-2314.96,3986.31,4609.74,1,-59.8551,4609.74,-8,8,-974.781,1401.47,1707.14,0,-55.1798,1707.14,-7,-6,-2123.92,1665.14,2698.84,0,-38.0961,2698.84,6,7,-2123.92,1665.14,2698.84,1,-38.0961,2698.84,-7,7,-2314.96,3986.31,4609.74,1,-59.8551,4609.74,-7,-6,-2123.92,1665.14,2698.84,0,-38.0961,2698.84,7,-7,-2314.96,-3986.31,4609.74,1,59.8551,4609.74,7,6,-2123.92,-1665.14,2698.84,0,38.0961,2698.84,6,7,-2123.92,1665.14,2698.84,1,-38.0961,2698.84,-7,7,-2314.96,3986.31,4609.74,1,-59.8551,4609.74,7,-7,-2314.96,-3986.31,4609.74,1,59.8551,4609.74,6,6,6.00375,5.99625,2632.81,7.10543e-15,1.5463e-16,2632.81,2632.81,7.10543e-15,2632.81,0,1.5463e-16,2632.81,-6,6,-5.99625,5.99625,203.117,-1375.18,-81.5981,1390.1,203.117,-1375.18,1390.1,0,-81.5981,1390.1,-6,-6,-5.99625,-6.00375,2632.81,-3.97904e-13,-8.65928e-15,2632.81,2632.81,-3.97904e-13,2632.81,0,-8.65928e-15,2632.81,6,-6,6.00375,-6.00375,203.117,1375.18,81.5981,1390.1,203.117,1375.18,1390.1,0,81.5981,1390.1
0.0038,6,6,2572.52,4.9738e-14,2572.52,0,1.10778e-15,2572.52,-6,6,216.652,-1333.72,1351.2,0,-80.7733,1351.2,-6,-6,2572.52,-3.97904e-13,2572.52,0,-8.8622e-15,2572.52,6,-6,216.652,1333.72,1351.2,0,80.7733,1351.2,6,7,-2117.45,1687.03,2707.33,0,-38.5453,2707.33,7,6,-2117.45,-1687.03,2707.33,1,38.5453,2707.33,-7,7,-2156.64,4058.87,4596.25,1,-62.0164,4596.25,7,-7,-2156.64,-4058.87,4596.25,1,62.0164,4596.25,6,6,2572.52,4.9738e-14,2572.52,0,1.10778e-15,2572.52,7,7,2449.59,0,2449.59,0,0,2449.59,-6,-6,2572.52,-3.97904e-13,2572.52,0,-8.8622e-15,2572.52,-7,-7,2449.59,-6.25278e-13,2449.59,0,-1.46252e-14,2449.59,7,6,-2117.45,-1687.03,2707.33,1,38.5453,2707.33,-6,-7,-2117.45,-1687.03,2707.33,0,38.5453,2707.33,7,-7,-2156.64,-4058.87,4596.25,1,62.0164,4596.25,8,-8,-916.555,-1533.99,1786.95,0,59.1418,1786.95,6,7,-2117.45,1687.03,2707.33,0,-38.5453,2707.33,-7,7,-2156.64,4058.87,4596.25,1,-62.0164,4596.25,-8,8,-916.555,1533.99,1786.95,0,-59.1418,1786.95,-7,-6,-2117.45,1687.03,2707.33,0,-38.5453,2707.33,6,7,-2117.45,1687.03,2707.33,0,-38.5453,2707.33,-7,7,-2156.64,4058.87,4596.25,1,-62.0164,4596.25,-7,-6,-2117.45,1687.03,2707.33,0,-38.5453,2707.33,7,-7,-2156.64,-4058.87,4596.25,1,62.0164,4596.25,6,7,-2117.45,1687.03,2707.33,0,-38.5453,2707.33,7,6,-2117.45,-1687.03,2707.33,1,38.5453,2707.33,-7,7,-2156.64,4058.87,4596.25,1,-62.0164,4596.25,7,-7,-2156.64,-4058.87,4596.25,1,62.0164,4596.25,6,6,6.0038,5.9962,2572.52,4.9738e-14,1.10778e-15,2572.52,2572.52,4.9738e-14,2572.52,0,1.10778e-15,2572.52,-6,6,-5.9962,5.9962,216.652,-1333.72,-80.7733,1351.2,216.652,-1333.72,1351.2,0,-80.7733,1351.2,-6,-6,-5.9962,-6.0038,2572.52,-3.97904e-13,-8.8622e-15,2572.52,2572.52,-3.97904e-13,2572.52,0,-8.8622e-15,2572.52,6,-6,6.0038,-6.0038,216.652,1333.72,80.7733,1351.2,216.652,1333.72,1351.2,0,80.7733,1351.2
0.00385,6,6,2508.79,5.15143e-14,2508.79,0,1.17649e-15,2508.79,-6,6,181.446,-1331.6,1343.91,0,-82.2406,1343.91,-6,-6,2508.79,-2.84217e-13,2508.79,0,-6.49096e-15,2508.79,6,-6,181.446,1331.6,1343.91,0,82.2406,1343.91,6,7,-2102.09,1705.12,2706.7,0,-39.0475,2706.7,7,6,-2102.09,-1705.12,2706.7,1,39.0475,2706.7,-6,-7,-2102.09,-1705.12,2706.7,0,39.0475,2706.7,-7,-6,-2102.09,1705.12,2706.7,0,-39.0475,2706.7,6,6,2508.79,5.15143e-14,2508.79,0,1.17649e-15,2508.79,7,7,2496.69,-2.55795e-13,2496.69,0,-5.87016e-15,2496.69,-6,-6,2508.79,-2.84217e-13,2508.79,0,-6.49096e-15,2508.79,-7,-7,2496.69,-5.11591e-13,2496.69,0,-1.17403e-14,2496.69,7,6,-2102.09,-1705.12,2706.7,1,39.0475,2706.7,-6,-7,-2102.09,-1705.12,2706.7,0,39.0475,2706.7,7,-7,-2001.14,-4099.84,4562.16,1,63.9829,4562.16,8,-8,-803.818,-1649.9,1835.29,0,64.025,1835.29,6,7,-2102.09,1705.12,2706.7,0,-39.0475,2706.7,-7,7,-2001.14,4099.84,4562.16,1,-63.9829,4562.16,-8,8,-803.818,1649.9,1835.29,0,-64.025,1835.29,-7,-6,-2102.09,1705.12,2706.7,0,-39.0475,2706.7,-7,7,-2001.14,4099.84,4562.16,1,-63.9829,4562.16,-7,-6,-2102.09,1705.12,2706.7,0,-39.0475,2706.7,-6,-7,-2102.09,-1705.12,2706.7,0,39.0475,2706.7,7,-7,-2001.14,-4099.84,4562.16,1,63.9829,4562.16,6,7,-2102.09,1705.12,2706.7,0,-39.0475,2706.7,7,6,-2102.09,-1705.12,2706.7,1,39.0475,2706.7,-7,7,-2001.14,4099.84,4562.16,1,-63.9829,4562.16,7,-7,-2001.14,-4099.84,4562.16,1,63.9829,4562.16,6,6,6.00385,5.99615,2508.79,5.15143e-14,1.17649e-15,2508.79,2508.79,5.15143e-14,2508.79,0,1.17649e-15,2508.79,-6,6,-5.99615,5.99615,181.446,-1331.6,-82.2406,1343.91,181.446,-1331.6,1343.91,0,-82.2406,1343.91,-6,-6,-5.99615,-6.00385,2508.79,-2.84217e-13,-6.49096e-15,2508.79,2508.79,-2.84217e-13,2508.79,0,-6.49096e-15,2508.79,6,-6,6.00385,-6.00385,181.446,1331.6,82.2406,1343.91,181.446,1331.6,1343.91,0,82.2406,1343.91
0.0039,6,6,2443.06,1.26121e-13,2443.06,0,2.95786e-15,2443.06,-6,6,178.784,-1321.2,1333.24,0,-82.2936,1333.24,-6,-6,2443.06,-4.54747e-13,2443.06,0,-1.0665e-14,2443.06,6,-6,178.784,1321.2,1333.24,0,82.2936,1333.24,6,7,-2072.06,1736.18,2703.28,0,-39.9597,2703.28,7,6,-2072.06,-1736.18,2703.28,1,39.9597,2703.28,-6,-7,-2072.06,-1736.18,2703.28,0,39.9597,2703.28,-7,-6,-2072.06,1736.18,2703.28,1,-39.9597,2703.28,7,7,2524.02,-1.98952e-13,2524.02,0,-4.51624e-15,2524.02,6,6,2443.06,1.26121e-13,2443.06,0,2.95786e-15,2443.06,-7,-7,2524.02,-5.40012e-13,2524.02,0,-1.22584e-14,2524.02,-6,-6,2443.06,-4.54747e-13,2443.06,0,-1.0665e-14,2443.06,7,6,-2072.06,-1736.18,2703.28,1,39.9597,2703.28,-6,-7,-2072.06,-1736.18,2703.28,0,39.9597,2703.28,7,-7,-1842.72,-4139.13,4530.78,1,66.0016,4530.78,8,-8,-701.663,-1756.13,1891.11,0,68.2207,1891.11,6,7,-2072.06,1736.18,2703.28,0,-39.9597,2703.28,-7,7,-1842.72,4139.13,4530.78,1,-66.0016,4530.78,-8,8,-701.663,1756.13,1891.11,0,-68.2207,1891.11,-7,-6,-2072.06,1736.18,2703.28,1,-39.9597,2703.28,6,7,-2072.06,1736.18,2703.28,0,-39.9597,2703.28,-7,7,-1842.72,4139.13,4530.78,1,-66.0016,4530.78,-7,-6,-2072.06,1736.18,2703.28,1,-39.9597,2703.28,7,-7,-1842.72,-4139.13,4530.78,1,66.0016,4530.78,7,6,-2072.06,-1736.18,2703.28,1,39.9597,2703.28,-7,7,-1842.72,4139.13,4530.78,1,-66.0016,4530.78,-7,-6,-2072.06,1736.18,2703.28,1,-39.9597,2703.28,7,-7,-1842.72,-4139.13,4530.78,1,66.0016,4530.78,6,6,6.0039,5.9961,2443.06,1.26121e-13,2.95786e-15,2443.06,2443.06,1.26121e-13,2443.06,0,2.95786e-15,2443.06,-6,6,-5.9961,5.9961,178.784,-1321.2,-82.2936,1333.24,178.784,-1321.2,1333.24,0,-82.2936,1333.24,-6,-6,-5.9961,-6.0039,2443.06,-4.54747e-13,-1.0665e-14,2443.06,2443.06,-4.54747e-13,2443.06,0,-1.0665e-14,2443.06,6,-6,6.0039,-6.0039,178.784,1321.2,82.2936,1333.24,178.784,1321.2,1333.24,0,82.2936,1333.24
0.00395,6,6,2369.76,2.30926e-14,2369.76,0,5.5833e-16,2369.76,-6,6,185.503,-1319.57,1332.55,0,-81.9979,1332.55,-6,-6,2369.76,-3.41061e-13,2369.76,0,-8.24611e-15,2369.76,6,-6,185.503,1319.57,1332.55,0,81.9979,1332.55,6,7,-2053.01,1743.03,2693.14,1,-40.3317,2693.14,7,6,-2053.01,-1743.03,2693.14,0,40.3317,2693.14,-6,-7,-2053.01,-1743.03,2693.14,1,40.3317,2693.14,-7,-6,-2053.01,1743.03,2693.14,0,-40.3317,2693.14,7,7,2574.66,-2.84217e-13,2574.66,0,-6.3249e-15,2574.66,6,6,2369.76,2.30926e-14,2369.76,0,5.5833e-16,2369.76,-7,-7,2574.66,-5.11591e-13,2574.66,0,-1.13848e-14,2574.66,-6,-6,2369.76,-3.41061e-13,2369.76,0,-8.24611e-15,2369.76,7,6,-2053.01,-1743.03,2693.14,0,40.3317,2693.14,-6,-7,-2053.01,-1743.03,2693.14,1,40.3317,2693.14,7,-7,-1672.36,-4163.92,4487.21,1,68.118,4487.21,8,-8,-588.017,-1859.08,1949.86,0,72.4481,1949.86,6,7,-2053.01,1743.03,2693.14,1,-40.3317,2693.14,-7,7,-1672.36,4163.92,4487.21,1,-68.118,4487.21,-8,8,-588.017,1859.08,1949.86,0,-72.4481,1949.86,-7,-6,-2053.01,1743.03,2693.14,0,-40.3317,2693.14,6,7,-2053.01,1743.03,2693.14,1,-40.3317,2693.14,7,6,-2053.01,-1743.03,2693.14,0,40.3317,2693.14,-7,7,-1672.36,4163.92,4487.21,1,-68.118,4487.21,7,-7,-1672.36,-4163.92,4487.21,1,68.118,4487.21,6,7,-2053.01,1743.03,2693.14,1,-40.3317,2693.14,-7,7,-1672.36,4163.92,4487.21,1,-68.118,4487.21,-6,-7,-2053.01,-1743.03,2693.14,1,40.3317,2693.14,7,-7,-1672.36,-4163.92,4487.21,1,68.118,4487.21,6,6,6.00395,5.99605,2369.76,2.30926e-14,5.5833e-16,2369.76,2369.76,2.30926e-14,2369.76,0,5.5833e-16,2369.76,-6,6,-5.99605,5.99605,185.503,-1319.57,-81.9979,1332.55,185.503,-1319.57,1332.55,0,-81.9979,1332.55,-6,-6,-5.99605,-6.00395,2369.76,-3.41061e-13,-8.24611e-15,2369.76,2369.76,-3.41061e-13,2369.76,0,-8.24611e-15,2369.76,6,-6,6.00395,-6.00395,185.503,1319.57,81.9979,1332.55,185.503,1319.57,1332.55,0,81.9979,1332.55
0.004,6,6,2312.24,-3.55271e-14,2312.24,0,-8.80339e-16,2312.24,-6,6,191.604,-1278.31,1292.59,0,-81.4754,1292.59,-6,-6,2312.24,-4.54747e-13,2312.24,0,-1.12683e-14,2312.24,6,-6,191.604,1278.31,1292.59,0,81.4754,1292.59,6,7,-2039.15,1764.47,2696.57,0,-40.8696,2696.57,7,6,-2039.15,-1764.47,2696.57,0,40.8696,2696.57,-6,-7,-2039.15,-1764.47,2696.57,1,40.8696,2696.57,-7,-6,-2039.15,1764.47,2696.57,0,-40.8696,2696.57,7,7,2622.13,-2.84217e-13,2622.13,0,-6.21038e-15,2622.13,6,6,2312.24,-3.55271e-14,2312.24,0,-8.80339e-16,2312.24,-7,-7,2622.13,-5.11591e-13,2622.13,0,-1.11787e-14,2622.13,-6,-6,2312.24,-4.54747e-13,2312.24,0,-1.12683e-14,2312.24,7,6,-2039.15,-1764.47,2696.57,0,40.8696,2696.57,-6,-7,-2039.15,-1764.47,2696.57,1,40.8696,2696.57,7,-7,-1533.31,-4195.49,4466.9,1,69.9243,4466.9,8,-8,-449.795,-1948.9,2000.13,0,77.004,2000.13,6,7,-2039.15,1764.47,2696.57,0,-40.8696,2696.57,-7,7,-1533.31,4195.49,4466.9,1,-69.9243,4466.9,-8,8,-449.795,1948.9,2000.13,0,-77.004,2000.13,-7,-6,-2039.15,1764.47,2696.57,0,-40.8696,2696.57,6,7,-2039.15,1764.47,2696.57,0,-40.8696,2696.57,7,6,-2039.15,-1764.47,2696.57,0,40.8696,2696.57,-7,7,-1533.31,4195.49,4466.9,1,-69.9243,4466.9,7,-7,-1533.31,-4195.49,4466.9,1,69.9243,4466.9,-7,7,-1533.31,4195.49,4466.9,1,-69.9243,4466.9,-7,-6,-2039.15,1764.47,2696.57,0,-40.8696,2696.57,-6,-7,-2039.15,-1764.47,2696.57,1,40.8696,2696.57,7,-7,-1533.31,-4195.49,4466.9,1,69.9243,4466.9,6,6,6.004,5.996,2312.24,-3.55271e-14,-8.80339e-16,2312.24,2312.24,-3.55271e-14,2312.24,0,-8.80339e-16,2312.24,-6,6,-5.996,5.996,191.604,-1278.31,-81.4754,1292.59,191.604,-1278.31,1292.59,0,-81.4754,1292.59,-6,-6,-5.996,-6.004,2312.24,-4.54747e-13,-1.12683e-14,2312.24,2312.24,-4.54747e-13,2312.24,0,-1.12683e-14,2312.24,6,-6,6.004,-6.004,191.604,1278.31,81.4754,1292.59,191.604,1278.31,1292.59,0,81.4754,1292.59
0.00405,6,6,2277.41,-7.10543e-15,2277.41,0,-1.78761e-16,2277.41,-6,6,197.112,-1272.73,1287.9,0,-81.1964,1287.9,-6,-6,2277.41,-4.54747e-13,2277.41,0,-1.14407e-14,2277.41,6,-6,197.112,1272.73,1287.9,0,81.1964,1287.9,6,7,-2028.5,1793.05,2707.37,0,-41.4745,2707.37,7,6,-2028.5,-1793.05,2707.37,1,41.4745,2707.37,-7,-6,-2028.5,1793.05,2707.37,1,-41.4745,2707.37,-6,-7,-2028.5,-1793.05,2707.37,0,41.4745,2707.37,7,7,2656.02,-3.41061e-13,2656.02,0,-7.35737e-15,2656.02,6,6,2277.41,-7.10543e-15,2277.41,0,-1.78761e-16,2277.41,-7,-7,2656.02,-7.10543e-13,2656.02,0,-1.53279e-14,2656.02,-6,-6,2277.41,-4.54747e-13,2277.41,0,-1.14407e-14,2277.41,7,6,-2028.5,-1793.05,2707.37,1,41.4745,2707.37,-6,-7,-2028.5,-1793.05,2707.37,0,41.4745,2707.37,7,-7,-1378.52,-4201.01,4421.4,1,71.8333,4421.4,8,-8,-302.456,-2027.73,2050.16,0,81.5163,2050.16,6,7,-2028.5,1793.05,2707.37,0,-41.4745,2707.37,-7,7,-1378.52,4201.01,4421.4,1,-71.8333,4421.4,-8,8,-302.456,2027.73,2050.16,0,-81.5163,2050.16,-7,-6,-2028.5,1793.05,2707.37,1,-41.4745,2707.37,6,7,-2028.5,1793.05,2707.37,0,-41.4745,2707.37,7,6,-2028.5,-1793.05,2707.37,1,41.4745,2707.37,-7,7,-1378.52,4201.01,4421.4,1,-71.8333,4421.4,7,-7,-1378.52,-4201.01,4421.4,1,71.8333,4421.4,7,6,-2028.5,-1793.05,2707.37,1,41.4745,2707.37,-7,7,-1378.52,4201.01,4421.4,1,-71.8333,4421.4,-7,-6,-2028.5,1793.05,2707.37,1,-41.4745,2707.37,7,-7,-1378.52,-4201.01,4421.4,1,71.8333,4421.4,6,6,6.00405,5.99595,2277.41,-7.10543e-15,-1.78761e-16,2277.41,2277.41,-7.10543e-15,2277.41,0,-1.78761e-16,2277.41,-6,6,-5.99595,5.99595,197.112,-1272.73,-81.1964,1287.9,197.112,-1272.73,1287.9,0,-81.1964,1287.9,-6,-6,-5.99595,-6.00405,2277.41,-4.54747e-13,-1.14407e-14,2277.41,2277.41,-4.54747e-13,2277.41,0,-1.14407e-14,2277.41,6,-6,6.00405,-6.00405,197.112,1272.73,81.1964,1287.9,197.112,1272.73,1287.9,0,81.1964,1287.9
0.0041,6,6,2221.24,1.06581e-14,2221.24,0,2.74921e-16,2221.24,-6,6,181.694,-1265.47,1278.45,0,-81.8294,1278.45,-6,-6,2221.24,-3.41061e-13,2221.24,0,-8.79747e-15,2221.24,6,-6,181.694,1265.47,1278.45,0,81.8294,1278.45,6,7,-2000.37,1809.51,2697.37,0,-42.1321,2697.37,7,6,-2000.37,-1809.51,2697.37,1,42.1321,2697.37,-6,-7,-2000.37,-1809.51,2697.37,0,42.1321,2697.37,-7,-6,-2000.37,1809.51,2697.37,0,-42.1321,2697.37,7,7,2688.37,-8.52651e-14,2688.37,0,-1.81721e-15,2688.37,6,6,2221.24,1.06581e-14,2221.24,0,2.74921e-16,2221.24,-7,-7,2688.37,-3.69482e-13,2688.37,0,-7.87459e-15,2688.37,-6,-6,2221.24,-3.41061e-13,2221.24,0,-8.79747e-15,2221.24,7,6,-2000.37,-1809.51,2697.37,1,42.1321,2697.37,-6,-7,-2000.37,-1809.51,2697.37,0,42.1321,2697.37,7,-7,-1215.26,-4206.29,4378.33,1,73.8852,4378.33,8,-8,-162.969,-2093.68,2100.02,0,85.5492,2100.02,6,7,-2000.37,1809.51,2697.37,0,-42.1321,2697.37,-7,7,-1215.26,4206.29,4378.33,1,-73.8852,4378.33,-8,8,-162.969,2093.68,2100.02,0,-85.5492,2100.02,-7,-6,-2000.37,1809.51,2697.37,0,-42.1321,2697.37,6,7,-2000.37,1809.51,2697.37,0,-42.1321,2697.37,-7,7,-1215.26,4206.29,4378.33,1,-73.8852,4378.33,-7,-6,-2000.37,1809.51,2697.37,0,-42.1321,2697.37,7,-7,-1215.26,-4206.29,4378.33,1,73.8852,4378.33,6,7,-2000.37,1809.51,2697.37,0,-42.1321,2697.37,7,6,-2000.37,-1809.51,2697.37,1,42.1321,2697.37,-7,7,-1215.26,4206.29,4378.33,1,-73.8852,4378.33,7,-7,-1215.26,-4206.29,4378.33,1,73.8852,4378.33,6,6,6.0041,5.9959,2221.24,1.06581e-14,2.74921e-16,2221.24,2221.24,1.06581e-14,2221.24,0,2.74921e-16,2221.24,-6,6,-5.9959,5.9959,181.694,-1265.47,-81.8294,1278.45,181.694,-1265.47,1278.45,0,-81.8294,1278.45,-6,-6,-5.9959,-6.0041,2221.24,-3.41061e-13,-8.79747e-15,2221.24,2221.24,-3.41061e-13,2221.24,0,-8.79747e-15,2221.24,6,-6,6.0041,-6.0041,181.694,1265.47,81.8294,1278.45,181.694,1265.47,1278.45,0,81.8294,1278.45
0.00415,6,6,2158.44,1.35003e-13,2158.44,0,3.58366e-15,2158.44,-6,6,171.726,-1242.49,1254.31,0,-82.131,1254.31,-6,-6,2158.44,-3.41061e-13,2158.44,0,-9.05346e-15,2158.44,6,-6,171.726,1242.49,1254.31,0,82.131,1254.31,6,7,-1991.12,1823.55,2699.98,0,-42.4847,2699.98,7,6,-1991.12,-1823.55,2699.98,0,42.4847,2699.98,-6,-7,-1991.12,-1823.55,2699.98,0,42.4847,2699.98,-7,-6,-1991.12,1823.55,2699.98,0,-42.4847,2699.98,7,7,2733.31,-2.27374e-13,2733.31,1,-4.76622e-15,2733.31,6,6,2158.44,1.35003e-13,2158.44,0,3.58366e-15,2158.44,-7,-7,2733.31,-3.97904e-13,2733.31,1,-8.34089e-15,2733.31,-6,-6,2158.44,-3.41061e-13,2158.44,0,-9.05346e-15,2158.44,7,6,-1991.12,-1823.55,2699.98,0,42.4847,2699.98,-6,-7,-1991.12,-1823.55,2699.98,0,42.4847,2699.98,7,-7,-1075.78,-4220.09,4355.05,1,75.6988,4355.05,8,-8,15.0035,-2160.02,2160.07,0,-89.602,2160.07,6,7,-1991.12,1823.55,2699.98,0,-42.4847,2699.98,-7,7,-1075.78,4220.09,4355.05,1,-75.6988,4355.05,-8,8,15.0035,2160.02,2160.07,0,89.602,2160.07,-7,-6,-1991.12,1823.55,2699.98,0,-42.4847,2699.98,7,7,2733.31,-2.27374e-13,2733.31,1,-4.76622e-15,2733.31,-7,7,-1075.78,4220.09,4355.05,1,-75.6988,4355.05,-7,-7,2733.31,-3.97904e-13,2733.31,1,-8.34089e-15,2733.31,7,-7,-1075.78,-4220.09,4355.05,1,75.6988,4355.05,7,7,2733.31,-2.27374e-13,2733.31,1,-4.76622e-15,2733.31,-7,7,-1075.78,4220.09,4355.05,1,-75.6988,4355.05,-7,-7,2733.31,-3.97904e-13,2733.31,1,-8.34089e-15,2733.31,7,-7,-1075.78,-4220.09,4355.05,1,75.6988,4355.05,6,6,6.00415,5.99585,2158.44,1.35003e-13,3.58366e-15,2158.44,2158.44,1.35003e-13,2158.44,0,3.58366e-15,2158.44,-6,6,-5.99585,5.99585,171.726,-1242.49,-82.131,1254.31,171.726,-1242.49,1254.31,0,-82.131,1254.31,-6,-6,-5.99585,-6.00415,2158.44,-3.41061e-13,-9.05346e-15,2158.44,2158.44,-3.41061e-13,2158.44,0,-9.05346e-15,2158.44,6,-6,6.00415,-6.00415,171.726,1242.49,82.131,1254.31,171.726,1242.49,1254.31,0,82.131,1254.31
0.0042,6,6,2109.44,9.9476e-14,2109.44,0,2.70193e-15,2109.44,-6,6,189.255,-1209.13,1223.85,0,-81.1041,1223.85,-6,-6,2109.44,-2.27374e-13,2109.44,0,-6.17584e-15,2109.44,6,-6,189.255,1209.13,1223.85,0,81.1041,1223.85,6,7,-1955.73,1838.53,2684.22,0,-43.2308,2684.22,7,6,-1955.73,-1838.53,2684.22,0,43.2308,2684.22,-7,-6,-1955.73,1838.53,2684.22,0,-43.2308,2684.22,-6,-7,-1955.73,-1838.53,2684.22,0,43.2308,2684.22,7,7,2778.88,-1.98952e-13,2778.88,1,-4.10205e-15,2778.88,6,6,2109.44,9.9476e-14,2109.44,0,2.70193e-15,2109.44,-7,-7,2778.88,-8.52651e-13,2778.88,1,-1.75802e-14,2778.88,-6,-6,2109.44,-2.27374e-13,2109.44,0,-6.17584e-15,2109.44,7,6,-1955.73,-1838.53,2684.22,0,43.2308,2684.22,-6,-7,-1955.73,-1838.53,2684.22,0,43.2308,2684.22,7,-7,-939.706,-4200.5,4304.33,1,77.3898,4304.33,8,-8,173.309,-2188.06,2194.92,0,-85.4712,2194.92,6,7,-1955.73,1838.53,2684.22,0,-43.2308,2684.22,-7,7,-939.706,4200.5,4304.33,1,-77.3898,4304.33,-8,8,173.309,2188.06,2194.92,0,85.4712,2194.92,-7,-6,-1955.73,1838.53,2684.22,0,-43.2308,2684.22,7,7,2778.88,-1.98952e-13,2778.88,1,-4.10205e-15,2778.88,-7,7,-939.706,4200.5,4304.33,1,-77.3898,4304.33,-7,-7,2778.88,-8.52651e-13,2778.88,1,-1.75802e-14,2778.88,7,-7,-939.706,-4200.5,4304.33,1,77.3898,4304.33,7,7,2778.88,-1.98952e-13,2778.88,1,-4.10205e-15,2778.88,-7,7,-939.706,4200.5,4304.33,1,-77.3898,4304.33,-7,-7,2778.88,-8.52651e-13,2778.88,1,-1.75802e-14,2778.88,7,-7,-939.706,-4200.5,4304.33,1,77.3898,4304.33,6,6,6.0042,5.9958,2109.44,9.9476e-14,2.70193e-15,2109.44,2109.44,9.9476e-14,2109.44,0,2.70193e-15,2109.44,-6,6,-5.9958,5.9958,189.255,-1209.13,-81.1041,1223.85,189.255,-1209.13,1223.85,0,-81.1041,1223.85,-6,-6,-5.9958,-6.0042,2109.44,-2.27374e-13,-6.17584e-15,2109.44,2109.44,-2.27374e-13,2109.44,0,-6.17584e-15,2109.44,6,-6,6.0042,-6.0042,189.255,1209.13,81.1041,1223.85,189.255,1209.13,1223.85,0,81.1041,1223.85
0.00425,6,6,2071.54,8.52651e-14,2071.54,0,2.35831e-15,2071.54,-6,6,209.767,-1180.98,1199.46,0,-79.9281,1199.46,-6,-6,2071.54,-3.97904e-13,2071.54,0,-1.10055e-14,2071.54,6,-6,209.767,1180.98,1199.46,0,79.9281,1199.46,6,7,-1921.94,1844.32,2663.71,0,-43.8193,2663.71,7,6,-1921.94,-1844.32,2663.71,0,43.8193,2663.71,-6,-7,-1921.94,-1844.32,2663.71,0,43.8193,2663.71,-7,-6,-1921.94,1844.32,2663.71,0,-43.8193,2663.71,7,7,2802.54,-2.27374e-13,2802.54,1,-4.64848e-15,2802.54,6,6,2071.54,8.52651e-14,2071.54,0,2.35831e-15,2071.54,-7,-7,2802.54,-3.69482e-13,2802.54,1,-7.55378e-15,2802.54,-6,-6,2071.54,-3.97904e-13,2071.54,0,-1.10055e-14,2071.54,7,6,-1921.94,-1844.32,2663.71,0,43.8193,2663.71,-6,-7,-1921.94,-1844.32,2663.71,0,43.8193,2663.71,7,-7,-808.342,-4177.75,4255.23,1,79.0493,4255.23,8,-8,342.025,-2204.78,2231.15,0,-81.1821,2231.15,6,7,-1921.94,1844.32,2663.71,0,-43.8193,2663.71,-7,7,-808.342,4177.75,4255.23,1,-79.0493,4255.23,-8,8,342.025,2204.78,2231.15,0,81.1821,2231.15,-7,-6,-1921.94,1844.32,2663.71,0,-43.8193,2663.71,7,7,2802.54,-2.27374e-13,2802.54,1,-4.64848e-15,2802.54,-7,7,-808.342,4177.75,4255.23,1,-79.0493,4255.23,-7,-7,2802.54,-3.69482e-13,2802.54,1,-7.55378e-15,2802.54,7,-7,-808.342,-4177.75,4255.23,1,79.0493,4255.23,7,7,2802.54,-2.27374e-13,2802.54,1,-4.64848e-15,2802.54,-7,7,-808.342,4177.75,4255.23,1,-79.0493,4255.23,-7,-7,2802.54,-3.69482e-13,2802.54,1,-7.55378e-15,2802.54,7,-7,-808.342,-4177.75,4255.23,1,79.0493,4255.23,6,6,6.00425,5.99575,2071.54,8.52651e-14,2.35831e-15,2071.54,2071.54,8.52651e-14,2071.54,0,2.35831e-15,2071.54,-6,6,-5.99575,5.99575,209.767,-1180.98,-79.9281,1199.46,209.767,-1180.98,1199.46,0,-79.9281,1199.46,-6,-6,-5.99575,-6.00425,2071.54,-3.97904e-13,-1.10055e-14,2071.54,2071.54,-3.97904e-13,2071.54,0,-1.10055e-14,2071.54,6,-6,6.00425,-6.00425,209.767,1180.98,79.9281,1199.46,209.767,1180.98,1199.46,0,79.9281,1199.46
0.0043,6,6,2023.94,2.84217e-14,2023.94,0,8.0459e-16,2023.94,-6,6,204.726,-1182.24,1199.83,0,-80.1756,1199.83,-6,-6,2023.94,-2.84217e-13,2023.94,0,-8.0459e-15,2023.94,6,-6,204.726,1182.24,1199.83,0,80.1756,1199.83,7,6,-1882,-1859.97,2646.02,0,44.6626,2646.02,6,7,-1882,1859.97,2646.02,0,-44.6626,2646.02,-6,-7,-1882,-1859.97,2646.02,0,44.6626,2646.02,-7,-6,-1882,1859.97,2646.02,0,-44.6626,2646.02,7,7,2848.5,-4.26326e-13,2848.5,1,-8.57527e-15,2848.5,6,6,2023.94,2.84217e-14,2023.94,0,8.0459e-16,2023.94,-7,-7,2848.5,-6.25278e-13,2848.5,1,-1.25771e-14,2848.5,-6,-6,2023.94,-2.84217e-13,2023.94,0,-8.0459e-15,2023.94,7,6,-1882,-1859.97,2646.02,0,44.6626,2646.02,-6,-7,-1882,-1859.97,2646.02,0,44.6626,2646.02,7,-7,-701.836,-4167.5,4226.18,1,80.4407,4226.18,8,-8,520.374,-2231.43,2291.3,0,-76.8731,2291.3,6,7,-1882,1859.97,2646.02,0,-44.6626,2646.02,-7,7,-701.836,4167.5,4226.18,1,-80.4407,4226.18,-8,8,520.374,2231.43,2291.3,0,76.8731,2291.3,-7,-6,-1882,1859.97,2646.02,0,-44.6626,2646.02,7,7,2848.5,-4.26326e-13,2848.5,1,-8.57527e-15,2848.5,-7,7,-701.836,4167.5,4226.18,1,-80.4407,4226.18,-7,-7,2848.5,-6.25278e-13,2848.5,1,-1.25771e-14,2848.5,7,-7,-701.836,-4167.5,4226.18,1,80.4407,4226.18,7,7,2848.5,-4.26326e-13,2848.5,1,-8.57527e-15,2848.5,-7,7,-701.836,4167.5,4226.18,1,-80.4407,4226.18,-7,-7,2848.5,-6.25278e-13,2848.5,1,-1.25771e-14,2848.5,7,-7,-701.836,-4167.5,4226.18,1,80.4407,4226.18,6,6,6.0043,5.9957,2023.94,2.84217e-14,8.0459e-16,2023.94,2023.94,2.84217e-14,2023.94,0,8.0459e-16,2023.94,-6,6,-5.9957,5.9957,204.726,-1182.24,-80.1756,1199.83,204.726,-1182.24,1199.83,0,-80.1756,1199.83,-6,-6,-5.9957,-6.0043,2023.94,-2.84217e-13,-8.0459e-15,2023.94,2023.94,-2.84217e-13,2023.94,0,-8.0459e-15,2023.94,6,-6,6.0043,-6.0043,204.726,1182.24,80.1756,1199.83,204.726,1182.24,1199.83,0,80.1756,1199.83
0.00435,6,6,1969.23,5.68434e-14,1969.23,0,1.65389e-15,1969.23,-6,6,209.642,-1145.86,1164.88,0,-79.632,1164.88,-6,-6,1969.23,-3.41061e-13,1969.23,0,-9.92332e-15,1969.23,6,-6,209.642,1145.86,1164.88,0,79.632,1164.88,6,7,-1855.21,1859.4,2626.63,0,-45.0646,2626.63,7,6,-1855.21,-1859.4,2626.63,0,45.0646,2626.63,-6,-7,-1855.21,-1859.4,2626.63,0,45.0646,2626.63,-7,-6,-1855.21,1859.4,2626.63,0,-45.0646,2626.63,7,7,2881.15,-2.55795e-13,2881.15,1,-5.08686e-15,2881.15,6,6,1969.23,5.68434e-14,1969.23,0,1.65389e-15,1969.23,-7,-7,2881.15,-3.41061e-13,2881.15,1,-6.78248e-15,2881.15,-6,-6,1969.23,-3.41061e-13,1969.23,0,-9.92332e-15,1969.23,7,6,-1855.21,-1859.4,2626.63,0,45.0646,2626.63,-6,-7,-1855.21,-1859.4,2626.63,0,45.0646,2626.63,7,-7,-554.145,-4123.41,4160.48,1,82.3459,4160.48,8,-8,696.91,-2221.55,2328.3,0,-72.5831,2328.3,6,7,-1855.21,1859.4,2626.63,0,-45.0646,2626.63,-7,7,-554.145,4123.41,4160.48,1,-82.3459,4160.48,-8,8,696.91,2221.55,2328.3,0,72.5831,2328.3,-7,-6,-1855.21,1859.4,2626.63,0,-45.0646,2626.63,7,7,2881.15,-2.55795e-13,2881.15,1,-5.08686e-15,2881.15,-7,7,-554.145,4123.41,4160.48,1,-82.3459,4160.48,-7,-7,2881.15,-3.41061e-13,2881.15,1,-6.78248e-15,2881.15,7,-7,-554.145,-4123.41,4160.48,1,82.3459,4160.48,7,7,2881.15,-2.55795e-13,2881.15,1,-5.08686e-15,2881.15,-7,7,-554.145,4123.41,4160.48,1,-82.3459,4160.48,-7,-7,2881.15,-3.41061e-13,2881.15,1,-6.78248e-15,2881.15,7,-7,-554.145,-4123.41,4160.48,1,82.3459,4160.48,6,6,6.00435,5.99565,1969.23,5.68434e-14,1.65389e-15,1969.23,1969.23,5.68434e-14,1969.23,0,1.65389e-15,1969.23,-6,6,-5.99565,5.99565,209.642,-1145.86,-79.632,1164.88,209.642,-1145.86,1164.88,0,-79.632,1164.88,-6,-6,-5.99565,-6.00435,1969.23,-3.41061e-13,-9.92332e-15,1969.23,1969.23,-3.41061e-13,1969.23,0,-9.92332e-15,1969.23,6,-6,6.00435,-6.00435,209.642,1145.86,79.632,1164.88,209.642,1145.86,1164.88,0,79.632,1164.88
0.0044,6,6,1944.65,7.81597e-14,1944.65,0,2.30284e-15,1944.65,-6,6,217.45,-1101.08,1122.35,0,-78.8286,1122.35,-6,-6,1944.65,-2.27374e-13,1944.65,0,-6.69917e-15,1944.65,6,-6,217.45,1101.08,1122.35,0,78.8286,1122.35,7,6,-1831.74,-1858.8,2609.68,0,45.4201,2609.68,6,7,-1831.74,1858.8,2609.68,0,-45.4201,2609.68,-6,-7,-1831.74,-1858.8,2609.68,0,45.4201,2609.68,-7,-6,-1831.74,1858.8,2609.68,0,-45.4201,2609.68,7,7,2940.23,0,2940.23,1,0,2940.23,6,6,1944.65,7.81597e-14,1944.65,0,2.30284e-15,1944.65,-7,-7,2940.23,-9.37916e-13,2940.23,1,-1.8277e-14,2940.23,-6,-6,1944.65,-2.27374e-13,1944.65,0,-6.69917e-15,1944.65,7,6,-1831.74,-1858.8,2609.68,0,45.4201,2609.68,-6,-7,-1831.74,-1858.8,2609.68,0,45.4201,2609.68,7,-7,-433.394,-4078.91,4101.87,1,83.9349,4101.87,8,-8,854.454,-2206.2,2365.88,0,-68.8287,2365.88,6,7,-1831.74,1858.8,2609.68,0,-45.4201,2609.68,-7,7,-433.394,4078.91,4101.87,1,-83.9349,4101.87,-8,8,854.454,2206.2,2365.88,0,68.8287,2365.88,-7,-6,-1831.74,1858.8,2609.68,0,-45.4201,2609.68,7,7,2940.23,0,2940.23,1,0,2940.23,-7,7,-433.394,4078.91,4101.87,1,-83.9349,4101.87,-7,-7,2940.23,-9.37916e-13,2940.23,1,-1.8277e-14,2940.23,7,-7,-433.394,-4078.91,4101.87,1,83.9349,4101.87,7,7,2940.23,0,2940.23,1,0,2940.23,-7,7,-433.394,4078.91,4101.87,1,-83.9349,4101.87,-7,-7,2940.23,-9.37916e-13,2940.23,1,-1.8277e-14,2940.23,7,-7,-433.394,-4078.91,4101.87,1,83.9349,4101.87,6,6,6.0044,5.9956,1944.65,7.81597e-14,2.30284e-15,1944.65,1944.65,7.81597e-14,1944.65,0,2.30284e-15,1944.65,-6,6,-5.9956,5.9956,217.45,-1101.08,-78.8286,1122.35,217.45,-1101.08,1122.35,0,-78.8286,1122.35,-6,-6,-5.9956,-6.0044,1944.65,-2.27374e-13,-6.69917e-15,1944.65,1944.65,-2.27374e-13,1944.65,0,-6.69917e-15,1944.65,6,-6,6.0044,-6.0044,217.45,1101.08,78.8286,1122.35,217.45,1101.08,1122.35,0,78.8286,1122.35
0.00445,6,6,1881.7,1.35003e-13,1881.7,0,4.11069e-15,1881.7,-6,6,210.293,-1092.63,1112.68,0,-79.1058,1112.68,-6,-6,1881.7,-3.41061e-13,1881.7,0,-1.03849e-14,1881.7,6,-6,210.293,1092.63,1112.68,0,79.1058,1112.68,7,6,-1796.14,-1869.11,2592.24,0,46.1404,2592.24,6,7,-1796.14,1869.11,2592.24,0,-46.1404,2592.24,-7,-6,-1796.14,1869.11,2592.24,0,-46.1404,2592.24,-6,-7,-1796.14,-1869.11,2592.24,0,46.1404,2592.24,7,7,3006.46,-1.7053e-13,3006.46,1,-3.24989e-15,3006.46,6,6,1881.7,1.35003e-13,1881.7,0,4.11069e-15,1881.7,-7,-7,3006.46,-6.53699e-13,3006.46,1,-1.24579e-14,3006.46,-6,-6,1881.7,-3.41061e-13,1881.7,0,-1.03849e-14,1881.7,7,6,-1796.14,-1869.11,2592.24,0,46.1404,2592.24,-6,-7,-1796.14,-1869.11,2592.24,0,46.1404,2592.24,7,-7,-326.286,-4051.12,4064.24,1,85.3952,4064.24,8,-8,1063.54,-2176.45,2422.41,0,-63.9571,2422.41,6,7,-1796.14,1869.11,2592.24,0,-46.1404,2592.24,-7,7,-326.286,4051.12,4064.24,1,-85.3952,4064.24,-8,8,1063.54,2176.45,2422.41,0,63.9571,2422.41,-7,-6,-1796.14,1869.11,2592.24,0,-46.1404,2592.24,7,7,3006.46,-1.7053e-13,3006.46,1,-3.24989e-15,3006.46,-7,7,-326.286,4051.12,4064.24,1,-85.3952,4064.24,-7,-7,3006.46,-6.53699e-13,3006.46,1,-1.24579e-14,3006.46,7,-7,-326.286,-4051.12,4064.24,1,85.3952,4064.24,7,7,3006.46,-1.7053e-13,3006.46,1,-3.24989e-15,3006.46,-7,7,-326.286,4051.12,4064.24,1,-85.3952,4064.24,-7,-7,3006.46,-6.53699e-13,3006.46,1,-1.24579e-14,3006.46,7,-7,-326.286,-4051.12,4064.24,1,85.3952,4064.24,6,6,6.00445,5.99555,1881.7,1.35003e-13,4.11069e-15,1881.7,1881.7,1.35003e-13,1881.7,0,4.11069e-15,1881.7,-6,6,-5.99555,5.99555,210.293,-1092.63,-79.1058,1112.68,210.293,-1092.63,1112.68,0,-79.1058,1112.68,-6,-6,-5.99555,-6.00445,1881.7,-3.41061e-13,-1.03849e-14,1881.7,1881.7,-3.41061e-13,1881.7,0,-1.03849e-14,1881.7,6,-6,6.00445,-6.00445,210.293,1092.63,79.1058,1112.68,210.293,1092.63,1112.68,0,79.1058,1112.68
0.0045,6,6,1848.27,1.98952e-13,1848.27,0,6.16744e-15,1848.27,-6,6,236.722,-1051.11,1077.44,0,-77.3081,1077.44,-6,-6,1848.27,-2.84217e-13,1848.27,0,-8.81063e-15,1848.27,6,-6,236.722,1051.11,1077.44,0,77.3081,1077.44,6,7,-1780.25,1869.35,2581.43,0,-46.3986,2581.43,7,6,-1780.25,-1869.35,2581.43,0,46.3986,2581.43,-6,-7,-1780.25,-1869.35,2581.43,0,46.3986,2581.43,-7,-6,-1780.25,1869.35,2581.43,0,-46.3986,2581.43,7,7,3035.36,-4.54747e-13,3035.36,1,-8.58386e-15,3035.36,6,6,1848.27,1.98952e-13,1848.27,0,6.16744e-15,1848.27,-7,-7,3035.36,-4.83169e-13,3035.36,1,-9.12035e-15,3035.36,-6,-6,1848.27,-2.84217e-13,1848.27,0,-8.81063e-15,1848.27,7,6,-1780.25,-1869.35,2581.43,0,46.3986,2581.43,-6,-7,-1780.25,-1869.35,2581.43,0,46.3986,2581.43,7,-7,-228.89,-4004.27,4010.81,1,86.7284,4010.81,8,-8,1235.32,-2150.61,2480.15,0,-60.1268,2480.15,6,7,-1780.25,1869.35,2581.43,0,-46.3986,2581.43,-7,7,-228.89,4004.27,4010.81,1,-86.7284,4010.81,-8,8,1235.32,2150.61,2480.15,0,60.1268,2480.15,-7,-6,-1780.25,1869.35,2581.43,0,-46.3986,2581.43,7,7,3035.36,-4.54747e-13,3035.36,1,-8.58386e-15,3035.36,-7,7,-228.89,4004.27,4010.81,1,-86.7284,4010.81,-7,-7,3035.36,-4.83169e-13,3035.36,1,-9.12035e-15,3035.36,7,-7,-228.89,-4004.27,4010.81,1,86.7284,4010.81,7,7,3035.36,-4.54747e-13,3035.36,1,-8.58386e-15,3035.36,-7,7,-228.89,4004.27,4010.81,1,-86.7284,4010.81,-7,-7,3035.36,-4.83169e-13,3035.36,1,-9.12035e-15,3035.36,7,-7,-228.89,-4004.27,4010.81,1,86.7284,4010.81,6,6,6.0045,5.9955,1848.27,1.98952e-13,6.16744e-15,1848.27,1848.27,1.98952e-13,1848.27,0,6.16744e-15,1848.27,-6,6,-5.9955,5.9955,236.722,-1051.11,-77.3081,1077.44,236.722,-1051.11,1077.44,0,-77.3081,1077.44,-6,-6,-5.9955,-6.0045,1848.27,-2.84217e-13,-8.81063e-15,1848.27,1848.27,-2.84217e-13,1848.27,0,-8.81063e-15,1848.27,6,-6,6.0045,-6.0045,236.722,1051.11,77.3081,1077.44,236.722,1051.11,1077.44,0,77.3081,1077.44
0.00455,6,6,1829.33,0,1829.33,0,0,1829.33,-6,6,255.199,-1014.79,1046.38,0,-75.884,1046.38,-6,-6,1829.33,-3.41061e-13,1829.33,0,-1.06822e-14,1829.33,6,-6,255.199,1014.79,1046.38,0,75.884,1046.38,7,6,-1758.69,-1884.92,2577.97,0,46.9841,2577.97,6,7,-1758.69,1884.92,2577.97,0,-46.9841,2577.97,-7,-6,-1758.69,1884.92,2577.97,0,-46.9841,2577.97,-6,-7,-1758.69,-1884.92,2577.97,0,46.9841,2577.97,7,7,3094.91,1.13687e-13,3094.91,1,2.10467e-15,3094.91,6,6,1829.33,0,1829.33,0,0,1829.33,-7,-7,3094.91,-6.96332e-13,3094.91,1,-1.28911e-14,3094.91,-6,-6,1829.33,-3.41061e-13,1829.33,0,-1.06822e-14,1829.33,7,6,-1758.69,-1884.92,2577.97,0,46.9841,2577.97,-6,-7,-1758.69,-1884.92,2577.97,0,46.9841,2577.97,7,-7,-102.222,-3968.87,3970.19,1,88.5246,3970.19,8,-8,1395.96,-2097.79,2519.81,0,-56.3585,2519.81,6,7,-1758.69,1884.92,2577.97,0,-46.9841,2577.97,-7,7,-102.222,3968.87,3970.19,1,-88.5246,3970.19,-8,8,1395.96,2097.79,2519.81,0,56.3585,2519.81,-7,-6,-1758.69,1884.92,2577.97,0,-46.9841,2577.97,7,7,3094.91,1.13687e-13,3094.91,1,2.10467e-15,3094.91,-7,7,-102.222,3968.87,3970.19,1,-88.5246,3970.19,-7,-7,3094.91,-6.96332e-13,3094.91,1,-1.28911e-14,3094.91,7,-7,-102.222,-3968.87,3970.19,1,88.5246,3970.19,7,7,3094.91,1.13687e-13,3094.91,1,2.10467e-15,3094.91,-7,7,-102.222,3968.87,3970.19,1,-88.5246,3970.19,-7,-7,3094.91,-6.96332e-13,3094.91,1,-1.28911e-14,3094.91,7,-7,-102.222,-3968.87,3970.19,1,88.5246,3970.19,6,6,6.00455,5.99545,1829.33,0,0,1829.33,1829.33,0,1829.33,0,0,1829.33,-6,6,-5.99545,5.99545,255.199,-1014.79,-75.884,1046.38,255.199,-1014.79,1046.38,0,-75.884,1046.38,-6,-6,-5.99545,-6.00455,1829.33,-3.41061e-13,-1.06822e-14,1829.33,1829.33,-3.41061e-13,1829.33,0,-1.06822e-14,1829.33,6,-6,6.00455,-6.00455,255.199,1014.79,75.884,1046.38,255.199,1014.79,1046.38,0,75.884,1046.38
0.0046,6,6,1784.81,1.42109e-14,1784.81,0,4.56196e-16,1784.81,-6,6,277.078,-973.906,1012.55,0,-74.1189,1012.55,-6,-6,1784.81,-2.27374e-13,1784.81,0,-7.29914e-15,1784.81,6,-6,277.078,973.906,1012.55,0,74.1189,1012.55,6,7,-1718.95,1890.51,2555.16,0,-47.7213,2555.16,7,6,-1718.95,-1890.51,2555.16,0,47.7213,2555.16,-6,-7,-1718.95,-1890.51,2555.16,0,47.7213,2555.16,-7,-6,-1718.95,1890.51,2555.16,0,-47.7213,2555.16,7,7,3128.66,-2.55795e-13,3128.66,1,-4.68444e-15,3128.66,6,6,1784.81,1.42109e-14,1784.81,0,4.56196e-16,1784.81,-7,-7,3128.66,-3.69482e-13,3128.66,1,-6.76641e-15,3128.66,-6,-6,1784.81,-2.27374e-13,1784.81,0,-7.29914e-15,1784.81,7,6,-1718.95,-1890.51,2555.16,0,47.7213,2555.16,-6,-7,-1718.95,-1890.51,2555.16,0,47.7213,2555.16,7,-7,-13.3138,-3920.29,3920.31,1,89.8054,3920.31,8,-8,1550.3,-2012.93,2540.73,0,-52.3975,2540.73,6,7,-1718.95,1890.51,2555.16,0,-47.7213,2555.16,-7,7,-13.3138,3920.29,3920.31,1,-89.8054,3920.31,-8,8,1550.3,2012.93,2540.73,0,52.3975,2540.73,-7,-6,-1718.95,1890.51,2555.16,0,-47.7213,2555.16,7,7,3128.66,-2.55795e-13,3128.66,1,-4.68444e-15,3128.66,-7,7,-13.3138,3920.29,3920.31,1,-89.8054,3920.31,-7,-7,3128.66,-3.69482e-13,3128.66,1,-6.76641e-15,3128.66,7,-7,-13.3138,-3920.29,3920.31,1,89.8054,3920.31,7,7,3128.66,-2.55795e-13,3128.66,1,-4.68444e-15,3128.66,-7,7,-13.3138,3920.29,3920.31,1,-89.8054,3920.31,-7,-7,3128.66,-3.69482e-13,3128.66,1,-6.76641e-15,3128.66,7,-7,-13.3138,-3920.29,3920.31,1,89.8054,3920.31,6,6,6.0046,5.9954,1784.81,1.42109e-14,4.56196e-16,1784.81,1784.81,1.42109e-14,1784.81,0,4.56196e-16,1784.81,-6,6,-5.9954,5.9954,277.078,-973.906,-74.1189,1012.55,277.078,-973.906,1012.55,0,-74.1189,1012.55,-6,-6,-5.9954,-6.0046,1784.81,-2.27374e-13,-7.29914e-15,1784.81,1784.81,-2.27374e-13,1784.81,0,-7.29914e-15,1784.81,6,-6,6.0046,-6.0046,277.078,973.906,74.1189,1012.55,277.078,973.906,1012.55,0,74.1189,1012.55
0.00465,6,6,1739.66,-9.9476e-14,1739.66,0,-3.27625e-15,1739.66,-6,6,256.693,-966.916,1000.41,0,-75.1323,1000.41,-6,-6,1739.66,-1.7053e-13,1739.66,0,-5.61643e-15,1739.66,6,-6,256.693,966.916,1000.41,0,75.1323,1000.41,6,7,-1676.66,1908.87,2540.66,0,-48.7055,2540.66,7,6,-1676.66,-1908.87,2540.66,0,48.7055,2540.66,-6,-7,-1676.66,-1908.87,2540.66,0,48.7055,2540.66,-7,-6,-1676.66,1908.87,2540.66,0,-48.7055,2540.66,7,7,3160.6,-3.12639e-13,3160.6,1,-5.66756e-15,3160.6,6,6,1739.66,-9.9476e-14,1739.66,0,-3.27625e-15,1739.66,-7,-7,3160.6,-6.11067e-13,3160.6,1,-1.10775e-14,3160.6,-6,-6,1739.66,-1.7053e-13,1739.66,0,-5.61643e-15,1739.66,7,6,-1676.66,-1908.87,2540.66,0,48.7055,2540.66,-6,-7,-1676.66,-1908.87,2540.66,0,48.7055,2540.66,7,-7,92.0544,-3884.66,3885.75,1,-88.6425,3885.75,8,-8,1707.17,-1914.43,2565.05,0,-48.2754,2565.05,6,7,-1676.66,1908.87,2540.66,0,-48.7055,2540.66,-7,7,92.0544,3884.66,3885.75,1,88.6425,3885.75,-8,8,1707.17,1914.43,2565.05,0,48.2754,2565.05,-7,-6,-1676.66,1908.87,2540.66,0,-48.7055,2540.66,7,7,3160.6,-3.12639e-13,3160.6,1,-5.66756e-15,3160.6,-7,7,92.0544,3884.66,3885.75,1,88.6425,3885.75,-7,-7,3160.6,-6.11067e-13,3160.6,1,-1.10775e-14,3160.6,7,-7,92.0544,-3884.66,3885.75,1,-88.6425,3885.75,7,7,3160.6,-3.12639e-13,3160.6,1,-5.66756e-15,3160.6,-7,7,92.0544,3884.66,3885.75,1,88.6425,3885.75,-7,-7,3160.6,-6.11067e-13,3160.6,1,-1.10775e-14,3160.6,7,-7,92.0544,-3884.66,3885.75,1,-88.6425,3885.75,6,6,6.00465,5.99535,1739.66,-9.9476e-14,-3.27625e-15,1739.66,1739.66,-9.9476e-14,1739.66,0,-3.27625e-15,1739.66,-6,6,-5.99535,5.99535,256.693,-966.916,-75.1323,1000.41,256.693,-966.916,1000.41,0,-75.1323,1000.41,-6,-6,-5.99535,-6.00465,1739.66,-1.7053e-13,-5.61643e-15,1739.66,1739.66,-1.7053e-13,1739.66,0,-5.61643e-15,1739.66,6,-6,6.00465,-6.00465,256.693,966.916,75.1323,1000.41,256.693,966.916,1000.41,0,75.1323,1000.41
0.0047,6,6,1700.38,2.84217e-14,1700.38,0,9.57693e-16,1700.38,-6,6,263.928,-950.551,986.512,0,-74.4823,986.512,-6,-6,1700.38,-2.27374e-13,1700.38,0,-7.66154e-15,1700.38,6,-6,263.928,950.551,986.512,0,74.4823,986.512,6,7,-1657.74,1911.31,2530.06,0,-49.0638,2530.06,7,6,-1657.74,-1911.31,2530.06,0,49.0638,2530.06,-6,-7,-1657.74,-1911.31,2530.06,0,49.0638,2530.06,-7,-6,-1657.74,1911.31,2530.06,0,-49.0638,2530.06,7,7,3192.04,2.84217e-14,3192.04,1,5.10158e-16,3192.04,-8,8,1866.93,1800.39,2593.61,0,43.9605,2593.61,-7,-7,3192.04,-6.96332e-13,3192.04,1,-1.24989e-14,3192.04,8,-8,1866.93,-1800.39,2593.61,0,-43.9605,2593.61,7,6,-1657.74,-1911.31,2530.06,0,49.0638,2530.06,-6,-7,-1657.74,-1911.31,2530.06,0,49.0638,2530.06,7,-7,181.396,-3801.39,3805.72,1,-87.268,3805.72,8,-8,1866.93,-1800.39,2593.61,0,-43.9605,2593.61,6,7,-1657.74,1911.31,2530.06,0,-49.0638,2530.06,-7,7,181.396,3801.39,3805.72,1,87.268,3805.72,-8,8,1866.93,1800.39,2593.61,0,43.9605,2593.61,-7,-6,-1657.74,1911.31,2530.06,0,-49.0638,2530.06,7,7,3192.04,2.84217e-14,3192.04,1,5.10158e-16,3192.04,-7,7,181.396,3801.39,3805.72,1,87.268,3805.72,-7,-7,3192.04,-6.96332e-13,3192.04,1,-1.24989e-14,3192.04,7,-7,181.396,-3801.39,3805.72,1,-87.268,3805.72,7,7,3192.04,2.84217e-14,3192.04,1,5.10158e-16,3192.04,-7,7,181.396,3801.39,3805.72,1,87.268,3805.72,-7,-7,3192.04,-6.96332e-13,3192.04,1,-1.24989e-14,3192.04,7,-7,181.396,-3801.39,3805.72,1,-87.268,3805.72,6,6,6.0047,5.9953,1700.38,2.84217e-14,9.57693e-16,1700.38,1700.38,2.84217e-14,1700.38,0,9.57693e-16,1700.38,-6,6,-5.9953,5.9953,263.928,-950.551,-74.4823,986.512,263.928,-950.551,986.512,0,-74.4823,986.512,-6,-6,-5.9953,-6.0047,1700.38,-2.27374e-13,-7.66154e-15,1700.38,1700.38,-2.27374e-13,1700.38,0,-7.66154e-15,1700.38,6,-6,6.0047,-6.0047,263.928,950.551,74.4823,986.512,263.928,950.551,986.512,0,74.4823,986.512
0.00475,6,6,1650.97,2.84217e-14,1650.97,0,9.86354e-16,1650.97,-6,6,267.198,-915.068,953.281,0,-73.7223,953.281,-6,-6,1650.97,-2.84217e-13,1650.97,0,-9.86354e-15,1650.97,6,-6,267.198,915.068,953.281,0,73.7223,953.281,6,7,-1632.52,1909.69,2512.38,0,-49.4741,2512.38,7,6,-1632.52,-1909.69,2512.38,0,49.4741,2512.38,-6,-7,-1632.52,-1909.69,2512.38,0,49.4741,2512.38,-7,-6,-1632.52,1909.69,2512.38,0,-49.4741,2512.38,7,7,3224.94,-3.97904e-13,3224.94,1,-7.06935e-15,3224.94,-8,8,2024.15,1692.72,2638.65,0,39.9046,2638.65,-7,-7,3224.94,-7.67386e-13,3224.94,1,-1.36338e-14,3224.94,8,-8,2024.15,-1692.72,2638.65,0,-39.9046,2638.65,7,6,-1632.52,-1909.69,2512.38,0,49.4741,2512.38,-6,-7,-1632.52,-1909.69,2512.38,0,49.4741,2512.38,7,-7,266.79,-3768.83,3778.26,1,-85.9509,3778.26,8,-8,2024.15,-1692.72,2638.65,0,-39.9046,2638.65,6,7,-1632.52,1909.69,2512.38,0,-49.4741,2512.38,-7,7,266.79,3768.83,3778.26,1,85.9509,3778.26,-8,8,2024.15,1692.72,2638.65,0,39.9046,2638.65,-7,-6,-1632.52,1909.69,2512.38,0,-49.4741,2512.38,7,7,3224.94,-3.97904e-13,3224.94,1,-7.06935e-15,3224.94,-7,7,266.79,3768.83,3778.26,1,85.9509,3778.26,-7,-7,3224.94,-7.67386e-13,3224.94,1,-1.36338e-14,3224.94,7,-7,266.79,-3768.83,3778.26,1,-85.9509,3778.26,7,7,3224.94,-3.97904e-13,3224.94,1,-7.06935e-15,3224.94,-7,7,266.79,3768.83,3778.26,1,85.9509,3778.26,-7,-7,3224.94,-7.67386e-13,3224.94,1,-1.36338e-14,3224.94,7,-7,266.79,-3768.83,3778.26,1,-85.9509,3778.26,6,6,6.00475,5.99525,1650.97,2.84217e-14,9.86354e-16,1650.97,1650.97,2.84217e-14,1650.97,0,9.86354e-16,1650.97,-6,6,-5.99525,5.99525,267.198,-915.068,-73.7223,953.281,267.198,-915.068,953.281,0,-73.7223,953.281,-6,-6,-5.99525,-6.00475,1650.97,-2.84217e-13,-9.86354e-15,1650.97,1650.97,-2.84217e-13,1650.97,0,-9.86354e-15,1650.97,6,-6,6.00475,-6.00475,267.198,915.068,73.7223,953.281,267.198,915.068,953.281,0,73.7223,953.281
0.0048,6,6,1623.52,5.68434e-14,1623.52,0,2.00607e-15,1623.52,-6,6,288.379,-905.519,950.33,0,-72.335,950.33,-6,-6,1623.52,-2.27374e-13,1623.52,0,-8.02427e-15,1623.52,6,-6,288.379,905.519,950.33,0,72.335,950.33,7,6,-1609.7,-1918.67,2504.48,0,50.0045,2504.48,6,7,-1609.7,1918.67,2504.48,0,-50.0045,2504.48,-6,-7,-1609.7,-1918.67,2504.48,0,50.0045,2504.48,-7,-6,-1609.7,1918.67,2504.48,0,-50.0045,2504.48,7,7,3257.55,0,3257.55,1,0,3257.55,-8,8,2178.07,1575.43,2688.11,0,35.8788,2688.11,-7,-7,3257.55,-5.40012e-13,3257.55,1,-9.49807e-15,3257.55,8,-8,2178.07,-1575.43,2688.11,0,-35.8788,2688.11,7,6,-1609.7,-1918.67,2504.48,0,50.0045,2504.48,-6,-7,-1609.7,-1918.67,2504.48,0,50.0045,2504.48,7,-7,344.524,-3689.98,3706.03,1,-84.6659,3706.03,8,-8,2178.07,-1575.43,2688.11,0,-35.8788,2688.11,6,7,-1609.7,1918.67,2504.48,0,-50.0045,2504.48,-7,7,344.524,3689.98,3706.03,1,84.6659,3706.03,-8,8,2178.07,1575.43,2688.11,0,35.8788,2688.11,-7,-6,-1609.7,1918.67,2504.48,0,-50.0045,2504.48,7,7,3257.55,0,3257.55,1,0,3257.55,-7,7,344.524,3689.98,3706.03,1,84.6659,3706.03,-7,-7,3257.55,-5.40012e-13,3257.55,1,-9.49807e-15,3257.55,7,-7,344.524,-3689.98,3706.03,1,-84.6659,3706.03,7,7,3257.55,0,3257.55,1,0,3257.55,-7,7,344.524,3689.98,3706.03,1,84.6659,3706.03,-7,-7,3257.55,-5.40012e-13,3257.55,1,-9.49807e-15,3257.55,7,-7,344.524,-3689.98,3706.03,1,-84.6659,3706.03,6,6,6.0048,5.9952,1623.52,5.68434e-14,2.00607e-15,1623.52,1623.52,5.68434e-14,1623.52,0,2.00607e-15,1623.52,-6,6,-5.9952,5.9952,288.379,-905.519,-72.335,950.33,288.379,-905.519,950.33,0,-72.335,950.33,-6,-6,-5.9952,-6.0048,1623.52,-2.27374e-13,-8.02427e-15,1623.52,1623.52,-2.27374e-13,1623.52,0,-8.02427e-15,1623.52,6,-6,6.0048,-6.0048,288.379,905.519,72.335,950.33,288.379,905.519,950.33,0,72.335,950.33
0.00485,6,6,1568.77,4.26326e-14,1568.77,0,1.55705e-15,1568.77,-6,6,268.063,-869.332,909.723,0,-72.8626,909.723,-6,-6,1568.77,-2.27374e-13,1568.77,0,-8.30429e-15,1568.77,6,-6,268.063,869.332,909.723,0,72.8626,909.723,6,7,-1561.56,1919.22,2474.24,0,-50.8666,2474.24,7,6,-1561.56,-1919.22,2474.24,0,50.8666,2474.24,-6,-7,-1561.56,-1919.22,2474.24,0,50.8666,2474.24,-7,-6,-1561.56,1919.22,2474.24,0,-50.8666,2474.24,7,7,3300.29,5.68434e-14,3300.29,1,9.8685e-16,3300.29,-8,8,2283.61,1434.07,2696.56,0,32.1281,2696.56,-7,-7,3300.29,-5.68434e-13,3300.29,1,-9.8685e-15,3300.29,8,-8,2283.61,-1434.07,2696.56,0,-32.1281,2696.56,7,6,-1561.56,-1919.22,2474.24,0,50.8666,2474.24,-6,-7,-1561.56,-1919.22,2474.24,0,50.8666,2474.24,7,-7,409.935,-3682.96,3705.71,1,-83.6488,3705.71,8,-8,2283.61,-1434.07,2696.56,0,-32.1281,2696.56,6,7,-1561.56,1919.22,2474.24,0,-50.8666,2474.24,-7,7,409.935,3682.96,3705.71,1,83.6488,3705.71,-8,8,2283.61,1434.07,2696.56,0,32.1281,2696.56,-7,-6,-1561.56,1919.22,2474.24,0,-50.8666,2474.24,7,7,3300.29,5.68434e-14,3300.29,1,9.8685e-16,3300.29,-7,7,409.935,3682.96,3705.71,1,83.6488,3705.71,-7,-7,3300.29,-5.68434e-13,3300.29,1,-9.8685e-15,3300.29,7,-7,409.935,-3682.96,3705.71,1,-83.6488,3705.71,7,7,3300.29,5.68434e-14,3300.29,1,9.8685e-16,3300.29,-7,7,409.935,3682.96,3705.71,1,83.6488,3705.71,-7,-7,3300.29,-5.68434e-13,3300.29,1,-9.8685e-15,3300.29,7,-7,409.935,-3682.96,3705.71,1,-83.6488,3705.71,6,6,6.00485,5.99515,1568.77,4.26326e-14,1.55705e-15,1568.77,1568.77,4.26326e-14,1568.77,0,1.55705e-15,1568.77,-6,6,-5.99515,5.99515,268.063,-869.332,-72.8626,909.723,268.063,-869.332,909.723,0,-72.8626,909.723,-6,-6,-5.99515,-6.00485,1568.77,-2.27374e-13,-8.30429e-15,1568.77,1568.77,-2.27374e-13,1568.77,0,-8.30429e-15,1568.77,6,-6,6.00485,-6.00485,268.063,869.332,72.8626,909.723,268.063,869.332,909.723,0,72.8626,909.723
0.0049,6,6,1549.72,-2.84217e-14,1549.72,0,-1.0508e-15,1549.72,-6,6,279.987,-837,882.588,0,-71.5043,882.588,-6,-6,1549.72,-5.68434e-14,1549.72,0,-2.10159e-15,1549.72,6,-6,279.987,837,882.588,0,71.5043,882.588,7,6,-1508.18,-1908.4,2432.4,0,51.6813,2432.4,6,7,-1508.18,1908.4,2432.4,0,-51.6813,2432.4,-6,-7,-1508.18,-1908.4,2432.4,0,51.6813,2432.4,-7,-6,-1508.18,1908.4,2432.4,0,-51.6813,2432.4,7,7,3314.15,-1.98952e-13,3314.15,1,-3.43953e-15,3314.15,-8,8,2418.44,1276.98,2734.87,0,27.8349,2734.87,-7,-7,3314.15,-6.96332e-13,3314.15,1,-1.20384e-14,3314.15,8,-8,2418.44,-1276.98,2734.87,0,-27.8349,2734.87,7,6,-1508.18,-1908.4,2432.4,0,51.6813,2432.4,-6,-7,-1508.18,-1908.4,2432.4,0,51.6813,2432.4,7,-7,499.716,-3615.24,3649.62,1,-82.1302,3649.62,8,-8,2418.44,-1276.98,2734.87,0,-27.8349,2734.87,6,7,-1508.18,1908.4,2432.4,0,-51.6813,2432.4,-7,7,499.716,3615.24,3649.62,1,82.1302,3649.62,-8,8,2418.44,1276.98,2734.87,0,27.8349,2734.87,-7,-6,-1508.18,1908.4,2432.4,0,-51.6813,2432.4,7,7,3314.15,-1.98952e-13,3314.15,1,-3.43953e-15,3314.15,-7,7,499.716,3615.24,3649.62,1,82.1302,3649.62,-7,-7,3314.15,-6.96332e-13,3314.15,1,-1.20384e-14,3314.15,7,-7,499.716,-3615.24,3649.62,1,-82.1302,3649.62,7,7,3314.15,-1.98952e-13,3314.15,1,-3.43953e-15,3314.15,-7,7,499.716,3615.24,3649.62,1,82.1302,3649.62,-7,-7,3314.15,-6.96332e-13,3314.15,1,-1.20384e-14,3314.15,7,-7,499.716,-3615.24,3649.62,1,-82.1302,3649.62,6,6,6.0049,5.9951,1549.72,-2.84217e-14,-1.0508e-15,1549.72,1549.72,-2.84217e-14,1549.72,0,-1.0508e-15,1549.72,-6,6,-5.9951,5.9951,279.987,-837,-71.5043,882.588,279.987,-837,882.588,0,-71.5043,882.588,-6,-6,-5.9951,-6.0049,1549.72,-5.68434e-14,-2.10159e-15,1549.72,1549.72,-5.68434e-14,1549.72,0,-2.10159e-15,1549.72,6,-6,6.0049,-6.0049,279.987,837,71.5043,882.588,279.987,837,882.588,0,71.5043,882.588
0.00495,6,6,1515.06,2.84217e-14,1515.06,0,1.07484e-15,1515.06,-6,6,276.207,-808.775,854.638,0,-71.1443,854.638,-6,-6,1515.06,-1.13687e-13,1515.06,0,-4.29935e-15,1515.06,6,-6,276.207,808.775,854.638,0,71.1443,854.638,6,7,-1497.8,1928.45,2441.78,0,-52.164,2441.78,7,6,-1497.8,-1928.45,2441.78,0,52.164,2441.78,-6,-7,-1497.8,-1928.45,2441.78,0,52.164,2441.78,-7,-6,-1497.8,1928.45,2441.78,0,-52.164,2441.78,7,7,3341.17,-2.84217e-14,3341.17,1,-4.87388e-16,3341.17,-8,8,2507.33,1138.29,2753.62,0,24.4174,2753.62,-7,-7,3341.17,-5.82645e-13,3341.17,1,-9.99144e-15,3341.17,8,-8,2507.33,-1138.29,2753.62,0,-24.4174,2753.62,7,6,-1497.8,-1928.45,2441.78,0,52.164,2441.78,-6,-7,-1497.8,-1928.45,2441.78,0,52.164,2441.78,7,-7,588.896,-3573.57,3621.77,1,-80.6422,3621.77,8,-8,2507.33,-1138.29,2753.62,0,-24.4174,2753.62,6,7,-1497.8,1928.45,2441.78,0,-52.164,2441.78,-7,7,588.896,3573.57,3621.77,1,80.6422,3621.77,-8,8,2507.33,1138.29,2753.62,0,24.4174,2753.62,-7,-6,-1497.8,1928.45,2441.78,0,-52.164,2441.78,7,7,3341.17,-2.84217e-14,3341.17,1,-4.87388e-16,3341.17,-7,7,588.896,3573.57,3621.77,1,80.6422,3621.77,-7,-7,3341.17,-5.82645e-13,3341.17,1,-9.99144e-15,3341.17,7,-7,588.896,-3573.57,3621.77,1,-80.6422,3621.77,7,7,3341.17,-2.84217e-14,3341.17,1,-4.87388e-16,3341.17,-7,7,588.896,3573.57,3621.77,1,80.6422,3621.77,-7,-7,3341.17,-5.82645e-13,3341.17,1,-9.99144e-15,3341.17,7,-7,588.896,-3573.57,3621.77,1,-80.6422,3621.77,6,6,6.00495,5.99505,1515.06,2.84217e-14,1.07484e-15,1515.06,1515.06,2.84217e-14,1515.06,0,1.07484e-15,1515.06,-6,6,-5.99505,5.99505,276.207,-808.775,-71.1443,854.638,276.207,-808.775,854.638,0,-71.1443,854.638,-6,-6,-5.99505,-6.00495,1515.06,-1.13687e-13,-4.29935e-15,1515.06,1515.06,-1.13687e-13,1515.06,0,-4.29935e-15,1515.06,6,-6,6.00495,-6.00495,276.207,808.775,71.1443,854.638,276.207,808.775,854.638,0,71.1443,854.638
0.005,6,6,1466.39,2.84217e-14,1466.39,0,1.11051e-15,1466.39,-6,6,271.427,-794.471,839.557,0,-71.1375,839.557,-6,-6,1466.39,-1.7053e-13,1466.39,0,-6.66309e-15,1466.39,6,-6,271.427,794.471,839.557,0,71.1375,839.557,-7,8,-1493.95,19.5804,1494.08,0,-0.750904,1494.08,-8,7,-1493.95,19.5804,1494.08,0,-0.750904,1494.08,8,-7,-1493.95,-19.5804,1494.08,0,0.750904,1494.08,7,-8,-1493.95,-19.5804,1494.08,0,0.750904,1494.08,7,7,3364.08,-1.13687e-13,3364.08,1,-1.93627e-15,3364.08,-8,8,2597.79,981.937,2777.18,0,20.7061,2777.18,-7,-7,3364.08,-8.66862e-13,3364.08,1,-1.47641e-14,3364.08,8,-8,2597.79,-981.937,2777.18,0,-20.7061,2777.18,7,6,-1447.17,-1942.78,2422.54,0,53.3177,2422.54,-6,-7,-1447.17,-1942.78,2422.54,0,53.3177,2422.54,7,-7,664.391,-3530.63,3592.6,1,-79.3427,3592.6,8,-8,2597.79,-981.937,2777.18,0,-20.7061,2777.18,6,7,-1447.17,1942.78,2422.54,0,-53.3177,2422.54,-7,7,664.391,3530.63,3592.6,1,79.3427,3592.6,-8,8,2597.79,981.937,2777.18,0,20.7061,2777.18,-7,-6,-1447.17,1942.78,2422.54,0,-53.3177,2422.54,7,7,3364.08,-1.13687e-13,3364.08,1,-1.93627e-15,3364.08,-7,7,664.391,3530.63,3592.6,1,79.3427,3592.6,-7,-7,3364.08,-8.66862e-13,3364.08,1,-1.47641e-14,3364.08,7,-7,664.391,-3530.63,3592.6,1,-79.3427,3592.6,7,7,3364.08,-1.13687e-13,3364.08,1,-1.93627e-15,3364.08,-7,7,664.391,3530.63,3592.6,1,79.3427,3592.6,-7,-7,3364.08,-8.66862e-13,3364.08,1,-1.47641e-14,3364.08,7,-7,664.391,-3530.63,3592.6,1,-79.3427,3592.6,6,6,6.005,5.995,1466.39,2.84217e-14,1.11051e-15,1466.39,1466.39,2.84217e-14,1466.39,0,1.11051e-15,1466.39,-6,6,-5.995,5.995,271.427,-794.471,-71.1375,839.557,271.427,-794.471,839.557,0,-71.1375,839.557,-6,-6,-5.995,-6.005,1466.39,-1.7053e-13,-6.66309e-15,1466.39,1466.39,-1.7053e-13,1466.39,0,-6.66309e-15,1466.39,6,-6,6.005,-6.005,271.427,794.471,71.1375,839.557,271.427,794.471,839.557,0,71.1375,839.557
0.00505,6,6,1439.1,2.84217e-14,1439.1,0,1.13157e-15,1439.1,-6,6,266.762,-779.239,823.636,0,-71.1021,823.636,-6,-6,1439.1,-2.27374e-13,1439.1,0,-9.05258e-15,1439.1,6,-6,266.762,779.239,823.636,0,71.1021,823.636,-7,8,-1489.87,86.7248,1492.4,0,-3.3314,1492.4,-8,7,-1489.87,86.7248,1492.4,0,-3.3314,1492.4,8,-7,-1489.87,-86.7248,1492.4,0,3.3314,1492.4,7,-8,-1489.87,-86.7248,1492.4,0,3.3314,1492.4,7,7,3404.2,5.68434e-14,3404.2,1,9.56727e-16,3404.2,-8,8,2663.6,823.155,2787.89,0,17.1732,2787.89,-7,-7,3404.2,-7.67386e-13,3404.2,1,-1.29158e-14,3404.2,8,-8,2663.6,-823.155,2787.89,0,-17.1732,2787.89,7,6,-1409.45,-1935.79,2394.54,0,53.9417,2394.54,-6,-7,-1409.45,-1935.79,2394.54,0,53.9417,2394.54,-5,-7,-740.536,-935.003,1192.74,0,51.6203,1192.74,7,-7,725.81,-3462.74,3537.99,1,-78.1619,3537.99,6,7,-1409.45,1935.79,2394.54,0,-53.9417,2394.54,5,7,-740.536,935.003,1192.74,0,-51.6203,1192.74,-7,7,725.81,3462.74,3537.99,1,78.1619,3537.99,-7,-6,-1409.45,1935.79,2394.54,0,-53.9417,2394.54,7,7,3404.2,5.68434e-14,3404.2,1,9.56727e-16,3404.2,-7,7,725.81,3462.74,3537.99,1,78.1619,3537.99,-7,-7,3404.2,-7.67386e-13,3404.2,1,-1.29158e-14,3404.2,7,-7,725.81,-3462.74,3537.99,1,-78.1619,3537.99,7,7,3404.2,5.68434e-14,3404.2,1,9.56727e-16,3404.2,-7,7,725.81,3462.74,3537.99,1,78.1619,3537.99,-7,-7,3404.2,-7.67386e-13,3404.2,1,-1.29158e-14,3404.2,7,-7,725.81,-3462.74,3537.99,1,-78.1619,3537.99,6,6,6.00505,5.99495,1439.1,2.84217e-14,1.13157e-15,1439.1,1439.1,2.84217e-14,1439.1,0,1.13157e-15,1439.1,-6,6,-5.99495,5.99495,266.762,-779.239,-71.1021,823.636,266.762,-779.239,823.636,0,-71.1021,823.636,-6,-6,-5.99495,-6.00505,1439.1,-2.27374e-13,-9.05258e-15,1439.1,1439.1,-2.27374e-13,1439.1,0,-9.05258e-15,1439.1,6,-6,6.00505,-6.00505,266.762,779.239,71.1021,823.636,266.762,779.239,823.636,0,71.1021,823.636
0.0051,6,6,1407.22,0,1407.22,0,0,1407.22,-6,6,273.609,-771.754,818.82,0,-70.4791,818.82,-6,-6,1407.22,-1.7053e-13,1407.22,0,-6.94324e-15,1407.22,6,-6,273.609,771.754,818.82,0,70.4791,818.82,-7,8,-1482.62,156.332,1490.84,0,-6.0192,1490.84,-8,7,-1482.62,156.332,1490.84,0,-6.0192,1490.84,7,-8,-1482.62,-156.332,1490.84,0,6.0192,1490.84,8,-7,-1482.62,-156.332,1490.84,0,6.0192,1490.84,7,7,3433.01,-1.42109e-13,3433.01,1,-2.37174e-15,3433.01,-8,8,2729.49,650.668,2805.97,0,13.4082,2805.97,-7,-7,3433.01,-5.68434e-13,3433.01,1,-9.48696e-15,3433.01,8,-8,2729.49,-650.668,2805.97,0,-13.4082,2805.97,7,6,-1385.81,-1942.08,2385.82,0,54.4894,2385.82,-6,-7,-1385.81,-1942.08,2385.82,0,54.4894,2385.82,-5,-7,-732.638,-945.037,1195.76,0,52.2154,1195.76,7,-7,779.754,-3404.28,3492.44,1,-77.0989,3492.44,6,7,-1385.81,1942.08,2385.82,0,-54.4894,2385.82,5,7,-732.638,945.037,1195.76,0,-52.2154,1195.76,-7,7,779.754,3404.28,3492.44,1,77.0989,3492.44,-7,-6,-1385.81,1942.08,2385.82,0,-54.4894,2385.82,7,7,3433.01,-1.42109e-13,3433.01,1,-2.37174e-15,3433.01,-7,7,779.754,3404.28,3492.44,1,77.0989,3492.44,-7,-7,3433.01,-5.68434e-13,3433.01,1,-9.48696e-15,3433.01,7,-7,779.754,-3404.28,3492.44,1,-77.0989,3492.44,7,7,3433.01,-1.42109e-13,3433.01,1,-2.37174e-15,3433.01,-7,7,779.754,3404.28,3492.44,1,77.0989,3492.44,-7,-7,3433.01,-5.68434e-13,3433.01,1,-9.48696e-15,3433.01,7,-7,779.754,-3404.28,3492.44,1,-77.0989,3492.44,6,6,6.0051,5.9949,1407.22,0,0,1407.22,1407.22,0,1407.22,0,0,1407.22,-6,6,-5.9949,5.9949,273.609,-771.754,-70.4791,818.82,273.609,-771.754,818.82,0,-70.4791,818.82,-6,-6,-5.9949,-6.0051,1407.22,-1.7053e-13,-6.94324e-15,1407.22,1407.22,-1.7053e-13,1407.22,0,-6.94324e-15,1407.22,6,-6,6.0051,-6.0051,273.609,771.754,70.4791,818.82,273.609,771.754,818.82,0,70.4791,818.82
0.00515,6,6,1371.33,-5.68434e-14,1371.33,0,-2.37498e-15,1371.33,-6,6,289.457,-751.687,805.492,0,-68.9395,805.492,-6,-6,1371.33,5.68434e-14,1371.33,0,2.37498e-15,1371.33,6,-6,289.457,751.687,805.492,0,68.9395,805.492,-8,7,-1463.42,218.638,1479.67,0,-8.49725,1479.67,-7,8,-1463.42,218.638,1479.67,0,-8.49725,1479.67,7,-8,-1463.42,-218.638,1479.67,0,8.49725,1479.67,8,-7,-1463.42,-218.638,1479.67,0,8.49725,1479.67,7,7,3460.92,-2.55795e-13,3460.92,1,-4.23471e-15,3460.92,-8,8,2788.28,478.447,2829.03,0,9.73668,2829.03,-7,-7,3460.92,-5.11591e-13,3460.92,1,-8.46942e-15,3460.92,8,-8,2788.28,-478.447,2829.03,0,-9.73668,2829.03,7,6,-1349.56,-1937.56,2361.24,0,55.1418,2361.24,7,5,-732.791,-948.279,1198.42,0,52.3046,1198.42,-6,-7,-1349.56,-1937.56,2361.24,0,55.1418,2361.24,7,-7,832.519,-3327.12,3429.7,1,-75.9518,3429.7,6,7,-1349.56,1937.56,2361.24,0,-55.1418,2361.24,-7,7,832.519,3327.12,3429.7,1,75.9518,3429.7,-7,-6,-1349.56,1937.56,2361.24,0,-55.1418,2361.24,-7,-5,-732.791,948.279,1198.42,0,-52.3046,1198.42,7,7,3460.92,-2.55795e-13,3460.92,1,-4.23471e-15,3460.92,-7,7,832.519,3327.12,3429.7,1,75.9518,3429.7,-7,-7,3460.92,-5.11591e-13,3460.92,1,-8.46942e-15,3460.92,7,-7,832.519,-3327.12,3429.7,1,-75.9518,3429.7,7,7,3460.92,-2.55795e-13,3460.92,1,-4.23471e-15,3460.92,-7,7,832.519,3327.12,3429.7,1,75.9518,3429.7,-7,-7,3460.92,-5.11591e-13,3460.92,1,-8.46942e-15,3460.92,7,-7,832.519,-3327.12,3429.7,1,-75.9518,3429.7,6,6,6.00515,5.99485,1371.33,-5.68434e-14,-2.37498e-15,1371.33,1371.33,-5.68434e-14,1371.33,0,-2.37498e-15,1371.33,-6,6,-5.99485,5.99485,289.457,-751.687,-68.9395,805.492,289.457,-751.687,805.492,0,-68.9395,805.492,-6,-6,-5.99485,-6.00515,1371.33,5.68434e-14,2.37498e-15,1371.33,1371.33,5.68434e-14,1371.33,0,2.37498e-15,1371.33,6,-6,6.00515,-6.00515,289.457,751.687,68.9395,805.492,289.457,751.687,805.492,0,68.9395,805.492
0.0052,6,6,1354.55,2.84217e-14,1354.55,0,1.2022e-15,1354.55,-6,6,250.78,-724.136,766.331,0,-70.8982,766.331,-6,-6,1354.55,-3.41061e-13,1354.55,0,-1.44264e-14,1354.55,6,-6,250.78,724.136,766.331,0,70.8982,766.331,-7,8,-1480.89,289.737,1508.96,0,-11.0702,1508.96,-8,7,-1480.89,289.737,1508.96,0,-11.0702,1508.96,7,-8,-1480.89,-289.737,1508.96,0,11.0702,1508.96,8,-7,-1480.89,-289.737,1508.96,0,11.0702,1508.96,7,7,3477.43,-1.98952e-13,3477.43,1,-3.27803e-15,3477.43,-8,8,2852.37,288.057,2866.87,0,5.76669,2866.87,-7,-7,3477.43,-6.39488e-13,3477.43,1,-1.05365e-14,3477.43,8,-8,2852.37,-288.057,2866.87,0,-5.76669,2866.87,7,6,-1320.3,-1947.01,2352.46,0,55.8581,2352.46,7,5,-720.752,-940.419,1184.85,0,52.5329,1184.85,-6,-7,-1320.3,-1947.01,2352.46,0,55.8581,2352.46,7,-7,914.604,-3265.29,3390.96,1,-74.3525,3390.96,6,7,-1320.3,1947.01,2352.46,0,-55.8581,2352.46,5,7,-720.752,940.419,1184.85,0,-52.5329,1184.85,-7,7,914.604,3265.29,3390.96,1,74.3525,3390.96,-7,-6,-1320.3,1947.01,2352.46,0,-55.8581,2352.46,7,7,3477.43,-1.98952e-13,3477.43,1,-3.27803e-15,3477.43,-7,7,914.604,3265.29,3390.96,1,74.3525,3390.96,-7,-7,3477.43,-6.39488e-13,3477.43,1,-1.05365e-14,3477.43,7,-7,914.604,-3265.29,3390.96,1,-74.3525,3390.96,7,7,3477.43,-1.98952e-13,3477.43,1,-3.27803e-15,3477.43,-7,7,914.604,3265.29,3390.96,1,74.3525,3390.96,-7,-7,3477.43,-6.39488e-13,3477.43,1,-1.05365e-14,3477.43,7,-7,914.604,-3265.29,3390.96,1,-74.3525,3390.96,6,6,6.0052,5.9948,1354.55,2.84217e-14,1.2022e-15,1354.55,1354.55,2.84217e-14,1354.55,0,1.2022e-15,1354.55,-6,6,-5.9948,5.9948,250.78,-724.136,-70.8982,766.331,250.78,-724.136,766.331,0,-70.8982,766.331,-6,-6,-5.9948,-6.0052,1354.55,-3.41061e-13,-1.44264e-14,1354.55,1354.55,-3.41061e-13,1354.55,0,-1.44264e-14,1354.55,6,-6,6.0052,-6.0052,250.78,724.136,70.8982,766.331,250.78,724.136,766.331,0,70.8982,766.331
0.00525,6,6,1299.42,1.13687e-13,1299.42,0,5.01283e-15,1299.42,-6,6,256.563,-705.193,750.415,0,-70.0076,750.415,-6,-6,1299.42,-2.27374e-13,1299.42,0,-1.00257e-14,1299.42,6,-6,256.563,705.193,750.415,0,70.0076,750.415,-7,8,-1475.37,358.967,1518.41,0,-13.6747,1518.41,-8,7,-1475.37,358.967,1518.41,0,-13.6747,1518.41,7,-8,-1475.37,-358.967,1518.41,0,13.6747,1518.41,8,-7,-1475.37,-358.967,1518.41,0,13.6747,1518.41,7,7,3526.14,-1.13687e-13,3526.14,1,-1.84728e-15,3526.14,-8,8,2869.01,138.729,2872.36,0,2.76834,2872.36,-7,-7,3526.14,-7.38964e-13,3526.14,1,-1.20073e-14,3526.14,8,-8,2869.01,-138.729,2872.36,0,-2.76834,2872.36,7,6,-1272.52,-1950.22,2328.66,0,56.8755,2328.66,-6,-7,-1272.52,-1950.22,2328.66,0,56.8755,2328.66,-5,-7,-718.669,-951.936,1192.76,0,52.9488,1192.76,7,-7,982.623,-3214.02,3360.87,1,-73,3360.87,6,7,-1272.52,1950.22,2328.66,0,-56.8755,2328.66,5,7,-718.669,951.936,1192.76,0,-52.9488,1192.76,-7,7,982.623,3214.02,3360.87,1,73,3360.87,-7,-6,-1272.52,1950.22,2328.66,0,-56.8755,2328.66,7,7,3526.14,-1.13687e-13,3526.14,1,-1.84728e-15,3526.14,-7,7,982.623,3214.02,3360.87,1,73,3360.87,-7,-7,3526.14,-7.38964e-13,3526.14,1,-1.20073e-14,3526.14,7,-7,982.623,-3214.02,3360.87,1,-73,3360.87,7,7,3526.14,-1.13687e-13,3526.14,1,-1.84728e-15,3526.14,-7,7,982.623,3214.02,3360.87,1,73,3360.87,-7,-7,3526.14,-7.38964e-13,3526.14,1,-1.20073e-14,3526.14,7,-7,982.623,-3214.02,3360.87,1,-73,3360.87,6,6,6.00525,5.99475,1299.42,1.13687e-13,5.01283e-15,1299.42,1299.42,1.13687e-13,1299.42,0,5.01283e-15,1299.42,-6,6,-5.99475,5.99475,256.563,-705.193,-70.0076,750.415,256.563,-705.193,750.415,0,-70.0076,750.415,-6,-6,-5.99475,-6.00525,1299.42,-2.27374e-13,-1.00257e-14,1299.42,1299.42,-2.27374e-13,1299.42,0,-1.00257e-14,1299.42,6,-6,6.00525,-6.00525,256.563,705.193,70.0076,750.415,256.563,705.193,750.415,0,70.0076,750.415
0.0053,6,6,1287.8,1.13687e-13,1287.8,0,5.05807e-15,1287.8,-6,6,256.046,-678.812,725.497,0,-69.3336,725.497,-6,-6,1287.8,-2.84217e-13,1287.8,0,-1.26452e-14,1287.8,6,-6,256.046,678.812,725.497,0,69.3336,725.497,-7,8,-1458.14,412.446,1515.35,0,-15.794,1515.35,-8,7,-1458.14,412.446,1515.35,0,-15.794,1515.35,7,-8,-1458.14,-412.446,1515.35,0,15.794,1515.35,8,-7,-1458.14,-412.446,1515.35,0,15.794,1515.35,7,7,3535.56,-2.84217e-14,3535.56,1,-4.6059e-16,3535.56,-8,8,2900.14,-42.3864,2900.45,0,-0.837337,2900.45,-7,-7,3535.56,-8.2423e-13,3535.56,1,-1.33571e-14,3535.56,8,-8,2900.14,42.3864,2900.45,0,0.837337,2900.45,7,6,-1233.8,-1944.82,2303.17,0,57.6088,2303.17,-6,-7,-1233.8,-1944.82,2303.17,0,57.6088,2303.17,-5,-7,-704.326,-948.943,1181.76,0,53.4164,1181.76,7,-7,1022.79,-3165.02,3326.17,1,-72.0916,3326.17,6,7,-1233.8,1944.82,2303.17,0,-57.6088,2303.17,5,7,-704.326,948.943,1181.76,0,-53.4164,1181.76,-7,7,1022.79,3165.02,3326.17,1,72.0916,3326.17,-7,-6,-1233.8,1944.82,2303.17,0,-57.6088,2303.17,7,7,3535.56,-2.84217e-14,3535.56,1,-4.6059e-16,3535.56,-7,7,1022.79,3165.02,3326.17,1,72.0916,3326.17,-7,-7,3535.56,-8.2423e-13,3535.56,1,-1.33571e-14,3535.56,7,-7,1022.79,-3165.02,3326.17,1,-72.0916,3326.17,7,7,3535.56,-2.84217e-14,3535.56,1,-4.6059e-16,3535.56,-7,7,1022.79,3165.02,3326.17,1,72.0916,3326.17,-7,-7,3535.56,-8.2423e-13,3535.56,1,-1.33571e-14,3535.56,7,-7,1022.79,-3165.02,3326.17,1,-72.0916,3326.17,6,6,6.0053,5.9947,1287.8,1.13687e-13,5.05807e-15,1287.8,1287.8,1.13687e-13,1287.8,0,5.05807e-15,1287.8,-6,6,-5.9947,5.9947,256.046,-678.812,-69.3336,725.497,256.046,-678.812,725.497,0,-69.3336,725.497,-6,-6,-5.9947,-6.0053,1287.8,-2.84217e-13,-1.26452e-14,1287.8,1287.8,-2.84217e-13,1287.8,0,-1.26452e-14,1287.8,6,-6,6.0053,-6.0053,256.046,678.812,69.3336,725.497,256.046,678.812,725.497,0,69.3336,725.497
0.00535,6,6,1248.8,0,1248.8,0,0,1248.8,-6,6,250.244,-672.85,717.878,0,-69.599,717.878,-6,-6,1248.8,-2.27374e-13,1248.8,0,-1.04321e-14,1248.8,6,-6,250.244,672.85,717.878,0,69.599,717.878,-7,8,-1443.11,468.432,1517.24,0,-17.9834,1517.24,-8,7,-1443.11,468.432,1517.24,0,-17.9834,1517.24,7,-8,-1443.11,-468.432,1517.24,0,17.9834,1517.24,8,-7,-1443.11,-468.432,1517.24,0,17.9834,1517.24,7,7,3566.48,-5.68434e-14,3566.48,1,-9.13193e-16,3566.48,-8,8,2897.32,-227.005,2906.2,0,-4.47997,2906.2,-7,-7,3566.48,-9.66338e-13,3566.48,1,-1.55243e-14,3566.48,8,-8,2897.32,227.005,2906.2,0,4.47997,2906.2,7,6,-1190.6,-1953.16,2287.43,0,58.6346,2287.43,7,5,-695.087,-949.035,1176.36,0,53.7804,1176.36,-6,-7,-1190.6,-1953.16,2287.43,0,58.6346,2287.43,7,-7,1075.18,-3105.73,3286.57,1,-70.9046,3286.57,6,7,-1190.6,1953.16,2287.43,0,-58.6346,2287.43,5,7,-695.087,949.035,1176.36,0,-53.7804,1176.36,-7,7,1075.18,3105.73,3286.57,1,70.9046,3286.57,-7,-6,-1190.6,1953.16,2287.43,0,-58.6346,2287.43,7,7,3566.48,-5.68434e-14,3566.48,1,-9.13193e-16,3566.48,-7,7,1075.18,3105.73,3286.57,1,70.9046,3286.57,-7,-7,3566.48,-9.66338e-13,3566.48,1,-1.55243e-14,3566.48,7,-7,1075.18,-3105.73,3286.57,1,-70.9046,3286.57,7,7,3566.48,-5.68434e-14,3566.48,1,-9.13193e-16,3566.48,-7,7,1075.18,3105.73,3286.57,1,70.9046,3286.57,-7,-7,3566.48,-9.66338e-13,3566.48,1,-1.55243e-14,3566.48,7,-7,1075.18,-3105.73,3286.57,1,-70.9046,3286.57,6,6,6.00535,5.99465,1248.8,0,0,1248.8,1248.8,0,1248.8,0,0,1248.8,-6,6,-5.99465,5.99465,250.244,-672.85,-69.599,717.878,250.244,-672.85,717.878,0,-69.599,717.878,-6,-6,-5.99465,-6.00535,1248.8,-2.27374e-13,-1.04321e-14,1248.8,1248.8,-2.27374e-13,1248.8,0,-1.04321e-14,1248.8,6,-6,6.00535,-6.00535,250.244,672.85,69.599,717.878,250.244,672.85,717.878,0,69.599,717.878
0.0054,6,6,1228.63,5.68434e-14,1228.63,0,2.65083e-15,1228.63,-6,6,272.043,-672.972,725.878,0,-67.9894,725.878,-6,-6,1228.63,-1.7053e-13,1228.63,0,-7.95248e-15,1228.63,6,-6,272.043,672.972,725.878,0,67.9894,725.878,-7,8,-1405.38,498.096,1491.04,0,-19.5154,1491.04,-8,7,-1405.38,498.096,1491.04,0,-19.5154,1491.04,8,-7,-1405.38,-498.096,1491.04,0,19.5154,1491.04,7,-8,-1405.38,-498.096,1491.04,0,19.5154,1491.04,7,7,3581.89,-8.52651e-14,3581.89,1,-1.3639e-15,3581.89,-8,8,2883.39,-387.078,2909.26,0,-7.64591,2909.26,-7,-7,3581.89,-5.54223e-13,3581.89,1,-8.86535e-15,3581.89,8,-8,2883.39,387.078,2909.26,0,7.64591,2909.26,7,6,-1158.45,-1954.88,2272.34,0,59.3493,2272.34,-6,-7,-1158.45,-1954.88,2272.34,0,59.3493,2272.34,-5,-7,-685.012,-951.077,1172.09,0,54.2367,1172.09,7,-7,1115.51,-3052.43,3249.87,1,-69.9252,3249.87,6,7,-1158.45,1954.88,2272.34,0,-59.3493,2272.34,5,7,-685.012,951.077,1172.09,0,-54.2367,1172.09,-7,7,1115.51,3052.43,3249.87,1,69.9252,3249.87,-7,-6,-1158.45,1954.88,2272.34,0,-59.3493,2272.34,7,7,3581.89,-8.52651e-14,3581.89,1,-1.3639e-15,3581.89,-7,7,1115.51,3052.43,3249.87,1,69.9252,3249.87,-7,-7,3581.89,-5.54223e-13,3581.89,1,-8.86535e-15,3581.89,7,-7,1115.51,-3052.43,3249.87,1,-69.9252,3249.87,7,7,3581.89,-8.52651e-14,3581.89,1,-1.3639e-15,3581.89,-7,7,1115.51,3052.43,3249.87,1,69.9252,3249.87,-7,-7,3581.89,-5.54223e-13,3581.89,1,-8.86535e-15,3581.89,7,-7,1115.51,-3052.43,3249.87,1,-69.9252,3249.87,6,6,6.0054,5.9946,1228.63,5.68434e-14,2.65083e-15,1228.63,1228.63,5.68434e-14,1228.63,0,2.65083e-15,1228.63,-6,6,-5.9946,5.9946,272.043,-672.972,-67.9894,725.878,272.043,-672.972,725.878,0,-67.9894,725.878,-6,-6,-5.9946,-6.0054,1228.63,-1.7053e-13,-7.95248e-15,1228.63,1228.63,-1.7053e-13,1228.63,0,-7.95248e-15,1228.63,6,-6,6.0054,-6.0054,272.043,672.972,67.9894,725.878,272.043,672.972,725.878,0,67.9894,725.878
0.00545,6,6,1196.33,1.42109e-13,1196.33,0,6.80598e-15,1196.33,-6,6,268.057,-628.124,682.931,0,-66.8892,682.931,-6,-6,1196.33,-2.27374e-13,1196.33,0,-1.08896e-14,1196.33,6,-6,268.057,628.124,682.931,0,66.8892,682.931,-8,7,-1371.93,559.526,1481.64,0,-22.1876,1481.64,-7,8,-1371.93,559.526,1481.64,0,-22.1876,1481.64,8,-7,-1371.93,-559.526,1481.64,0,22.1876,1481.64,7,-8,-1371.93,-559.526,1481.64,0,22.1876,1481.64,7,7,3614.35,1.7053e-13,3614.35,1,2.7033e-15,3614.35,-8,8,2869.07,-586.211,2928.35,0,-11.5478,2928.35,-7,-7,3614.35,-6.53699e-13,3614.35,1,-1.03626e-14,3614.35,8,-8,2869.07,586.211,2928.35,0,11.5478,2928.35,7,6,-1114.14,-1943.25,2239.99,0,60.1728,2239.99,7,5,-670.757,-971.408,1180.49,0,55.3749,1180.49,-6,-7,-1114.14,-1943.25,2239.99,0,60.1728,2239.99,7,-7,1169.28,-3020.52,3238.94,1,-68.838,3238.94,6,7,-1114.14,1943.25,2239.99,0,-60.1728,2239.99,5,7,-670.757,971.408,1180.49,0,-55.3749,1180.49,-7,7,1169.28,3020.52,3238.94,1,68.838,3238.94,-7,-6,-1114.14,1943.25,2239.99,0,-60.1728,2239.99,7,7,3614.35,1.7053e-13,3614.35,1,2.7033e-15,3614.35,-7,7,1169.28,3020.52,3238.94,1,68.838,3238.94,-7,-7,3614.35,-6.53699e-13,3614.35,1,-1.03626e-14,3614.35,7,-7,1169.28,-3020.52,3238.94,1,-68.838,3238.94,7,7,3614.35,1.7053e-13,3614.35,1,2.7033e-15,3614.35,-7,7,1169.28,3020.52,3238.94,1,68.838,3238.94,-7,-7,3614.35,-6.53699e-13,3614.35,1,-1.03626e-14,3614.35,7,-7,1169.28,-3020.52,3238.94,1,-68.838,3238.94,6,6,6.00545,5.99455,1196.33,1.42109e-13,6.80598e-15,1196.33,1196.33,1.42109e-13,1196.33,0,6.80598e-15,1196.33,-6,6,-5.99455,5.99455,268.057,-628.124,-66.8892,682.931,268.057,-628.124,682.931,0,-66.8892,682.931,-6,-6,-5.99455,-6.00545,1196.33,-2.27374e-13,-1.08896e-14,1196.33,1196.33,-2.27374e-13,1196.33,0,-1.08896e-14,1196.33,6,-6,6.00545,-6.00545,268.057,628.124,66.8892,682.931,268.057,628.124,682.931,0,66.8892,682.931
0.0055,6,6,1180.46,1.98952e-13,1180.46,0,9.65651e-15,1180.46,-6,6,251.045,-630.553,678.69,0,-68.2908,678.69,-6,-6,1180.46,-2.84217e-13,1180.46,0,-1.3795e-14,1180.46,6,-6,251.045,630.553,678.69,0,68.2908,678.69,-7,8,-1341.5,602.638,1470.65,0,-24.1909,1470.65,-8,7,-1341.5,602.638,1470.65,0,-24.1909,1470.65,7,-8,-1341.5,-602.638,1470.65,0,24.1909,1470.65,8,-7,-1341.5,-602.638,1470.65,0,24.1909,1470.65,7,7,3644.63,-2.27374e-13,3644.63,1,-3.57445e-15,3644.63,-8,8,2832.66,-755.56,2931.7,0,-14.9349,2931.7,-7,-7,3644.63,-5.96856e-13,3644.63,1,-9.38294e-15,3644.63,8,-8,2832.66,755.56,2931.7,0,14.9349,2931.7,7,6,-1095.34,-1961.12,2246.28,0,60.8155,2246.28,7,5,-672.047,-956.076,1168.64,0,54.8958,1168.64,-6,-7,-1095.34,-1961.12,2246.28,0,60.8155,2246.28,7,-7,1206.92,-2968.89,3204.83,1,-67.8771,3204.83,6,7,-1095.34,1961.12,2246.28,0,-60.8155,2246.28,5,7,-672.047,956.076,1168.64,0,-54.8958,1168.64,-7,7,1206.92,2968.89,3204.83,1,67.8771,3204.83,-7,-6,-1095.34,1961.12,2246.28,0,-60.8155,2246.28,7,7,3644.63,-2.27374e-13,3644.63,1,-3.57445e-15,3644.63,-7,7,1206.92,2968.89,3204.83,1,67.8771,3204.83,-7,-7,3644.63,-5.96856e-13,3644.63,1,-9.38294e-15,3644.63,7,-7,1206.92,-2968.89,3204.83,1,-67.8771,3204.83,7,7,3644.63,-2.27374e-13,3644.63,1,-3.57445e-15,3644.63,-7,7,1206.92,2968.89,3204.83,1,67.8771,3204.83,-7,-7,3644.63,-5.96856e-13,3644.63,1,-9.38294e-15,3644.63,7,-7,1206.92,-2968.89,3204.83,1,-67.8771,3204.83,6,6,6.0055,5.9945,1180.46,1.98952e-13,9.65651e-15,1180.46,1180.46,1.98952e-13,1180.46,0,9.65651e-15,1180.46,-6,6,-5.9945,5.9945,251.045,-630.553,-68.2908,678.69,251.045,-630.553,678.69,0,-68.2908,678.69,-6,-6,-5.9945,-6.0055,1180.46,-2.84217e-13,-1.3795e-14,1180.46,1180.46,-2.84217e-13,1180.46,0,-1.3795e-14,1180.46,6,-6,6.0055,-6.0055,251.045,630.553,68.2908,678.69,251.045,630.553,678.69,0,68.2908,678.69
0.00555,6,6,1145.61,1.13687e-13,1145.61,0,5.68587e-15,1145.61,-6,6,245.088,-602.389,650.339,0,-67.8606,650.339,-6,-6,1145.61,-1.7053e-13,1145.61,0,-8.5288e-15,1145.61,6,-6,245.088,602.389,650.339,0,67.8606,650.339,-7,8,-1310.06,649.545,1462.25,0,-26.3728,1462.25,-8,7,-1310.06,649.545,1462.25,0,-26.3728,1462.25,8,-7,-1310.06,-649.545,1462.25,0,26.3728,1462.25,7,-8,-1310.06,-649.545,1462.25,0,26.3728,1462.25,7,7,3671.43,-1.42109e-13,3671.43,1,-2.21772e-15,3671.43,-8,8,2783.02,-944.735,2939,0,-18.7505,2939,-7,-7,3671.43,-6.25278e-13,3671.43,1,-9.75799e-15,3671.43,8,-8,2783.02,944.735,2939,0,18.7505,2939,7,6,-1038.65,-1938.81,2199.5,0,61.8214,2199.5,-6,-7,-1038.65,-1938.81,2199.5,0,61.8214,2199.5,-5,-7,-664.712,-974.094,1179.28,0,55.6908,1179.28,7,-7,1251.32,-2904.26,3162.37,1,-66.6909,3162.37,6,7,-1038.65,1938.81,2199.5,0,-61.8214,2199.5,-7,7,1251.32,2904.26,3162.37,1,66.6909,3162.37,-7,-6,-1038.65,1938.81,2199.5,0,-61.8214,2199.5,-7,-5,-664.712,974.094,1179.28,0,-55.6908,1179.28,7,7,3671.43,-1.42109e-13,3671.43,1,-2.21772e-15,3671.43,-7,7,1251.32,2904.26,3162.37,1,66.6909,3162.37,-7,-7,3671.43,-6.25278e-13,3671.43,1,-9.75799e-15,3671.43,7,-7,1251.32,-2904.26,3162.37,1,-66.6909,3162.37,7,7,3671.43,-1.42109e-13,3671.43,1,-2.21772e-15,3671.43,-7,7,1251.32,2904.26,3162.37,1,66.6909,3162.37,-7,-7,3671.43,-6.25278e-13,3671.43,1,-9.75799e-15,3671.43,7,-7,1251.32,-2904.26,3162.37,1,-66.6909,3162.37,6,6,6.00555,5.99445,1145.61,1.13687e-13,5.68587e-15,1145.61,1145.61,1.13687e-13,1145.61,0,5.68587e-15,1145.61,-6,6,-5.99445,5.99445,245.088,-602.389,-67.8606,650.339,245.088,-602.389,650.339,0,-67.8606,650.339,-6,-6,-5.99445,-6.00555,1145.61,-1.7053e-13,-8.5288e-15,1145.61,1145.61,-1.7053e-13,1145.61,0,-8.5288e-15,1145.61,6,-6,6.00555,-6.00555,245.088,602.389,67.8606,650.339,245.088,602.389,650.339,0,67.8606,650.339
0.0056,6,6,1129.98,5.68434e-14,1129.98,0,2.88225e-15,1129.98,-6,6,226.425,-626.407,666.074,0,-70.1268,666.074,-6,-6,1129.98,-5.68434e-14,1129.98,0,-2.88225e-15,1129.98,6,-6,226.425,626.407,666.074,0,70.1268,666.074,-7,8,-1287.84,707.426,1469.35,0,-28.7806,1469.35,-8,7,-1287.84,707.426,1469.35,0,-28.7806,1469.35,8,-7,-1287.84,-707.426,1469.35,0,28.7806,1469.35,7,-8,-1287.84,-707.426,1469.35,0,28.7806,1469.35,7,7,3680.99,1.42109e-14,3680.99,1,2.21196e-16,3680.99,-8,8,2738.29,-1123.79,2959.92,0,-22.3131,2959.92,-7,-7,3680.99,-5.40012e-13,3680.99,1,-8.40546e-15,3680.99,8,-8,2738.29,1123.79,2959.92,0,22.3131,2959.92,7,6,-1014.04,-1932.14,2182.07,0,62.3083,2182.07,-8,8,2738.29,-1123.79,2959.92,0,-22.3131,2959.92,-6,-7,-1014.04,-1932.14,2182.07,0,62.3083,2182.07,7,-7,1301.71,-2851.95,3134.98,1,-65.4668,3134.98,6,7,-1014.04,1932.14,2182.07,0,-62.3083,2182.07,-7,7,1301.71,2851.95,3134.98,1,65.4668,3134.98,-7,-6,-1014.04,1932.14,2182.07,0,-62.3083,2182.07,8,-8,2738.29,1123.79,2959.92,0,22.3131,2959.92,7,7,3680.99,1.42109e-14,3680.99,1,2.21196e-16,3680.99,-7,7,1301.71,2851.95,3134.98,1,65.4668,3134.98,-7,-7,3680.99,-5.40012e-13,3680.99,1,-8.40546e-15,3680.99,7,-7,1301.71,-2851.95,3134.98,1,-65.4668,3134.98,7,7,3680.99,1.42109e-14,3680.99,1,2.21196e-16,3680.99,-7,7,1301.71,2851.95,3134.98,1,65.4668,3134.98,-7,-7,3680.99,-5.40012e-13,3680.99,1,-8.40546e-15,3680.99,7,-7,1301.71,-2851.95,3134.98,1,-65.4668,3134.98,6,6,6.0056,5.9944,1129.98,5.68434e-14,2.88225e-15,1129.98,1129.98,5.68434e-14,1129.98,0,2.88225e-15,1129.98,-6,6,-5.9944,5.9944,226.425,-626.407,-70.1268,666.074,226.425,-626.407,666.074,0,-70.1268,666.074,-6,-6,-5.9944,-6.0056,1129.98,-5.68434e-14,-2.88225e-15,1129.98,1129.98,-5.68434e-14,1129.98,0,-2.88225e-15,1129.98,6,-6,6.0056,-6.0056,226.425,626.407,70.1268,666.074,226.425,626.407,666.074,0,70.1268,666.074
0.00565,6,6,1100.59,1.13687e-13,1100.59,0,5.91844e-15,1100.59,-6,6,210.684,-597.657,633.705,0,-70.5816,633.705,-6,-6,1100.59,-2.27374e-13,1100.59,0,-1.18369e-14,1100.59,6,-6,210.684,597.657,633.705,0,70.5816,633.705,-7,8,-1269.06,727.701,1462.9,0,-29.8307,1462.9,-8,7,-1269.06,727.701,1462.9,0,-29.8307,1462.9,8,-7,-1269.06,-727.701,1462.9,0,29.8307,1462.9,7,-8,-1269.06,-727.701,1462.9,0,29.8307,1462.9,7,7,3702.69,-1.98952e-13,3702.69,1,-3.0786e-15,3702.69,-8,8,2694.1,-1249.76,2969.86,0,-24.886,2969.86,-7,-7,3702.69,-8.2423e-13,3702.69,1,-1.27542e-14,3702.69,8,-8,2694.1,1249.76,2969.86,0,24.886,2969.86,7,6,-979.551,-1931.08,2165.31,0,63.1033,2165.31,-8,8,2694.1,-1249.76,2969.86,0,-24.886,2969.86,-6,-7,-979.551,-1931.08,2165.31,0,63.1033,2165.31,7,-7,1343.73,-2822.07,3125.65,1,-64.5385,3125.65,6,7,-979.551,1931.08,2165.31,0,-63.1033,2165.31,-7,7,1343.73,2822.07,3125.65,1,64.5385,3125.65,-7,-6,-979.551,1931.08,2165.31,0,-63.1033,2165.31,8,-8,2694.1,1249.76,2969.86,0,24.886,2969.86,7,7,3702.69,-1.98952e-13,3702.69,1,-3.0786e-15,3702.69,-7,7,1343.73,2822.07,3125.65,1,64.5385,3125.65,-7,-7,3702.69,-8.2423e-13,3702.69,1,-1.27542e-14,3702.69,7,-7,1343.73,-2822.07,3125.65,1,-64.5385,3125.65,7,7,3702.69,-1.98952e-13,3702.69,1,-3.0786e-15,3702.69,-7,7,1343.73,2822.07,3125.65,1,64.5385,3125.65,-7,-7,3702.69,-8.2423e-13,3702.69,1,-1.27542e-14,3702.69,7,-7,1343.73,-2822.07,3125.65,1,-64.5385,3125.65,6,6,6.00565,5.99435,1100.59,1.13687e-13,5.91844e-15,1100.59,1100.59,1.13687e-13,1100.59,0,5.91844e-15,1100.59,-6,6,-5.99435,5.99435,210.684,-597.657,-70.5816,633.705,210.684,-597.657,633.705,0,-70.5816,633.705,-6,-6,-5.99435,-6.00565,1100.59,-2.27374e-13,-1.18369e-14,1100.59,1100.59,-2.27374e-13,1100.59,0,-1.18369e-14,1100.59,6,-6,6.00565,-6.00565,210.684,597.657,70.5816,633.705,210.684,597.657,633.705,0,70.5816,633.705
0.0057,6,6,1075.89,2.84217e-14,1075.89,0,1.51358e-15,1075.89,-6,6,221.948,-605.09,644.511,0,-69.8569,644.511,-6,-6,1075.89,-1.7053e-13,1075.89,0,-9.08151e-15,1075.89,6,-6,221.948,605.09,644.511,0,69.8569,644.511,-7,8,-1225.95,762.305,1443.63,0,-31.8736,1443.63,-8,7,-1225.95,762.305,1443.63,0,-31.8736,1443.63,8,-7,-1225.95,-762.305,1443.63,0,31.8736,1443.63,7,-8,-1225.95,-762.305,1443.63,0,31.8736,1443.63,7,7,3714.13,-1.98952e-13,3714.13,1,-3.06912e-15,3714.13,-8,8,2599.01,-1411.32,2957.47,0,-28.503,2957.47,-7,-7,3714.13,-5.54223e-13,3714.13,1,-8.54968e-15,3714.13,8,-8,2599.01,1411.32,2957.47,0,28.503,2957.47,7,6,-941.088,-1924.1,2141.92,0,63.9365,2141.92,-8,8,2599.01,-1411.32,2957.47,0,-28.503,2957.47,-6,-7,-941.088,-1924.1,2141.92,0,63.9365,2141.92,7,-7,1396.47,-2755.62,3089.27,1,-63.1253,3089.27,6,7,-941.088,1924.1,2141.92,0,-63.9365,2141.92,-7,7,1396.47,2755.62,3089.27,1,63.1253,3089.27,-7,-6,-941.088,1924.1,2141.92,0,-63.9365,2141.92,8,-8,2599.01,1411.32,2957.47,0,28.503,2957.47,7,7,3714.13,-1.98952e-13,3714.13,1,-3.06912e-15,3714.13,-7,7,1396.47,2755.62,3089.27,1,63.1253,3089.27,-7,-7,3714.13,-5.54223e-13,3714.13,1,-8.54968e-15,3714.13,7,-7,1396.47,-2755.62,3089.27,1,-63.1253,3089.27,7,7,3714.13,-1.98952e-13,3714.13,1,-3.06912e-15,3714.13,-7,7,1396.47,2755.62,3089.27,1,63.1253,3089.27,-7,-7,3714.13,-5.54223e-13,3714.13,1,-8.54968e-15,3714.13,7,-7,1396.47,-2755.62,3089.27,1,-63.1253,3089.27,6,6,6.0057,5.9943,1075.89,2.84217e-14,1.51358e-15,1075.89,1075.89,2.84217e-14,1075.89,0,1.51358e-15,1075.89,-6,6,-5.9943,5.9943,221.948,-605.09,-69.8569,644.511,221.948,-605.09,644.511,0,-69.8569,644.511,-6,-6,-5.9943,-6.0057,1075.89,-1.7053e-13,-9.08151e-15,1075.89,1075.89,-1.7053e-13,1075.89,0,-9.08151e-15,1075.89,6,-6,6.0057,-6.0057,221.948,605.09,69.8569,644.511,221.948,605.09,644.511,0,69.8569,644.511
0.00575,6,6,1038.68,1.42109e-13,1038.68,0,7.83902e-15,1038.68,-6,6,230.157,-596.172,639.056,0,-68.8905,639.056,-6,-6,1038.68,-2.27374e-13,1038.68,0,-1.25424e-14,1038.68,6,-6,230.157,596.172,639.056,0,68.8905,639.056,-8,7,-1182.73,777.832,1415.58,0,-33.3312,1415.58,-7,8,-1182.73,777.832,1415.58,0,-33.3312,1415.58,8,-7,-1182.73,-777.832,1415.58,0,33.3312,1415.58,7,-8,-1182.73,-777.832,1415.58,0,33.3312,1415.58,7,7,3720.85,-5.68434e-14,3720.85,1,-8.75307e-16,3720.85,-8,8,2509.43,-1543.26,2945.99,0,-31.5908,2945.99,-7,-7,3720.85,-3.2685e-13,3720.85,1,-5.03301e-15,3720.85,8,-8,2509.43,1543.26,2945.99,0,31.5908,2945.99,7,6,-887.419,-1918.27,2113.59,0,65.1741,2113.59,-8,8,2509.43,-1543.26,2945.99,0,-31.5908,2945.99,-6,-7,-887.419,-1918.27,2113.59,0,65.1741,2113.59,7,-7,1417.16,-2689.01,3039.59,1,-62.2098,3039.59,6,7,-887.419,1918.27,2113.59,0,-65.1741,2113.59,-7,7,1417.16,2689.01,3039.59,1,62.2098,3039.59,-7,-6,-887.419,1918.27,2113.59,0,-65.1741,2113.59,8,-8,2509.43,1543.26,2945.99,0,31.5908,2945.99,7,7,3720.85,-5.68434e-14,3720.85,1,-8.75307e-16,3720.85,-7,7,1417.16,2689.01,3039.59,1,62.2098,3039.59,-7,-7,3720.85,-3.2685e-13,3720.85,1,-5.03301e-15,3720.85,7,-7,1417.16,-2689.01,3039.59,1,-62.2098,3039.59,7,7,3720.85,-5.68434e-14,3720.85,1,-8.75307e-16,3720.85,-7,7,1417.16,2689.01,3039.59,1,62.2098,3039.59,-7,-7,3720.85,-3.2685e-13,3720.85,1,-5.03301e-15,3720.85,7,-7,1417.16,-2689.01,3039.59,1,-62.2098,3039.59,6,6,6.00575,5.99425,1038.68,1.42109e-13,7.83902e-15,1038.68,1038.68,1.42109e-13,1038.68,0,7.83902e-15,1038.68,-6,6,-5.99425,5.99425,230.157,-596.172,-68.8905,639.056,230.157,-596.172,639.056,0,-68.8905,639.056,-6,-6,-5.99425,-6.00575,1038.68,-2.27374e-13,-1.25424e-14,1038.68,1038.68,-2.27374e-13,1038.68,0,-1.25424e-14,1038.68,6,-6,6.00575,-6.00575,230.157,596.172,68.8905,639.056,230.157,596.172,639.056,0,68.8905,639.056
0.0058,6,6,1019.53,5.68434e-14,1019.53,0,3.19449e-15,1019.53,-6,6,200.771,-603.01,635.555,0,-71.5849,635.555,-6,-6,1019.53,-2.27374e-13,1019.53,0,-1.27779e-14,1019.53,6,-6,200.771,603.01,635.555,0,71.5849,635.555,-7,8,-1152.82,796.61,1401.28,0,-34.6448,1401.28,-8,7,-1152.82,796.61,1401.28,0,-34.6448,1401.28,8,-7,-1152.82,-796.61,1401.28,0,34.6448,1401.28,7,-8,-1152.82,-796.61,1401.28,0,34.6448,1401.28,7,7,3741.06,-2.84217e-14,3741.06,1,-4.3529e-16,3741.06,-8,8,2428.78,-1673.73,2949.63,0,-34.5716,2949.63,-7,-7,3741.06,-5.25802e-13,3741.06,1,-8.05286e-15,3741.06,8,-8,2428.78,1673.73,2949.63,0,34.5716,2949.63,7,6,-856.808,-1903.96,2087.87,0,65.7716,2087.87,-8,8,2428.78,-1673.73,2949.63,0,-34.5716,2949.63,-6,-7,-856.808,-1903.96,2087.87,0,65.7716,2087.87,7,-7,1464.62,-2668.06,3043.62,1,-61.2356,3043.62,6,7,-856.808,1903.96,2087.87,0,-65.7716,2087.87,-7,7,1464.62,2668.06,3043.62,1,61.2356,3043.62,-7,-6,-856.808,1903.96,2087.87,0,-65.7716,2087.87,8,-8,2428.78,1673.73,2949.63,0,34.5716,2949.63,7,7,3741.06,-2.84217e-14,3741.06,1,-4.3529e-16,3741.06,-7,7,1464.62,2668.06,3043.62,1,61.2356,3043.62,-7,-7,3741.06,-5.25802e-13,3741.06,1,-8.05286e-15,3741.06,7,-7,1464.62,-2668.06,3043.62,1,-61.2356,3043.62,7,7,3741.06,-2.84217e-14,3741.06,1,-4.3529e-16,3741.06,-7,7,1464.62,2668.06,3043.62,1,61.2356,3043.62,-7,-7,3741.06,-5.25802e-13,3741.06,1,-8.05286e-15,3741.06,7,-7,1464.62,-2668.06,3043.62,1,-61.2356,3043.62,6,6,6.0058,5.9942,1019.53,5.68434e-14,3.19449e-15,1019.53,1019.53,5.68434e-14,1019.53,0,3.19449e-15,1019.53,-6,6,-5.9942,5.9942,200.771,-603.01,-71.5849,635.555,200.771,-603.01,635.555,0,-71.5849,635.555,-6,-6,-5.9942,-6.0058,1019.53,-2.27374e-13,-1.27779e-14,1019.53,1019.53,-2.27374e-13,1019.53,0,-1.27779e-14,1019.53,6,-6,6.0058,-6.0058,200.771,603.01,71.5849,635.555,200.771,603.01,635.555,0,71.5849,635.555
0.00585,6,6,1024.79,8.52651e-14,1024.79,0,4.76717e-15,1024.79,-6,6,208.611,-591.99,627.671,0,-70.5881,627.671,-6,-6,1024.79,-5.68434e-14,1024.79,0,-3.17811e-15,1024.79,6,-6,208.611,591.99,627.671,0,70.5881,627.671,-7,8,-1125.4,824.491,1395.1,0,-36.2273,1395.1,-8,7,-1125.4,824.491,1395.1,0,-36.2273,1395.1,8,-7,-1125.4,-824.491,1395.1,0,36.2273,1395.1,7,-8,-1125.4,-824.491,1395.1,0,36.2273,1395.1,7,7,3765.7,-1.13687e-13,3765.7,1,-1.72976e-15,3765.7,-8,8,2342.63,-1819.23,2966.06,0,-37.832,2966.06,-7,-7,3765.7,-7.24754e-13,3765.7,1,-1.10273e-14,3765.7,8,-8,2342.63,1819.23,2966.06,0,37.832,2966.06,7,6,-821.649,-1895.55,2065.97,0,66.5651,2065.97,-8,8,2342.63,-1819.23,2966.06,0,-37.832,2966.06,-6,-7,-821.649,-1895.55,2065.97,0,66.5651,2065.97,7,-7,1511.21,-2626.55,3030.27,1,-60.0857,3030.27,6,7,-821.649,1895.55,2065.97,0,-66.5651,2065.97,-7,7,1511.21,2626.55,3030.27,1,60.0857,3030.27,-7,-6,-821.649,1895.55,2065.97,0,-66.5651,2065.97,8,-8,2342.63,1819.23,2966.06,0,37.832,2966.06,7,7,3765.7,-1.13687e-13,3765.7,1,-1.72976e-15,3765.7,-7,7,1511.21,2626.55,3030.27,1,60.0857,3030.27,-7,-7,3765.7,-7.24754e-13,3765.7,1,-1.10273e-14,3765.7,7,-7,1511.21,-2626.55,3030.27,1,-60.0857,3030.27,7,7,3765.7,-1.13687e-13,3765.7,1,-1.72976e-15,3765.7,-7,7,1511.21,2626.55,3030.27,1,60.0857,3030.27,-7,-7,3765.7,-7.24754e-13,3765.7,1,-1.10273e-14,3765.7,7,-7,1511.21,-2626.55,3030.27,1,-60.0857,3030.27,6,6,6.00585,5.99415,1024.79,8.52651e-14,4.76717e-15,1024.79,1024.79,8.52651e-14,1024.79,0,4.76717e-15,1024.79,-6,6,-5.99415,5.99415,208.611,-591.99,-70.5881,627.671,208.611,-591.99,627.671,0,-70.5881,627.671,-6,-6,-5.99415,-6.00585,1024.79,-5.68434e-14,-3.17811e-15,1024.79,1024.79,-5.68434e-14,1024.79,0,-3.17811e-15,1024.79,6,-6,6.00585,-6.00585,208.611,591.99,70.5881,627.671,208.611,591.99,627.671,0,70.5881,627.671
0.0059,6,6,996.431,-5.68434e-14,996.431,0,-3.26855e-15,996.431,-6,6,187.791,-609.531,637.803,0,-72.8764,637.803,-6,-6,996.431,-5.68434e-14,996.431,0,-3.26855e-15,996.431,6,-6,187.791,609.531,637.803,0,72.8764,637.803,-8,7,-1075.56,836.584,1362.61,0,-37.8762,1362.61,-7,8,-1075.56,836.584,1362.61,0,-37.8762,1362.61,7,-8,-1075.56,-836.584,1362.61,0,37.8762,1362.61,8,-7,-1075.56,-836.584,1362.61,0,37.8762,1362.61,7,7,3781.89,1.42109e-13,3781.89,1,2.15295e-15,3781.89,-8,8,2210.35,-1930.38,2934.62,0,-41.1319,2934.62,-7,-7,3781.89,-5.40012e-13,3781.89,1,-8.18121e-15,3781.89,8,-8,2210.35,1930.38,2934.62,0,41.1319,2934.62,7,6,-793.771,-1882.96,2043.43,0,67.1418,2043.43,-8,8,2210.35,-1930.38,2934.62,0,-41.1319,2934.62,-6,-7,-793.771,-1882.96,2043.43,0,67.1418,2043.43,7,-7,1526.97,-2577.72,2996.04,1,-59.3586,2996.04,6,7,-793.771,1882.96,2043.43,0,-67.1418,2043.43,-7,7,1526.97,2577.72,2996.04,1,59.3586,2996.04,-7,-6,-793.771,1882.96,2043.43,0,-67.1418,2043.43,8,-8,2210.35,1930.38,2934.62,0,41.1319,2934.62,7,7,3781.89,1.42109e-13,3781.89,1,2.15295e-15,3781.89,-7,7,1526.97,2577.72,2996.04,1,59.3586,2996.04,-7,-7,3781.89,-5.40012e-13,3781.89,1,-8.18121e-15,3781.89,7,-7,1526.97,-2577.72,2996.04,1,-59.3586,2996.04,7,7,3781.89,1.42109e-13,3781.89,1,2.15295e-15,3781.89,-7,7,1526.97,2577.72,2996.04,1,59.3586,2996.04,-7,-7,3781.89,-5.40012e-13,3781.89,1,-8.18121e-15,3781.89,7,-7,1526.97,-2577.72,2996.04,1,-59.3586,2996.04,6,6,6.0059,5.9941,996.431,-5.68434e-14,-3.26855e-15,996.431,996.431,-5.68434e-14,996.431,0,-3.26855e-15,996.431,-6,6,-5.9941,5.9941,187.791,-609.531,-72.8764,637.803,187.791,-609.531,637.803,0,-72.8764,637.803,-6,-6,-5.9941,-6.0059,996.431,-5.68434e-14,-3.26855e-15,996.431,996.431,-5.68434e-14,996.431,0,-3.26855e-15,996.431,6,-6,6.0059,-6.0059,187.791,609.531,72.8764,637.803,187.791,609.531,637.803,0,72.8764,637.803
0.00595,6,6,994.009,1.42109e-13,994.009,0,8.19129e-15,994.009,-6,6,199.588,-607.626,639.566,0,-71.8161,639.566,-6,-6,994.009,-1.7053e-13,994.009,0,-9.82955e-15,994.009,6,-6,199.588,607.626,639.566,0,71.8161,639.566,-7,8,-1042.11,875.225,1360.88,0,-40.0256,1360.88,-8,7,-1042.11,875.225,1360.88,0,-40.0256,1360.88,8,-7,-1042.11,-875.225,1360.88,0,40.0256,1360.88,7,-8,-1042.11,-875.225,1360.88,0,40.0256,1360.88,7,7,3817.22,-2.84217e-14,3817.22,1,-4.26605e-16,3817.22,-8,8,2106.95,-2068.29,2952.47,0,-44.4696,2952.47,-7,-7,3817.22,-7.95808e-13,3817.22,1,-1.19449e-14,3817.22,8,-8,2106.95,2068.29,2952.47,0,44.4696,2952.47,7,6,-760.425,-1874.25,2022.64,0,67.9165,2022.64,-8,8,2106.95,-2068.29,2952.47,0,-44.4696,2952.47,-6,-7,-760.425,-1874.25,2022.64,0,67.9165,2022.64,7,-7,1581.25,-2523.33,2977.84,1,-57.9265,2977.84,6,7,-760.425,1874.25,2022.64,0,-67.9165,2022.64,-7,7,1581.25,2523.33,2977.84,1,57.9265,2977.84,-7,-6,-760.425,1874.25,2022.64,0,-67.9165,2022.64,8,-8,2106.95,2068.29,2952.47,0,44.4696,2952.47,7,7,3817.22,-2.84217e-14,3817.22,1,-4.26605e-16,3817.22,-7,7,1581.25,2523.33,2977.84,1,57.9265,2977.84,-7,-7,3817.22,-7.95808e-13,3817.22,1,-1.19449e-14,3817.22,7,-7,1581.25,-2523.33,2977.84,1,-57.9265,2977.84,7,7,3817.22,-2.84217e-14,3817.22,1,-4.26605e-16,3817.22,-7,7,1581.25,2523.33,2977.84,1,57.9265,2977.84,-7,-7,3817.22,-7.95808e-13,3817.22,1,-1.19449e-14,3817.22,7,-7,1581.25,-2523.33,2977.84,1,-57.9265,2977.84,6,6,6.00595,5.99405,994.009,1.42109e-13,8.19129e-15,994.009,994.009,1.42109e-13,994.009,0,8.19129e-15,994.009,-6,6,-5.99405,5.99405,199.588,-607.626,-71.8161,639.566,199.588,-607.626,639.566,0,-71.8161,639.566,-6,-6,-5.99405,-6.00595,994.009,-1.7053e-13,-9.82955e-15,994.009,994.009,-1.7053e-13,994.009,0,-9.82955e-15,994.009,6,-6,6.00595,-6.00595,199.588,607.626,71.8161,639.566,199.588,607.626,639.566,0,71.8161,639.566
0.006,6,6,976.338,2.84217e-14,976.338,0,1.66791e-15,976.338,-6,6,186.833,-604.391,632.61,0,-72.8223,632.61,-6,-6,976.338,-1.98952e-13,976.338,0,-1.16754e-14,976.338,6,-6,186.833,604.391,632.61,0,72.8223,632.61,-7,8,-1003.79,880.005,1334.92,0,-41.2405,1334.92,-8,7,-1003.79,880.005,1334.92,0,-41.2405,1334.92,8,-7,-1003.79,-880.005,1334.92,0,41.2405,1334.92,7,-8,-1003.79,-880.005,1334.92,0,41.2405,1334.92,7,7,3831.19,1.42109e-13,3831.19,1,2.12525e-15,3831.19,-8,8,1997.55,-2173.81,2952.23,1,-47.4196,2952.23,-7,-7,3831.19,-7.38964e-13,3831.19,1,-1.10513e-14,3831.19,8,-8,1997.55,2173.81,2952.23,1,47.4196,2952.23,7,6,-723.123,-1864.66,1999.96,0,68.8035,1999.96,-8,8,1997.55,-2173.81,2952.23,1,-47.4196,2952.23,-6,-7,-723.123,-1864.66,1999.96,0,68.8035,1999.96,7,-7,1594.99,-2484.92,2952.76,0,-57.3049,2952.76,6,7,-723.123,1864.66,1999.96,0,-68.8035,1999.96,-7,7,1594.99,2484.92,2952.76,0,57.3049,2952.76,-7,-6,-723.123,1864.66,1999.96,0,-68.8035,1999.96,8,-8,1997.55,2173.81,2952.23,1,47.4196,2952.23,7,7,3831.19,1.42109e-13,3831.19,1,2.12525e-15,3831.19,-7,7,1594.99,2484.92,2952.76,0,57.3049,2952.76,-7,-7,3831.19,-7.38964e-13,3831.19,1,-1.10513e-14,3831.19,7,-7,1594.99,-2484.92,2952.76,0,-57.3049,2952.76,7,7,3831.19,1.42109e-13,3831.19,1,2.12525e-15,3831.19,-8,8,1997.55,-2173.81,2952.23,1,-47.4196,2952.23,-7,-7,3831.19,-7.38964e-13,3831.19,1,-1.10513e-14,3831.19,8,-8,1997.55,2173.81,2952.23,1,47.4196,2952.23,6,6,6.006,5.994,976.338,2.84217e-14,1.66791e-15,976.338,976.338,2.84217e-14,976.338,0,1.66791e-15,976.338,-6,6,-5.994,5.994,186.833,-604.391,-72.8223,632.61,186.833,-604.391,632.61,0,-72.8223,632.61,-6,-6,-5.994,-6.006,976.338,-1.98952e-13,-1.16754e-14,976.338,976.338,-1.98952e-13,976.338,0,-1.16754e-14,976.338,6,-6,6.006,-6.006,186.833,604.391,72.8223,632.61,186.833,604.391,632.61,0,72.8223,632.61
0.00605,6,6,953.809,5.68434e-14,953.809,0,3.41461e-15,953.809,-6,6,175.773,-620.981,645.379,0,-74.1955,645.379,-6,-6,953.809,-8.52651e-14,953.809,0,-5.12192e-15,953.809,6,-6,175.773,620.981,645.379,0,74.1955,645.379,-7,8,-965.2,901.13,1320.47,0,-43.0338,1320.47,-8,7,-965.2,901.13,1320.47,0,-43.0338,1320.47,8,-7,-965.2,-901.13,1320.47,0,43.0338,1320.47,7,-8,-965.2,-901.13,1320.47,0,43.0338,1320.47,7,7,3828.69,2.84217e-14,3828.69,1,4.25326e-16,3828.69,-8,8,1862.2,-2283.61,2946.63,1,-50.804,2946.63,-7,-7,3828.69,-7.67386e-13,3828.69,1,-1.14838e-14,3828.69,8,-8,1862.2,2283.61,2946.63,1,50.804,2946.63,7,6,-689.658,-1861.09,1984.77,0,69.667,1984.77,-8,8,1862.2,-2283.61,2946.63,1,-50.804,2946.63,-6,-7,-689.658,-1861.09,1984.77,0,69.667,1984.77,7,-7,1641.78,-2439.34,2940.38,0,-56.0578,2940.38,6,7,-689.658,1861.09,1984.77,0,-69.667,1984.77,-7,7,1641.78,2439.34,2940.38,0,56.0578,2940.38,-7,-6,-689.658,1861.09,1984.77,0,-69.667,1984.77,8,-8,1862.2,2283.61,2946.63,1,50.804,2946.63,7,7,3828.69,2.84217e-14,3828.69,1,4.25326e-16,3828.69,-8,8,1862.2,-2283.61,2946.63,1,-50.804,2946.63,-7,-7,3828.69,-7.67386e-13,3828.69,1,-1.14838e-14,3828.69,8,-8,1862.2,2283.61,2946.63,1,50.804,2946.63,7,7,3828.69,2.84217e-14,3828.69,1,4.25326e-16,3828.69,-8,8,1862.2,-2283.61,2946.63,1,-50.804,2946.63,-7,-7,3828.69,-7.67386e-13,3828.69,1,-1.14838e-14,3828.69,8,-8,1862.2,2283.61,2946.63,1,50.804,2946.63,6,6,6.00605,5.99395,953.809,5.68434e-14,3.41461e-15,953.809,953.809,5.68434e-14,953.809,0,3.41461e-15,953.809,-6,6,-5.99395,5.99395,175.773,-620.981,-74.1955,645.379,175.773,-620.981,645.379,0,-74.1955,645.379,-6,-6,-5.99395,-6.00605,953.809,-8.52651e-14,-5.12192e-15,953.809,953.809,-8.52651e-14,953.809,0,-5.12192e-15,953.809,6,-6,6.00605,-6.00605,175.773,620.981,74.1955,645.379,175.773,620.981,645.379,0,74.1955,645.379
0.0061,6,6,946.434,8.52651e-14,946.434,0,5.16183e-15,946.434,-6,6,187.226,-612.309,640.293,0,-72.9979,640.293,-6,-6,946.434,-1.13687e-13,946.434,0,-6.88244e-15,946.434,6,-6,187.226,612.309,640.293,0,72.9979,640.293,-7,8,-934.419,908.945,1303.58,0,-44.2083,1303.58,-8,7,-934.419,908.945,1303.58,0,-44.2083,1303.58,8,-7,-934.419,-908.945,1303.58,0,44.2083,1303.58,7,-8,-934.419,-908.945,1303.58,0,44.2083,1303.58,7,7,3824.52,-2.84217e-14,3824.52,1,-4.2579e-16,3824.52,-8,8,1754.88,-2351.11,2933.83,1,-53.2621,2933.83,-7,-7,3824.52,-5.11591e-13,3824.52,1,-7.66422e-15,3824.52,8,-8,1754.88,2351.11,2933.83,1,53.2621,2933.83,7,6,-667.117,-1867.43,1983.01,0,70.3413,1983.01,-8,8,1754.88,-2351.11,2933.83,1,-53.2621,2933.83,-6,-7,-667.117,-1867.43,1983.01,0,70.3413,1983.01,7,-7,1647.03,-2401.5,2912.03,0,-55.5563,2912.03,6,7,-667.117,1867.43,1983.01,0,-70.3413,1983.01,-7,7,1647.03,2401.5,2912.03,0,55.5563,2912.03,-7,-6,-667.117,1867.43,1983.01,0,-70.3413,1983.01,8,-8,1754.88,2351.11,2933.83,1,53.2621,2933.83,7,7,3824.52,-2.84217e-14,3824.52,1,-4.2579e-16,3824.52,-8,8,1754.88,-2351.11,2933.83,1,-53.2621,2933.83,-7,-7,3824.52,-5.11591e-13,3824.52,1,-7.66422e-15,3824.52,8,-8,1754.88,2351.11,2933.83,1,53.2621,2933.83,7,7,3824.52,-2.84217e-14,3824.52,1,-4.2579e-16,3824.52,-8,8,1754.88,-2351.11,2933.83,1,-53.2621,2933.83,-7,-7,3824.52,-5.11591e-13,3824.52,1,-7.66422e-15,3824.52,8,-8,1754.88,2351.11,2933.83,1,53.2621,2933.83,6,6,6.0061,5.9939,946.434,8.52651e-14,5.16183e-15,946.434,946.434,8.52651e-14,946.434,0,5.16183e-15,946.434,-6,6,-5.9939,5.9939,187.226,-612.309,-72.9979,640.293,187.226,-612.309,640.293,0,-72.9979,640.293,-6,-6,-5.9939,-6.0061,946.434,-1.13687e-13,-6.88244e-15,946.434,946.434,-1.13687e-13,946.434,0,-6.88244e-15,946.434,6,-6,6.0061,-6.0061,187.226,612.309,72.9979,640.293,187.226,612.309,640.293,0,72.9979,640.293
0.00615,6,6,887.378,-5.68434e-14,887.378,0,-3.67024e-15,887.378,-6,6,181.929,-615.952,642.258,0,-73.5449,642.258,-6,-6,887.378,-1.98952e-13,887.378,0,-1.28458e-14,887.378,6,-6,181.929,615.952,642.258,0,73.5449,642.258,-8,7,-893.926,913.23,1277.92,0,-45.612,1277.92,-7,8,-893.926,913.23,1277.92,0,-45.612,1277.92,8,-7,-893.926,-913.23,1277.92,0,45.612,1277.92,7,-8,-893.926,-913.23,1277.92,0,45.612,1277.92,7,7,3831.42,-1.13687e-13,3831.42,1,-1.7001e-15,3831.42,-7,7,1660.28,2375.2,2897.95,0,55.0461,2897.95,-7,-7,3831.42,-6.96332e-13,3831.42,1,-1.04131e-14,3831.42,7,-7,1660.28,-2375.2,2897.95,0,-55.0461,2897.95,7,6,-614.818,-1860.39,1959.35,0,71.7124,1959.35,-8,8,1647.21,-2441.1,2944.87,1,-55.9893,2944.87,-6,-7,-614.818,-1860.39,1959.35,0,71.7124,1959.35,7,-7,1660.28,-2375.2,2897.95,0,-55.0461,2897.95,6,7,-614.818,1860.39,1959.35,0,-71.7124,1959.35,-7,7,1660.28,2375.2,2897.95,0,55.0461,2897.95,-7,-6,-614.818,1860.39,1959.35,0,-71.7124,1959.35,8,-8,1647.21,2441.1,2944.87,1,55.9893,2944.87,7,7,3831.42,-1.13687e-13,3831.42,1,-1.7001e-15,3831.42,-8,8,1647.21,-2441.1,2944.87,1,-55.9893,2944.87,-7,-7,3831.42,-6.96332e-13,3831.42,1,-1.04131e-14,3831.42,8,-8,1647.21,2441.1,2944.87,1,55.9893,2944.87,7,7,3831.42,-1.13687e-13,3831.42,1,-1.7001e-15,3831.42,-8,8,1647.21,-2441.1,2944.87,1,-55.9893,2944.87,-7,-7,3831.42,-6.96332e-13,3831.42,1,-1.04131e-14,3831.42,8,-8,1647.21,2441.1,2944.87,1,55.9893,2944.87,6,6,6.00615,5.99385,887.378,-5.68434e-14,-3.67024e-15,887.378,887.378,-5.68434e-14,887.378,0,-3.67024e-15,887.378,-6,6,-5.99385,5.99385,181.929,-615.952,-73.5449,642.258,181.929,-615.952,642.258,0,-73.5449,642.258,-6,-6,-5.99385,-6.00615,887.378,-1.98952e-13,-1.28458e-14,887.378,887.378,-1.98952e-13,887.378,0,-1.28458e-14,887.378,6,-6,6.00615,-6.00615,181.929,615.952,73.5449,642.258,181.929,615.952,642.258,0,73.5449,642.258
0.0062,6,6,895.703,0,895.703,0,0,895.703,-6,6,203.312,-622.57,654.927,0,-71.9146,654.927,-6,-6,895.703,-2.27374e-13,895.703,0,-1.45445e-14,895.703,6,-6,203.312,622.57,654.927,0,71.9146,654.927,-8,7,-872.913,932.562,1277.36,0,-46.8922,1277.36,-7,8,-872.913,932.562,1277.36,0,-46.8922,1277.36,8,-7,-872.913,-932.562,1277.36,0,46.8922,1277.36,7,-8,-872.913,-932.562,1277.36,0,46.8922,1277.36,7,7,3826.5,-1.13687e-13,3826.5,1,-1.70228e-15,3826.5,-7,7,1693.24,2310.34,2864.39,0,53.7625,2864.39,-7,-7,3826.5,-6.11067e-13,3826.5,1,-9.14975e-15,3826.5,7,-7,1693.24,-2310.34,2864.39,0,-53.7625,2864.39,7,6,-583.542,-1876.2,1964.85,0,72.7231,1964.85,-8,8,1532,-2522.3,2951.1,1,-58.7262,2951.1,-6,-7,-583.542,-1876.2,1964.85,0,72.7231,1964.85,7,-7,1693.24,-2310.34,2864.39,0,-53.7625,2864.39,6,7,-583.542,1876.2,1964.85,0,-72.7231,1964.85,-7,7,1693.24,2310.34,2864.39,0,53.7625,2864.39,-7,-6,-583.542,1876.2,1964.85,0,-72.7231,1964.85,8,-8,1532,2522.3,2951.1,1,58.7262,2951.1,7,7,3826.5,-1.13687e-13,3826.5,1,-1.70228e-15,3826.5,-8,8,1532,-2522.3,2951.1,1,-58.7262,2951.1,-7,-7,3826.5,-6.11067e-13,3826.5,1,-9.14975e-15,3826.5,8,-8,1532,2522.3,2951.1,1,58.7262,2951.1,7,7,3826.5,-1.13687e-13,3826.5,1,-1.70228e-15,3826.5,-8,8,1532,-2522.3,2951.1,1,-58.7262,2951.1,-7,-7,3826.5,-6.11067e-13,3826.5,1,-9.14975e-15,3826.5,8,-8,1532,2522.3,2951.1,1,58.7262,2951.1,6,6,6.0062,5.9938,895.703,0,0,895.703,895.703,0,895.703,0,0,895.703,-6,6,-5.9938,5.9938,203.312,-622.57,-71.9146,654.927,203.312,-622.57,654.927,0,-71.9146,654.927,-6,-6,-5.9938,-6.0062,895.703,-2.27374e-13,-1.45445e-14,895.703,895.703,-2.27374e-13,895.703,0,-1.45445e-14,895.703,6,-6,6.0062,-6.0062,203.312,622.57,71.9146,654.927,203.312,622.57,654.927,0,71.9146,654.927
0.00625,6,6,872.444,-2.84217e-14,872.444,0,-1.86653e-15,872.444,-6,6,217.347,-614.233,651.553,0,-70.5137,651.553,-6,-6,872.444,-1.7053e-13,872.444,0,-1.11992e-14,872.444,6,-6,217.347,614.233,651.553,0,70.5137,651.553,-7,8,-854.562,936.672,1267.92,0,-47.6246,1267.92,-8,7,-854.562,936.672,1267.92,0,-47.6246,1267.92,8,-7,-854.562,-936.672,1267.92,0,47.6246,1267.92,7,-8,-854.562,-936.672,1267.92,0,47.6246,1267.92,7,7,3831.88,-2.84217e-14,3831.88,1,-4.24972e-16,3831.88,-7,7,1730.45,2275.13,2858.44,0,52.7436,2858.44,-7,-7,3831.88,-5.96856e-13,3831.88,1,-8.92441e-15,3831.88,7,-7,1730.45,-2275.13,2858.44,0,-52.7436,2858.44,7,6,-544.579,-1837.47,1916.47,0,73.4915,1916.47,-8,8,1393.34,-2587.24,2938.57,1,-61.6957,2938.57,-6,-7,-544.579,-1837.47,1916.47,0,73.4915,1916.47,7,-7,1730.45,-2275.13,2858.44,0,-52.7436,2858.44,6,7,-544.579,1837.47,1916.47,0,-73.4915,1916.47,-7,7,1730.45,2275.13,2858.44,0,52.7436,2858.44,-7,-6,-544.579,1837.47,1916.47,0,-73.4915,1916.47,8,-8,1393.34,2587.24,2938.57,1,61.6957,2938.57,7,7,3831.88,-2.84217e-14,3831.88,1,-4.24972e-16,3831.88,-8,8,1393.34,-2587.24,2938.57,1,-61.6957,2938.57,-7,-7,3831.88,-5.96856e-13,3831.88,1,-8.92441e-15,3831.88,8,-8,1393.34,2587.24,2938.57,1,61.6957,2938.57,7,7,3831.88,-2.84217e-14,3831.88,1,-4.24972e-16,3831.88,-8,8,1393.34,-2587.24,2938.57,1,-61.6957,2938.57,-7,-7,3831.88,-5.96856e-13,3831.88,1,-8.92441e-15,3831.88,8,-8,1393.34,2587.24,2938.57,1,61.6957,2938.57,6,6,6.00625,5.99375,872.444,-2.84217e-14,-1.86653e-15,872.444,872.444,-2.84217e-14,872.444,0,-1.86653e-15,872.444,-6,6,-5.99375,5.99375,217.347,-614.233,-70.5137,651.553,217.347,-614.233,651.553,0,-70.5137,651.553,-6,-6,-5.99375,-6.00625,872.444,-1.7053e-13,-1.11992e-14,872.444,872.444,-1.7053e-13,872.444,0,-1.11992e-14,872.444,6,-6,6.00625,-6.00625,217.347,614.233,70.5137,651.553,217.347,614.233,651.553,0,70.5137,651.553
0.0063,6,6,872.637,5.68434e-14,872.637,0,3.73223e-15,872.637,-6,6,214.016,-623.365,659.08,0,-71.0514,659.08,-6,-6,872.637,-2.55795e-13,872.637,0,-1.67951e-14,872.637,6,-6,214.016,623.365,659.08,0,71.0514,659.08,-7,8,-828.615,949.31,1260.08,0,-48.8836,1260.08,-8,7,-828.615,949.31,1260.08,0,-48.8836,1260.08,8,-7,-828.615,-949.31,1260.08,0,48.8836,1260.08,7,-8,-828.615,-949.31,1260.08,0,48.8836,1260.08,7,7,3835.97,-2.27374e-13,3835.97,1,-3.39615e-15,3835.97,-7,7,1730.17,2218.61,2813.49,0,52.0514,2813.49,-7,-7,3835.97,-5.40012e-13,3835.97,1,-8.06586e-15,3835.97,7,-7,1730.17,-2218.61,2813.49,0,-52.0514,2813.49,7,6,-524.429,-1828.22,1901.95,0,73.9944,1901.95,-8,8,1282.23,-2646.5,2940.77,1,-64.1498,2940.77,-6,-7,-524.429,-1828.22,1901.95,0,73.9944,1901.95,7,-7,1730.17,-2218.61,2813.49,0,-52.0514,2813.49,6,7,-524.429,1828.22,1901.95,0,-73.9944,1901.95,-7,7,1730.17,2218.61,2813.49,0,52.0514,2813.49,-7,-6,-524.429,1828.22,1901.95,0,-73.9944,1901.95,8,-8,1282.23,2646.5,2940.77,1,64.1498,2940.77,7,7,3835.97,-2.27374e-13,3835.97,1,-3.39615e-15,3835.97,-8,8,1282.23,-2646.5,2940.77,1,-64.1498,2940.77,-7,-7,3835.97,-5.40012e-13,3835.97,1,-8.06586e-15,3835.97,8,-8,1282.23,2646.5,2940.77,1,64.1498,2940.77,7,7,3835.97,-2.27374e-13,3835.97,1,-3.39615e-15,3835.97,-8,8,1282.23,-2646.5,2940.77,1,-64.1498,2940.77,-7,-7,3835.97,-5.40012e-13,3835.97,1,-8.06586e-15,3835.97,8,-8,1282.23,2646.5,2940.77,1,64.1498,2940.77,6,6,6.0063,5.9937,872.637,5.68434e-14,3.73223e-15,872.637,872.637,5.68434e-14,872.637,0,3.73223e-15,872.637,-6,6,-5.9937,5.9937,214.016,-623.365,-71.0514,659.08,214.016,-623.365,659.08,0,-71.0514,659.08,-6,-6,-5.9937,-6.0063,872.637,-2.55795e-13,-1.67951e-14,872.637,872.637,-2.55795e-13,872.637,0,-1.67951e-14,872.637,6,-6,6.0063,-6.0063,214.016,623.365,71.0514,659.08,214.016,623.365,659.08,0,71.0514,659.08
0.00635,6,6,852.964,0,852.964,0,0,852.964,-6,6,220.233,-619.749,657.717,0,-70.4369,657.717,-6,-6,852.964,-1.7053e-13,852.964,0,-1.1455e-14,852.964,6,-6,220.233,619.749,657.717,0,70.4369,657.717,-8,7,-786.088,948.738,1232.09,0,-50.3561,1232.09,-7,8,-786.088,948.738,1232.09,0,-50.3561,1232.09,8,-7,-786.088,-948.738,1232.09,0,50.3561,1232.09,7,-8,-786.088,-948.738,1232.09,0,50.3561,1232.09,7,7,3850.98,2.84217e-14,3850.98,1,4.22865e-16,3850.98,-7,7,1747.38,2185.01,2797.78,0,51.3503,2797.78,-7,-7,3850.98,-7.38964e-13,3850.98,1,-1.09945e-14,3850.98,7,-7,1747.38,-2185.01,2797.78,0,-51.3503,2797.78,7,6,-484.851,-1820.58,1884.03,0,75.0873,1884.03,-8,8,1128.65,-2700.66,2927.01,1,-67.3192,2927.01,-6,-7,-484.851,-1820.58,1884.03,0,75.0873,1884.03,7,-7,1747.38,-2185.01,2797.78,0,-51.3503,2797.78,6,7,-484.851,1820.58,1884.03,0,-75.0873,1884.03,-7,7,1747.38,2185.01,2797.78,0,51.3503,2797.78,-7,-6,-484.851,1820.58,1884.03,0,-75.0873,1884.03,8,-8,1128.65,2700.66,2927.01,1,67.3192,2927.01,7,7,3850.98,2.84217e-14,3850.98,1,4.22865e-16,3850.98,-8,8,1128.65,-2700.66,2927.01,1,-67.3192,2927.01,-7,-7,3850.98,-7.38964e-13,3850.98,1,-1.09945e-14,3850.98,8,-8,1128.65,2700.66,2927.01,1,67.3192,2927.01,7,7,3850.98,2.84217e-14,3850.98,1,4.22865e-16,3850.98,-8,8,1128.65,-2700.66,2927.01,1,-67.3192,2927.01,-7,-7,3850.98,-7.38964e-13,3850.98,1,-1.09945e-14,3850.98,8,-8,1128.65,2700.66,2927.01,1,67.3192,2927.01,6,6,6.00635,5.99365,852.964,0,0,852.964,852.964,0,852.964,0,0,852.964,-6,6,-5.99365,5.99365,220.233,-619.749,-70.4369,657.717,220.233,-619.749,657.717,0,-70.4369,657.717,-6,-6,-5.99365,-6.00635,852.964,-1.7053e-13,-1.1455e-14,852.964,852.964,-1.7053e-13,852.964,0,-1.1455e-14,852.964,6,-6,6.00635,-6.00635,220.233,619.749,70.4369,657.717,220.233,619.749,657.717,0,70.4369,657.717
0.0064,6,6,819.163,1.42109e-13,819.163,0,9.93968e-15,819.163,-6,6,205.997,-622.952,656.128,0,-71.7021,656.128,-6,-6,819.163,-1.7053e-13,819.163,0,-1.19276e-14,819.163,6,-6,205.997,622.952,656.128,0,71.7021,656.128,-7,8,-749.24,960.007,1217.77,0,-52.0297,1217.77,-8,7,-749.24,960.007,1217.77,0,-52.0297,1217.77,7,-8,-749.24,-960.007,1217.77,0,52.0297,1217.77,8,-7,-749.24,-960.007,1217.77,0,52.0297,1217.77,7,7,3856.98,-8.52651e-14,3856.98,1,-1.26662e-15,3856.98,-7,7,1787.98,2163.49,2806.7,0,50.4285,2806.7,-7,-7,3856.98,-4.26326e-13,3856.98,1,-6.3331e-15,3856.98,7,-7,1787.98,-2163.49,2806.7,0,-50.4285,2806.7,7,6,-448.959,-1816.08,1870.75,0,76.1141,1870.75,-8,8,999.431,-2709.56,2888,1,-69.7533,2888,-6,-7,-448.959,-1816.08,1870.75,0,76.1141,1870.75,7,-7,1787.98,-2163.49,2806.7,0,-50.4285,2806.7,6,7,-448.959,1816.08,1870.75,0,-76.1141,1870.75,-7,7,1787.98,2163.49,2806.7,0,50.4285,2806.7,-7,-6,-448.959,1816.08,1870.75,0,-76.1141,1870.75,8,-8,999.431,2709.56,2888,1,69.7533,2888,7,7,3856.98,-8.52651e-14,3856.98,1,-1.26662e-15,3856.98,-8,8,999.431,-2709.56,2888,1,-69.7533,2888,-7,-7,3856.98,-4.26326e-13,3856.98,1,-6.3331e-15,3856.98,8,-8,999.431,2709.56,2888,1,69.7533,2888,7,7,3856.98,-8.52651e-14,3856.98,1,-1.26662e-15,3856.98,-8,8,999.431,-2709.56,2888,1,-69.7533,2888,-7,-7,3856.98,-4.26326e-13,3856.98,1,-6.3331e-15,3856.98,8,-8,999.431,2709.56,2888,1,69.7533,2888,6,6,6.0064,5.9936,819.163,1.42109e-13,9.93968e-15,819.163,819.163,1.42109e-13,819.163,0,9.93968e-15,819.163,-6,6,-5.9936,5.9936,205.997,-622.952,-71.7021,656.128,205.997,-622.952,656.128,0,-71.7021,656.128,-6,-6,-5.9936,-6.0064,819.163,-1.7053e-13,-1.19276e-14,819.163,819.163,-1.7053e-13,819.163,0,-1.19276e-14,819.163,6,-6,6.0064,-6.0064,205.997,622.952,71.7021,656.128,205.997,622.952,656.128,0,71.7021,656.128
0.00645,6,6,817.429,0,817.429,0,0,817.429,-6,6,220.28,-615.382,653.619,0,-70.3049,653.619,-6,-6,817.429,-1.13687e-13,817.429,0,-7.96861e-15,817.429,6,-6,220.28,615.382,653.619,0,70.3049,653.619,-7,8,-723.227,961.144,1202.85,0,-53.0398,1202.85,-8,7,-723.227,961.144,1202.85,0,-53.0398,1202.85,8,-7,-723.227,-961.144,1202.85,0,53.0398,1202.85,7,-8,-723.227,-961.144,1202.85,0,53.0398,1202.85,7,7,3857.31,-1.7053e-13,3857.31,1,-2.53302e-15,3857.31,-7,7,1802.09,2108.52,2773.7,0,49.4806,2773.7,-7,-7,3857.31,-5.11591e-13,3857.31,1,-7.59907e-15,3857.31,7,-7,1802.09,-2108.52,2773.7,0,-49.4806,2773.7,7,6,-409.285,-1808.21,1853.95,0,77.2461,1853.95,-8,8,873.064,-2753.82,2888.9,1,-72.4094,2888.9,-6,-7,-409.285,-1808.21,1853.95,0,77.2461,1853.95,7,-7,1802.09,-2108.52,2773.7,0,-49.4806,2773.7,6,7,-409.285,1808.21,1853.95,0,-77.2461,1853.95,-7,7,1802.09,2108.52,2773.7,0,49.4806,2773.7,-7,-6,-409.285,1808.21,1853.95,0,-77.2461,1853.95,8,-8,873.064,2753.82,2888.9,1,72.4094,2888.9,7,7,3857.31,-1.7053e-13,3857.31,1,-2.53302e-15,3857.31,-8,8,873.064,-2753.82,2888.9,1,-72.4094,2888.9,-7,-7,3857.31,-5.11591e-13,3857.31,1,-7.59907e-15,3857.31,8,-8,873.064,2753.82,2888.9,1,72.4094,2888.9,7,7,3857.31,-1.7053e-13,3857.31,1,-2.53302e-15,3857.31,-8,8,873.064,-2753.82,2888.9,1,-72.4094,2888.9,-7,-7,3857.31,-5.11591e-13,3857.31,1,-7.59907e-15,3857.31,8,-8,873.064,2753.82,2888.9,1,72.4094,2888.9,6,6,6.00645,5.99355,817.429,0,0,817.429,817.429,0,817.429,0,0,817.429,-6,6,-5.99355,5.99355,220.28,-615.382,-70.3049,653.619,220.28,-615.382,653.619,0,-70.3049,653.619,-6,-6,-5.99355,-6.00645,817.429,-1.13687e-13,-7.96861e-15,817.429,817.429,-1.13687e-13,817.429,0,-7.96861e-15,817.429,6,-6,6.00645,-6.00645,220.28,615.382,70.3049,653.619,220.28,615.382,653.619,0,70.3049,653.619
0.0065,6,6,787.78,-5.68434e-14,787.78,0,-4.13426e-15,787.78,-6,6,228.949,-598.18,640.497,0,-69.056,640.497,-6,-6,787.78,-1.98952e-13,787.78,0,-1.44699e-14,787.78,6,-6,228.949,598.18,640.497,0,69.056,640.497,7,8,-704.143,-531.047,881.946,0,37.0227,881.946,8,7,-704.143,531.047,881.946,0,-37.0227,881.946,-8,-7,-704.143,-531.047,881.946,0,37.0227,881.946,-7,-8,-704.143,531.047,881.946,0,-37.0227,881.946,7,7,3854.43,-1.7053e-13,3854.43,1,-2.53492e-15,3854.43,-7,7,1809.87,2046.11,2731.71,0,48.5059,2731.71,-7,-7,3854.43,-2.55795e-13,3854.43,1,-3.80237e-15,3854.43,7,-7,1809.87,-2046.11,2731.71,0,-48.5059,2731.71,7,6,-359.227,-1810.67,1845.96,0,78.7785,1845.96,-8,8,746.872,-2783.67,2882.13,1,-74.981,2882.13,-6,-7,-359.227,-1810.67,1845.96,0,78.7785,1845.96,7,-7,1809.87,-2046.11,2731.71,0,-48.5059,2731.71,6,7,-359.227,1810.67,1845.96,0,-78.7785,1845.96,-7,7,1809.87,2046.11,2731.71,0,48.5059,2731.71,-7,-6,-359.227,1810.67,1845.96,0,-78.7785,1845.96,8,-8,746.872,2783.67,2882.13,1,74.981,2882.13,7,7,3854.43,-1.7053e-13,3854.43,1,-2.53492e-15,3854.43,-8,8,746.872,-2783.67,2882.13,1,-74.981,2882.13,-7,-7,3854.43,-2.55795e-13,3854.43,1,-3.80237e-15,3854.43,8,-8,746.872,2783.67,2882.13,1,74.981,2882.13,7,7,3854.43,-1.7053e-13,3854.43,1,-2.53492e-15,3854.43,-8,8,746.872,-2783.67,2882.13,1,-74.981,2882.13,-7,-7,3854.43,-2.55795e-13,3854.43,1,-3.80237e-15,3854.43,8,-8,746.872,2783.67,2882.13,1,74.981,2882.13,6,6,6.0065,5.9935,787.78,-5.68434e-14,-4.13426e-15,787.78,787.78,-5.68434e-14,787.78,0,-4.13426e-15,787.78,-6,6,-5.9935,5.9935,228.949,-598.18,-69.056,640.497,228.949,-598.18,640.497,0,-69.056,640.497,-6,-6,-5.9935,-6.0065,787.78,-1.98952e-13,-1.44699e-14,787.78,787.78,-1.98952e-13,787.78,0,-1.44699e-14,787.78,6,-6,6.0065,-6.0065,228.949,598.18,69.056,640.497,228.949,598.18,640.497,0,69.056,640.497
0.00655,6,6,776.088,5.68434e-14,776.088,0,4.19654e-15,776.088,-6,6,230.218,-608.257,650.367,0,-69.2689,650.367,-6,-6,776.088,-8.52651e-14,776.088,0,-6.29482e-15,776.088,6,-6,230.218,608.257,650.367,0,69.2689,650.367,8,7,-709.442,510.242,873.874,0,-35.7243,873.874,7,8,-709.442,-510.242,873.874,0,35.7243,873.874,-7,-8,-709.442,510.242,873.874,0,-35.7243,873.874,-8,-7,-709.442,-510.242,873.874,0,35.7243,873.874,7,7,3849.54,-5.68434e-14,3849.54,1,-8.46046e-16,3849.54,-7,7,1793.13,2003.46,2688.72,0,48.1709,2688.72,-7,-7,3849.54,-7.67386e-13,3849.54,1,-1.14216e-14,3849.54,7,-7,1793.13,-2003.46,2688.72,0,-48.1709,2688.72,7,6,-338.111,-1802.16,1833.61,0,79.374,1833.61,-8,8,616.77,-2810.21,2877.09,1,-77.6213,2877.09,-6,-7,-338.111,-1802.16,1833.61,0,79.374,1833.61,7,-7,1793.13,-2003.46,2688.72,0,-48.1709,2688.72,6,7,-338.111,1802.16,1833.61,0,-79.374,1833.61,-7,7,1793.13,2003.46,2688.72,0,48.1709,2688.72,-7,-6,-338.111,1802.16,1833.61,0,-79.374,1833.61,8,-8,616.77,2810.21,2877.09,1,77.6213,2877.09,7,7,3849.54,-5.68434e-14,3849.54,1,-8.46046e-16,3849.54,-8,8,616.77,-2810.21,2877.09,1,-77.6213,2877.09,-7,-7,3849.54,-7.67386e-13,3849.54,1,-1.14216e-14,3849.54,8,-8,616.77,2810.21,2877.09,1,77.6213,2877.09,7,7,3849.54,-5.68434e-14,3849.54,1,-8.46046e-16,3849.54,-8,8,616.77,-2810.21,2877.09,1,-77.6213,2877.09,-7,-7,3849.54,-7.67386e-13,3849.54,1,-1.14216e-14,3849.54,8,-8,616.77,2810.21,2877.09,1,77.6213,2877.09,6,6,6.00655,5.99345,776.088,5.68434e-14,4.19654e-15,776.088,776.088,5.68434e-14,776.088,0,4.19654e-15,776.088,-6,6,-5.99345,5.99345,230.218,-608.257,-69.2689,650.367,230.218,-608.257,650.367,0,-69.2689,650.367,-6,-6,-5.99345,-6.00655,776.088,-8.52651e-14,-6.29482e-15,776.088,776.088,-8.52651e-14,776.088,0,-6.29482e-15,776.088,6,-6,6.00655,-6.00655,230.218,608.257,69.2689,650.367,230.218,608.257,650.367,0,69.2689,650.367
0.0066,6,6,746.497,2.84217e-14,746.497,0,2.18145e-15,746.497,-6,6,212.541,-599.636,636.189,0,-70.4831,636.189,-6,-6,746.497,-1.42109e-13,746.497,0,-1.09072e-14,746.497,6,-6,212.541,599.636,636.189,0,70.4831,636.189,8,7,-734.008,479.812,876.919,0,-33.1722,876.919,7,8,-734.008,-479.812,876.919,0,33.1722,876.919,-8,-7,-734.008,-479.812,876.919,0,33.1722,876.919,-7,-8,-734.008,479.812,876.919,0,-33.1722,876.919,7,7,3830.72,-1.42109e-13,3830.72,1,-2.12551e-15,3830.72,-7,7,1821.66,1980.56,2690.92,0,47.393,2690.92,-7,-7,3830.72,-6.25278e-13,3830.72,1,-9.35223e-15,3830.72,7,-7,1821.66,-1980.56,2690.92,0,-47.393,2690.92,7,6,-296.422,-1778.53,1803.06,0,80.5377,1803.06,-8,8,467.757,-2830.77,2869.16,1,-80.6172,2869.16,-6,-7,-296.422,-1778.53,1803.06,0,80.5377,1803.06,7,-7,1821.66,-1980.56,2690.92,0,-47.393,2690.92,6,7,-296.422,1778.53,1803.06,0,-80.5377,1803.06,-7,7,1821.66,1980.56,2690.92,0,47.393,2690.92,-7,-6,-296.422,1778.53,1803.06,0,-80.5377,1803.06,8,-8,467.757,2830.77,2869.16,1,80.6172,2869.16,7,7,3830.72,-1.42109e-13,3830.72,1,-2.12551e-15,3830.72,-8,8,467.757,-2830.77,2869.16,1,-80.6172,2869.16,-7,-7,3830.72,-6.25278e-13,3830.72,1,-9.35223e-15,3830.72,8,-8,467.757,2830.77,2869.16,1,80.6172,2869.16,7,7,3830.72,-1.42109e-13,3830.72,1,-2.12551e-15,3830.72,-8,8,467.757,-2830.77,2869.16,1,-80.6172,2869.16,-7,-7,3830.72,-6.25278e-13,3830.72,1,-9.35223e-15,3830.72,8,-8,467.757,2830.77,2869.16,1,80.6172,2869.16,6,6,6.0066,5.9934,746.497,2.84217e-14,2.18145e-15,746.497,746.497,2.84217e-14,746.497,0,2.18145e-15,746.497,-6,6,-5.9934,5.9934,212.541,-599.636,-70.4831,636.189,212.541,-599.636,636.189,0,-70.4831,636.189,-6,-6,-5.9934,-6.0066,746.497,-1.42109e-13,-1.09072e-14,746.497,746.497,-1.42109e-13,746.497,0,-1.09072e-14,746.497,6,-6,6.0066,-6.0066,212.541,599.636,70.4831,636.189,212.541,599.636,636.189,0,70.4831,636.189
0.00665,6,6,764.133,-2.84217e-14,764.133,0,-2.1311e-15,764.133,-6,6,224.664,-598.174,638.973,0,-69.4147,638.973,-6,-6,764.133,0,764.133,0,0,764.133,6,-6,224.664,598.174,638.973,0,69.4147,638.973,8,7,-759.678,452.292,884.126,0,-30.7685,884.126,7,8,-759.678,-452.292,884.126,0,30.7685,884.126,-7,-8,-759.678,452.292,884.126,0,-30.7685,884.126,-8,-7,-759.678,-452.292,884.126,0,30.7685,884.126,7,7,3824.19,1.42109e-13,3824.19,1,2.12914e-15,3824.19,-7,7,1824.63,1927.69,2654.29,0,46.5731,2654.29,-7,-7,3824.19,-6.25278e-13,3824.19,1,-9.3682e-15,3824.19,7,-7,1824.63,-1927.69,2654.29,0,-46.5731,2654.29,7,6,-270.82,-1779.15,1799.64,0,81.3449,1799.64,-8,8,343.24,-2845.88,2866.5,1,-83.1228,2866.5,-6,-7,-270.82,-1779.15,1799.64,0,81.3449,1799.64,7,-7,1824.63,-1927.69,2654.29,0,-46.5731,2654.29,6,7,-270.82,1779.15,1799.64,0,-81.3449,1799.64,-7,7,1824.63,1927.69,2654.29,0,46.5731,2654.29,-7,-6,-270.82,1779.15,1799.64,0,-81.3449,1799.64,8,-8,343.24,2845.88,2866.5,1,83.1228,2866.5,7,7,3824.19,1.42109e-13,3824.19,1,2.12914e-15,3824.19,-8,8,343.24,-2845.88,2866.5,1,-83.1228,2866.5,-7,-7,3824.19,-6.25278e-13,3824.19,1,-9.3682e-15,3824.19,8,-8,343.24,2845.88,2866.5,1,83.1228,2866.5,7,7,3824.19,1.42109e-13,3824.19,1,2.12914e-15,3824.19,-8,8,343.24,-2845.88,2866.5,1,-83.1228,2866.5,-7,-7,3824.19,-6.25278e-13,3824.19,1,-9.3682e-15,3824.19,8,-8,343.24,2845.88,2866.5,1,83.1228,2866.5,6,6,6.00665,5.99335,764.133,-2.84217e-14,-2.1311e-15,764.133,764.133,-2.84217e-14,764.133,0,-2.1311e-15,764.133,-6,6,-5.99335,5.99335,224.664,-598.174,-69.4147,638.973,224.664,-598.174,638.973,0,-69.4147,638.973,-6,-6,-5.99335,-6.00665,764.133,0,0,764.133,764.133,0,764.133,0,0,764.133,6,-6,6.00665,-6.00665,224.664,598.174,69.4147,638.973,224.664,598.174,638.973,0,69.4147,638.973
0.0067,6,6,751.064,-1.42109e-14,751.064,0,-1.08409e-15,751.064,-6,6,219.709,-604.633,643.315,0,-70.0301,643.315,-6,-6,751.064,-1.42109e-13,751.064,0,-1.08409e-14,751.064,6,-6,219.709,604.633,643.315,0,70.0301,643.315,8,7,-785.994,418.892,890.65,0,-28.0552,890.65,7,8,-785.994,-418.892,890.65,0,28.0552,890.65,-8,-7,-785.994,-418.892,890.65,0,28.0552,890.65,-7,-8,-785.994,418.892,890.65,0,-28.0552,890.65,7,7,3826.3,-7.10543e-14,3826.3,1,-1.06398e-15,3826.3,-7,7,1814.33,1860.92,2599,0,45.7263,2599,-7,-7,3826.3,-4.26326e-13,3826.3,1,-6.38388e-15,3826.3,7,-7,1814.33,-1860.92,2599,0,-45.7263,2599,7,6,-238.082,-1767.59,1783.55,0,82.3288,1783.55,-8,8,225.296,-2846.81,2855.71,1,-85.475,2855.71,-6,-7,-238.082,-1767.59,1783.55,0,82.3288,1783.55,7,-7,1814.33,-1860.92,2599,0,-45.7263,2599,6,7,-238.082,1767.59,1783.55,0,-82.3288,1783.55,-7,7,1814.33,1860.92,2599,0,45.7263,2599,-7,-6,-238.082,1767.59,1783.55,0,-82.3288,1783.55,8,-8,225.296,2846.81,2855.71,1,85.475,2855.71,7,7,3826.3,-7.10543e-14,3826.3,1,-1.06398e-15,3826.3,-8,8,225.296,-2846.81,2855.71,1,-85.475,2855.71,-7,-7,3826.3,-4.26326e-13,3826.3,1,-6.38388e-15,3826.3,8,-8,225.296,2846.81,2855.71,1,85.475,2855.71,7,7,3826.3,-7.10543e-14,3826.3,1,-1.06398e-15,3826.3,-8,8,225.296,-2846.81,2855.71,1,-85.475,2855.71,-7,-7,3826.3,-4.26326e-13,3826.3,1,-6.38388e-15,3826.3,8,-8,225.296,2846.81,2855.71,1,85.475,2855.71,6,6,6.0067,5.9933,751.064,-1.42109e-14,-1.08409e-15,751.064,751.064,-1.42109e-14,751.064,0,-1.08409e-15,751.064,-6,6,-5.9933,5.9933,219.709,-604.633,-70.0301,643.315,219.709,-604.633,643.315,0,-70.0301,643.315,-6,-6,-5.9933,-6.0067,751.064,-1.42109e-13,-1.08409e-14,751.064,751.064,-1.42109e-13,751.064,0,-1.08409e-14,751.064,6,-6,6.0067,-6.0067,219.709,604.633,70.0301,643.315,219.709,604.633,643.315,0,70.0301,643.315
0.00675,6,6,731.408,4.26326e-14,731.408,0,3.33967e-15,731.408,-6,6,239.344,-615.92,660.79,0,-68.764,660.79,-6,-6,731.408,-1.13687e-13,731.408,0,-8.9058e-15,731.408,6,-6,239.344,615.92,660.79,0,68.764,660.79,8,7,-806.765,386.003,894.354,0,-25.5692,894.354,7,8,-806.765,-386.003,894.354,0,25.5692,894.354,-8,-7,-806.765,-386.003,894.354,0,25.5692,894.354,-7,-8,-806.765,386.003,894.354,0,-25.5692,894.354,7,7,3825.81,-2.55795e-13,3825.81,1,-3.83083e-15,3825.81,-7,7,1836.39,1816.47,2583,0,44.6875,2583,-7,-7,3825.81,-6.53699e-13,3825.81,1,-9.78989e-15,3825.81,7,-7,1836.39,-1816.47,2583,0,-44.6875,2583,7,6,-203.569,-1747.65,1759.46,0,83.356,1759.46,-8,8,118.605,-2827.39,2829.88,1,-87.5979,2829.88,-6,-7,-203.569,-1747.65,1759.46,0,83.356,1759.46,7,-7,1836.39,-1816.47,2583,0,-44.6875,2583,6,7,-203.569,1747.65,1759.46,0,-83.356,1759.46,-7,7,1836.39,1816.47,2583,0,44.6875,2583,-7,-6,-203.569,1747.65,1759.46,0,-83.356,1759.46,8,-8,118.605,2827.39,2829.88,1,87.5979,2829.88,7,7,3825.81,-2.55795e-13,3825.81,1,-3.83083e-15,3825.81,-8,8,118.605,-2827.39,2829.88,1,-87.5979,2829.88,-7,-7,3825.81,-6.53699e-13,3825.81,1,-9.78989e-15,3825.81,8,-8,118.605,2827.39,2829.88,1,87.5979,2829.88,7,7,3825.81,-2.55795e-13,3825.81,1,-3.83083e-15,3825.81,-8,8,118.605,-2827.39,2829.88,1,-87.5979,2829.88,-7,-7,3825.81,-6.53699e-13,3825.81,1,-9.78989e-15,3825.81,8,-8,118.605,2827.39,2829.88,1,87.5979,2829.88,6,6,6.00675,5.99325,731.408,4.26326e-14,3.33967e-15,731.408,731.408,4.26326e-14,731.408,0,3.33967e-15,731.408,-6,6,-5.99325,5.99325,239.344,-615.92,-68.764,660.79,239.344,-615.92,660.79,0,-68.764,660.79,-6,-6,-5.99325,-6.00675,731.408,-1.13687e-13,-8.9058e-15,731.408,731.408,-1.13687e-13,731.408,0,-8.9058e-15,731.408,6,-6,6.00675,-6.00675,239.344,615.92,68.764,660.79,239.344,615.92,660.79,0,68.764,660.79
0.0068,6,6,730.515,4.26326e-14,730.515,0,3.34376e-15,730.515,-6,6,251.355,-603.719,653.954,0,-67.3959,653.954,-6,-6,730.515,0,730.515,0,0,730.515,6,-6,251.355,603.719,653.954,0,67.3959,653.954,7,8,-821.27,-363.346,898.056,0,23.8655,898.056,8,7,-821.27,363.346,898.056,0,-23.8655,898.056,-9,9,-909.446,-1589,1830.85,0,60.2159,1830.85,9,-9,-909.446,1589,1830.85,0,-60.2159,1830.85,7,7,3831.9,-1.42109e-13,3831.9,1,-2.12485e-15,3831.9,-7,7,1856.16,1776.54,2569.33,0,43.7444,2569.33,-7,-7,3831.9,-5.40012e-13,3831.9,1,-8.07444e-15,3831.9,7,-7,1856.16,-1776.54,2569.33,0,-43.7444,2569.33,7,6,-184.778,-1735.31,1745.12,0,83.922,1745.12,-8,8,-7.18457,-2824.42,2824.43,1,89.8543,2824.43,-6,-7,-184.778,-1735.31,1745.12,0,83.922,1745.12,7,-7,1856.16,-1776.54,2569.33,0,-43.7444,2569.33,6,7,-184.778,1735.31,1745.12,0,-83.922,1745.12,-7,7,1856.16,1776.54,2569.33,0,43.7444,2569.33,-7,-6,-184.778,1735.31,1745.12,0,-83.922,1745.12,8,-8,-7.18457,2824.42,2824.43,1,-89.8543,2824.43,7,7,3831.9,-1.42109e-13,3831.9,1,-2.12485e-15,3831.9,-8,8,-7.18457,-2824.42,2824.43,1,89.8543,2824.43,-7,-7,3831.9,-5.40012e-13,3831.9,1,-8.07444e-15,3831.9,8,-8,-7.18457,2824.42,2824.43,1,-89.8543,2824.43,7,7,3831.9,-1.42109e-13,3831.9,1,-2.12485e-15,3831.9,-8,8,-7.18457,-2824.42,2824.43,1,89.8543,2824.43,-7,-7,3831.9,-5.40012e-13,3831.9,1,-8.07444e-15,3831.9,8,-8,-7.18457,2824.42,2824.43,1,-89.8543,2824.43,6,6,6.0068,5.9932,730.515,4.26326e-14,3.34376e-15,730.515,730.515,4.26326e-14,730.515,0,3.34376e-15,730.515,-6,6,-5.9932,5.9932,251.355,-603.719,-67.3959,653.954,251.355,-603.719,653.954,0,-67.3959,653.954,-6,-6,-5.9932,-6.0068,730.515,0,0,730.515,730.515,0,730.515,0,0,730.515,6,-6,6.0068,-6.0068,251.355,603.719,67.3959,653.954,251.355,603.719,653.954,0,67.3959,653.954
0.00685,6,6,720.326,-1.13687e-13,720.326,0,-9.04281e-15,720.326,-6,6,244.56,-594.451,642.792,0,-67.6375,642.792,-6,-6,720.326,-5.68434e-14,720.326,0,-4.52141e-15,720.326,6,-6,244.56,594.451,642.792,0,67.6375,642.792,8,7,-844.626,337.653,909.617,0,-21.7899,909.617,7,8,-844.626,-337.653,909.617,0,21.7899,909.617,-9,9,-1042.62,-1525.24,1847.55,0,55.6445,1847.55,9,-9,-1042.62,1525.24,1847.55,0,-55.6445,1847.55,7,7,3826.3,0,3826.3,1,0,3826.3,-7,7,1865.15,1738.18,2549.52,0,42.9819,2549.52,-7,-7,3826.3,-6.25278e-13,3826.3,1,-9.36304e-15,3826.3,7,-7,1865.15,-1738.18,2549.52,0,-42.9819,2549.52,7,6,-152.771,-1736.24,1742.95,0,84.9715,1742.95,-8,8,-133.816,-2805.75,2808.94,1,87.2694,2808.94,-6,-7,-152.771,-1736.24,1742.95,0,84.9715,1742.95,7,-7,1865.15,-1738.18,2549.52,0,-42.9819,2549.52,6,7,-152.771,1736.24,1742.95,0,-84.9715,1742.95,-7,7,1865.15,1738.18,2549.52,0,42.9819,2549.52,-7,-6,-152.771,1736.24,1742.95,0,-84.9715,1742.95,8,-8,-133.816,2805.75,2808.94,1,-87.2694,2808.94,7,7,3826.3,0,3826.3,1,0,3826.3,-8,8,-133.816,-2805.75,2808.94,1,87.2694,2808.94,-7,-7,3826.3,-6.25278e-13,3826.3,1,-9.36304e-15,3826.3,8,-8,-133.816,2805.75,2808.94,1,-87.2694,2808.94,7,7,3826.3,0,3826.3,1,0,3826.3,-8,8,-133.816,-2805.75,2808.94,1,87.2694,2808.94,-7,-7,3826.3,-6.25278e-13,3826.3,1,-9.36304e-15,3826.3,8,-8,-133.816,2805.75,2808.94,1,-87.2694,2808.94,6,6,6.00685,5.99315,720.326,-1.13687e-13,-9.04281e-15,720.326,720.326,-1.13687e-13,720.326,0,-9.04281e-15,720.326,-6,6,-5.99315,5.99315,244.56,-594.451,-67.6375,642.792,244.56,-594.451,642.792,0,-67.6375,642.792,-6,-6,-5.99315,-6.00685,720.326,-5.68434e-14,-4.52141e-15,720.326,720.326,-5.68434e-14,720.326,0,-4.52141e-15,720.326,6,-6,6.00685,-6.00685,244.56,594.451,67.6375,642.792,244.56,594.451,642.792,0,67.6375,642.792
0.0069,6,6,693.42,4.9738e-14,693.42,0,4.10974e-15,693.42,-6,6,241.838,-580.813,629.15,0,-67.3942,629.15,-6,-6,693.42,-1.13687e-13,693.42,0,-9.3937e-15,693.42,6,-6,241.838,580.813,629.15,0,67.3942,629.15,8,7,-879.849,310.523,933.038,0,-19.4394,933.038,-9,9,-1155.5,-1471.16,1870.69,0,51.8528,1870.69,-8,-7,-879.849,-310.523,933.038,0,19.4394,933.038,9,-9,-1155.5,1471.16,1870.69,0,-51.8528,1870.69,7,7,3837.08,5.68434e-14,3837.08,1,8.48793e-16,3837.08,-7,7,1870.86,1681.22,2515.27,0,41.9439,2515.27,-7,-7,3837.08,-5.68434e-13,3837.08,1,-8.48793e-15,3837.08,7,-7,1870.86,-1681.22,2515.27,0,-41.9439,2515.27,7,6,-116.327,-1705.29,1709.25,0,86.0976,1709.25,-8,8,-233.742,-2805.09,2814.81,1,85.2367,2814.81,-6,-7,-116.327,-1705.29,1709.25,0,86.0976,1709.25,7,-7,1870.86,-1681.22,2515.27,0,-41.9439,2515.27,6,7,-116.327,1705.29,1709.25,0,-86.0976,1709.25,-7,7,1870.86,1681.22,2515.27,0,41.9439,2515.27,-7,-6,-116.327,1705.29,1709.25,0,-86.0976,1709.25,8,-8,-233.742,2805.09,2814.81,1,-85.2367,2814.81,7,7,3837.08,5.68434e-14,3837.08,1,8.48793e-16,3837.08,-8,8,-233.742,-2805.09,2814.81,1,85.2367,2814.81,-7,-7,3837.08,-5.68434e-13,3837.08,1,-8.48793e-15,3837.08,8,-8,-233.742,2805.09,2814.81,1,-85.2367,2814.81,7,7,3837.08,5.68434e-14,3837.08,1,8.48793e-16,3837.08,-8,8,-233.742,-2805.09,2814.81,1,85.2367,2814.81,-7,-7,3837.08,-5.68434e-13,3837.08,1,-8.48793e-15,3837.08,8,-8,-233.742,2805.09,2814.81,1,-85.2367,2814.81,6,6,6.0069,5.9931,693.42,4.9738e-14,4.10974e-15,693.42,693.42,4.9738e-14,693.42,0,4.10974e-15,693.42,-6,6,-5.9931,5.9931,241.838,-580.813,-67.3942,629.15,241.838,-580.813,629.15,0,-67.3942,629.15,-6,-6,-5.9931,-6.0069,693.42,-1.13687e-13,-9.3937e-15,693.42,693.42,-1.13687e-13,693.42,0,-9.3937e-15,693.42,6,-6,6.0069,-6.0069,241.838,580.813,67.3942,629.15,241.838,580.813,629.15,0,67.3942,629.15
0.00695,6,6,698.525,7.10543e-15,698.525,0,5.82815e-16,698.525,-6,6,254.574,-592.146,644.55,0,-66.7363,644.55,-6,-6,698.525,-5.68434e-14,698.525,0,-4.66252e-15,698.525,6,-6,254.574,592.146,644.55,0,66.7363,644.55,8,7,-900.358,298.415,948.523,0,-18.3373,948.523,-9,9,-1285.17,-1408.59,1906.77,0,47.6232,1906.77,-8,-7,-900.358,-298.415,948.523,0,18.3373,948.523,9,-9,-1285.17,1408.59,1906.77,0,-47.6232,1906.77,7,7,3815.37,-2.27374e-13,3815.37,1,-3.41449e-15,3815.37,-7,7,1859.77,1656.14,2490.29,0,41.6853,2490.29,-7,-7,3815.37,-5.68434e-13,3815.37,1,-8.53622e-15,3815.37,7,-7,1859.77,-1656.14,2490.29,0,-41.6853,2490.29,7,6,-89.1629,-1691.28,1693.63,0,86.9822,1693.63,-8,8,-342.798,-2789.6,2810.59,1,82.9944,2810.59,-6,-7,-89.1629,-1691.28,1693.63,0,86.9822,1693.63,7,-7,1859.77,-1656.14,2490.29,0,-41.6853,2490.29,6,7,-89.1629,1691.28,1693.63,0,-86.9822,1693.63,-7,7,1859.77,1656.14,2490.29,0,41.6853,2490.29,-7,-6,-89.1629,1691.28,1693.63,0,-86.9822,1693.63,8,-8,-342.798,2789.6,2810.59,1,-82.9944,2810.59,7,7,3815.37,-2.27374e-13,3815.37,1,-3.41449e-15,3815.37,-8,8,-342.798,-2789.6,2810.59,1,82.9944,2810.59,-7,-7,3815.37,-5.68434e-13,3815.37,1,-8.53622e-15,3815.37,8,-8,-342.798,2789.6,2810.59,1,-82.9944,2810.59,7,7,3815.37,-2.27374e-13,3815.37,1,-3.41449e-15,3815.37,-8,8,-342.798,-2789.6,2810.59,1,82.9944,2810.59,-7,-7,3815.37,-5.68434e-13,3815.37,1,-8.53622e-15,3815.37,8,-8,-342.798,2789.6,2810.59,1,-82.9944,2810.59,6,6,6.00695,5.99305,698.525,7.10543e-15,5.82815e-16,698.525,698.525,7.10543e-15,698.525,0,5.82815e-16,698.525,-6,6,-5.99305,5.99305,254.574,-592.146,-66.7363,644.55,254.574,-592.146,644.55,0,-66.7363,644.55,-6,-6,-5.99305,-6.00695,698.525,-5.68434e-14,-4.66252e-15,698.525,698.525,-5.68434e-14,698.525,0,-4.66252e-15,698.525,6,-6,6.00695,-6.00695,254.574,592.146,66.7363,644.55,254.574,592.146,644.55,0,66.7363,644.55
0.007,6,6,664.823,-4.9738e-14,664.823,0,-4.28652e-15,664.823,-6,6,279.086,-583.635,646.931,0,-64.4436,646.931,-6,-6,664.823,-2.84217e-14,664.823,0,-2.44944e-15,664.823,6,-6,279.086,583.635,646.931,0,64.4436,646.931,8,7,-912.534,272.808,952.44,0,-16.6444,952.44,-9,9,-1390.49,-1328.87,1923.38,0,43.702,1923.38,-7,-8,-912.534,272.808,952.44,0,-16.6444,952.44,9,-9,-1390.49,1328.87,1923.38,0,-43.702,1923.38,7,7,3822.69,-1.56319e-13,3822.69,1,-2.34297e-15,3822.69,-7,7,1856.38,1611.82,2458.48,0,40.9666,2458.48,-7,-7,3822.69,-8.2423e-13,3822.69,1,-1.23538e-14,3822.69,7,-7,1856.38,-1611.82,2458.48,0,-40.9666,2458.48,7,6,-63.3276,-1675.93,1677.12,0,87.836,1677.12,-8,8,-463.447,-2747.36,2786.18,1,80.425,2786.18,-6,-7,-63.3276,-1675.93,1677.12,0,87.836,1677.12,7,-7,1856.38,-1611.82,2458.48,0,-40.9666,2458.48,6,7,-63.3276,1675.93,1677.12,0,-87.836,1677.12,-7,7,1856.38,1611.82,2458.48,0,40.9666,2458.48,-7,-6,-63.3276,1675.93,1677.12,0,-87.836,1677.12,8,-8,-463.447,2747.36,2786.18,1,-80.425,2786.18,7,7,3822.69,-1.56319e-13,3822.69,1,-2.34297e-15,3822.69,-8,8,-463.447,-2747.36,2786.18,1,80.425,2786.18,-7,-7,3822.69,-8.2423e-13,3822.69,1,-1.23538e-14,3822.69,8,-8,-463.447,2747.36,2786.18,1,-80.425,2786.18,7,7,3822.69,-1.56319e-13,3822.69,1,-2.34297e-15,3822.69,-8,8,-463.447,-2747.36,2786.18,1,80.425,2786.18,-7,-7,3822.69,-8.2423e-13,3822.69,1,-1.23538e-14,3822.69,8,-8,-463.447,2747.36,2786.18,1,-80.425,2786.18,6,6,6.007,5.993,664.823,-4.9738e-14,-4.28652e-15,664.823,664.823,-4.9738e-14,664.823,0,-4.28652e-15,664.823,-6,6,-5.993,5.993,279.086,-583.635,-64.4436,646.931,279.086,-583.635,646.931,0,-64.4436,646.931,-6,-6,-5.993,-6.007,664.823,-2.84217e-14,-2.44944e-15,664.823,664.823,-2.84217e-14,664.823,0,-2.44944e-15,664.823,6,-6,6.007,-6.007,279.086,583.635,64.4436,646.931,279.086,583.635,646.931,0,64.4436,646.931
0.00705,6,6,653.124,4.26326e-14,653.124,0,3.73997e-15,653.124,-6,6,273.889,-567.582,630.21,0,-64.2401,630.21,-6,-6,653.124,-2.84217e-14,653.124,0,-2.49331e-15,653.124,6,-6,273.889,567.582,630.21,0,64.2401,630.21,8,7,-924.966,251.513,958.552,0,-15.2118,958.552,-9,9,-1476.04,-1232.79,1923.14,0,39.8686,1923.14,-8,-7,-924.966,-251.513,958.552,0,15.2118,958.552,9,-9,-1476.04,1232.79,1923.14,0,-39.8686,1923.14,7,7,3809.1,-1.27898e-13,3809.1,1,-1.92381e-15,3809.1,-7,7,1866.12,1579.87,2445.07,0,40.2514,2445.07,-7,-7,3809.1,-3.69482e-13,3809.1,1,-5.55768e-15,3809.1,7,-7,1866.12,-1579.87,2445.07,0,-40.2514,2445.07,7,6,-20.6741,-1676.27,1676.4,0,89.2934,1676.4,-8,8,-565.46,-2716.4,2774.63,1,78.2409,2774.63,-6,-7,-20.6741,-1676.27,1676.4,0,89.2934,1676.4,7,-7,1866.12,-1579.87,2445.07,0,-40.2514,2445.07,6,7,-20.6741,1676.27,1676.4,0,-89.2934,1676.4,-7,7,1866.12,1579.87,2445.07,0,40.2514,2445.07,-7,-6,-20.6741,1676.27,1676.4,0,-89.2934,1676.4,8,-8,-565.46,2716.4,2774.63,1,-78.2409,2774.63,7,7,3809.1,-1.27898e-13,3809.1,1,-1.92381e-15,3809.1,-8,8,-565.46,-2716.4,2774.63,1,78.2409,2774.63,-7,-7,3809.1,-3.69482e-13,3809.1,1,-5.55768e-15,3809.1,8,-8,-565.46,2716.4,2774.63,1,-78.2409,2774.63,7,7,3809.1,-1.27898e-13,3809.1,1,-1.92381e-15,3809.1,-8,8,-565.46,-2716.4,2774.63,1,78.2409,2774.63,-7,-7,3809.1,-3.69482e-13,3809.1,1,-5.55768e-15,3809.1,8,-8,-565.46,2716.4,2774.63,1,-78.2409,2774.63,6,6,6.00705,5.99295,653.124,4.26326e-14,3.73997e-15,653.124,653.124,4.26326e-14,653.124,0,3.73997e-15,653.124,-6,6,-5.99295,5.99295,273.889,-567.582,-64.2401,630.21,273.889,-567.582,630.21,0,-64.2401,630.21,-6,-6,-5.99295,-6.00705,653.124,-2.84217e-14,-2.49331e-15,653.124,653.124,-2.84217e-14,653.124,0,-2.49331e-15,653.124,6,-6,6.00705,-6.00705,273.889,567.582,64.2401,630.21,273.889,567.582,630.21,0,64.2401,630.21
0.0071,6,6,667.106,-1.42109e-14,667.106,0,-1.22053e-15,667.106,-6,6,290.906,-564.989,635.483,0,-62.7566,635.483,-6,-6,667.106,-5.68434e-14,667.106,0,-4.88211e-15,667.106,6,-6,290.906,564.989,635.483,0,62.7566,635.483,7,8,-944.457,-217.728,969.229,0,12.9818,969.229,8,7,-944.457,217.728,969.229,0,-12.9818,969.229,-9,9,-1579.75,-1121.43,1937.32,0,35.3702,1937.32,9,-9,-1579.75,1121.43,1937.32,0,-35.3702,1937.32,7,7,3777.63,4.26326e-14,3777.63,1,6.46613e-16,3777.63,-7,7,1861.19,1515.22,2399.99,0,39.1495,2399.99,-7,-7,3777.63,-7.95808e-13,3777.63,1,-1.20701e-14,3777.63,7,-7,1861.19,-1515.22,2399.99,0,-39.1495,2399.99,7,6,15.9089,-1660.36,1660.43,0,-89.451,1660.43,-8,8,-657.652,-2683.45,2762.87,1,76.2296,2762.87,-6,-7,15.9089,-1660.36,1660.43,0,-89.451,1660.43,7,-7,1861.19,-1515.22,2399.99,0,-39.1495,2399.99,6,7,15.9089,1660.36,1660.43,0,89.451,1660.43,-7,7,1861.19,1515.22,2399.99,0,39.1495,2399.99,-7,-6,15.9089,1660.36,1660.43,0,89.451,1660.43,8,-8,-657.652,2683.45,2762.87,1,-76.2296,2762.87,7,7,3777.63,4.26326e-14,3777.63,1,6.46613e-16,3777.63,-8,8,-657.652,-2683.45,2762.87,1,76.2296,2762.87,-7,-7,3777.63,-7.95808e-13,3777.63,1,-1.20701e-14,3777.63,8,-8,-657.652,2683.45,2762.87,1,-76.2296,2762.87,7,7,3777.63,4.26326e-14,3777.63,1,6.46613e-16,3777.63,-8,8,-657.652,-2683.45,2762.87,1,76.2296,2762.87,-7,-7,3777.63,-7.95808e-13,3777.63,1,-1.20701e-14,3777.63,8,-8,-657.652,2683.45,2762.87,1,-76.2296,2762.87,6,6,6.0071,5.9929,667.106,-1.42109e-14,-1.22053e-15,667.106,667.106,-1.42109e-14,667.106,0,-1.22053e-15,667.106,-6,6,-5.9929,5.9929,290.906,-564.989,-62.7566,635.483,290.906,-564.989,635.483,0,-62.7566,635.483,-6,-6,-5.9929,-6.0071,667.106,-5.68434e-14,-4.88211e-15,667.106,667.106,-5.68434e-14,667.106,0,-4.88211e-15,667.106,6,-6,6.0071,-6.0071,290.906,564.989,62.7566,635.483,290.906,564.989,635.483,0,62.7566,635.483
0.00715,6,6,639.186,7.10543e-15,639.186,0,6.36921e-16,639.186,-6,6,270.788,-558.536,620.716,0,-64.135,620.716,-6,-6,639.186,-5.68434e-14,639.186,0,-5.09536e-15,639.186,6,-6,270.788,558.536,620.716,0,64.135,620.716,7,8,-956.629,-186.043,974.551,0,11.0054,974.551,-9,9,-1675.7,-999.771,1951.29,0,30.8214,1951.29,-7,-8,-956.629,186.043,974.551,0,-11.0054,974.551,9,-9,-1675.7,999.771,1951.29,0,-30.8214,1951.29,7,7,3776.43,-1.13687e-13,3776.43,1,-1.72485e-15,3776.43,-7,7,1848.6,1497.95,2379.32,0,39.0183,2379.32,-7,-7,3776.43,-5.96856e-13,3776.43,1,-9.05546e-15,3776.43,7,-7,1848.6,-1497.95,2379.32,0,-39.0183,2379.32,7,6,50.0341,-1644.18,1644.94,0,-88.257,1644.94,-8,8,-747.604,-2660.59,2763.63,1,74.3051,2763.63,-6,-7,50.0341,-1644.18,1644.94,0,-88.257,1644.94,7,-7,1848.6,-1497.95,2379.32,0,-39.0183,2379.32,6,7,50.0341,1644.18,1644.94,0,88.257,1644.94,-7,7,1848.6,1497.95,2379.32,0,39.0183,2379.32,-7,-6,50.0341,1644.18,1644.94,0,88.257,1644.94,8,-8,-747.604,2660.59,2763.63,1,-74.3051,2763.63,7,7,3776.43,-1.13687e-13,3776.43,1,-1.72485e-15,3776.43,-8,8,-747.604,-2660.59,2763.63,1,74.3051,2763.63,-7,-7,3776.43,-5.96856e-13,3776.43,1,-9.05546e-15,3776.43,8,-8,-747.604,2660.59,2763.63,1,-74.3051,2763.63,7,7,3776.43,-1.13687e-13,3776.43,1,-1.72485e-15,3776.43,-8,8,-747.604,-2660.59,2763.63,1,74.3051,2763.63,-7,-7,3776.43,-5.96856e-13,3776.43,1,-9.05546e-15,3776.43,8,-8,-747.604,2660.59,2763.63,1,-74.3051,2763.63,6,6,6.00715,5.99285,639.186,7.10543e-15,6.36921e-16,639.186,639.186,7.10543e-15,639.186,0,6.36921e-16,639.186,-6,6,-5.99285,5.99285,270.788,-558.536,-64.135,620.716,270.788,-558.536,620.716,0,-64.135,620.716,-6,-6,-5.99285,-6.00715,639.186,-5.68434e-14,-5.09536e-15,639.186,639.186,-5.68434e-14,639.186,0,-5.09536e-15,639.186,6,-6,6.00715,-6.00715,270.788,558.536,64.135,620.716,270.788,558.536,620.716,0,64.135,620.716
0.0072,6,6,639.733,5.68434e-14,639.733,0,5.09101e-15,639.733,-6,6,311.816,-537.372,621.287,0,-59.8751,621.287,-6,-6,639.733,2.84217e-14,639.733,0,2.5455e-15,639.733,6,-6,311.816,537.372,621.287,0,59.8751,621.287,8,7,-979.356,158.158,992.044,0,-9.17359,992.044,-9,9,-1746.86,-872.246,1952.52,0,26.534,1952.52,-8,-7,-979.356,-158.158,992.044,0,9.17359,992.044,9,-9,-1746.86,872.246,1952.52,0,-26.534,1952.52,7,7,3753.66,1.42109e-14,3753.66,1,2.16914e-16,3753.66,-7,7,1847.37,1453.45,2350.59,0,38.1945,2350.59,-7,-7,3753.66,-5.68434e-13,3753.66,1,-8.67656e-15,3753.66,7,-7,1847.37,-1453.45,2350.59,0,-38.1945,2350.59,7,6,80.6132,-1634.48,1636.47,0,-87.1764,1636.47,-8,8,-819.415,-2603.82,2729.71,1,72.5314,2729.71,-6,-7,80.6132,-1634.48,1636.47,0,-87.1764,1636.47,7,-7,1847.37,-1453.45,2350.59,0,-38.1945,2350.59,6,7,80.6132,1634.48,1636.47,0,87.1764,1636.47,-7,7,1847.37,1453.45,2350.59,0,38.1945,2350.59,-7,-6,80.6132,1634.48,1636.47,0,87.1764,1636.47,8,-8,-819.415,2603.82,2729.71,1,-72.5314,2729.71,7,7,3753.66,1.42109e-14,3753.66,1,2.16914e-16,3753.66,-8,8,-819.415,-2603.82,2729.71,1,72.5314,2729.71,-7,-7,3753.66,-5.68434e-13,3753.66,1,-8.67656e-15,3753.66,8,-8,-819.415,2603.82,2729.71,1,-72.5314,2729.71,7,7,3753.66,1.42109e-14,3753.66,1,2.16914e-16,3753.66,-8,8,-819.415,-2603.82,2729.71,1,72.5314,2729.71,-7,-7,3753.66,-5.68434e-13,3753.66,1,-8.67656e-15,3753.66,8,-8,-819.415,2603.82,2729.71,1,-72.5314,2729.71,6,6,6.0072,5.9928,639.733,5.68434e-14,5.09101e-15,639.733,639.733,5.68434e-14,639.733,0,5.09101e-15,639.733,-6,6,-5.9928,5.9928,311.816,-537.372,-59.8751,621.287,311.816,-537.372,621.287,0,-59.8751,621.287,-6,-6,-5.9928,-6.0072,639.733,2.84217e-14,2.5455e-15,639.733,639.733,2.84217e-14,639.733,0,2.5455e-15,639.733,6,-6,6.0072,-6.0072,311.816,537.372,59.8751,621.287,311.816,537.372,621.287,0,59.8751,621.287
0.00725,6,6,633.813,7.10543e-15,633.813,0,6.4232e-16,633.813,-6,6,301.53,-552.17,629.136,0,-61.3618,629.136,-6,-6,633.813,-5.68434e-14,633.813,0,-5.13856e-15,633.813,6,-6,301.53,552.17,629.136,0,61.3618,629.136,8,7,-994.409,152.398,1006.02,0,-8.71306,1006.02,-9,9,-1849.58,-765.571,2001.76,0,22.4855,2001.76,-8,-7,-994.409,-152.398,1006.02,0,8.71306,1006.02,9,-9,-1849.58,765.571,2001.76,0,-22.4855,2001.76,7,7,3762.53,-1.7053e-13,3762.53,1,-2.59683e-15,3762.53,-7,7,1837.72,1408.2,2315.22,0,37.4619,2315.22,-7,-7,3762.53,-5.11591e-13,3762.53,1,-7.7905e-15,3762.53,7,-7,1837.72,-1408.2,2315.22,0,-37.4619,2315.22,7,6,97.7071,-1619.16,1622.11,0,-86.5467,1622.11,-8,8,-916.056,-2559.1,2718.11,1,70.3047,2718.11,-6,-7,97.7071,-1619.16,1622.11,0,-86.5467,1622.11,7,-7,1837.72,-1408.2,2315.22,0,-37.4619,2315.22,6,7,97.7071,1619.16,1622.11,0,86.5467,1622.11,-7,7,1837.72,1408.2,2315.22,0,37.4619,2315.22,-7,-6,97.7071,1619.16,1622.11,0,86.5467,1622.11,8,-8,-916.056,2559.1,2718.11,1,-70.3047,2718.11,7,7,3762.53,-1.7053e-13,3762.53,1,-2.59683e-15,3762.53,-8,8,-916.056,-2559.1,2718.11,1,70.3047,2718.11,-7,-7,3762.53,-5.11591e-13,3762.53,1,-7.7905e-15,3762.53,8,-8,-916.056,2559.1,2718.11,1,-70.3047,2718.11,7,7,3762.53,-1.7053e-13,3762.53,1,-2.59683e-15,3762.53,-8,8,-916.056,-2559.1,2718.11,1,70.3047,2718.11,-7,-7,3762.53,-5.11591e-13,3762.53,1,-7.7905e-15,3762.53,8,-8,-916.056,2559.1,2718.11,1,-70.3047,2718.11,6,6,6.00725,5.99275,633.813,7.10543e-15,6.4232e-16,633.813,633.813,7.10543e-15,633.813,0,6.4232e-16,633.813,-6,6,-5.99275,5.99275,301.53,-552.17,-61.3618,629.136,301.53,-552.17,629.136,0,-61.3618,629.136,-6,-6,-5.99275,-6.00725,633.813,-5.68434e-14,-5.13856e-15,633.813,633.813,-5.68434e-14,633.813,0,-5.13856e-15,633.813,6,-6,6.00725,-6.00725,301.53,552.17,61.3618,629.136,301.53,552.17,629.136,0,61.3618,629.136
0.0073,6,6,625.925,-2.13163e-14,625.925,0,-1.95124e-15,625.925,-6,6,311.879,-553.118,634.987,0,-60.5832,634.987,-6,-6,625.925,0,625.925,0,0,625.925,6,-6,311.879,553.118,634.987,0,60.5832,634.987,-9,9,-1923.86,-621.892,2021.87,0,17.9136,2021.87,-7,-8,-1017.63,122.815,1025.01,0,-6.88159,1025.01,-8,-7,-1017.63,-122.815,1025.01,0,6.88159,1025.01,9,-9,-1923.86,621.892,2021.87,0,-17.9136,2021.87,7,7,3762.03,-1.98952e-13,3762.03,1,-3.03004e-15,3762.03,-7,7,1844.49,1361.36,2292.48,0,36.4299,2292.48,-7,-7,3762.03,-5.40012e-13,3762.03,1,-8.22441e-15,3762.03,7,-7,1844.49,-1361.36,2292.48,0,-36.4299,2292.48,7,6,127.188,-1609.37,1614.39,0,-85.4813,1614.39,-8,8,-993.387,-2511.85,2701.15,1,68.4222,2701.15,-6,-7,127.188,-1609.37,1614.39,0,-85.4813,1614.39,7,-7,1844.49,-1361.36,2292.48,0,-36.4299,2292.48,6,7,127.188,1609.37,1614.39,0,85.4813,1614.39,-7,7,1844.49,1361.36,2292.48,0,36.4299,2292.48,-7,-6,127.188,1609.37,1614.39,0,85.4813,1614.39,8,-8,-993.387,2511.85,2701.15,1,-68.4222,2701.15,7,7,3762.03,-1.98952e-13,3762.03,1,-3.03004e-15,3762.03,-8,8,-993.387,-2511.85,2701.15,1,68.4222,2701.15,-7,-7,3762.03,-5.40012e-13,3762.03,1,-8.22441e-15,3762.03,8,-8,-993.387,2511.85,2701.15,1,-68.4222,2701.15,7,7,3762.03,-1.98952e-13,3762.03,1,-3.03004e-15,3762.03,-8,8,-993.387,-2511.85,2701.15,1,68.4222,2701.15,-7,-7,3762.03,-5.40012e-13,3762.03,1,-8.22441e-15,3762.03,8,-8,-993.387,2511.85,2701.15,1,-68.4222,2701.15,6,6,6.0073,5.9927,625.925,-2.13163e-14,-1.95124e-15,625.925,625.925,-2.13163e-14,625.925,0,-1.95124e-15,625.925,-6,6,-5.9927,5.9927,311.879,-553.118,-60.5832,634.987,311.879,-553.118,634.987,0,-60.5832,634.987,-6,-6,-5.9927,-6.0073,625.925,0,0,625.925,625.925,0,625.925,0,0,625.925,6,-6,6.0073,-6.0073,311.879,553.118,60.5832,634.987,311.879,553.118,634.987,0,60.5832,634.987
0.00735,6,6,638.881,-7.10543e-14,638.881,0,-6.37225e-15,638.881,-6,6,336.631,-536.803,633.623,0,-57.908,633.623,-6,-6,638.881,2.84217e-14,638.881,0,2.5489e-15,638.881,6,-6,336.631,536.803,633.623,0,57.908,633.623,-9,9,-1983.66,-472.201,2039.08,0,13.3898,2039.08,-8,8,-1096.65,-2464.72,2697.68,1,66.0138,2697.68,9,-9,-1983.66,472.201,2039.08,0,-13.3898,2039.08,8,-8,-1096.65,2464.72,2697.68,1,-66.0138,2697.68,7,7,3744.19,5.68434e-14,3744.19,1,8.69851e-16,3744.19,-7,7,1820.94,1300.55,2237.69,0,35.5352,2237.69,-7,-7,3744.19,-7.10543e-13,3744.19,1,-1.08731e-14,3744.19,7,-7,1820.94,-1300.55,2237.69,0,-35.5352,2237.69,7,6,146.733,-1584.74,1591.52,0,-84.71,1591.52,-8,8,-1096.65,-2464.72,2697.68,1,66.0138,2697.68,-6,-7,146.733,-1584.74,1591.52,0,-84.71,1591.52,7,-7,1820.94,-1300.55,2237.69,0,-35.5352,2237.69,6,7,146.733,1584.74,1591.52,0,84.71,1591.52,-7,7,1820.94,1300.55,2237.69,0,35.5352,2237.69,-7,-6,146.733,1584.74,1591.52,0,84.71,1591.52,8,-8,-1096.65,2464.72,2697.68,1,-66.0138,2697.68,7,7,3744.19,5.68434e-14,3744.19,1,8.69851e-16,3744.19,-8,8,-1096.65,-2464.72,2697.68,1,66.0138,2697.68,-7,-7,3744.19,-7.10543e-13,3744.19,1,-1.08731e-14,3744.19,8,-8,-1096.65,2464.72,2697.68,1,-66.0138,2697.68,7,7,3744.19,5.68434e-14,3744.19,1,8.69851e-16,3744.19,-8,8,-1096.65,-2464.72,2697.68,1,66.0138,2697.68,-7,-7,3744.19,-7.10543e-13,3744.19,1,-1.08731e-14,3744.19,8,-8,-1096.65,2464.72,2697.68,1,-66.0138,2697.68,6,6,6.00735,5.99265,638.881,-7.10543e-14,-6.37225e-15,638.881,638.881,-7.10543e-14,638.881,0,-6.37225e-15,638.881,-6,6,-5.99265,5.99265,336.631,-536.803,-57.908,633.623,336.631,-536.803,633.623,0,-57.908,633.623,-6,-6,-5.99265,-6.00735,638.881,2.84217e-14,2.5489e-15,638.881,638.881,2.84217e-14,638.881,0,2.5489e-15,638.881,6,-6,6.00735,-6.00735,336.631,536.803,57.908,633.623,336.631,536.803,633.623,0,57.908,633.623
0.0074,6,6,649.214,1.06581e-13,649.214,0,9.40624e-15,649.214,-6,6,331.496,-522.022,618.383,0,-57.5835,618.383,-6,-6,649.214,-5.68434e-14,649.214,0,-5.01666e-15,649.214,6,-6,331.496,522.022,618.383,0,57.5835,618.383,-9,9,-2050.14,-367.429,2082.8,0,10.1608,2082.8,-8,8,-1163.03,-2407.68,2673.87,1,64.2171,2673.87,9,-9,-2050.14,367.429,2082.8,0,-10.1608,2082.8,8,-8,-1163.03,2407.68,2673.87,1,-64.2171,2673.87,7,7,3762.25,0,3762.25,1,0,3762.25,-7,7,1842.39,1315.31,2263.72,0,35.5236,2263.72,-7,-7,3762.25,-5.68434e-13,3762.25,1,-8.65677e-15,3762.25,7,-7,1842.39,-1315.31,2263.72,0,-35.5236,2263.72,7,6,148.628,-1573.91,1580.92,0,-84.6054,1580.92,-8,8,-1163.03,-2407.68,2673.87,1,64.2171,2673.87,-6,-7,148.628,-1573.91,1580.92,0,-84.6054,1580.92,7,-7,1842.39,-1315.31,2263.72,0,-35.5236,2263.72,6,7,148.628,1573.91,1580.92,0,84.6054,1580.92,-7,7,1842.39,1315.31,2263.72,0,35.5236,2263.72,-7,-6,148.628,1573.91,1580.92,0,84.6054,1580.92,8,-8,-1163.03,2407.68,2673.87,1,-64.2171,2673.87,7,7,3762.25,0,3762.25,1,0,3762.25,-8,8,-1163.03,-2407.68,2673.87,1,64.2171,2673.87,-7,-7,3762.25,-5.68434e-13,3762.25,1,-8.65677e-15,3762.25,8,-8,-1163.03,2407.68,2673.87,1,-64.2171,2673.87,7,7,3762.25,0,3762.25,1,0,3762.25,-8,8,-1163.03,-2407.68,2673.87,1,64.2171,2673.87,-7,-7,3762.25,-5.68434e-13,3762.25,1,-8.65677e-15,3762.25,8,-8,-1163.03,2407.68,2673.87,1,-64.2171,2673.87,6,6,6.0074,5.9926,649.214,1.06581e-13,9.40624e-15,649.214,649.214,1.06581e-13,649.214,0,9.40624e-15,649.214,-6,6,-5.9926,5.9926,331.496,-522.022,-57.5835,618.383,331.496,-522.022,618.383,0,-57.5835,618.383,-6,-6,-5.9926,-6.0074,649.214,-5.68434e-14,-5.01666e-15,649.214,649.214,-5.68434e-14,649.214,0,-5.01666e-15,649.214,6,-6,6.0074,-6.0074,331.496,522.022,57.5835,618.383,331.496,522.022,618.383,0,57.5835,618.383
0.00745,6,6,663.46,7.10543e-15,663.46,0,6.13618e-16,663.46,-6,6,345.028,-525.563,628.697,0,-56.7154,628.697,-6,-6,663.46,5.68434e-14,663.46,0,4.90895e-15,663.46,6,-6,345.028,525.563,628.697,0,56.7154,628.697,-9,9,-2106.71,-222.405,2118.42,0,6.02639,2118.42,-8,8,-1269.42,-2344.02,2665.68,1,61.5619,2665.68,9,-9,-2106.71,222.405,2118.42,0,-6.02639,2118.42,8,-8,-1269.42,2344.02,2665.68,1,-61.5619,2665.68,7,7,3762.24,-2.55795e-13,3762.24,1,-3.89555e-15,3762.24,-7,7,1826.84,1264.53,2221.8,0,34.6908,2221.8,-7,-7,3762.24,-2.84217e-13,3762.24,1,-4.32839e-15,3762.24,7,-7,1826.84,-1264.53,2221.8,0,-34.6908,2221.8,7,6,158.997,-1545.1,1553.26,0,-84.1247,1553.26,-8,8,-1269.42,-2344.02,2665.68,1,61.5619,2665.68,-6,-7,158.997,-1545.1,1553.26,0,-84.1247,1553.26,7,-7,1826.84,-1264.53,2221.8,0,-34.6908,2221.8,6,7,158.997,1545.1,1553.26,0,84.1247,1553.26,-7,7,1826.84,1264.53,2221.8,0,34.6908,2221.8,-7,-6,158.997,1545.1,1553.26,0,84.1247,1553.26,8,-8,-1269.42,2344.02,2665.68,1,-61.5619,2665.68,7,7,3762.24,-2.55795e-13,3762.24,1,-3.89555e-15,3762.24,-8,8,-1269.42,-2344.02,2665.68,1,61.5619,2665.68,-7,-7,3762.24,-2.84217e-13,3762.24,1,-4.32839e-15,3762.24,8,-8,-1269.42,2344.02,2665.68,1,-61.5619,2665.68,7,7,3762.24,-2.55795e-13,3762.24,1,-3.89555e-15,3762.24,-8,8,-1269.42,-2344.02,2665.68,1,61.5619,2665.68,-7,-7,3762.24,-2.84217e-13,3762.24,1,-4.32839e-15,3762.24,8,-8,-1269.42,2344.02,2665.68,1,-61.5619,2665.68,6,6,6.00745,5.99255,663.46,7.10543e-15,6.13618e-16,663.46,663.46,7.10543e-15,663.46,0,6.13618e-16,663.46,-6,6,-5.99255,5.99255,345.028,-525.563,-56.7154,628.697,345.028,-525.563,628.697,0,-56.7154,628.697,-6,-6,-5.99255,-6.00745,663.46,5.68434e-14,4.90895e-15,663.46,663.46,5.68434e-14,663.46,0,4.90895e-15,663.46,6,-6,6.00745,-6.00745,345.028,525.563,56.7154,628.697,345.028,525.563,628.697,0,56.7154,628.697
0.0075,6,6,632.906,5.68434e-14,632.906,0,5.14592e-15,632.906,-6,6,363.484,-502.522,620.201,0,-54.1211,620.201,-6,-6,632.906,-2.84217e-14,632.906,0,-2.57296e-15,632.906,6,-6,363.484,502.522,620.201,0,54.1211,620.201,-9,9,-2139.7,-99.4797,2142.01,0,2.6619,2142.01,-8,8,-1354.52,-2306.85,2675.12,1,59.5797,2675.12,9,-9,-2139.7,99.4797,2142.01,0,-2.6619,2142.01,8,-8,-1354.52,2306.85,2675.12,1,-59.5797,2675.12,7,7,3758.84,2.84217e-14,3758.84,1,4.33231e-16,3758.84,-7,7,1819.88,1237.3,2200.65,0,34.2111,2200.65,-7,-7,3758.84,-5.68434e-13,3758.84,1,-8.66461e-15,3758.84,7,-7,1819.88,-1237.3,2200.65,0,-34.2111,2200.65,7,6,191.234,-1536.56,1548.41,0,-82.9057,1548.41,-8,8,-1354.52,-2306.85,2675.12,1,59.5797,2675.12,-6,-7,191.234,-1536.56,1548.41,0,-82.9057,1548.41,7,-7,1819.88,-1237.3,2200.65,0,-34.2111,2200.65,6,7,191.234,1536.56,1548.41,0,82.9057,1548.41,-7,7,1819.88,1237.3,2200.65,0,34.2111,2200.65,-7,-6,191.234,1536.56,1548.41,0,82.9057,1548.41,8,-8,-1354.52,2306.85,2675.12,1,-59.5797,2675.12,7,7,3758.84,2.84217e-14,3758.84,1,4.33231e-16,3758.84,-8,8,-1354.52,-2306.85,2675.12,1,59.5797,2675.12,-7,-7,3758.84,-5.68434e-13,3758.84,1,-8.66461e-15,3758.84,8,-8,-1354.52,2306.85,2675.12,1,-59.5797,2675.12,7,7,3758.84,2.84217e-14,3758.84,1,4.33231e-16,3758.84,-8,8,-1354.52,-2306.85,2675.12,1,59.5797,2675.12,-7,-7,3758.84,-5.68434e-13,3758.84,1,-8.66461e-15,3758.84,8,-8,-1354.52,2306.85,2675.12,1,-59.5797,2675.12,6,6,6.0075,5.9925,632.906,5.68434e-14,5.14592e-15,632.906,632.906,5.68434e-14,632.906,0,5.14592e-15,632.906,-6,6,-5.9925,5.9925,363.484,-502.522,-54.1211,620.201,363.484,-502.522,620.201,0,-54.1211,620.201,-6,-6,-5.9925,-6.0075,632.906,-2.84217e-14,-2.57296e-15,632.906,632.906,-2.84217e-14,632.906,0,-2.57296e-15,632.906,6,-6,6.0075,-6.0075,363.484,502.522,54.1211,620.201,363.484,502.522,620.201,0,54.1211,620.201
0.00755,6,6,650.451,4.26326e-14,650.451,0,3.75534e-15,650.451,-6,6,373.329,-484.844,611.922,0,-52.4038,611.922,-6,-6,650.451,8.52651e-14,650.451,0,7.51069e-15,650.451,6,-6,373.329,484.844,611.922,0,52.4038,611.922,-9,9,-2159.06,40.2498,2159.44,0,-1.068,2159.44,-8,8,-1413.53,-2258.87,2664.69,1,57.9628,2664.69,9,-9,-2159.06,-40.2498,2159.44,0,1.068,2159.44,8,-8,-1413.53,2258.87,2664.69,1,-57.9628,2664.69,7,7,3749.13,-1.13687e-13,3749.13,1,-1.73741e-15,3749.13,-7,7,1798.53,1196.84,2160.36,0,33.6418,2160.36,-7,-7,3749.13,-6.53699e-13,3749.13,1,-9.99011e-15,3749.13,7,-7,1798.53,-1196.84,2160.36,0,-33.6418,2160.36,7,6,215.001,-1520.65,1535.78,0,-81.9525,1535.78,-8,8,-1413.53,-2258.87,2664.69,1,57.9628,2664.69,-6,-7,215.001,-1520.65,1535.78,0,-81.9525,1535.78,7,-7,1798.53,-1196.84,2160.36,0,-33.6418,2160.36,6,7,215.001,1520.65,1535.78,0,81.9525,1535.78,-7,7,1798.53,1196.84,2160.36,0,33.6418,2160.36,-7,-6,215.001,1520.65,1535.78,0,81.9525,1535.78,8,-8,-1413.53,2258.87,2664.69,1,-57.9628,2664.69,7,7,3749.13,-1.13687e-13,3749.13,1,-1.73741e-15,3749.13,-8,8,-1413.53,-2258.87,2664.69,1,57.9628,2664.69,-7,-7,3749.13,-6.53699e-13,3749.13,1,-9.99011e-15,3749.13,8,-8,-1413.53,2258.87,2664.69,1,-57.9628,2664.69,7,7,3749.13,-1.13687e-13,3749.13,1,-1.73741e-15,3749.13,-8,8,-1413.53,-2258.87,2664.69,1,57.9628,2664.69,-7,-7,3749.13,-6.53699e-13,3749.13,1,-9.99011e-15,3749.13,8,-8,-1413.53,2258.87,2664.69,1,-57.9628,2664.69,6,6,6.00755,5.99245,650.451,4.26326e-14,3.75534e-15,650.451,650.451,4.26326e-14,650.451,0,3.75534e-15,650.451,-6,6,-5.99245,5.99245,373.329,-484.844,-52.4038,611.922,373.329,-484.844,611.922,0,-52.4038,611.922,-6,-6,-5.99245,-6.00755,650.451,8.52651e-14,7.51069e-15,650.451,650.451,8.52651e-14,650.451,0,7.51069e-15,650.451,6,-6,6.00755,-6.00755,373.329,484.844,52.4038,611.922,373.329,484.844,611.922,0,52.4038,611.922
0.0076,6,6,632.918,-7.10543e-14,632.918,0,-6.43229e-15,632.918,-6,6,349.526,-486.766,599.258,0,-54.3194,599.258,-6,-6,632.918,1.42109e-13,632.918,0,1.28646e-14,632.918,6,-6,349.526,486.766,599.258,0,54.3194,599.258,-9,9,-2158.12,183.544,2165.91,0,-4.86121,2165.91,-8,8,-1469.94,-2216.89,2659.95,1,56.4531,2659.95,9,-9,-2158.12,-183.544,2165.91,0,4.86121,2165.91,8,-8,-1469.94,2216.89,2659.95,1,-56.4531,2659.95,7,7,3713.34,1.42109e-13,3713.34,1,2.1927e-15,3713.34,-7,7,1778.42,1185.74,2137.46,0,33.693,2137.46,-7,-7,3713.34,-6.25278e-13,3713.34,1,-9.64786e-15,3713.34,7,-7,1778.42,-1185.74,2137.46,0,-33.693,2137.46,7,6,256.716,-1502.11,1523.89,0,-80.3017,1523.89,-8,8,-1469.94,-2216.89,2659.95,1,56.4531,2659.95,-6,-7,256.716,-1502.11,1523.89,0,-80.3017,1523.89,7,-7,1778.42,-1185.74,2137.46,0,-33.693,2137.46,6,7,256.716,1502.11,1523.89,0,80.3017,1523.89,-7,7,1778.42,1185.74,2137.46,0,33.693,2137.46,-7,-6,256.716,1502.11,1523.89,0,80.3017,1523.89,8,-8,-1469.94,2216.89,2659.95,1,-56.4531,2659.95,7,7,3713.34,1.42109e-13,3713.34,1,2.1927e-15,3713.34,-8,8,-1469.94,-2216.89,2659.95,1,56.4531,2659.95,-7,-7,3713.34,-6.25278e-13,3713.34,1,-9.64786e-15,3713.34,8,-8,-1469.94,2216.89,2659.95,1,-56.4531,2659.95,7,7,3713.34,1.42109e-13,3713.34,1,2.1927e-15,3713.34,-8,8,-1469.94,-2216.89,2659.95,1,56.4531,2659.95,-7,-7,3713.34,-6.25278e-13,3713.34,1,-9.64786e-15,3713.34,8,-8,-1469.94,2216.89,2659.95,1,-56.4531,2659.95,6,6,6.0076,5.9924,632.918,-7.10543e-14,-6.43229e-15,632.918,632.918,-7.10543e-14,632.918,0,-6.43229e-15,632.918,-6,6,-5.9924,5.9924,349.526,-486.766,-54.3194,599.258,349.526,-486.766,599.258,0,-54.3194,599.258,-6,-6,-5.9924,-6.0076,632.918,1.42109e-13,1.28646e-14,632.918,632.918,1.42109e-13,632.918,0,1.28646e-14,632.918,6,-6,6.0076,-6.0076,349.526,486.766,54.3194,599.258,349.526,486.766,599.258,0,54.3194,599.258
0.00765,6,6,643.98,-1.42109e-14,643.98,0,-1.26436e-15,643.98,-6,6,365.685,-461.096,588.503,0,-51.5828,588.503,-6,-6,643.98,0,643.98,0,0,643.98,6,-6,365.685,461.096,588.503,0,51.5828,588.503,-9,9,-2149.28,322.308,2173.31,0,-8.52856,2173.31,-8,8,-1531.89,-2167.51,2654.2,1,54.7492,2654.2,9,-9,-2149.28,-322.308,2173.31,0,8.52856,2173.31,8,-8,-1531.89,2167.51,2654.2,1,-54.7492,2654.2,7,7,3692.87,5.68434e-14,3692.87,1,8.81938e-16,3692.87,-7,7,1780.48,1158.02,2123.94,0,33.04,2123.94,-7,-7,3692.87,-7.10543e-13,3692.87,1,-1.10242e-14,3692.87,7,-7,1780.48,-1158.02,2123.94,0,-33.04,2123.94,7,6,279.388,-1490.29,1516.26,0,-79.3819,1516.26,-8,8,-1531.89,-2167.51,2654.2,1,54.7492,2654.2,-6,-7,279.388,-1490.29,1516.26,0,-79.3819,1516.26,7,-7,1780.48,-1158.02,2123.94,0,-33.04,2123.94,6,7,279.388,1490.29,1516.26,0,79.3819,1516.26,-7,7,1780.48,1158.02,2123.94,0,33.04,2123.94,-7,-6,279.388,1490.29,1516.26,0,79.3819,1516.26,8,-8,-1531.89,2167.51,2654.2,1,-54.7492,2654.2,7,7,3692.87,5.68434e-14,3692.87,1,8.81938e-16,3692.87,-8,8,-1531.89,-2167.51,2654.2,1,54.7492,2654.2,-7,-7,3692.87,-7.10543e-13,3692.87,1,-1.10242e-14,3692.87,8,-8,-1531.89,2167.51,2654.2,1,-54.7492,2654.2,7,7,3692.87,5.68434e-14,3692.87,1,8.81938e-16,3692.87,-8,8,-1531.89,-2167.51,2654.2,1,54.7492,2654.2,-7,-7,3692.87,-7.10543e-13,3692.87,1,-1.10242e-14,3692.87,8,-8,-1531.89,2167.51,2654.2,1,-54.7492,2654.2,6,6,6.00765,5.99235,643.98,-1.42109e-14,-1.26436e-15,643.98,643.98,-1.42109e-14,643.98,0,-1.26436e-15,643.98,-6,6,-5.99235,5.99235,365.685,-461.096,-51.5828,588.503,365.685,-461.096,588.503,0,-51.5828,588.503,-6,-6,-5.99235,-6.00765,643.98,0,0,643.98,643.98,0,643.98,0,0,643.98,6,-6,6.00765,-6.00765,365.685,461.096,51.5828,588.503,365.685,461.096,588.503,0,51.5828,588.503
0.0077,6,6,620.868,2.13163e-14,620.868,0,1.96714e-15,620.868,-6,6,351.63,-446.823,568.589,0,-51.7988,568.589,-6,-6,620.868,0,620.868,0,0,620.868,6,-6,351.63,446.823,568.589,0,51.7988,568.589,-9,9,-2118.19,456.042,2166.72,0,-12.1502,2166.72,-8,8,-1565.4,-2109.13,2626.58,1,53.4171,2626.58,9,-9,-2118.19,-456.042,2166.72,0,12.1502,2166.72,8,-8,-1565.4,2109.13,2626.58,1,-53.4171,2626.58,7,7,3672.37,0,3672.37,1,0,3672.37,-7,7,1767.85,1123.19,2094.48,0,32.4295,2094.48,-7,-7,3672.37,-6.82121e-13,3672.37,1,-1.06424e-14,3672.37,7,-7,1767.85,-1123.19,2094.48,0,-32.4295,2094.48,7,6,321.88,-1471.83,1506.61,0,-77.664,1506.61,-8,8,-1565.4,-2109.13,2626.58,1,53.4171,2626.58,-6,-7,321.88,-1471.83,1506.61,0,-77.664,1506.61,7,-7,1767.85,-1123.19,2094.48,0,-32.4295,2094.48,6,7,321.88,1471.83,1506.61,0,77.664,1506.61,-7,7,1767.85,1123.19,2094.48,0,32.4295,2094.48,-7,-6,321.88,1471.83,1506.61,0,77.664,1506.61,8,-8,-1565.4,2109.13,2626.58,1,-53.4171,2626.58,7,7,3672.37,0,3672.37,1,0,3672.37,-8,8,-1565.4,-2109.13,2626.58,1,53.4171,2626.58,-7,-7,3672.37,-6.82121e-13,3672.37,1,-1.06424e-14,3672.37,8,-8,-1565.4,2109.13,2626.58,1,-53.4171,2626.58,7,7,3672.37,0,3672.37,1,0,3672.37,-8,8,-1565.4,-2109.13,2626.58,1,53.4171,2626.58,-7,-7,3672.37,-6.82121e-13,3672.37,1,-1.06424e-14,3672.37,8,-8,-1565.4,2109.13,2626.58,1,-53.4171,2626.58,6,6,6.0077,5.9923,620.868,2.13163e-14,1.96714e-15,620.868,620.868,2.13163e-14,620.868,0,1.96714e-15,620.868,-6,6,-5.9923,5.9923,351.63,-446.823,-51.7988,568.589,351.63,-446.823,568.589,0,-51.7988,568.589,-6,-6,-5.9923,-6.0077,620.868,0,0,620.868,620.868,0,620.868,0,0,620.868,6,-6,6.0077,-6.0077,351.63,446.823,51.7988,568.589,351.63,446.823,568.589,0,51.7988,568.589
0.00775,6,6,607.79,7.10543e-14,607.79,0,6.69822e-15,607.79,-6,6,350.59,-423.807,550.023,0,-50.4011,550.023,-6,-6,607.79,0,607.79,0,0,607.79,6,-6,350.59,423.807,550.023,0,50.4011,550.023,-9,9,-2112.03,589.631,2192.79,0,-15.5985,2192.79,-8,8,-1660.13,-2054.18,2641.15,1,51.0557,2641.15,9,-9,-2112.03,-589.631,2192.79,0,15.5985,2192.79,8,-8,-1660.13,2054.18,2641.15,1,-51.0557,2641.15,7,7,3654.7,-1.42109e-13,3654.7,1,-2.22787e-15,3654.7,-7,7,1764.76,1082.26,2070.19,0,31.5193,2070.19,-7,-7,3654.7,-4.26326e-13,3654.7,1,-6.68362e-15,3654.7,7,-7,1764.76,-1082.26,2070.19,0,-31.5193,2070.19,7,6,352.742,-1484.1,1525.45,0,-76.63,1525.45,-8,8,-1660.13,-2054.18,2641.15,1,51.0557,2641.15,-6,-7,352.742,-1484.1,1525.45,0,-76.63,1525.45,7,-7,1764.76,-1082.26,2070.19,0,-31.5193,2070.19,6,7,352.742,1484.1,1525.45,0,76.63,1525.45,-7,7,1764.76,1082.26,2070.19,0,31.5193,2070.19,-7,-6,352.742,1484.1,1525.45,0,76.63,1525.45,8,-8,-1660.13,2054.18,2641.15,1,-51.0557,2641.15,7,7,3654.7,-1.42109e-13,3654.7,1,-2.22787e-15,3654.7,-8,8,-1660.13,-2054.18,2641.15,1,51.0557,2641.15,-7,-7,3654.7,-4.26326e-13,3654.7,1,-6.68362e-15,3654.7,8,-8,-1660.13,2054.18,2641.15,1,-51.0557,2641.15,7,7,3654.7,-1.42109e-13,3654.7,1,-2.22787e-15,3654.7,-8,8,-1660.13,-2054.18,2641.15,1,51.0557,2641.15,-7,-7,3654.7,-4.26326e-13,3654.7,1,-6.68362e-15,3654.7,8,-8,-1660.13,2054.18,2641.15,1,-51.0557,2641.15,6,6,6.00775,5.99225,607.79,7.10543e-14,6.69822e-15,607.79,607.79,7.10543e-14,607.79,0,6.69822e-15,607.79,-6,6,-5.99225,5.99225,350.59,-423.807,-50.4011,550.023,350.59,-423.807,550.023,0,-50.4011,550.023,-6,-6,-5.99225,-6.00775,607.79,0,0,607.79,607.79,0,607.79,0,0,607.79,6,-6,6.00775,-6.00775,350.59,423.807,50.4011,550.023,350.59,423.807,550.023,0,50.4011,550.023
0.0078,6,6,590.202,1.56319e-13,590.202,0,1.51752e-14,590.202,-6,6,332.673,-395.008,516.432,0,-49.8962,516.432,-6,-6,590.202,0,590.202,0,0,590.202,6,-6,332.673,395.008,516.432,0,49.8962,516.432,-9,9,-2104.41,731.145,2227.81,0,-19.159,2227.81,-8,8,-1709.62,-2016.1,2643.38,1,49.7026,2643.38,9,-9,-2104.41,-731.145,2227.81,0,19.159,2227.81,8,-8,-1709.62,2016.1,2643.38,1,-49.7026,2643.38,7,7,3640.98,1.13687e-13,3640.98,1,1.78902e-15,3640.98,-7,7,1761.25,1057.14,2054.15,0,30.9732,2054.15,-7,-7,3640.98,-5.11591e-13,3640.98,1,-8.05059e-15,3640.98,7,-7,1761.25,-1057.14,2054.15,0,-30.9732,2054.15,7,6,381.683,-1461.31,1510.34,0,-75.3618,1510.34,-8,8,-1709.62,-2016.1,2643.38,1,49.7026,2643.38,-6,-7,381.683,-1461.31,1510.34,0,-75.3618,1510.34,8,-7,-350.568,-1074.75,1130.48,0,71.9345,1130.48,6,7,381.683,1461.31,1510.34,0,75.3618,1510.34,-8,7,-350.568,1074.75,1130.48,0,-71.9345,1130.48,-7,-6,381.683,1461.31,1510.34,0,75.3618,1510.34,8,-8,-1709.62,2016.1,2643.38,1,-49.7026,2643.38,7,7,3640.98,1.13687e-13,3640.98,1,1.78902e-15,3640.98,-8,8,-1709.62,-2016.1,2643.38,1,49.7026,2643.38,-7,-7,3640.98,-5.11591e-13,3640.98,1,-8.05059e-15,3640.98,8,-8,-1709.62,2016.1,2643.38,1,-49.7026,2643.38,7,7,3640.98,1.13687e-13,3640.98,1,1.78902e-15,3640.98,-8,8,-1709.62,-2016.1,2643.38,1,49.7026,2643.38,-7,-7,3640.98,-5.11591e-13,3640.98,1,-8.05059e-15,3640.98,8,-8,-1709.62,2016.1,2643.38,1,-49.7026,2643.38,6,6,6.0078,5.9922,590.202,1.56319e-13,1.51752e-14,590.202,590.202,1.56319e-13,590.202,0,1.51752e-14,590.202,-6,6,-5.9922,5.9922,332.673,-395.008,-49.8962,516.432,332.673,-395.008,516.432,0,-49.8962,516.432,-6,-6,-5.9922,-6.0078,590.202,0,0,590.202,590.202,0,590.202,0,0,590.202,6,-6,6.0078,-6.0078,332.673,395.008,49.8962,516.432,332.673,395.008,516.432,0,49.8962,516.432
0.00785,6,6,605.48,-3.55271e-14,605.48,0,-3.36189e-15,605.48,-6,6,329.584,-404.013,521.395,0,-50.7933,521.395,-6,-6,605.48,-5.68434e-14,605.48,0,-5.37902e-15,605.48,6,-6,329.584,404.013,521.395,0,50.7933,521.395,-9,9,-2067.44,854.496,2237.06,0,-22.4559,2237.06,-8,8,-1753.7,-1941.48,2616.26,1,47.909,2616.26,9,-9,-2067.44,-854.496,2237.06,0,22.4559,2237.06,8,-8,-1753.7,1941.48,2616.26,1,-47.909,2616.26,7,7,3611.33,-1.42109e-13,3611.33,1,-2.25463e-15,3611.33,-7,7,1742.51,1020.89,2019.54,0,30.365,2019.54,-7,-7,3611.33,-6.53699e-13,3611.33,1,-1.03713e-14,3611.33,7,-7,1742.51,-1020.89,2019.54,0,-30.365,2019.54,7,6,403.7,-1458.15,1513.01,0,-74.5249,1513.01,-8,8,-1753.7,-1941.48,2616.26,1,47.909,2616.26,-6,-7,403.7,-1458.15,1513.01,0,-74.5249,1513.01,8,-7,-333.876,-1061.56,1112.83,0,72.5409,1112.83,6,7,403.7,1458.15,1513.01,0,74.5249,1513.01,-7,8,-333.876,1061.56,1112.83,0,-72.5409,1112.83,-7,-6,403.7,1458.15,1513.01,0,74.5249,1513.01,8,-8,-1753.7,1941.48,2616.26,1,-47.909,2616.26,7,7,3611.33,-1.42109e-13,3611.33,1,-2.25463e-15,3611.33,-8,8,-1753.7,-1941.48,2616.26,1,47.909,2616.26,-7,-7,3611.33,-6.53699e-13,3611.33,1,-1.03713e-14,3611.33,8,-8,-1753.7,1941.48,2616.26,1,-47.909,2616.26,7,7,3611.33,-1.42109e-13,3611.33,1,-2.25463e-15,3611.33,-8,8,-1753.7,-1941.48,2616.26,1,47.909,2616.26,-7,-7,3611.33,-6.53699e-13,3611.33,1,-1.03713e-14,3611.33,8,-8,-1753.7,1941.48,2616.26,1,-47.909,2616.26,6,6,6.00785,5.99215,605.48,-3.55271e-14,-3.36189e-15,605.48,605.48,-3.55271e-14,605.48,0,-3.36189e-15,605.48,-6,6,-5.99215,5.99215,329.584,-404.013,-50.7933,521.395,329.584,-404.013,521.395,0,-50.7933,521.395,-6,-6,-5.99215,-6.00785,605.48,-5.68434e-14,-5.37902e-15,605.48,605.48,-5.68434e-14,605.48,0,-5.37902e-15,605.48,6,-6,6.00785,-6.00785,329.584,404.013,50.7933,521.395,329.584,404.013,521.395,0,50.7933,521.395
0.0079,6,6,591.014,-3.55271e-14,591.014,0,-3.44418e-15,591.014,-6,6,326.839,-407.825,522.632,0,-51.2906,522.632,-6,-6,591.014,5.68434e-14,591.014,0,5.51068e-15,591.014,6,-6,326.839,407.825,522.632,0,51.2906,522.632,-9,9,-2010.66,973.073,2233.75,0,-25.825,2233.75,-8,8,-1793.49,-1886.95,2603.3,1,46.4548,2603.3,9,-9,-2010.66,-973.073,2233.75,0,25.825,2233.75,8,-8,-1793.49,1886.95,2603.3,1,-46.4548,2603.3,7,7,3588.51,-2.84217e-13,3588.51,1,-4.53793e-15,3588.51,-7,7,1741.48,977.18,1996.9,0,29.2977,1996.9,-7,-7,3588.51,-4.83169e-13,3588.51,1,-7.71449e-15,3588.51,7,-7,1741.48,-977.18,1996.9,0,-29.2977,1996.9,7,6,430.74,-1428.39,1491.93,0,-73.219,1491.93,-8,8,-1793.49,-1886.95,2603.3,1,46.4548,2603.3,-6,-7,430.74,-1428.39,1491.93,0,-73.219,1491.93,8,-7,-334.074,-1068.83,1119.82,0,72.6428,1119.82,6,7,430.74,1428.39,1491.93,0,73.219,1491.93,-8,7,-334.074,1068.83,1119.82,0,-72.6428,1119.82,-7,-6,430.74,1428.39,1491.93,0,73.219,1491.93,8,-8,-1793.49,1886.95,2603.3,1,-46.4548,2603.3,7,7,3588.51,-2.84217e-13,3588.51,1,-4.53793e-15,3588.51,-8,8,-1793.49,-1886.95,2603.3,1,46.4548,2603.3,-7,-7,3588.51,-4.83169e-13,3588.51,1,-7.71449e-15,3588.51,8,-8,-1793.49,1886.95,2603.3,1,-46.4548,2603.3,7,7,3588.51,-2.84217e-13,3588.51,1,-4.53793e-15,3588.51,-8,8,-1793.49,-1886.95,2603.3,1,46.4548,2603.3,-7,-7,3588.51,-4.83169e-13,3588.51,1,-7.71449e-15,3588.51,8,-8,-1793.49,1886.95,2603.3,1,-46.4548,2603.3,6,6,6.0079,5.9921,591.014,-3.55271e-14,-3.44418e-15,591.014,591.014,-3.55271e-14,591.014,0,-3.44418e-15,591.014,-6,6,-5.9921,5.9921,326.839,-407.825,-51.2906,522.632,326.839,-407.825,522.632,0,-51.2906,522.632,-6,-6,-5.9921,-6.0079,591.014,5.68434e-14,5.51068e-15,591.014,591.014,5.68434e-14,591.014,0,5.51068e-15,591.014,6,-6,6.0079,-6.0079,326.839,407.825,51.2906,522.632,326.839,407.825,522.632,0,51.2906,522.632
0.00795,6,6,599.835,-8.52651e-14,599.835,0,-8.14447e-15,599.835,-6,6,328.506,-400.966,518.353,0,-50.6727,518.353,-6,-6,599.835,1.42109e-13,599.835,0,1.35741e-14,599.835,6,-6,328.506,400.966,518.353,0,50.6727,518.353,-9,9,-1972.87,1100.46,2259.03,0,-29.1526,2259.03,-8,8,-1827.84,-1818.51,2578.37,1,44.8534,2578.37,9,-9,-1972.87,-1100.46,2259.03,0,29.1526,2259.03,8,-8,-1827.84,1818.51,2578.37,1,-44.8534,2578.37,7,7,3567.02,8.52651e-14,3567.02,1,1.36958e-15,3567.02,-7,7,1729.05,962.824,1979.05,0,29.1113,1979.05,-7,-7,3567.02,-7.67386e-13,3567.02,1,-1.23262e-14,3567.02,7,-7,1729.05,-962.824,1979.05,0,-29.1113,1979.05,7,6,443.878,-1408.5,1476.78,0,-72.5081,1476.78,-8,8,-1827.84,-1818.51,2578.37,1,44.8534,2578.37,-6,-7,443.878,-1408.5,1476.78,0,-72.5081,1476.78,9,-9,-1972.87,-1100.46,2259.03,0,29.1526,2259.03,6,7,443.878,1408.5,1476.78,0,72.5081,1476.78,-9,9,-1972.87,1100.46,2259.03,0,-29.1526,2259.03,-7,-6,443.878,1408.5,1476.78,0,72.5081,1476.78,8,-8,-1827.84,1818.51,2578.37,1,-44.8534,2578.37,7,7,3567.02,8.52651e-14,3567.02,1,1.36958e-15,3567.02,-8,8,-1827.84,-1818.51,2578.37,1,44.8534,2578.37,-7,-7,3567.02,-7.67386e-13,3567.02,1,-1.23262e-14,3567.02,8,-8,-1827.84,1818.51,2578.37,1,-44.8534,2578.37,7,7,3567.02,8.52651e-14,3567.02,1,1.36958e-15,3567.02,-8,8,-1827.84,-1818.51,2578.37,1,44.8534,2578.37,-7,-7,3567.02,-7.67386e-13,3567.02,1,-1.23262e-14,3567.02,8,-8,-1827.84,1818.51,2578.37,1,-44.8534,2578.37,6,6,6.00795,5.99205,599.835,-8.52651e-14,-8.14447e-15,599.835,599.835,-8.52651e-14,599.835,0,-8.14447e-15,599.835,-6,6,-5.99205,5.99205,328.506,-400.966,-50.6727,518.353,328.506,-400.966,518.353,0,-50.6727,518.353,-6,-6,-5.99205,-6.00795,599.835,1.42109e-13,1.35741e-14,599.835,599.835,1.42109e-13,599.835,0,1.35741e-14,599.835,6,-6,6.00795,-6.00795,328.506,400.966,50.6727,518.353,328.506,400.966,518.353,0,50.6727,518.353
0.008,6,6,608.817,1.06581e-13,608.817,0,1.00304e-14,608.817,-6,6,339.707,-418.456,538.986,0,-50.93,538.986,-6,-6,608.817,2.84217e-14,608.817,0,2.67477e-15,608.817,6,-6,339.707,418.456,538.986,0,50.93,538.986,-9,9,-1922.07,1211.85,2272.21,0,-32.2312,2272.21,-8,8,-1888.43,-1753.83,2577.22,1,42.8836,2577.22,9,-9,-1922.07,-1211.85,2272.21,0,32.2312,2272.21,8,-8,-1888.43,1753.83,2577.22,1,-42.8836,2577.22,7,7,3548.57,1.42109e-13,3548.57,1,2.29451e-15,3548.57,-7,7,1707.68,937.733,1948.2,0,28.7724,1948.2,-7,-7,3548.57,-3.41061e-13,3548.57,1,-5.50681e-15,3548.57,7,-7,1707.68,-937.733,1948.2,0,-28.7724,1948.2,7,6,456.347,-1400.86,1473.32,0,-71.9564,1473.32,-8,8,-1888.43,-1753.83,2577.22,1,42.8836,2577.22,-6,-7,456.347,-1400.86,1473.32,0,-71.9564,1473.32,9,-9,-1922.07,-1211.85,2272.21,0,32.2312,2272.21,6,7,456.347,1400.86,1473.32,0,71.9564,1473.32,-9,9,-1922.07,1211.85,2272.21,0,-32.2312,2272.21,-7,-6,456.347,1400.86,1473.32,0,71.9564,1473.32,8,-8,-1888.43,1753.83,2577.22,1,-42.8836,2577.22,7,7,3548.57,1.42109e-13,3548.57,1,2.29451e-15,3548.57,-8,8,-1888.43,-1753.83,2577.22,1,42.8836,2577.22,-7,-7,3548.57,-3.41061e-13,3548.57,1,-5.50681e-15,3548.57,8,-8,-1888.43,1753.83,2577.22,1,-42.8836,2577.22,7,7,3548.57,1.42109e-13,3548.57,1,2.29451e-15,3548.57,-8,8,-1888.43,-1753.83,2577.22,1,42.8836,2577.22,-7,-7,3548.57,-3.41061e-13,3548.57,1,-5.50681e-15,3548.57,8,-8,-1888.43,1753.83,2577.22,1,-42.8836,2577.22,6,6,6.008,5.992,608.817,1.06581e-13,1.00304e-14,608.817,608.817,1.06581e-13,608.817,0,1.00304e-14,608.817,-6,6,-5.992,5.992,339.707,-418.456,-50.93,538.986,339.707,-418.456,538.986,0,-50.93,538.986,-6,-6,-5.992,-6.008,608.817,2.84217e-14,2.67477e-15,608.817,608.817,2.84217e-14,608.817,0,2.67477e-15,608.817,6,-6,6.008,-6.008,339.707,418.456,50.93,538.986,339.707,418.456,538.986,0,50.93,538.986
0.00805,6,6,612.034,5.68434e-14,612.034,0,5.32142e-15,612.034,-6,6,342.334,-405.936,531.014,0,-49.8584,531.014,-6,-6,612.034,-5.68434e-14,612.034,0,-5.32142e-15,612.034,6,-6,342.334,405.936,531.014,0,49.8584,531.014,-8,8,-1931.16,-1669.44,2552.73,1,40.8425,2552.73,-9,9,-1835.99,1349.1,2278.36,0,-36.3088,2278.36,8,-8,-1931.16,1669.44,2552.73,1,-40.8425,2552.73,9,-9,-1835.99,-1349.1,2278.36,0,36.3088,2278.36,7,7,3515.4,0,3515.4,1,0,3515.4,-7,7,1698,913.379,1928.08,0,28.2764,1928.08,-7,-7,3515.4,-4.26326e-13,3515.4,1,-6.94847e-15,3515.4,7,-7,1698,-913.379,1928.08,0,-28.2764,1928.08,7,6,470.364,-1376.74,1454.87,0,-71.1373,1454.87,-8,8,-1931.16,-1669.44,2552.73,1,40.8425,2552.73,-6,-7,470.364,-1376.74,1454.87,0,-71.1373,1454.87,9,-9,-1835.99,-1349.1,2278.36,0,36.3088,2278.36,6,7,470.364,1376.74,1454.87,0,71.1373,1454.87,-9,9,-1835.99,1349.1,2278.36,0,-36.3088,2278.36,-7,-6,470.364,1376.74,1454.87,0,71.1373,1454.87,8,-8,-1931.16,1669.44,2552.73,1,-40.8425,2552.73,7,7,3515.4,0,3515.4,1,0,3515.4,-8,8,-1931.16,-1669.44,2552.73,1,40.8425,2552.73,-7,-7,3515.4,-4.26326e-13,3515.4,1,-6.94847e-15,3515.4,8,-8,-1931.16,1669.44,2552.73,1,-40.8425,2552.73,7,7,3515.4,0,3515.4,1,0,3515.4,-8,8,-1931.16,-1669.44,2552.73,1,40.8425,2552.73,-7,-7,3515.4,-4.26326e-13,3515.4,1,-6.94847e-15,3515.4,8,-8,-1931.16,1669.44,2552.73,1,-40.8425,2552.73,6,6,6.00805,5.99195,612.034,5.68434e-14,5.32142e-15,612.034,612.034,5.68434e-14,612.034,0,5.32142e-15,612.034,-6,6,-5.99195,5.99195,342.334,-405.936,-49.8584,531.014,342.334,-405.936,531.014,0,-49.8584,531.014,-6,-6,-5.99195,-6.00805,612.034,-5.68434e-14,-5.32142e-15,612.034,612.034,-5.68434e-14,612.034,0,-5.32142e-15,612.034,6,-6,6.00805,-6.00805,342.334,405.936,49.8584,531.014,342.334,405.936,531.014,0,49.8584,531.014
0.0081,6,6,624.698,7.10543e-15,624.698,0,6.51692e-16,624.698,-6,6,353.33,-411.325,542.245,0,-49.3373,542.245,-6,-6,624.698,2.84217e-14,624.698,0,2.60677e-15,624.698,6,-6,353.33,411.325,542.245,0,49.3373,542.245,-8,8,-1981.73,-1587.94,2539.45,1,38.7048,2539.45,-9,9,-1782.45,1426.67,2283.09,0,-38.6738,2283.09,8,-8,-1981.73,1587.94,2539.45,1,-38.7048,2539.45,9,-9,-1782.45,-1426.67,2283.09,0,38.6738,2283.09,7,7,3500.13,3.41061e-13,3500.13,1,5.58302e-15,3500.13,-7,7,1696.35,906.396,1923.32,0,28.1166,1923.32,-7,-7,3500.13,-7.67386e-13,3500.13,1,-1.25618e-14,3500.13,7,-7,1696.35,-906.396,1923.32,0,-28.1166,1923.32,7,6,487.109,-1364.09,1448.46,0,-70.3487,1448.46,-8,8,-1981.73,-1587.94,2539.45,1,38.7048,2539.45,-6,-7,487.109,-1364.09,1448.46,0,-70.3487,1448.46,9,-9,-1782.45,-1426.67,2283.09,0,38.6738,2283.09,6,7,487.109,1364.09,1448.46,0,70.3487,1448.46,-9,9,-1782.45,1426.67,2283.09,0,-38.6738,2283.09,-7,-6,487.109,1364.09,1448.46,0,70.3487,1448.46,8,-8,-1981.73,1587.94,2539.45,1,-38.7048,2539.45,7,7,3500.13,3.41061e-13,3500.13,1,5.58302e-15,3500.13,-8,8,-1981.73,-1587.94,2539.45,1,38.7048,2539.45,-7,-7,3500.13,-7.67386e-13,3500.13,1,-1.25618e-14,3500.13,8,-8,-1981.73,1587.94,2539.45,1,-38.7048,2539.45,7,7,3500.13,3.41061e-13,3500.13,1,5.58302e-15,3500.13,-8,8,-1981.73,-1587.94,2539.45,1,38.7048,2539.45,-7,-7,3500.13,-7.67386e-13,3500.13,1,-1.25618e-14,3500.13,8,-8,-1981.73,1587.94,2539.45,1,-38.7048,2539.45,6,6,6.0081,5.9919,624.698,7.10543e-15,6.51692e-16,624.698,624.698,7.10543e-15,624.698,0,6.51692e-16,624.698,-6,6,-5.9919,5.9919,353.33,-411.325,-49.3373,542.245,353.33,-411.325,542.245,0,-49.3373,542.245,-6,-6,-5.9919,-6.0081,624.698,2.84217e-14,2.60677e-15,624.698,624.698,2.84217e-14,624.698,0,2.60677e-15,624.698,6,-6,6.0081,-6.0081,353.33,411.325,49.3373,542.245,353.33,411.325,542.245,0,49.3373,542.245
0.00815,6,6,615.391,1.42109e-14,615.391,0,1.3231e-15,615.391,-6,6,351.959,-396.997,530.549,0,-48.4413,530.549,-6,-6,615.391,1.13687e-13,615.391,0,1.05848e-14,615.391,6,-6,351.959,396.997,530.549,0,48.4413,530.549,-8,8,-2025.11,-1518.47,2531.17,1,36.8634,2531.17,-9,9,-1690.12,1504.49,2262.74,0,-41.6744,2262.74,8,-8,-2025.11,1518.47,2531.17,1,-36.8634,2531.17,9,-9,-1690.12,-1504.49,2262.74,0,41.6744,2262.74,7,7,3497.42,1.7053e-13,3497.42,1,2.79368e-15,3497.42,-7,7,1678.84,868.407,1890.14,0,27.351,1890.14,-7,-7,3497.42,-7.10543e-13,3497.42,1,-1.16403e-14,3497.42,7,-7,1678.84,-868.407,1890.14,0,-27.351,1890.14,7,6,504.318,-1347.91,1439.17,0,-69.4868,1439.17,-8,8,-2025.11,-1518.47,2531.17,1,36.8634,2531.17,-6,-7,504.318,-1347.91,1439.17,0,-69.4868,1439.17,9,-9,-1690.12,-1504.49,2262.74,0,41.6744,2262.74,6,7,504.318,1347.91,1439.17,0,69.4868,1439.17,-9,9,-1690.12,1504.49,2262.74,0,-41.6744,2262.74,-7,-6,504.318,1347.91,1439.17,0,69.4868,1439.17,8,-8,-2025.11,1518.47,2531.17,1,-36.8634,2531.17,7,7,3497.42,1.7053e-13,3497.42,1,2.79368e-15,3497.42,-8,8,-2025.11,-1518.47,2531.17,1,36.8634,2531.17,-7,-7,3497.42,-7.10543e-13,3497.42,1,-1.16403e-14,3497.42,8,-8,-2025.11,1518.47,2531.17,1,-36.8634,2531.17,7,7,3497.42,1.7053e-13,3497.42,1,2.79368e-15,3497.42,-8,8,-2025.11,-1518.47,2531.17,1,36.8634,2531.17,-7,-7,3497.42,-7.10543e-13,3497.42,1,-1.16403e-14,3497.42,8,-8,-2025.11,1518.47,2531.17,1,-36.8634,2531.17,6,6,6.00815,5.99185,615.391,1.42109e-14,1.3231e-15,615.391,615.391,1.42109e-14,615.391,0,1.3231e-15,615.391,-6,6,-5.99185,5.99185,351.959,-396.997,-48.4413,530.549,351.959,-396.997,530.549,0,-48.4413,530.549,-6,-6,-5.99185,-6.00815,615.391,1.13687e-13,1.05848e-14,615.391,615.391,1.13687e-13,615.391,0,1.05848e-14,615.391,6,-6,6.00815,-6.00815,351.959,396.997,48.4413,530.549,351.959,396.997,530.549,0,48.4413,530.549
0.0082,6,6,607.133,2.84217e-14,607.133,0,2.68219e-15,607.133,-6,6,353.671,-400.009,533.938,0,-48.5183,533.938,-6,-6,607.133,-2.84217e-14,607.133,0,-2.68219e-15,607.133,6,-6,353.671,400.009,533.938,0,48.5183,533.938,-8,8,-2078.76,-1451.13,2535.16,1,34.9179,2535.16,-9,9,-1605.8,1623.33,2283.38,0,-45.311,2283.38,8,-8,-2078.76,1451.13,2535.16,1,-34.9179,2535.16,9,-9,-1605.8,-1623.33,2283.38,0,45.311,2283.38,7,7,3473.95,3.12639e-13,3473.95,1,5.15635e-15,3473.95,-7,7,1660.73,854.802,1867.81,0,27.2356,1867.81,-7,-7,3473.95,-6.53699e-13,3473.95,1,-1.07814e-14,3473.95,7,-7,1660.73,-854.802,1867.81,0,-27.2356,1867.81,7,6,526.014,-1336.75,1436.52,0,-68.5202,1436.52,-8,8,-2078.76,-1451.13,2535.16,1,34.9179,2535.16,-6,-7,526.014,-1336.75,1436.52,0,-68.5202,1436.52,9,-9,-1605.8,-1623.33,2283.38,0,45.311,2283.38,6,7,526.014,1336.75,1436.52,0,68.5202,1436.52,-9,9,-1605.8,1623.33,2283.38,0,-45.311,2283.38,-7,-6,526.014,1336.75,1436.52,0,68.5202,1436.52,8,-8,-2078.76,1451.13,2535.16,1,-34.9179,2535.16,7,7,3473.95,3.12639e-13,3473.95,1,5.15635e-15,3473.95,-8,8,-2078.76,-1451.13,2535.16,1,34.9179,2535.16,-7,-7,3473.95,-6.53699e-13,3473.95,1,-1.07814e-14,3473.95,8,-8,-2078.76,1451.13,2535.16,1,-34.9179,2535.16,7,7,3473.95,3.12639e-13,3473.95,1,5.15635e-15,3473.95,-8,8,-2078.76,-1451.13,2535.16,1,34.9179,2535.16,-7,-7,3473.95,-6.53699e-13,3473.95,1,-1.07814e-14,3473.95,8,-8,-2078.76,1451.13,2535.16,1,-34.9179,2535.16,6,6,6.0082,5.9918,607.133,2.84217e-14,2.68219e-15,607.133,607.133,2.84217e-14,607.133,0,2.68219e-15,607.133,-6,6,-5.9918,5.9918,353.671,-400.009,-48.5183,533.938,353.671,-400.009,533.938,0,-48.5183,533.938,-6,-6,-5.9918,-6.0082,607.133,-2.84217e-14,-2.68219e-15,607.133,607.133,-2.84217e-14,607.133,0,-2.68219e-15,607.133,6,-6,6.0082,-6.0082,353.671,400.009,48.5183,533.938,353.671,400.009,533.938,0,48.5183,533.938
0.00825,6,6,629.252,1.06581e-13,629.252,0,9.70463e-15,629.252,-6,6,357.345,-381.541,522.752,0,-46.8756,522.752,-6,-6,629.252,0,629.252,0,0,629.252,6,-6,357.345,381.541,522.752,0,46.8756,522.752,-8,8,-2113.52,-1392.54,2531.03,1,33.3797,2531.03,-9,9,-1522.42,1707.15,2287.39,0,-48.2738,2287.39,8,-8,-2113.52,1392.54,2531.03,1,-33.3797,2531.03,9,-9,-1522.42,-1707.15,2287.39,0,48.2738,2287.39,7,7,3454.41,2.27374e-13,3454.41,1,3.77128e-15,3454.41,-7,7,1663.94,804.413,1848.18,0,25.8009,1848.18,-7,-7,3454.41,-5.96856e-13,3454.41,1,-9.89961e-15,3454.41,7,-7,1663.94,-804.413,1848.18,0,-25.8009,1848.18,7,6,543.467,-1329.06,1435.88,0,-67.7598,1435.88,-8,8,-2113.52,-1392.54,2531.03,1,33.3797,2531.03,-6,-7,543.467,-1329.06,1435.88,0,-67.7598,1435.88,9,-9,-1522.42,-1707.15,2287.39,0,48.2738,2287.39,6,7,543.467,1329.06,1435.88,0,67.7598,1435.88,-9,9,-1522.42,1707.15,2287.39,0,-48.2738,2287.39,-7,-6,543.467,1329.06,1435.88,0,67.7598,1435.88,8,-8,-2113.52,1392.54,2531.03,1,-33.3797,2531.03,7,7,3454.41,2.27374e-13,3454.41,1,3.77128e-15,3454.41,-8,8,-2113.52,-1392.54,2531.03,1,33.3797,2531.03,-7,-7,3454.41,-5.96856e-13,3454.41,1,-9.89961e-15,3454.41,8,-8,-2113.52,1392.54,2531.03,1,-33.3797,2531.03,7,7,3454.41,2.27374e-13,3454.41,1,3.77128e-15,3454.41,-8,8,-2113.52,-1392.54,2531.03,1,33.3797,2531.03,-7,-7,3454.41,-5.96856e-13,3454.41,1,-9.89961e-15,3454.41,8,-8,-2113.52,1392.54,2531.03,1,-33.3797,2531.03,6,6,6.00825,5.99175,629.252,1.06581e-13,9.70463e-15,629.252,629.252,1.06581e-13,629.252,0,9.70463e-15,629.252,-6,6,-5.99175,5.99175,357.345,-381.541,-46.8756,522.752,357.345,-381.541,522.752,0,-46.8756,522.752,-6,-6,-5.99175,-6.00825,629.252,0,0,629.252,629.252,0,629.252,0,0,629.252,6,-6,6.00825,-6.00825,357.345,381.541,46.8756,522.752,357.345,381.541,522.752,0,46.8756,522.752
0.0083,6,6,631.049,1.35003e-13,631.049,0,1.22575e-14,631.049,-6,6,352.16,-376.373,515.435,0,-46.9036,515.435,-6,-6,631.049,0,631.049,0,0,631.049,6,-6,352.16,376.373,515.435,0,46.9036,515.435,-8,8,-2144.13,-1345.93,2531.56,1,32.1176,2531.56,-9,9,-1430.2,1796.69,2296.42,0,-51.4796,2296.42,8,-8,-2144.13,1345.93,2531.56,1,-32.1176,2531.56,9,-9,-1430.2,-1796.69,2296.42,0,51.4796,2296.42,7,7,3427.07,5.68434e-14,3427.07,1,9.50343e-16,3427.07,-7,7,1635.54,775.864,1810.24,0,25.3786,1810.24,-7,-7,3427.07,-6.53699e-13,3427.07,1,-1.09289e-14,3427.07,7,-7,1635.54,-775.864,1810.24,0,-25.3786,1810.24,7,6,569.368,-1329.89,1446.64,0,-66.8226,1446.64,-8,8,-2144.13,-1345.93,2531.56,1,32.1176,2531.56,-6,-7,569.368,-1329.89,1446.64,0,-66.8226,1446.64,9,-9,-1430.2,-1796.69,2296.42,0,51.4796,2296.42,6,7,569.368,1329.89,1446.64,0,66.8226,1446.64,-9,9,-1430.2,1796.69,2296.42,0,-51.4796,2296.42,-7,-6,569.368,1329.89,1446.64,0,66.8226,1446.64,8,-8,-2144.13,1345.93,2531.56,1,-32.1176,2531.56,7,7,3427.07,5.68434e-14,3427.07,1,9.50343e-16,3427.07,-8,8,-2144.13,-1345.93,2531.56,1,32.1176,2531.56,-7,-7,3427.07,-6.53699e-13,3427.07,1,-1.09289e-14,3427.07,8,-8,-2144.13,1345.93,2531.56,1,-32.1176,2531.56,7,7,3427.07,5.68434e-14,3427.07,1,9.50343e-16,3427.07,-8,8,-2144.13,-1345.93,2531.56,1,32.1176,2531.56,-7,-7,3427.07,-6.53699e-13,3427.07,1,-1.09289e-14,3427.07,8,-8,-2144.13,1345.93,2531.56,1,-32.1176,2531.56,6,6,6.0083,5.9917,631.049,1.35003e-13,1.22575e-14,631.049,631.049,1.35003e-13,631.049,0,1.22575e-14,631.049,-6,6,-5.9917,5.9917,352.16,-376.373,-46.9036,515.435,352.16,-376.373,515.435,0,-46.9036,515.435,-6,-6,-5.9917,-6.0083,631.049,0,0,631.049,631.049,0,631.049,0,0,631.049,6,-6,6.0083,-6.0083,352.16,376.373,46.9036,515.435,352.16,376.373,515.435,0,46.9036,515.435
0.00835,6,6,627.714,6.39488e-14,627.714,0,5.83705e-15,627.714,-6,6,332.268,-373.23,499.703,0,-48.323,499.703,-6,-6,627.714,-5.68434e-14,627.714,0,-5.18849e-15,627.714,6,-6,332.268,373.23,499.703,0,48.323,499.703,-8,8,-2163.24,-1278.62,2512.86,1,30.586,2512.86,-9,9,-1326.66,1858.83,2283.69,0,-54.4842,2283.69,8,-8,-2163.24,1278.62,2512.86,1,-30.586,2512.86,9,-9,-1326.66,-1858.83,2283.69,0,54.4842,2283.69,7,7,3404.13,2.84217e-14,3404.13,1,4.78373e-16,3404.13,-7,7,1608.08,728.838,1765.54,0,24.3817,1765.54,-7,-7,3404.13,-7.95808e-13,3404.13,1,-1.33944e-14,3404.13,7,-7,1608.08,-728.838,1765.54,0,-24.3817,1765.54,7,6,591.688,-1305.74,1433.54,0,-65.6226,1433.54,-8,8,-2163.24,-1278.62,2512.86,1,30.586,2512.86,-6,-7,591.688,-1305.74,1433.54,0,-65.6226,1433.54,9,-9,-1326.66,-1858.83,2283.69,0,54.4842,2283.69,6,7,591.688,1305.74,1433.54,0,65.6226,1433.54,-9,9,-1326.66,1858.83,2283.69,0,-54.4842,2283.69,-7,-6,591.688,1305.74,1433.54,0,65.6226,1433.54,8,-8,-2163.24,1278.62,2512.86,1,-30.586,2512.86,7,7,3404.13,2.84217e-14,3404.13,1,4.78373e-16,3404.13,-8,8,-2163.24,-1278.62,2512.86,1,30.586,2512.86,-7,-7,3404.13,-7.95808e-13,3404.13,1,-1.33944e-14,3404.13,8,-8,-2163.24,1278.62,2512.86,1,-30.586,2512.86,7,7,3404.13,2.84217e-14,3404.13,1,4.78373e-16,3404.13,-8,8,-2163.24,-1278.62,2512.86,1,30.586,2512.86,-7,-7,3404.13,-7.95808e-13,3404.13,1,-1.33944e-14,3404.13,8,-8,-2163.24,1278.62,2512.86,1,-30.586,2512.86,6,6,6.00835,5.99165,627.714,6.39488e-14,5.83705e-15,627.714,627.714,6.39488e-14,627.714,0,5.83705e-15,627.714,-6,6,-5.99165,5.99165,332.268,-373.23,-48.323,499.703,332.268,-373.23,499.703,0,-48.323,499.703,-6,-6,-5.99165,-6.00835,627.714,-5.68434e-14,-5.18849e-15,627.714,627.714,-5.68434e-14,627.714,0,-5.18849e-15,627.714,6,-6,6.00835,-6.00835,332.268,373.23,48.323,499.703,332.268,373.23,499.703,0,48.323,499.703
0.0084,6,6,626.412,9.23706e-14,626.412,0,8.44882e-15,626.412,-6,6,310.356,-364.282,478.563,0,-49.5701,478.563,-6,-6,626.412,-1.13687e-13,626.412,0,-1.03986e-14,626.412,6,-6,310.356,364.282,478.563,0,49.5701,478.563,7,8,-1300.67,463.492,1380.79,0,-19.6135,1380.79,-8,8,-2165.09,-1228.92,2489.55,1,29.5795,2489.55,-7,-8,-1300.67,-463.492,1380.79,0,19.6135,1380.79,8,-8,-2165.09,1228.92,2489.55,1,-29.5795,2489.55,7,7,3367.84,1.13687e-13,3367.84,1,1.93411e-15,3367.84,-7,7,1602.81,686.706,1743.72,0,23.1922,1743.72,-7,-7,3367.84,-3.41061e-13,3367.84,1,-5.80233e-15,3367.84,7,-7,1602.81,-686.706,1743.72,0,-23.1922,1743.72,7,6,606.001,-1290.15,1425.39,0,-64.84,1425.39,-6,-7,606.001,-1290.15,1425.39,0,-64.84,1425.39,9,-9,-1218.3,-1944.74,2294.83,0,57.9346,2294.83,10,-10,-335.622,-1240.66,1285.25,0,74.8627,1285.25,6,7,606.001,1290.15,1425.39,0,64.84,1425.39,-9,9,-1218.3,1944.74,2294.83,0,-57.9346,2294.83,-10,10,-335.622,1240.66,1285.25,0,-74.8627,1285.25,-7,-6,606.001,1290.15,1425.39,0,64.84,1425.39,7,7,3367.84,1.13687e-13,3367.84,1,1.93411e-15,3367.84,-8,8,-2165.09,-1228.92,2489.55,1,29.5795,2489.55,-7,-7,3367.84,-3.41061e-13,3367.84,1,-5.80233e-15,3367.84,8,-8,-2165.09,1228.92,2489.55,1,-29.5795,2489.55,7,7,3367.84,1.13687e-13,3367.84,1,1.93411e-15,3367.84,-8,8,-2165.09,-1228.92,2489.55,1,29.5795,2489.55,-7,-7,3367.84,-3.41061e-13,3367.84,1,-5.80233e-15,3367.84,8,-8,-2165.09,1228.92,2489.55,1,-29.5795,2489.55,6,6,6.0084,5.9916,626.412,9.23706e-14,8.44882e-15,626.412,626.412,9.23706e-14,626.412,0,8.44882e-15,626.412,-6,6,-5.9916,5.9916,310.356,-364.282,-49.5701,478.563,310.356,-364.282,478.563,0,-49.5701,478.563,-6,-6,-5.9916,-6.0084,626.412,-1.13687e-13,-1.03986e-14,626.412,626.412,-1.13687e-13,626.412,0,-1.03986e-14,626.412,6,-6,6.0084,-6.0084,310.356,364.282,49.5701,478.563,310.356,364.282,478.563,0,49.5701,478.563
0.00845,6,6,612.326,4.26326e-14,612.326,0,3.98916e-15,612.326,-6,6,308.817,-375.112,485.878,0,-50.5366,485.878,-6,-6,612.326,2.84217e-14,612.326,0,2.65944e-15,612.326,6,-6,308.817,375.112,485.878,0,50.5366,485.878,7,8,-1292.67,493.833,1383.79,0,-20.9081,1383.79,8,7,-1292.67,-493.833,1383.79,0,20.9081,1383.79,-8,8,-2179.73,-1170.69,2474.22,1,28.2394,2474.22,8,-8,-2179.73,1170.69,2474.22,1,-28.2394,2474.22,7,7,3342.74,8.52651e-14,3342.74,1,1.46148e-15,3342.74,-7,7,1591.92,661.795,1724.01,0,22.5736,1724.01,-7,-7,3342.74,-8.2423e-13,3342.74,1,-1.41276e-14,3342.74,7,-7,1591.92,-661.795,1724.01,0,-22.5736,1724.01,7,6,635.23,-1265.98,1416.41,0,-63.3539,1416.41,-6,-7,635.23,-1265.98,1416.41,0,-63.3539,1416.41,9,-9,-1112.94,-2021.65,2307.75,0,61.1667,2307.75,10,-10,-226.683,-1290.06,1309.82,0,80.034,1309.82,6,7,635.23,1265.98,1416.41,0,63.3539,1416.41,-9,9,-1112.94,2021.65,2307.75,0,-61.1667,2307.75,-10,10,-226.683,1290.06,1309.82,0,-80.034,1309.82,-7,-6,635.23,1265.98,1416.41,0,63.3539,1416.41,7,7,3342.74,8.52651e-14,3342.74,1,1.46148e-15,3342.74,-8,8,-2179.73,-1170.69,2474.22,1,28.2394,2474.22,-7,-7,3342.74,-8.2423e-13,3342.74,1,-1.41276e-14,3342.74,8,-8,-2179.73,1170.69,2474.22,1,-28.2394,2474.22,7,7,3342.74,8.52651e-14,3342.74,1,1.46148e-15,3342.74,-8,8,-2179.73,-1170.69,2474.22,1,28.2394,2474.22,-7,-7,3342.74,-8.2423e-13,3342.74,1,-1.41276e-14,3342.74,8,-8,-2179.73,1170.69,2474.22,1,-28.2394,2474.22,6,6,6.00845,5.99155,612.326,4.26326e-14,3.98916e-15,612.326,612.326,4.26326e-14,612.326,0,3.98916e-15,612.326,-6,6,-5.99155,5.99155,308.817,-375.112,-50.5366,485.878,308.817,-375.112,485.878,0,-50.5366,485.878,-6,-6,-5.99155,-6.00845,612.326,2.84217e-14,2.65944e-15,612.326,612.326,2.84217e-14,612.326,0,2.65944e-15,612.326,6,-6,6.00845,-6.00845,308.817,375.112,50.5366,485.878,308.817,375.112,485.878,0,50.5366,485.878
0.0085,6,6,621.733,5.68434e-14,621.733,0,5.23841e-15,621.733,-6,6,285.558,-385.927,480.086,0,-53.5013,480.086,-6,-6,621.733,0,621.733,0,0,621.733,6,-6,285.558,385.927,480.086,0,53.5013,480.086,7,8,-1287.29,523.109,1389.52,0,-22.1151,1389.52,8,7,-1287.29,-523.109,1389.52,0,22.1151,1389.52,-8,8,-2185.94,-1119.18,2455.79,1,27.112,2455.79,8,-8,-2185.94,1119.18,2455.79,1,-27.112,2455.79,7,7,3337.75,1.98952e-13,3337.75,1,3.41521e-15,3337.75,-7,7,1597.47,638.553,1720.37,0,21.7879,1720.37,-7,-7,3337.75,-3.97904e-13,3337.75,1,-6.83042e-15,3337.75,7,-7,1597.47,-638.553,1720.37,0,-21.7879,1720.37,7,6,635.1,-1254.66,1406.24,0,-63.1518,1406.24,-6,-7,635.1,-1254.66,1406.24,0,-63.1518,1406.24,9,-9,-1002.8,-2059.41,2290.58,0,64.0369,2290.58,10,-10,-144.972,-1331.11,1338.98,0,83.7844,1338.98,6,7,635.1,1254.66,1406.24,0,63.1518,1406.24,-9,9,-1002.8,2059.41,2290.58,0,-64.0369,2290.58,-10,10,-144.972,1331.11,1338.98,0,-83.7844,1338.98,-7,-6,635.1,1254.66,1406.24,0,63.1518,1406.24,7,7,3337.75,1.98952e-13,3337.75,1,3.41521e-15,3337.75,-8,8,-2185.94,-1119.18,2455.79,1,27.112,2455.79,-7,-7,3337.75,-3.97904e-13,3337.75,1,-6.83042e-15,3337.75,8,-8,-2185.94,1119.18,2455.79,1,-27.112,2455.79,7,7,3337.75,1.98952e-13,3337.75,1,3.41521e-15,3337.75,-8,8,-2185.94,-1119.18,2455.79,1,27.112,2455.79,-7,-7,3337.75,-3.97904e-13,3337.75,1,-6.83042e-15,3337.75,8,-8,-2185.94,1119.18,2455.79,1,-27.112,2455.79,6,6,6.0085,5.9915,621.733,5.68434e-14,5.23841e-15,621.733,621.733,5.68434e-14,621.733,0,5.23841e-15,621.733,-6,6,-5.9915,5.9915,285.558,-385.927,-53.5013,480.086,285.558,-385.927,480.086,0,-53.5013,480.086,-6,-6,-5.9915,-6.0085,621.733,0,0,621.733,621.733,0,621.733,0,0,621.733,6,-6,6.0085,-6.0085,285.558,385.927,53.5013,480.086,285.558,385.927,480.086,0,53.5013,480.086
0.00855,6,6,639.954,1.42109e-14,639.954,0,1.27231e-15,639.954,-6,6,297.625,-378.581,481.564,0,-51.827,481.564,-6,-6,639.954,0,639.954,0,0,639.954,6,-6,297.625,378.581,481.564,0,51.827,481.564,7,8,-1285.93,557.922,1401.75,0,-23.4544,1401.75,-8,8,-2232.85,-1053.89,2469.07,1,25.267,2469.07,-7,-8,-1285.93,-557.922,1401.75,0,23.4544,1401.75,8,-8,-2232.85,1053.89,2469.07,1,-25.267,2469.07,7,7,3287.89,1.13687e-13,3287.89,1,1.98114e-15,3287.89,-7,7,1568.24,603.192,1680.24,0,21.0383,1680.24,-7,-7,3287.89,-5.40012e-13,3287.89,1,-9.41043e-15,3287.89,7,-7,1568.24,-603.192,1680.24,0,-21.0383,1680.24,7,6,660.021,-1224.34,1390.92,0,-61.6717,1390.92,-6,-7,660.021,-1224.34,1390.92,0,-61.6717,1390.92,9,-9,-894.492,-2108.01,2289.94,0,67.007,2289.94,10,-10,-13.982,-1338.67,1338.75,0,89.4016,1338.75,6,7,660.021,1224.34,1390.92,0,61.6717,1390.92,-9,9,-894.492,2108.01,2289.94,0,-67.007,2289.94,-10,10,-13.982,1338.67,1338.75,0,-89.4016,1338.75,-7,-6,660.021,1224.34,1390.92,0,61.6717,1390.92,7,7,3287.89,1.13687e-13,3287.89,1,1.98114e-15,3287.89,-8,8,-2232.85,-1053.89,2469.07,1,25.267,2469.07,-7,-7,3287.89,-5.40012e-13,3287.89,1,-9.41043e-15,3287.89,8,-8,-2232.85,1053.89,2469.07,1,-25.267,2469.07,7,7,3287.89,1.13687e-13,3287.89,1,1.98114e-15,3287.89,-8,8,-2232.85,-1053.89,2469.07,1,25.267,2469.07,-7,-7,3287.89,-5.40012e-13,3287.89,1,-9.41043e-15,3287.89,8,-8,-2232.85,1053.89,2469.07,1,-25.267,2469.07,6,6,6.00855,5.99145,639.954,1.42109e-14,1.27231e-15,639.954,639.954,1.42109e-14,639.954,0,1.27231e-15,639.954,-6,6,-5.99145,5.99145,297.625,-378.581,-51.827,481.564,297.625,-378.581,481.564,0,-51.827,481.564,-6,-6,-5.99145,-6.00855,639.954,0,0,639.954,639.954,0,639.954,0,0,639.954,6,-6,6.00855,-6.00855,297.625,378.581,51.827,481.564,297.625,378.581,481.564,0,51.827,481.564
0.0086,6,6,650.179,1.27898e-13,650.179,0,1.12707e-14,650.179,-6,6,282.56,-380.666,474.075,0,-53.4143,474.075,-6,-6,650.179,-5.68434e-14,650.179,0,-5.00922e-15,650.179,6,-6,282.56,380.666,474.075,0,53.4143,474.075,7,8,-1285.48,583.468,1411.7,0,-24.4128,1411.7,8,7,-1285.48,-583.468,1411.7,0,24.4128,1411.7,-8,8,-2230.36,-1010.56,2448.62,1,24.375,2448.62,8,-8,-2230.36,1010.56,2448.62,1,-24.375,2448.62,7,7,3273.32,1.7053e-13,3273.32,1,2.98494e-15,3273.32,-7,7,1573.45,602.936,1685.02,0,20.9665,1685.02,-7,-7,3273.32,-5.40012e-13,3273.32,1,-9.45232e-15,3273.32,7,-7,1573.45,-602.936,1685.02,0,-20.9665,1685.02,7,6,672.008,-1222.87,1395.35,0,-61.2098,1395.35,-6,-7,672.008,-1222.87,1395.35,0,-61.2098,1395.35,9,-9,-807.741,-2157.25,2303.51,0,69.4725,2303.51,10,-10,93.0557,-1365.86,1369.03,0,-86.1025,1369.03,6,7,672.008,1222.87,1395.35,0,61.2098,1395.35,-9,9,-807.741,2157.25,2303.51,0,-69.4725,2303.51,-10,10,93.0557,1365.86,1369.03,0,86.1025,1369.03,-7,-6,672.008,1222.87,1395.35,0,61.2098,1395.35,7,7,3273.32,1.7053e-13,3273.32,1,2.98494e-15,3273.32,-8,8,-2230.36,-1010.56,2448.62,1,24.375,2448.62,-7,-7,3273.32,-5.40012e-13,3273.32,1,-9.45232e-15,3273.32,8,-8,-2230.36,1010.56,2448.62,1,-24.375,2448.62,7,7,3273.32,1.7053e-13,3273.32,1,2.98494e-15,3273.32,-8,8,-2230.36,-1010.56,2448.62,1,24.375,2448.62,-7,-7,3273.32,-5.40012e-13,3273.32,1,-9.45232e-15,3273.32,8,-8,-2230.36,1010.56,2448.62,1,-24.375,2448.62,6,6,6.0086,5.9914,650.179,1.27898e-13,1.12707e-14,650.179,650.179,1.27898e-13,650.179,0,1.12707e-14,650.179,-6,6,-5.9914,5.9914,282.56,-380.666,-53.4143,474.075,282.56,-380.666,474.075,0,-53.4143,474.075,-6,-6,-5.9914,-6.0086,650.179,-5.68434e-14,-5.00922e-15,650.179,650.179,-5.68434e-14,650.179,0,-5.00922e-15,650.179,6,-6,6.0086,-6.0086,282.56,380.666,53.4143,474.075,282.56,380.666,474.075,0,53.4143,474.075
0.00865,6,6,647.592,3.55271e-14,647.592,0,3.14327e-15,647.592,-6,6,290.48,-383.582,481.159,0,-52.864,481.159,-6,-6,647.592,-5.68434e-14,647.592,0,-5.02923e-15,647.592,6,-6,290.48,383.582,481.159,0,52.864,481.159,7,8,-1287.83,614.584,1426.96,0,-25.5116,1426.96,-8,8,-2258.82,-931.544,2443.37,1,22.4114,2443.37,-7,-8,-1287.83,-614.584,1426.96,0,25.5116,1426.96,8,-8,-2258.82,931.544,2443.37,1,-22.4114,2443.37,7,7,3252.62,1.7053e-13,3252.62,1,3.00394e-15,3252.62,-7,7,1549.7,571.369,1651.67,0,20.2388,1651.67,-7,-7,3252.62,-4.54747e-13,3252.62,1,-8.0105e-15,3252.62,7,-7,1549.7,-571.369,1651.67,0,-20.2388,1651.67,7,6,686.269,-1198.17,1380.78,0,-60.1974,1380.78,-6,-7,686.269,-1198.17,1380.78,0,-60.1974,1380.78,9,-9,-694.954,-2198.19,2305.42,0,72.4557,2305.42,10,-10,173.065,-1371.68,1382.56,0,-82.809,1382.56,6,7,686.269,1198.17,1380.78,0,60.1974,1380.78,-9,9,-694.954,2198.19,2305.42,0,-72.4557,2305.42,-10,10,173.065,1371.68,1382.56,0,82.809,1382.56,-7,-6,686.269,1198.17,1380.78,0,60.1974,1380.78,7,7,3252.62,1.7053e-13,3252.62,1,3.00394e-15,3252.62,-8,8,-2258.82,-931.544,2443.37,1,22.4114,2443.37,-7,-7,3252.62,-4.54747e-13,3252.62,1,-8.0105e-15,3252.62,8,-8,-2258.82,931.544,2443.37,1,-22.4114,2443.37,7,7,3252.62,1.7053e-13,3252.62,1,3.00394e-15,3252.62,-8,8,-2258.82,-931.544,2443.37,1,22.4114,2443.37,-7,-7,3252.62,-4.54747e-13,3252.62,1,-8.0105e-15,3252.62,8,-8,-2258.82,931.544,2443.37,1,-22.4114,2443.37,6,6,6.00865,5.99135,647.592,3.55271e-14,3.14327e-15,647.592,647.592,3.55271e-14,647.592,0,3.14327e-15,647.592,-6,6,-5.99135,5.99135,290.48,-383.582,-52.864,481.159,290.48,-383.582,481.159,0,-52.864,481.159,-6,-6,-5.99135,-6.00865,647.592,-5.68434e-14,-5.02923e-15,647.592,647.592,-5.68434e-14,647.592,0,-5.02923e-15,647.592,6,-6,6.00865,-6.00865,290.48,383.582,52.864,481.159,290.48,383.582,481.159,0,52.864,481.159
0.0087,6,6,646.882,2.13163e-14,646.882,0,1.88803e-15,646.882,-6,6,286.291,-381.07,476.631,0,-53.0831,476.631,-6,-6,646.882,0,646.882,0,0,646.882,6,-6,286.291,381.07,476.631,0,53.0831,476.631,8,7,-1280.26,-635.696,1429.4,0,26.406,1429.4,-8,8,-2261.77,-870.086,2423.35,1,21.0414,2423.35,-8,-7,-1280.26,635.696,1429.4,0,-26.406,1429.4,8,-8,-2261.77,870.086,2423.35,1,-21.0414,2423.35,7,7,3237.12,1.7053e-13,3237.12,1,3.01832e-15,3237.12,-7,7,1555.52,567.713,1655.88,0,20.0504,1655.88,-7,-7,3237.12,-6.53699e-13,3237.12,1,-1.15702e-14,3237.12,7,-7,1555.52,-567.713,1655.88,0,-20.0504,1655.88,7,6,686.634,-1201.27,1383.66,0,-60.2482,1383.66,-6,-7,686.634,-1201.27,1383.66,0,-60.2482,1383.66,9,-9,-612.946,-2238.55,2320.95,0,74.6869,2320.95,10,-10,295.443,-1376.57,1407.92,0,-77.8868,1407.92,6,7,686.634,1201.27,1383.66,0,60.2482,1383.66,-9,9,-612.946,2238.55,2320.95,0,-74.6869,2320.95,-10,10,295.443,1376.57,1407.92,0,77.8868,1407.92,-7,-6,686.634,1201.27,1383.66,0,60.2482,1383.66,7,7,3237.12,1.7053e-13,3237.12,1,3.01832e-15,3237.12,-8,8,-2261.77,-870.086,2423.35,1,21.0414,2423.35,-7,-7,3237.12,-6.53699e-13,3237.12,1,-1.15702e-14,3237.12,8,-8,-2261.77,870.086,2423.35,1,-21.0414,2423.35,7,7,3237.12,1.7053e-13,3237.12,1,3.01832e-15,3237.12,-8,8,-2261.77,-870.086,2423.35,1,21.0414,2423.35,-7,-7,3237.12,-6.53699e-13,3237.12,1,-1.15702e-14,3237.12,8,-8,-2261.77,870.086,2423.35,1,-21.0414,2423.35,6,6,6.0087,5.9913,646.882,2.13163e-14,1.88803e-15,646.882,646.882,2.13163e-14,646.882,0,1.88803e-15,646.882,-6,6,-5.9913,5.9913,286.291,-381.07,-53.0831,476.631,286.291,-381.07,476.631,0,-53.0831,476.631,-6,-6,-5.9913,-6.0087,646.882,0,0,646.882,646.882,0,646.882,0,0,646.882,6,-6,6.0087,-6.0087,286.291,381.07,53.0831,476.631,286.291,381.07,476.631,0,53.0831,476.631
0.00875,6,6,642.251,8.52651e-14,642.251,0,7.60658e-15,642.251,-6,6,288.086,-373.89,472.003,0,-52.3855,472.003,-6,-6,642.251,-8.52651e-14,642.251,0,-7.60658e-15,642.251,6,-6,288.086,373.89,472.003,0,52.3855,472.003,7,8,-1278.4,672.323,1444.41,0,-27.7403,1444.41,-8,8,-2286.09,-778.266,2414.94,1,18.8004,2414.94,-8,-7,-1278.4,672.323,1444.41,0,-27.7403,1444.41,8,-8,-2286.09,778.266,2414.94,1,-18.8004,2414.94,7,7,3209.02,5.68434e-14,3209.02,1,1.01492e-15,3209.02,-7,7,1569.54,551.16,1663.5,0,19.3492,1663.5,-7,-7,3209.02,-5.68434e-13,3209.02,1,-1.01492e-14,3209.02,7,-7,1569.54,-551.16,1663.5,0,-19.3492,1663.5,7,6,705.056,-1162.41,1359.53,0,-58.7613,1359.53,-6,-7,705.056,-1162.41,1359.53,0,-58.7613,1359.53,9,-9,-478.654,-2257.91,2308.09,0,78.0311,2308.09,10,-10,403.587,-1340.71,1400.14,0,-73.2469,1400.14,6,7,705.056,1162.41,1359.53,0,58.7613,1359.53,-9,9,-478.654,2257.91,2308.09,0,-78.0311,2308.09,-10,10,403.587,1340.71,1400.14,0,73.2469,1400.14,-7,-6,705.056,1162.41,1359.53,0,58.7613,1359.53,7,7,3209.02,5.68434e-14,3209.02,1,1.01492e-15,3209.02,-8,8,-2286.09,-778.266,2414.94,1,18.8004,2414.94,-7,-7,3209.02,-5.68434e-13,3209.02,1,-1.01492e-14,3209.02,8,-8,-2286.09,778.266,2414.94,1,-18.8004,2414.94,7,7,3209.02,5.68434e-14,3209.02,1,1.01492e-15,3209.02,-8,8,-2286.09,-778.266,2414.94,1,18.8004,2414.94,-7,-7,3209.02,-5.68434e-13,3209.02,1,-1.01492e-14,3209.02,8,-8,-2286.09,778.266,2414.94,1,-18.8004,2414.94,6,6,6.00875,5.99125,642.251,8.52651e-14,7.60658e-15,642.251,642.251,8.52651e-14,642.251,0,7.60658e-15,642.251,-6,6,-5.99125,5.99125,288.086,-373.89,-52.3855,472.003,288.086,-373.89,472.003,0,-52.3855,472.003,-6,-6,-5.99125,-6.00875,642.251,-8.52651e-14,-7.60658e-15,642.251,642.251,-8.52651e-14,642.251,0,-7.60658e-15,642.251,6,-6,6.00875,-6.00875,288.086,373.89,52.3855,472.003,288.086,373.89,472.003,0,52.3855,472.003
0.0088,6,6,636.372,2.84217e-14,636.372,0,2.55895e-15,636.372,-6,6,276.74,-374.759,465.865,0,-53.5561,465.865,-6,-6,636.372,-2.84217e-14,636.372,0,-2.55895e-15,636.372,6,-6,276.74,374.759,465.865,0,53.5561,465.865,7,8,-1275.52,687.274,1448.9,0,-28.3165,1448.9,-8,8,-2280.46,-730.815,2394.7,1,17.769,2394.7,-7,-8,-1275.52,-687.274,1448.9,0,28.3165,1448.9,8,-8,-2280.46,730.815,2394.7,1,-17.769,2394.7,7,7,3189.25,2.84217e-14,3189.25,1,5.10603e-16,3189.25,-7,7,1551.23,549.124,1645.56,0,19.4936,1645.56,-7,-7,3189.25,-4.26326e-13,3189.25,1,-7.65905e-15,3189.25,7,-7,1551.23,-549.124,1645.56,0,-19.4936,1645.56,7,6,721.7,-1152.08,1359.47,0,-57.9357,1359.47,-6,-7,721.7,-1152.08,1359.47,0,-57.9357,1359.47,9,-9,-413.013,-2274.05,2311.25,0,79.7061,2311.25,10,-10,514.741,-1319.71,1416.54,0,-68.6922,1416.54,6,7,721.7,1152.08,1359.47,0,57.9357,1359.47,-9,9,-413.013,2274.05,2311.25,0,-79.7061,2311.25,-10,10,514.741,1319.71,1416.54,0,68.6922,1416.54,-7,-6,721.7,1152.08,1359.47,0,57.9357,1359.47,7,7,3189.25,2.84217e-14,3189.25,1,5.10603e-16,3189.25,-8,8,-2280.46,-730.815,2394.7,1,17.769,2394.7,-7,-7,3189.25,-4.26326e-13,3189.25,1,-7.65905e-15,3189.25,8,-8,-2280.46,730.815,2394.7,1,-17.769,2394.7,7,7,3189.25,2.84217e-14,3189.25,1,5.10603e-16,3189.25,-8,8,-2280.46,-730.815,2394.7,1,17.769,2394.7,-7,-7,3189.25,-4.26326e-13,3189.25,1,-7.65905e-15,3189.25,8,-8,-2280.46,730.815,2394.7,1,-17.769,2394.7,6,6,6.0088,5.9912,636.372,2.84217e-14,2.55895e-15,636.372,636.372,2.84217e-14,636.372,0,2.55895e-15,636.372,-6,6,-5.9912,5.9912,276.74,-374.759,-53.5561,465.865,276.74,-374.759,465.865,0,-53.5561,465.865,-6,-6,-5.9912,-6.0088,636.372,-2.84217e-14,-2.55895e-15,636.372,636.372,-2.84217e-14,636.372,0,-2.55895e-15,636.372,6,-6,6.0088,-6.0088,276.74,374.759,53.5561,465.865,276.74,374.759,465.865,0,53.5561,465.865
0.00885,6,6,657.829,7.10543e-14,657.829,0,6.18871e-15,657.829,-6,6,287.279,-362.736,462.717,0,-51.6215,462.717,-6,-6,657.829,0,657.829,0,0,657.829,6,-6,287.279,362.736,462.717,0,51.6215,462.717,7,8,-1275.23,711.606,1460.34,0,-29.1625,1460.34,-8,8,-2287.83,-662.728,2381.88,1,16.155,2381.88,-7,-8,-1275.23,-711.606,1460.34,0,29.1625,1460.34,8,-8,-2287.83,662.728,2381.88,1,-16.155,2381.88,7,7,3171.26,2.55795e-13,3171.26,1,4.6215e-15,3171.26,-7,7,1551.68,526.133,1638.45,0,18.7305,1638.45,-7,-7,3171.26,-6.25278e-13,3171.26,1,-1.1297e-14,3171.26,7,-7,1551.68,-526.133,1638.45,0,-18.7305,1638.45,7,6,724.418,-1158.5,1366.35,0,-57.9821,1366.35,-6,-7,724.418,-1158.5,1366.35,0,-57.9821,1366.35,9,-9,-293.016,-2284.03,2302.75,0,82.6895,2302.75,10,-10,624.116,-1291.65,1434.53,0,-64.2106,1434.53,6,7,724.418,1158.5,1366.35,0,57.9821,1366.35,-9,9,-293.016,2284.03,2302.75,0,-82.6895,2302.75,-10,10,624.116,1291.65,1434.53,0,64.2106,1434.53,-7,-6,724.418,1158.5,1366.35,0,57.9821,1366.35,7,7,3171.26,2.55795e-13,3171.26,1,4.6215e-15,3171.26,-8,8,-2287.83,-662.728,2381.88,1,16.155,2381.88,-7,-7,3171.26,-6.25278e-13,3171.26,1,-1.1297e-14,3171.26,8,-8,-2287.83,662.728,2381.88,1,-16.155,2381.88,7,7,3171.26,2.55795e-13,3171.26,1,4.6215e-15,3171.26,-8,8,-2287.83,-662.728,2381.88,1,16.155,2381.88,-7,-7,3171.26,-6.25278e-13,3171.26,1,-1.1297e-14,3171.26,8,-8,-2287.83,662.728,2381.88,1,-16.155,2381.88,6,6,6.00885,5.99115,657.829,7.10543e-14,6.18871e-15,657.829,657.829,7.10543e-14,657.829,0,6.18871e-15,657.829,-6,6,-5.99115,5.99115,287.279,-362.736,-51.6215,462.717,287.279,-362.736,462.717,0,-51.6215,462.717,-6,-6,-5.99115,-6.00885,657.829,0,0,657.829,657.829,0,657.829,0,0,657.829,6,-6,6.00885,-6.00885,287.279,362.736,51.6215,462.717,287.279,362.736,462.717,0,51.6215,462.717
0.0089,6,6,662.061,-2.84217e-14,662.061,0,-2.45966e-15,662.061,-6,6,278.955,-362.695,457.563,0,-52.4355,457.563,-6,-6,662.061,5.68434e-14,662.061,0,4.91932e-15,662.061,6,-6,278.955,362.695,457.563,0,52.4355,457.563,7,8,-1286.77,741.002,1484.88,0,-29.9359,1484.88,-8,8,-2321.62,-605.899,2399.38,1,14.6269,2399.38,-7,-8,-1286.77,-741.002,1484.88,0,29.9359,1484.88,8,-8,-2321.62,605.899,2399.38,1,-14.6269,2399.38,7,7,3147.19,2.84217e-14,3147.19,1,5.17429e-16,3147.19,-7,7,1548.78,509.665,1630.49,0,18.2151,1630.49,-7,-7,3147.19,-5.11591e-13,3147.19,1,-9.31371e-15,3147.19,7,-7,1548.78,-509.665,1630.49,0,-18.2151,1630.49,7,6,742.075,-1141.83,1361.78,0,-56.9802,1361.78,-6,-7,742.075,-1141.83,1361.78,0,-56.9802,1361.78,9,-9,-188.176,-2291.53,2299.25,0,85.3055,2299.25,10,-10,732.841,-1233.47,1434.74,0,-59.2841,1434.74,6,7,742.075,1141.83,1361.78,0,56.9802,1361.78,-9,9,-188.176,2291.53,2299.25,0,-85.3055,2299.25,-10,10,732.841,1233.47,1434.74,0,59.2841,1434.74,-7,-6,742.075,1141.83,1361.78,0,56.9802,1361.78,7,7,3147.19,2.84217e-14,3147.19,1,5.17429e-16,3147.19,-8,8,-2321.62,-605.899,2399.38,1,14.6269,2399.38,-7,-7,3147.19,-5.11591e-13,3147.19,1,-9.31371e-15,3147.19,8,-8,-2321.62,605.899,2399.38,1,-14.6269,2399.38,7,7,3147.19,2.84217e-14,3147.19,1,5.17429e-16,3147.19,-8,8,-2321.62,-605.899,2399.38,1,14.6269,2399.38,-7,-7,3147.19,-5.11591e-13,3147.19,1,-9.31371e-15,3147.19,8,-8,-2321.62,605.899,2399.38,1,-14.6269,2399.38,6,6,6.0089,5.9911,662.061,-2.84217e-14,-2.45966e-15,662.061,662.061,-2.84217e-14,662.061,0,-2.45966e-15,662.061,-6,6,-5.9911,5.9911,278.955,-362.695,-52.4355,457.563,278.955,-362.695,457.563,0,-52.4355,457.563,-6,-6,-5.9911,-6.0089,662.061,5.68434e-14,4.91932e-15,662.061,662.061,5.68434e-14,662.061,0,4.91932e-15,662.061,6,-6,6.0089,-6.0089,278.955,362.695,52.4355,457.563,278.955,362.695,457.563,0,52.4355,457.563
0.00895,6,6,651.461,7.10543e-14,651.461,0,6.2492e-15,651.461,-6,6,286.809,-361.164,461.193,0,-51.546,461.193,-6,-6,651.461,-4.26326e-14,651.461,0,-3.74952e-15,651.461,6,-6,286.809,361.164,461.193,0,51.546,461.193,7,8,-1278.52,761.341,1488.04,0,-30.7732,1488.04,-8,8,-2328.29,-535.92,2389.17,1,12.9624,2389.17,-7,-8,-1278.52,-761.341,1488.04,0,30.7732,1488.04,8,-8,-2328.29,535.92,2389.17,1,-12.9624,2389.17,7,7,3120.15,-1.13687e-13,3120.15,1,-2.08765e-15,3120.15,-7,7,1524.75,495.645,1603.28,0,18.0077,1603.28,-7,-7,3120.15,-4.54747e-13,3120.15,1,-8.35058e-15,3120.15,7,-7,1524.75,-495.645,1603.28,0,-18.0077,1603.28,7,6,758.773,-1127.43,1358.98,0,-56.059,1358.98,-6,-7,758.773,-1127.43,1358.98,0,-56.059,1358.98,9,-9,-71.6749,-2283.55,2284.68,0,88.2022,2284.68,10,-10,842.209,-1207.81,1472.45,0,-55.1118,1472.45,6,7,758.773,1127.43,1358.98,0,56.059,1358.98,-9,9,-71.6749,2283.55,2284.68,0,-88.2022,2284.68,-10,10,842.209,1207.81,1472.45,0,55.1118,1472.45,-7,-6,758.773,1127.43,1358.98,0,56.059,1358.98,7,7,3120.15,-1.13687e-13,3120.15,1,-2.08765e-15,3120.15,-8,8,-2328.29,-535.92,2389.17,1,12.9624,2389.17,-7,-7,3120.15,-4.54747e-13,3120.15,1,-8.35058e-15,3120.15,8,-8,-2328.29,535.92,2389.17,1,-12.9624,2389.17,7,7,3120.15,-1.13687e-13,3120.15,1,-2.08765e-15,3120.15,-8,8,-2328.29,-535.92,2389.17,1,12.9624,2389.17,-7,-7,3120.15,-4.54747e-13,3120.15,1,-8.35058e-15,3120.15,8,-8,-2328.29,535.92,2389.17,1,-12.9624,2389.17,6,6,6.00895,5.99105,651.461,7.10543e-14,6.2492e-15,651.461,651.461,7.10543e-14,651.461,0,6.2492e-15,651.461,-6,6,-5.99105,5.99105,286.809,-361.164,-51.546,461.193,286.809,-361.164,461.193,0,-51.546,461.193,-6,-6,-5.99105,-6.00895,651.461,-4.26326e-14,-3.74952e-15,651.461,651.461,-4.26326e-14,651.461,0,-3.74952e-15,651.461,6,-6,6.00895,-6.00895,286.809,361.164,51.546,461.193,286.809,361.164,461.193,0,51.546,461.193
0.009,6,6,656.033,0,656.033,0,0,656.033,-6,6,263.202,-387.555,468.48,0,-55.8183,468.48,-6,-6,656.033,2.84217e-14,656.033,0,2.48226e-15,656.033,6,-6,263.202,387.555,468.48,0,55.8183,468.48,7,8,-1287.14,781.881,1506.01,0,-31.2769,1506.01,-8,8,-2332.42,-501.53,2385.73,1,12.1353,2385.73,-8,-7,-1287.14,781.881,1506.01,0,-31.2769,1506.01,8,-8,-2332.42,501.53,2385.73,1,-12.1353,2385.73,7,7,3110.96,2.84217e-14,3110.96,1,5.23453e-16,3110.96,-7,7,1541,494.879,1618.52,0,17.8039,1618.52,-7,-7,3110.96,-5.68434e-13,3110.96,1,-1.04691e-14,3110.96,7,-7,1541,-494.879,1618.52,0,-17.8039,1618.52,7,6,765.031,-1118.89,1355.43,0,-55.638,1355.43,-6,-7,765.031,-1118.89,1355.43,0,-55.638,1355.43,9,-9,11.992,-2270.83,2270.86,0,-89.6974,2270.86,10,-10,896.497,-1162.17,1467.77,0,-52.3535,1467.77,6,7,765.031,1118.89,1355.43,0,55.638,1355.43,-9,9,11.992,2270.83,2270.86,0,89.6974,2270.86,-10,10,896.497,1162.17,1467.77,0,52.3535,1467.77,-7,-6,765.031,1118.89,1355.43,0,55.638,1355.43,7,7,3110.96,2.84217e-14,3110.96,1,5.23453e-16,3110.96,-8,8,-2332.42,-501.53,2385.73,1,12.1353,2385.73,-7,-7,3110.96,-5.68434e-13,3110.96,1,-1.04691e-14,3110.96,8,-8,-2332.42,501.53,2385.73,1,-12.1353,2385.73,7,7,3110.96,2.84217e-14,3110.96,1,5.23453e-16,3110.96,-8,8,-2332.42,-501.53,2385.73,1,12.1353,2385.73,-7,-7,3110.96,-5.68434e-13,3110.96,1,-1.04691e-14,3110.96,8,-8,-2332.42,501.53,2385.73,1,-12.1353,2385.73,6,6,6.009,5.991,656.033,0,0,656.033,656.033,0,656.033,0,0,656.033,-6,6,-5.991,5.991,263.202,-387.555,-55.8183,468.48,263.202,-387.555,468.48,0,-55.8183,468.48,-6,-6,-5.991,-6.009,656.033,2.84217e-14,2.48226e-15,656.033,656.033,2.84217e-14,656.033,0,2.48226e-15,656.033,6,-6,6.009,-6.009,263.202,387.555,55.8183,468.48,263.202,387.555,468.48,0,55.8183,468.48
0.00905,6,6,663.186,2.84217e-14,663.186,0,2.45549e-15,663.186,-6,6,257.999,-400.35,476.281,0,-57.2009,476.281,-6,-6,663.186,-4.26326e-14,663.186,0,-3.68323e-15,663.186,6,-6,257.999,400.35,476.281,0,57.2009,476.281,7,8,-1280.91,806.359,1513.58,0,-32.1914,1513.58,8,7,-1280.91,-806.359,1513.58,0,32.1914,1513.58,-8,8,-2355.91,-414.625,2392.12,1,9.98144,2392.12,8,-8,-2355.91,414.625,2392.12,1,-9.98144,2392.12,7,7,3071.6,-1.13687e-13,3071.6,1,-2.12065e-15,3071.6,-7,7,1529.34,496.979,1608.06,0,18.0023,1608.06,-7,-7,3071.6,-5.40012e-13,3071.6,1,-1.00731e-14,3071.6,7,-7,1529.34,-496.979,1608.06,0,-18.0023,1608.06,7,6,790.51,-1116.23,1367.8,0,-54.6941,1367.8,-6,-7,790.51,-1116.23,1367.8,0,-54.6941,1367.8,9,-9,88.4405,-2260.36,2262.09,0,-87.7593,2262.09,10,-10,1007.23,-1110.82,1499.48,0,-47.7999,1499.48,6,7,790.51,1116.23,1367.8,0,54.6941,1367.8,-9,9,88.4405,2260.36,2262.09,0,87.7593,2262.09,-10,10,1007.23,1110.82,1499.48,0,47.7999,1499.48,-7,-6,790.51,1116.23,1367.8,0,54.6941,1367.8,7,7,3071.6,-1.13687e-13,3071.6,1,-2.12065e-15,3071.6,-8,8,-2355.91,-414.625,2392.12,1,9.98144,2392.12,-7,-7,3071.6,-5.40012e-13,3071.6,1,-1.00731e-14,3071.6,8,-8,-2355.91,414.625,2392.12,1,-9.98144,2392.12,7,7,3071.6,-1.13687e-13,3071.6,1,-2.12065e-15,3071.6,-8,8,-2355.91,-414.625,2392.12,1,9.98144,2392.12,-7,-7,3071.6,-5.40012e-13,3071.6,1,-1.00731e-14,3071.6,8,-8,-2355.91,414.625,2392.12,1,-9.98144,2392.12,6,6,6.00905,5.99095,663.186,2.84217e-14,2.45549e-15,663.186,663.186,2.84217e-14,663.186,0,2.45549e-15,663.186,-6,6,-5.99095,5.99095,257.999,-400.35,-57.2009,476.281,257.999,-400.35,476.281,0,-57.2009,476.281,-6,-6,-5.99095,-6.00905,663.186,-4.26326e-14,-3.68323e-15,663.186,663.186,-4.26326e-14,663.186,0,-3.68323e-15,663.186,6,-6,6.00905,-6.00905,257.999,400.35,57.2009,476.281,257.999,400.35,476.281,0,57.2009,476.281
0.0091,6,6,670.171,5.68434e-14,670.171,0,4.85979e-15,670.171,-6,6,287.283,-418.346,507.489,0,-55.5222,507.489,-6,-6,670.171,-1.13687e-13,670.171,0,-9.71957e-15,670.171,6,-6,287.283,418.346,507.489,0,55.5222,507.489,7,8,-1284.53,832.05,1530.47,0,-32.9329,1530.47,-8,8,-2362.05,-357.911,2389.01,1,8.61622,2389.01,-7,-8,-1284.53,-832.05,1530.47,0,32.9329,1530.47,8,-8,-2362.05,357.911,2389.01,1,-8.61622,2389.01,7,7,3044.64,-8.52651e-14,3044.64,1,-1.60457e-15,3044.64,-7,7,1520.51,453.034,1586.57,0,16.5913,1586.57,-7,-7,3044.64,-4.26326e-13,3044.64,1,-8.02285e-15,3044.64,7,-7,1520.51,-453.034,1586.57,0,-16.5913,1586.57,7,6,805.897,-1103.9,1366.77,0,-53.8689,1366.77,-6,-7,805.897,-1103.9,1366.77,0,-53.8689,1366.77,9,-9,186.67,-2239.87,2247.64,0,-85.236,2247.64,10,-10,1095.61,-1036.46,1508.19,0,-43.4109,1508.19,6,7,805.897,1103.9,1366.77,0,53.8689,1366.77,-9,9,186.67,2239.87,2247.64,0,85.236,2247.64,-10,10,1095.61,1036.46,1508.19,0,43.4109,1508.19,-7,-6,805.897,1103.9,1366.77,0,53.8689,1366.77,7,7,3044.64,-8.52651e-14,3044.64,1,-1.60457e-15,3044.64,-8,8,-2362.05,-357.911,2389.01,1,8.61622,2389.01,-7,-7,3044.64,-4.26326e-13,3044.64,1,-8.02285e-15,3044.64,8,-8,-2362.05,357.911,2389.01,1,-8.61622,2389.01,7,7,3044.64,-8.52651e-14,3044.64,1,-1.60457e-15,3044.64,-8,8,-2362.05,-357.911,2389.01,1,8.61622,2389.01,-7,-7,3044.64,-4.26326e-13,3044.64,1,-8.02285e-15,3044.64,8,-8,-2362.05,357.911,2389.01,1,-8.61622,2389.01,6,6,6.0091,5.9909,670.171,5.68434e-14,4.85979e-15,670.171,670.171,5.68434e-14,670.171,0,4.85979e-15,670.171,-6,6,-5.9909,5.9909,287.283,-418.346,-55.5222,507.489,287.283,-418.346,507.489,0,-55.5222,507.489,-6,-6,-5.9909,-6.0091,670.171,-1.13687e-13,-9.71957e-15,670.171,670.171,-1.13687e-13,670.171,0,-9.71957e-15,670.171,6,-6,6.0091,-6.0091,287.283,418.346,55.5222,507.489,287.283,418.346,507.489,0,55.5222,507.489
0.00915,6,6,678.75,-7.10543e-14,678.75,0,-5.99795e-15,678.75,-6,6,273.639,-432.206,511.547,0,-57.6612,511.547,-6,-6,678.75,0,678.75,0,0,678.75,6,-6,273.639,432.206,511.547,0,57.6612,511.547,7,8,-1288.06,839.071,1537.25,0,-33.0811,1537.25,8,7,-1288.06,-839.071,1537.25,0,33.0811,1537.25,-8,8,-2364.35,-292.596,2382.39,1,7.05465,2382.39,8,-8,-2364.35,292.596,2382.39,1,-7.05465,2382.39,7,7,3017.9,0,3017.9,1,0,3017.9,-7,7,1505.51,455.297,1572.85,0,16.8264,1572.85,-7,-7,3017.9,-5.11591e-13,3017.9,1,-9.7127e-15,3017.9,7,-7,1505.51,-455.297,1572.85,0,-16.8264,1572.85,7,6,822.976,-1090.82,1366.45,0,-52.967,1366.45,-6,-7,822.976,-1090.82,1366.45,0,-52.967,1366.45,9,-9,288.417,-2230.56,2249.13,0,-82.6324,2249.13,8,-7,-101.446,-998.656,1003.8,0,84.1996,1003.8,6,7,822.976,1090.82,1366.45,0,52.967,1366.45,-9,9,288.417,2230.56,2249.13,0,82.6324,2249.13,-7,8,-101.446,998.656,1003.8,0,-84.1996,1003.8,-7,-6,822.976,1090.82,1366.45,0,52.967,1366.45,7,7,3017.9,0,3017.9,1,0,3017.9,-8,8,-2364.35,-292.596,2382.39,1,7.05465,2382.39,-7,-7,3017.9,-5.11591e-13,3017.9,1,-9.7127e-15,3017.9,8,-8,-2364.35,292.596,2382.39,1,-7.05465,2382.39,7,7,3017.9,0,3017.9,1,0,3017.9,-8,8,-2364.35,-292.596,2382.39,1,7.05465,2382.39,-7,-7,3017.9,-5.11591e-13,3017.9,1,-9.7127e-15,3017.9,8,-8,-2364.35,292.596,2382.39,1,-7.05465,2382.39,6,6,6.00915,5.99085,678.75,-7.10543e-14,-5.99795e-15,678.75,678.75,-7.10543e-14,678.75,0,-5.99795e-15,678.75,-6,6,-5.99085,5.99085,273.639,-432.206,-57.6612,511.547,273.639,-432.206,511.547,0,-57.6612,511.547,-6,-6,-5.99085,-6.00915,678.75,0,0,678.75,678.75,0,678.75,0,0,678.75,6,-6,6.00915,-6.00915,273.639,432.206,57.6612,511.547,273.639,432.206,511.547,0,57.6612,511.547
0.0092,6,6,682.863,-1.13687e-13,682.863,0,-9.53893e-15,682.863,-6,6,289.075,-442.167,528.277,0,-56.8246,528.277,-6,-6,682.863,8.52651e-14,682.863,0,7.15419e-15,682.863,6,-6,289.075,442.167,528.277,0,56.8246,528.277,7,8,-1292.34,861.537,1553.19,0,-33.6893,1553.19,-8,8,-2360.56,-247.369,2373.49,1,5.98232,2373.49,-7,-8,-1292.34,-861.537,1553.19,0,33.6893,1553.19,8,-8,-2360.56,247.369,2373.49,1,-5.98232,2373.49,7,7,3002.41,2.55795e-13,3002.41,1,4.88141e-15,3002.41,-7,7,1505.28,431.575,1565.93,0,15.998,1565.93,-7,-7,3002.41,-5.96856e-13,3002.41,1,-1.139e-14,3002.41,7,-7,1505.28,-431.575,1565.93,0,-15.998,1565.93,7,6,821.403,-1069.96,1348.89,0,-52.4866,1348.89,-6,-7,821.403,-1069.96,1348.89,0,-52.4866,1348.89,9,-9,396.178,-2188.13,2223.71,0,-79.7374,2223.71,8,-7,-97.1157,-1002.64,1007.33,0,84.4676,1007.33,6,7,821.403,1069.96,1348.89,0,52.4866,1348.89,-9,9,396.178,2188.13,2223.71,0,79.7374,2223.71,-8,7,-97.1157,1002.64,1007.33,0,-84.4676,1007.33,-7,-6,821.403,1069.96,1348.89,0,52.4866,1348.89,7,7,3002.41,2.55795e-13,3002.41,1,4.88141e-15,3002.41,-8,8,-2360.56,-247.369,2373.49,1,5.98232,2373.49,-7,-7,3002.41,-5.96856e-13,3002.41,1,-1.139e-14,3002.41,8,-8,-2360.56,247.369,2373.49,1,-5.98232,2373.49,7,7,3002.41,2.55795e-13,3002.41,1,4.88141e-15,3002.41,-8,8,-2360.56,-247.369,2373.49,1,5.98232,2373.49,-7,-7,3002.41,-5.96856e-13,3002.41,1,-1.139e-14,3002.41,8,-8,-2360.56,247.369,2373.49,1,-5.98232,2373.49,6,6,6.0092,5.9908,682.863,-1.13687e-13,-9.53893e-15,682.863,682.863,-1.13687e-13,682.863,0,-9.53893e-15,682.863,-6,6,-5.9908,5.9908,289.075,-442.167,-56.8246,528.277,289.075,-442.167,528.277,0,-56.8246,528.277,-6,-6,-5.9908,-6.0092,682.863,8.52651e-14,7.15419e-15,682.863,682.863,8.52651e-14,682.863,0,7.15419e-15,682.863,6,-6,6.0092,-6.0092,289.075,442.167,56.8246,528.277,289.075,442.167,528.277,0,56.8246,528.277
0.00925,6,6,671.747,-5.68434e-14,671.747,0,-4.84838e-15,671.747,-6,6,292.152,-438.752,527.12,0,-56.3416,527.12,-6,-6,671.747,-4.26326e-14,671.747,0,-3.63629e-15,671.747,6,-6,292.152,438.752,527.12,0,56.3416,527.12,-8,8,-2354.41,-200.541,2362.93,1,4.86853,2362.93,-8,-7,-1293.04,875.653,1561.64,0,-34.1061,1561.64,-7,-8,-1293.04,-875.653,1561.64,0,34.1061,1561.64,8,-8,-2354.41,200.541,2362.93,1,-4.86853,2362.93,7,7,2979.27,-8.52651e-14,2979.27,1,-1.63977e-15,2979.27,-7,7,1519.7,404.838,1572.7,0,14.9168,1572.7,-7,-7,2979.27,-5.68434e-13,2979.27,1,-1.09318e-14,2979.27,7,-7,1519.7,-404.838,1572.7,0,-14.9168,1572.7,7,6,831.647,-1052.15,1341.14,0,-51.6762,1341.14,-6,-7,831.647,-1052.15,1341.14,0,-51.6762,1341.14,9,-9,487.599,-2167.7,2221.86,0,-77.3229,2221.86,8,-7,-86.7877,-1017.69,1021.39,0,85.1257,1021.39,6,7,831.647,1052.15,1341.14,0,51.6762,1341.14,-9,9,487.599,2167.7,2221.86,0,77.3229,2221.86,-8,7,-86.7877,1017.69,1021.39,0,-85.1257,1021.39,-7,-6,831.647,1052.15,1341.14,0,51.6762,1341.14,7,7,2979.27,-8.52651e-14,2979.27,1,-1.63977e-15,2979.27,-8,8,-2354.41,-200.541,2362.93,1,4.86853,2362.93,-7,-7,2979.27,-5.68434e-13,2979.27,1,-1.09318e-14,2979.27,8,-8,-2354.41,200.541,2362.93,1,-4.86853,2362.93,7,7,2979.27,-8.52651e-14,2979.27,1,-1.63977e-15,2979.27,-8,8,-2354.41,-200.541,2362.93,1,4.86853,2362.93,-7,-7,2979.27,-5.68434e-13,2979.27,1,-1.09318e-14,2979.27,8,-8,-2354.41,200.541,2362.93,1,-4.86853,2362.93,6,6,6.00925,5.99075,671.747,-5.68434e-14,-4.84838e-15,671.747,671.747,-5.68434e-14,671.747,0,-4.84838e-15,671.747,-6,6,-5.99075,5.99075,292.152,-438.752,-56.3416,527.12,292.152,-438.752,527.12,0,-56.3416,527.12,-6,-6,-5.99075,-6.00925,671.747,-4.26326e-14,-3.63629e-15,671.747,671.747,-4.26326e-14,671.747,0,-3.63629e-15,671.747,6,-6,6.00925,-6.00925,292.152,438.752,56.3416,527.12,292.152,438.752,527.12,0,56.3416,527.12
0.0093,6,6,685.829,-8.52651e-14,685.829,0,-7.12325e-15,685.829,-6,6,297.512,-478.488,563.44,0,-58.1277,563.44,-6,-6,685.829,-1.42109e-14,685.829,0,-1.18721e-15,685.829,6,-6,297.512,478.488,563.44,0,58.1277,563.44,7,8,-1275.49,884.832,1552.35,0,-34.7498,1552.35,-8,8,-2319.54,-144.921,2324.06,1,3.57511,2324.06,-7,-8,-1275.49,-884.832,1552.35,0,34.7498,1552.35,8,-8,-2319.54,144.921,2324.06,1,-3.57511,2324.06,7,7,2941.22,-2.84217e-14,2941.22,1,-5.53663e-16,2941.22,-7,7,1496.95,392.917,1547.66,0,14.7072,1547.66,-7,-7,2941.22,-5.11591e-13,2941.22,1,-9.96593e-15,2941.22,7,-7,1496.95,-392.917,1547.66,0,-14.7072,1547.66,7,6,836.227,-1038.28,1333.15,0,-51.1521,1333.15,-6,-7,836.227,-1038.28,1333.15,0,-51.1521,1333.15,9,-9,581.357,-2133.78,2211.56,0,-74.7594,2211.56,8,-7,-90.1865,-1002.2,1006.24,0,84.8579,1006.24,6,7,836.227,1038.28,1333.15,0,51.1521,1333.15,-9,9,581.357,2133.78,2211.56,0,74.7594,2211.56,-7,8,-90.1865,1002.2,1006.24,0,-84.8579,1006.24,-7,-6,836.227,1038.28,1333.15,0,51.1521,1333.15,7,7,2941.22,-2.84217e-14,2941.22,1,-5.53663e-16,2941.22,-8,8,-2319.54,-144.921,2324.06,1,3.57511,2324.06,-7,-7,2941.22,-5.11591e-13,2941.22,1,-9.96593e-15,2941.22,8,-8,-2319.54,144.921,2324.06,1,-3.57511,2324.06,7,7,2941.22,-2.84217e-14,2941.22,1,-5.53663e-16,2941.22,-8,8,-2319.54,-144.921,2324.06,1,3.57511,2324.06,-7,-7,2941.22,-5.11591e-13,2941.22,1,-9.96593e-15,2941.22,8,-8,-2319.54,144.921,2324.06,1,-3.57511,2324.06,6,6,6.0093,5.9907,685.829,-8.52651e-14,-7.12325e-15,685.829,685.829,-8.52651e-14,685.829,0,-7.12325e-15,685.829,-6,6,-5.9907,5.9907,297.512,-478.488,-58.1277,563.44,297.512,-478.488,563.44,0,-58.1277,563.44,-6,-6,-5.9907,-6.0093,685.829,-1.42109e-14,-1.18721e-15,685.829,685.829,-1.42109e-14,685.829,0,-1.18721e-15,685.829,6,-6,6.0093,-6.0093,297.512,478.488,58.1277,563.44,297.512,478.488,563.44,0,58.1277,563.44
0.00935,6,6,703.862,-8.52651e-14,703.862,0,-6.94075e-15,703.862,-6,6,298.583,-489.254,573.167,0,-58.605,573.167,-6,-6,703.862,4.26326e-14,703.862,0,3.47037e-15,703.862,6,-6,298.583,489.254,573.167,0,58.605,573.167,7,8,-1291.32,903.576,1576.06,0,-34.9817,1576.06,8,7,-1291.32,-903.576,1576.06,0,34.9817,1576.06,-8,8,-2304.4,-88.2344,2306.09,1,2.19276,2306.09,8,-8,-2304.4,88.2344,2306.09,1,-2.19276,2306.09,7,7,2929.9,5.68434e-14,2929.9,1,1.1116e-15,2929.9,-7,7,1502.3,383.703,1550.52,0,14.3277,1550.52,-7,-7,2929.9,-4.54747e-13,2929.9,1,-8.89284e-15,2929.9,7,-7,1502.3,-383.703,1550.52,0,-14.3277,1550.52,7,6,832.375,-1018.05,1315.02,0,-50.7299,1315.02,-6,-7,832.375,-1018.05,1315.02,0,-50.7299,1315.02,9,-9,671.824,-2096.53,2201.54,0,-72.2321,2201.54,8,-7,-89.5688,-1004.73,1008.72,0,84.9057,1008.72,6,7,832.375,1018.05,1315.02,0,50.7299,1315.02,-9,9,671.824,2096.53,2201.54,0,72.2321,2201.54,-7,8,-89.5688,1004.73,1008.72,0,-84.9057,1008.72,-7,-6,832.375,1018.05,1315.02,0,50.7299,1315.02,7,7,2929.9,5.68434e-14,2929.9,1,1.1116e-15,2929.9,-8,8,-2304.4,-88.2344,2306.09,1,2.19276,2306.09,-7,-7,2929.9,-4.54747e-13,2929.9,1,-8.89284e-15,2929.9,8,-8,-2304.4,88.2344,2306.09,1,-2.19276,2306.09,7,7,2929.9,5.68434e-14,2929.9,1,1.1116e-15,2929.9,-8,8,-2304.4,-88.2344,2306.09,1,2.19276,2306.09,-7,-7,2929.9,-4.54747e-13,2929.9,1,-8.89284e-15,2929.9,8,-8,-2304.4,88.2344,2306.09,1,-2.19276,2306.09,6,6,6.00935,5.99065,703.862,-8.52651e-14,-6.94075e-15,703.862,703.862,-8.52651e-14,703.862,0,-6.94075e-15,703.862,-6,6,-5.99065,5.99065,298.583,-489.254,-58.605,573.167,298.583,-489.254,573.167,0,-58.605,573.167,-6,-6,-5.99065,-6.00935,703.862,4.26326e-14,3.47037e-15,703.862,703.862,4.26326e-14,703.862,0,3.47037e-15,703.862,6,-6,6.00935,-6.00935,298.583,489.254,58.605,573.167,298.583,489.254,573.167,0,58.605,573.167
0.0094,6,6,696.164,1.42109e-14,696.164,0,1.16958e-15,696.164,-6,6,295.894,-497.575,578.908,0,-59.2612,578.908,-6,-6,696.164,4.26326e-14,696.164,0,3.50875e-15,696.164,6,-6,295.894,497.575,578.908,0,59.2612,578.908,8,7,-1296.18,-913.647,1585.82,0,35.1792,1585.82,-8,8,-2287.76,-21.8513,2287.86,1,0.547239,2287.86,-7,-8,-1296.18,-913.647,1585.82,0,35.1792,1585.82,8,-8,-2287.76,21.8513,2287.86,1,-0.547239,2287.86,7,7,2913.81,1.98952e-13,2913.81,1,3.9121e-15,2913.81,-10,10,1514.51,518.803,1600.9,0,18.9092,1600.9,-7,-7,2913.81,-3.69482e-13,2913.81,1,-7.26533e-15,2913.81,10,-10,1514.51,-518.803,1600.9,0,-18.9092,1600.9,-6,-7,830.81,-988.155,1291.01,0,-49.9439,1291.01,9,-9,777.124,-2043.22,2186.01,0,-69.176,2186.01,8,-7,-80.3018,-1000.63,1003.84,0,85.4118,1003.84,7,-8,-80.3018,-1000.63,1003.84,0,85.4118,1003.84,6,7,830.81,988.155,1291.01,0,49.9439,1291.01,-9,9,777.124,2043.22,2186.01,0,69.176,2186.01,-7,8,-80.3018,1000.63,1003.84,0,-85.4118,1003.84,-8,7,-80.3018,1000.63,1003.84,0,-85.4118,1003.84,7,7,2913.81,1.98952e-13,2913.81,1,3.9121e-15,2913.81,-8,8,-2287.76,-21.8513,2287.86,1,0.547239,2287.86,-7,-7,2913.81,-3.69482e-13,2913.81,1,-7.26533e-15,2913.81,8,-8,-2287.76,21.8513,2287.86,1,-0.547239,2287.86,7,7,2913.81,1.98952e-13,2913.81,1,3.9121e-15,2913.81,-8,8,-2287.76,-21.8513,2287.86,1,0.547239,2287.86,-7,-7,2913.81,-3.69482e-13,2913.81,1,-7.26533e-15,2913.81,8,-8,-2287.76,21.8513,2287.86,1,-0.547239,2287.86,6,6,6.0094,5.9906,696.164,1.42109e-14,1.16958e-15,696.164,696.164,1.42109e-14,696.164,0,1.16958e-15,696.164,-6,6,-5.9906,5.9906,295.894,-497.575,-59.2612,578.908,295.894,-497.575,578.908,0,-59.2612,578.908,-6,-6,-5.9906,-6.0094,696.164,4.26326e-14,3.50875e-15,696.164,696.164,4.26326e-14,696.164,0,3.50875e-15,696.164,6,-6,6.0094,-6.0094,295.894,497.575,59.2612,578.908,295.894,497.575,578.908,0,59.2612,578.908
0.00945,6,6,717.439,0,717.439,0,0,717.439,-6,6,283.458,-493.573,569.177,0,-60.1313,569.177,-6,-6,717.439,0,717.439,0,0,717.439,6,-6,283.458,493.573,569.177,0,60.1313,569.177,7,8,-1298.31,926.529,1595.01,0,-35.5133,1595.01,-8,8,-2282.39,9.37083,2282.41,1,-0.235238,2282.41,-8,-7,-1298.31,926.529,1595.01,0,-35.5133,1595.01,8,-8,-2282.39,-9.37083,2282.41,1,0.235238,2282.41,7,7,2888.15,1.13687e-13,2888.15,1,2.25535e-15,2888.15,-10,10,1568.98,406.781,1620.86,0,14.5347,1620.86,-7,-7,2888.15,-5.96856e-13,2888.15,1,-1.18406e-14,2888.15,10,-10,1568.98,-406.781,1620.86,0,-14.5347,1620.86,-6,-7,827.158,-972.149,1276.43,0,-49.607,1276.43,9,-9,868.671,-2011.94,2191.46,0,-66.6474,2191.46,8,-7,-81.9607,-1018.97,1022.26,0,85.4013,1022.26,7,-8,-81.9607,-1018.97,1022.26,0,85.4013,1022.26,6,7,827.158,972.149,1276.43,0,49.607,1276.43,-9,9,868.671,2011.94,2191.46,0,66.6474,2191.46,-8,7,-81.9607,1018.97,1022.26,0,-85.4013,1022.26,-7,8,-81.9607,1018.97,1022.26,0,-85.4013,1022.26,7,7,2888.15,1.13687e-13,2888.15,1,2.25535e-15,2888.15,-8,8,-2282.39,9.37083,2282.41,1,-0.235238,2282.41,-7,-7,2888.15,-5.96856e-13,2888.15,1,-1.18406e-14,2888.15,8,-8,-2282.39,-9.37083,2282.41,1,0.235238,2282.41,7,7,2888.15,1.13687e-13,2888.15,1,2.25535e-15,2888.15,-8,8,-2282.39,9.37083,2282.41,1,-0.235238,2282.41,-7,-7,2888.15,-5.96856e-13,2888.15,1,-1.18406e-14,2888.15,8,-8,-2282.39,-9.37083,2282.41,1,0.235238,2282.41,6,6,6.00945,5.99055,717.439,0,0,717.439,717.439,0,717.439,0,0,717.439,-6,6,-5.99055,5.99055,283.458,-493.573,-60.1313,569.177,283.458,-493.573,569.177,0,-60.1313,569.177,-6,-6,-5.99055,-6.00945,717.439,0,0,717.439,717.439,0,717.439,0,0,717.439,6,-6,6.00945,-6.00945,283.458,493.573,60.1313,569.177,283.458,493.573,569.177,0,60.1313,569.177
0.0095,6,6,733.932,-2.84217e-14,733.932,0,-2.21879e-15,733.932,-6,6,293.884,-519.113,596.528,0,-60.4846,596.528,-6,-6,733.932,-7.10543e-14,733.932,0,-5.54698e-15,733.932,6,-6,293.884,519.113,596.528,0,60.4846,596.528,7,8,-1303.22,951.387,1613.54,0,-36.1306,1613.54,-8,8,-2268.62,93.3235,2270.54,1,-2.35563,2270.54,-7,-8,-1303.22,-951.387,1613.54,0,36.1306,1613.54,8,-8,-2268.62,-93.3235,2270.54,1,2.35563,2270.54,7,7,2890.67,8.52651e-14,2890.67,1,1.69003e-15,2890.67,-10,10,1606.57,282.857,1631.28,0,9.98535,1631.28,-7,-7,2890.67,-4.54747e-13,2890.67,1,-9.01351e-15,2890.67,10,-10,1606.57,-282.857,1631.28,0,-9.98535,1631.28,7,6,822.618,-958.577,1263.16,0,-49.3649,1263.16,9,-9,962.584,-1981.43,2202.87,0,-64.0894,2202.87,8,-7,-75.3574,-1001.9,1004.73,0,85.6986,1004.73,7,-8,-75.3574,-1001.9,1004.73,0,85.6986,1004.73,6,7,822.618,958.577,1263.16,0,49.3649,1263.16,-9,9,962.584,1981.43,2202.87,0,64.0894,2202.87,-8,7,-75.3574,1001.9,1004.73,0,-85.6986,1004.73,-7,8,-75.3574,1001.9,1004.73,0,-85.6986,1004.73,7,7,2890.67,8.52651e-14,2890.67,1,1.69003e-15,2890.67,-8,8,-2268.62,93.3235,2270.54,1,-2.35563,2270.54,-7,-7,2890.67,-4.54747e-13,2890.67,1,-9.01351e-15,2890.67,8,-8,-2268.62,-93.3235,2270.54,1,2.35563,2270.54,7,7,2890.67,8.52651e-14,2890.67,1,1.69003e-15,2890.67,-8,8,-2268.62,93.3235,2270.54,1,-2.35563,2270.54,-7,-7,2890.67,-4.54747e-13,2890.67,1,-9.01351e-15,2890.67,8,-8,-2268.62,-93.3235,2270.54,1,2.35563,2270.54,6,6,6.0095,5.9905,733.932,-2.84217e-14,-2.21879e-15,733.932,733.932,-2.84217e-14,733.932,0,-2.21879e-15,733.932,-6,6,-5.9905,5.9905,293.884,-519.113,-60.4846,596.528,293.884,-519.113,596.528,0,-60.4846,596.528,-6,-6,-5.9905,-6.0095,733.932,-7.10543e-14,-5.54698e-15,733.932,733.932,-7.10543e-14,733.932,0,-5.54698e-15,733.932,6,-6,6.0095,-6.0095,293.884,519.113,60.4846,596.528,293.884,519.113,596.528,0,60.4846,596.528
0.00955,6,6,719.442,-7.81597e-14,719.442,0,-6.22457e-15,719.442,-6,6,317.013,-499.672,591.751,0,-57.6072,591.751,-6,-6,719.442,2.84217e-14,719.442,0,2.26348e-15,719.442,6,-6,317.013,499.672,591.751,0,57.6072,591.751,7,8,-1283.44,962.069,1603.99,0,-36.8553,1603.99,-8,8,-2253.76,104.864,2256.2,1,-2.66397,2256.2,-7,-8,-1283.44,-962.069,1603.99,0,36.8553,1603.99,8,-8,-2253.76,-104.864,2256.2,1,2.66397,2256.2,7,7,2849.09,8.52651e-14,2849.09,1,1.7147e-15,2849.09,-10,10,1617.11,183.95,1627.54,0,6.48965,1627.54,-7,-7,2849.09,-3.69482e-13,2849.09,1,-7.43035e-15,2849.09,10,-10,1617.11,-183.95,1627.54,0,-6.48965,1627.54,8,7,-1283.44,-962.069,1603.99,0,36.8553,1603.99,9,-9,1017.27,-1924.26,2176.61,0,-62.1365,2176.61,8,-7,-74.6155,-1012.39,1015.14,0,85.7848,1015.14,7,-8,-74.6155,-1012.39,1015.14,0,85.7848,1015.14,-9,9,1017.27,1924.26,2176.61,0,62.1365,2176.61,-7,8,-74.6155,1012.39,1015.14,0,-85.7848,1015.14,-8,7,-74.6155,1012.39,1015.14,0,-85.7848,1015.14,-8,-7,-1283.44,962.069,1603.99,0,-36.8553,1603.99,7,7,2849.09,8.52651e-14,2849.09,1,1.7147e-15,2849.09,-8,8,-2253.76,104.864,2256.2,1,-2.66397,2256.2,-7,-7,2849.09,-3.69482e-13,2849.09,1,-7.43035e-15,2849.09,8,-8,-2253.76,-104.864,2256.2,1,2.66397,2256.2,7,7,2849.09,8.52651e-14,2849.09,1,1.7147e-15,2849.09,-8,8,-2253.76,104.864,2256.2,1,-2.66397,2256.2,-7,-7,2849.09,-3.69482e-13,2849.09,1,-7.43035e-15,2849.09,8,-8,-2253.76,-104.864,2256.2,1,2.66397,2256.2,6,6,6.00955,5.99045,719.442,-7.81597e-14,-6.22457e-15,719.442,719.442,-7.81597e-14,719.442,0,-6.22457e-15,719.442,-6,6,-5.99045,5.99045,317.013,-499.672,-57.6072,591.751,317.013,-499.672,591.751,0,-57.6072,591.751,-6,-6,-5.99045,-6.00955,719.442,2.84217e-14,2.26348e-15,719.442,719.442,2.84217e-14,719.442,0,2.26348e-15,719.442,6,-6,6.00955,-6.00955,317.013,499.672,57.6072,591.751,317.013,499.672,591.751,0,57.6072,591.751
0.0096,6,6,699.897,-1.1724e-13,699.897,0,-9.5976e-15,699.897,-6,6,317.33,-512.024,602.384,0,-58.2112,602.384,-6,-6,699.897,5.68434e-14,699.897,0,4.65338e-15,699.897,6,-6,317.33,512.024,602.384,0,58.2112,602.384,7,8,-1255.61,989.941,1598.92,0,-38.2528,1598.92,-8,8,-2235.27,153.147,2240.51,1,-3.91944,2240.51,-7,-8,-1255.61,-989.941,1598.92,0,38.2528,1598.92,8,-8,-2235.27,-153.147,2240.51,1,3.91944,2240.51,7,7,2800.56,5.68434e-14,2800.56,1,1.16294e-15,2800.56,-10,10,1631.32,72.9151,1632.95,0,2.55925,1632.95,-7,-7,2800.56,-2.84217e-13,2800.56,1,-5.81471e-15,2800.56,10,-10,1631.32,-72.9151,1632.95,0,-2.55925,1632.95,8,7,-1255.61,-989.941,1598.92,0,38.2528,1598.92,9,-9,1096.37,-1877.87,2174.5,0,-59.722,2174.5,7,-8,-62.0504,-1004.22,1006.14,0,86.4642,1006.14,8,-7,-62.0504,-1004.22,1006.14,0,86.4642,1006.14,-9,9,1096.37,1877.87,2174.5,0,59.722,2174.5,-8,7,-62.0504,1004.22,1006.14,0,-86.4642,1006.14,-7,8,-62.0504,1004.22,1006.14,0,-86.4642,1006.14,-8,-7,-1255.61,989.941,1598.92,0,-38.2528,1598.92,7,7,2800.56,5.68434e-14,2800.56,1,1.16294e-15,2800.56,-8,8,-2235.27,153.147,2240.51,1,-3.91944,2240.51,-7,-7,2800.56,-2.84217e-13,2800.56,1,-5.81471e-15,2800.56,8,-8,-2235.27,-153.147,2240.51,1,3.91944,2240.51,7,7,2800.56,5.68434e-14,2800.56,1,1.16294e-15,2800.56,-8,8,-2235.27,153.147,2240.51,1,-3.91944,2240.51,-7,-7,2800.56,-2.84217e-13,2800.56,1,-5.81471e-15,2800.56,8,-8,-2235.27,-153.147,2240.51,1,3.91944,2240.51,6,6,6.0096,5.9904,699.897,-1.1724e-13,-9.5976e-15,699.897,699.897,-1.1724e-13,699.897,0,-9.5976e-15,699.897,-6,6,-5.9904,5.9904,317.33,-512.024,-58.2112,602.384,317.33,-512.024,602.384,0,-58.2112,602.384,-6,-6,-5.9904,-6.0096,699.897,5.68434e-14,4.65338e-15,699.897,699.897,5.68434e-14,699.897,0,4.65338e-15,699.897,6,-6,6.0096,-6.0096,317.33,512.024,58.2112,602.384,317.33,512.024,602.384,0,58.2112,602.384
0.00965,6,6,692.653,-1.42109e-14,692.653,0,-1.17551e-15,692.653,-6,6,306.407,-504.918,590.616,0,-58.7488,590.616,-6,-6,692.653,-2.84217e-14,692.653,0,-2.35102e-15,692.653,6,-6,306.407,504.918,590.616,0,58.7488,590.616,7,8,-1246.97,1007.19,1602.93,0,-38.9281,1602.93,-8,8,-2204.9,189.271,2213.01,1,-4.90632,2213.01,-7,-8,-1246.97,-1007.19,1602.93,0,38.9281,1602.93,8,-8,-2204.9,-189.271,2213.01,1,4.90632,2213.01,7,7,2772.29,5.68434e-14,2772.29,1,1.1748e-15,2772.29,-10,10,1624.07,-24.6041,1624.26,0,-0.867944,1624.26,-7,-7,2772.29,-5.11591e-13,2772.29,1,-1.05732e-14,2772.29,10,-10,1624.07,24.6041,1624.26,0,0.867944,1624.26,8,7,-1246.97,-1007.19,1602.93,0,38.9281,1602.93,9,-9,1163.14,-1837.02,2174.29,0,-57.6595,2174.29,8,-7,-65.934,-1007.33,1009.49,0,86.2551,1009.49,7,-8,-65.934,-1007.33,1009.49,0,86.2551,1009.49,-9,9,1163.14,1837.02,2174.29,0,57.6595,2174.29,-7,8,-65.934,1007.33,1009.49,0,-86.2551,1009.49,-8,7,-65.934,1007.33,1009.49,0,-86.2551,1009.49,-8,-7,-1246.97,1007.19,1602.93,0,-38.9281,1602.93,7,7,2772.29,5.68434e-14,2772.29,1,1.1748e-15,2772.29,-8,8,-2204.9,189.271,2213.01,1,-4.90632,2213.01,-7,-7,2772.29,-5.11591e-13,2772.29,1,-1.05732e-14,2772.29,8,-8,-2204.9,-189.271,2213.01,1,4.90632,2213.01,7,7,2772.29,5.68434e-14,2772.29,1,1.1748e-15,2772.29,-8,8,-2204.9,189.271,2213.01,1,-4.90632,2213.01,-7,-7,2772.29,-5.11591e-13,2772.29,1,-1.05732e-14,2772.29,8,-8,-2204.9,-189.271,2213.01,1,4.90632,2213.01,6,6,6.00965,5.99035,692.653,-1.42109e-14,-1.17551e-15,692.653,692.653,-1.42109e-14,692.653,0,-1.17551e-15,692.653,-6,6,-5.99035,5.99035,306.407,-504.918,-58.7488,590.616,306.407,-504.918,590.616,0,-58.7488,590.616,-6,-6,-5.99035,-6.00965,692.653,-2.84217e-14,-2.35102e-15,692.653,692.653,-2.84217e-14,692.653,0,-2.35102e-15,692.653,6,-6,6.00965,-6.00965,306.407,504.918,58.7488,590.616,306.407,504.918,590.616,0,58.7488,590.616
0.0097,6,6,706.425,-7.28306e-14,706.425,0,-5.90705e-15,706.425,-6,6,310.466,-497.126,586.109,0,-58.0143,586.109,-6,-6,706.425,-2.84217e-14,706.425,0,-2.30519e-15,706.425,6,-6,310.466,497.126,586.109,0,58.0143,586.109,7,8,-1228.01,1038.33,1608.14,0,-40.2158,1608.14,8,7,-1228.01,-1038.33,1608.14,0,40.2158,1608.14,-8,8,-2208.96,251.232,2223.2,1,-6.48856,2223.2,8,-8,-2208.96,-251.232,2223.2,1,6.48856,2223.2,7,7,2740.16,8.52651e-14,2740.16,1,1.78286e-15,2740.16,-10,10,1623.97,-133.422,1629.44,0,-4.69675,1629.44,-7,-7,2740.16,-3.41061e-13,2740.16,1,-7.13145e-15,2740.16,10,-10,1623.97,133.422,1629.44,0,4.69675,1629.44,8,7,-1228.01,-1038.33,1608.14,0,40.2158,1608.14,-7,-8,-1228.01,-1038.33,1608.14,0,40.2158,1608.14,9,-9,1233.57,-1783.29,2168.37,0,-55.3269,2168.37,8,-7,-41.0043,-1002.69,1003.53,0,87.6582,1003.53,7,8,-1228.01,1038.33,1608.14,0,-40.2158,1608.14,-9,9,1233.57,1783.29,2168.37,0,55.3269,2168.37,-8,7,-41.0043,1002.69,1003.53,0,-87.6582,1003.53,-8,-7,-1228.01,1038.33,1608.14,0,-40.2158,1608.14,7,7,2740.16,8.52651e-14,2740.16,1,1.78286e-15,2740.16,-8,8,-2208.96,251.232,2223.2,1,-6.48856,2223.2,-7,-7,2740.16,-3.41061e-13,2740.16,1,-7.13145e-15,2740.16,8,-8,-2208.96,-251.232,2223.2,1,6.48856,2223.2,7,7,2740.16,8.52651e-14,2740.16,1,1.78286e-15,2740.16,-8,8,-2208.96,251.232,2223.2,1,-6.48856,2223.2,-7,-7,2740.16,-3.41061e-13,2740.16,1,-7.13145e-15,2740.16,8,-8,-2208.96,-251.232,2223.2,1,6.48856,2223.2,6,6,6.0097,5.9903,706.425,-7.28306e-14,-5.90705e-15,706.425,706.425,-7.28306e-14,706.425,0,-5.90705e-15,706.425,-6,6,-5.9903,5.9903,310.466,-497.126,-58.0143,586.109,310.466,-497.126,586.109,0,-58.0143,586.109,-6,-6,-5.9903,-6.0097,706.425,-2.84217e-14,-2.30519e-15,706.425,706.425,-2.84217e-14,706.425,0,-2.30519e-15,706.425,6,-6,6.0097,-6.0097,310.466,497.126,58.0143,586.109,310.466,497.126,586.109,0,58.0143,586.109
0.00975,6,6,690.424,-8.70415e-14,690.424,0,-7.22326e-15,690.424,-6,6,313.468,-482.181,575.118,0,-56.9719,575.118,-6,-6,690.424,0,690.424,0,0,690.424,6,-6,313.468,482.181,575.118,0,56.9719,575.118,7,8,-1215.47,1067.93,1617.98,0,-41.3031,1617.98,-8,8,-2184.93,292.759,2204.46,1,-7.6316,2204.46,-7,-8,-1215.47,-1067.93,1617.98,0,41.3031,1617.98,8,-8,-2184.93,-292.759,2204.46,1,7.6316,2204.46,7,7,2724.23,2.84217e-14,2724.23,1,5.97763e-16,2724.23,-10,10,1616.32,-240.809,1634.16,0,-8.47395,1634.16,-7,-7,2724.23,-3.12639e-13,2724.23,1,-6.57539e-15,2724.23,10,-10,1616.32,240.809,1634.16,0,8.47395,1634.16,8,7,-1215.47,-1067.93,1617.98,0,41.3031,1617.98,-7,-8,-1215.47,-1067.93,1617.98,0,41.3031,1617.98,9,-9,1296.39,-1737.61,2167.93,0,-53.2743,2167.93,7,-8,-38.3265,-1004.54,1005.28,0,87.815,1005.28,7,8,-1215.47,1067.93,1617.98,0,-41.3031,1617.98,-9,9,1296.39,1737.61,2167.93,0,53.2743,2167.93,-8,7,-38.3265,1004.54,1005.28,0,-87.815,1005.28,-8,-7,-1215.47,1067.93,1617.98,0,-41.3031,1617.98,7,7,2724.23,2.84217e-14,2724.23,1,5.97763e-16,2724.23,-8,8,-2184.93,292.759,2204.46,1,-7.6316,2204.46,-7,-7,2724.23,-3.12639e-13,2724.23,1,-6.57539e-15,2724.23,8,-8,-2184.93,-292.759,2204.46,1,7.6316,2204.46,7,7,2724.23,2.84217e-14,2724.23,1,5.97763e-16,2724.23,-8,8,-2184.93,292.759,2204.46,1,-7.6316,2204.46,-7,-7,2724.23,-3.12639e-13,2724.23,1,-6.57539e-15,2724.23,8,-8,-2184.93,-292.759,2204.46,1,7.6316,2204.46,6,6,6.00975,5.99025,690.424,-8.70415e-14,-7.22326e-15,690.424,690.424,-8.70415e-14,690.424,0,-7.22326e-15,690.424,-6,6,-5.99025,5.99025,313.468,-482.181,-56.9719,575.118,313.468,-482.181,575.118,0,-56.9719,575.118,-6,-6,-5.99025,-6.00975,690.424,0,0,690.424,690.424,0,690.424,0,0,690.424,6,-6,6.00975,-6.00975,313.468,482.181,56.9719,575.118,313.468,482.181,575.118,0,56.9719,575.118
0.0098,6,6,687.175,-4.61853e-14,687.175,0,-3.85087e-15,687.175,-6,6,311.638,-465.097,559.851,0,-56.176,559.851,-6,-6,687.175,0,687.175,0,0,687.175,6,-6,311.638,465.097,559.851,0,56.176,559.851,7,8,-1199.95,1088.38,1620.01,0,-42.2085,1620.01,-8,8,-2159.44,351.65,2187.89,1,-9.24903,2187.89,-7,-8,-1199.95,-1088.38,1620.01,0,42.2085,1620.01,8,-8,-2159.44,-351.65,2187.89,1,9.24903,2187.89,7,7,2687.4,1.7053e-13,2687.4,1,3.63574e-15,2687.4,-10,10,1580.51,-347.179,1618.2,0,-12.389,1618.2,-7,-7,2687.4,-3.41061e-13,2687.4,1,-7.27147e-15,2687.4,10,-10,1580.51,347.179,1618.2,0,12.389,1618.2,8,7,-1199.95,-1088.38,1620.01,0,42.2085,1620.01,-7,-8,-1199.95,-1088.38,1620.01,0,42.2085,1620.01,9,-9,1362.54,-1679.13,2162.41,0,-50.9422,2162.41,8,-7,-34.0476,-985.936,986.524,0,88.0222,986.524,7,8,-1199.95,1088.38,1620.01,0,-42.2085,1620.01,-9,9,1362.54,1679.13,2162.41,0,50.9422,2162.41,-8,7,-34.0476,985.936,986.524,0,-88.0222,986.524,-8,-7,-1199.95,1088.38,1620.01,0,-42.2085,1620.01,7,7,2687.4,1.7053e-13,2687.4,1,3.63574e-15,2687.4,-8,8,-2159.44,351.65,2187.89,1,-9.24903,2187.89,-7,-7,2687.4,-3.41061e-13,2687.4,1,-7.27147e-15,2687.4,8,-8,-2159.44,-351.65,2187.89,1,9.24903,2187.89,7,7,2687.4,1.7053e-13,2687.4,1,3.63574e-15,2687.4,-8,8,-2159.44,351.65,2187.89,1,-9.24903,2187.89,-7,-7,2687.4,-3.41061e-13,2687.4,1,-7.27147e-15,2687.4,8,-8,-2159.44,-351.65,2187.89,1,9.24903,2187.89,6,6,6.0098,5.9902,687.175,-4.61853e-14,-3.85087e-15,687.175,687.175,-4.61853e-14,687.175,0,-3.85087e-15,687.175,-6,6,-5.9902,5.9902,311.638,-465.097,-56.176,559.851,311.638,-465.097,559.851,0,-56.176,559.851,-6,-6,-5.9902,-6.0098,687.175,0,0,687.175,687.175,0,687.175,0,0,687.175,6,-6,6.0098,-6.0098,311.638,465.097,56.176,559.851,311.638,465.097,559.851,0,56.176,559.851
0.00985,6,6,680.145,-2.84217e-14,680.145,0,-2.39426e-15,680.145,-6,6,311.774,-486.131,577.517,0,-57.3264,577.517,-6,-6,680.145,0,680.145,0,0,680.145,6,-6,311.774,486.131,577.517,0,57.3264,577.517,7,8,-1189.5,1113.32,1629.23,0,-43.1053,1629.23,8,7,-1189.5,-1113.32,1629.23,0,43.1053,1629.23,-8,8,-2159.54,387.632,2194.05,1,-10.1761,2194.05,8,-8,-2159.54,-387.632,2194.05,1,10.1761,2194.05,7,7,2667.36,2.84217e-14,2667.36,1,6.10508e-16,2667.36,-10,10,1572.83,-447.782,1635.33,0,-15.8916,1635.33,-7,-7,2667.36,-4.83169e-13,2667.36,1,-1.03786e-14,2667.36,10,-10,1572.83,447.782,1635.33,0,15.8916,1635.33,8,7,-1189.5,-1113.32,1629.23,0,43.1053,1629.23,-7,-8,-1189.5,-1113.32,1629.23,0,43.1053,1629.23,9,-9,1396,-1645.29,2157.73,0,-49.6859,2157.73,8,-7,-11.4117,-993.023,993.089,0,89.3416,993.089,7,8,-1189.5,1113.32,1629.23,0,-43.1053,1629.23,-9,9,1396,1645.29,2157.73,0,49.6859,2157.73,-8,7,-11.4117,993.023,993.089,0,-89.3416,993.089,-8,-7,-1189.5,1113.32,1629.23,0,-43.1053,1629.23,7,7,2667.36,2.84217e-14,2667.36,1,6.10508e-16,2667.36,-8,8,-2159.54,387.632,2194.05,1,-10.1761,2194.05,-7,-7,2667.36,-4.83169e-13,2667.36,1,-1.03786e-14,2667.36,8,-8,-2159.54,-387.632,2194.05,1,10.1761,2194.05,7,7,2667.36,2.84217e-14,2667.36,1,6.10508e-16,2667.36,-8,8,-2159.54,387.632,2194.05,1,-10.1761,2194.05,-7,-7,2667.36,-4.83169e-13,2667.36,1,-1.03786e-14,2667.36,8,-8,-2159.54,-387.632,2194.05,1,10.1761,2194.05,6,6,6.00985,5.99015,680.145,-2.84217e-14,-2.39426e-15,680.145,680.145,-2.84217e-14,680.145,0,-2.39426e-15,680.145,-6,6,-5.99015,5.99015,311.774,-486.131,-57.3264,577.517,311.774,-486.131,577.517,0,-57.3264,577.517,-6,-6,-5.99015,-6.00985,680.145,0,0,680.145,680.145,0,680.145,0,0,680.145,6,-6,6.00985,-6.00985,311.774,486.131,57.3264,577.517,311.774,486.131,577.517,0,57.3264,577.517
0.0099,6,6,696.218,-6.75016e-14,696.218,0,-5.55509e-15,696.218,-6,6,291.038,-467.182,550.42,0,-58.0785,550.42,-6,-6,696.218,0,696.218,0,0,696.218,6,-6,291.038,467.182,550.42,0,58.0785,550.42,8,7,-1186.31,-1138.94,1644.54,0,43.833,1644.54,7,8,-1186.31,1138.94,1644.54,0,-43.833,1644.54,-8,8,-2135.79,446.187,2181.9,1,-11.7999,2181.9,8,-8,-2135.79,-446.187,2181.9,1,11.7999,2181.9,7,7,2649.66,-2.84217e-14,2649.66,1,-6.14586e-16,2649.66,-10,10,1527.66,-563.709,1628.35,0,-20.2541,1628.35,-7,-7,2649.66,-4.83169e-13,2649.66,1,-1.0448e-14,2649.66,10,-10,1527.66,563.709,1628.35,0,20.2541,1628.35,8,7,-1186.31,-1138.94,1644.54,0,43.833,1644.54,-7,-8,-1186.31,-1138.94,1644.54,0,43.833,1644.54,9,-9,1461.19,-1571.53,2145.87,0,-47.0836,2145.87,8,-7,7.03867,-999.15,999.175,0,-89.5964,999.175,7,8,-1186.31,1138.94,1644.54,0,-43.833,1644.54,-9,9,1461.19,1571.53,2145.87,0,47.0836,2145.87,-8,7,7.03867,999.15,999.175,0,89.5964,999.175,-8,-7,-1186.31,1138.94,1644.54,0,-43.833,1644.54,7,7,2649.66,-2.84217e-14,2649.66,1,-6.14586e-16,2649.66,-8,8,-2135.79,446.187,2181.9,1,-11.7999,2181.9,-7,-7,2649.66,-4.83169e-13,2649.66,1,-1.0448e-14,2649.66,8,-8,-2135.79,-446.187,2181.9,1,11.7999,2181.9,7,7,2649.66,-2.84217e-14,2649.66,1,-6.14586e-16,2649.66,-8,8,-2135.79,446.187,2181.9,1,-11.7999,2181.9,-7,-7,2649.66,-4.83169e-13,2649.66,1,-1.0448e-14,2649.66,8,-8,-2135.79,-446.187,2181.9,1,11.7999,2181.9,6,6,6.0099,5.9901,696.218,-6.75016e-14,-5.55509e-15,696.218,696.218,-6.75016e-14,696.218,0,-5.55509e-15,696.218,-6,6,-5.9901,5.9901,291.038,-467.182,-58.0785,550.42,291.038,-467.182,550.42,0,-58.0785,550.42,-6,-6,-5.9901,-6.0099,696.218,0,0,696.218,696.218,0,696.218,0,0,696.218,6,-6,6.0099,-6.0099,291.038,467.182,58.0785,550.42,291.038,467.182,550.42,0,58.0785,550.42
0.00995,6,6,694.754,-5.68434e-14,694.754,0,-4.68783e-15,694.754,-6,6,305.935,-482.873,571.632,0,-57.6428,571.632,-6,-6,694.754,8.52651e-14,694.754,0,7.03174e-15,694.754,6,-6,305.935,482.873,571.632,0,57.6428,571.632,7,8,-1171.51,1150.24,1641.79,0,-44.4752,1641.79,-8,8,-2126.7,500.892,2184.89,1,-13.2531,2184.89,-7,-8,-1171.51,-1150.24,1641.79,0,44.4752,1641.79,8,-8,-2126.7,-500.892,2184.89,1,13.2531,2184.89,7,7,2613.61,-5.68434e-14,2613.61,1,-1.24613e-15,2613.61,-9,9,1508.2,1532.97,2150.5,0,45.4666,2150.5,-7,-7,2613.61,-3.69482e-13,2613.61,1,-8.09982e-15,2613.61,9,-9,1508.2,-1532.97,2150.5,0,-45.4666,2150.5,8,7,-1171.51,-1150.24,1641.79,0,44.4752,1641.79,-7,-8,-1171.51,-1150.24,1641.79,0,44.4752,1641.79,9,-9,1508.2,-1532.97,2150.5,0,-45.4666,2150.5,8,-7,8.44342,-989.088,989.124,0,-89.5109,989.124,7,8,-1171.51,1150.24,1641.79,0,-44.4752,1641.79,-9,9,1508.2,1532.97,2150.5,0,45.4666,2150.5,-7,8,8.44342,989.088,989.124,0,89.5109,989.124,-8,-7,-1171.51,1150.24,1641.79,0,-44.4752,1641.79,7,7,2613.61,-5.68434e-14,2613.61,1,-1.24613e-15,2613.61,-8,8,-2126.7,500.892,2184.89,1,-13.2531,2184.89,-7,-7,2613.61,-3.69482e-13,2613.61,1,-8.09982e-15,2613.61,8,-8,-2126.7,-500.892,2184.89,1,13.2531,2184.89,7,7,2613.61,-5.68434e-14,2613.61,1,-1.24613e-15,2613.61,-8,8,-2126.7,500.892,2184.89,1,-13.2531,2184.89,-7,-7,2613.61,-3.69482e-13,2613.61,1,-8.09982e-15,2613.61,8,-8,-2126.7,-500.892,2184.89,1,13.2531,2184.89,6,6,6.00995,5.99005,694.754,-5.68434e-14,-4.68783e-15,694.754,694.754,-5.68434e-14,694.754,0,-4.68783e-15,694.754,-6,6,-5.99005,5.99005,305.935,-482.873,-57.6428,571.632,305.935,-482.873,571.632,0,-57.6428,571.632,-6,-6,-5.99005,-6.00995,694.754,8.52651e-14,7.03174e-15,694.754,694.754,8.52651e-14,694.754,0,7.03174e-15,694.754,6,-6,6.00995,-6.00995,305.935,482.873,57.6428,571.632,305.935,482.873,571.632,0,57.6428,571.632
0.01,6,6,709.602,-1.06581e-13,709.602,0,-8.60577e-15,709.602,-6,6,282.735,-492.696,568.057,0,-60.1505,568.057,-6,-6,709.602,9.9476e-14,709.602,0,8.03205e-15,709.602,6,-6,282.735,492.696,568.057,0,60.1505,568.057,7,8,-1171.85,1181.22,1663.88,0,-45.2281,1663.88,-8,8,-2097.88,530.261,2163.86,1,-14.185,2163.86,-7,-8,-1171.85,-1181.22,1663.88,0,45.2281,1663.88,8,-8,-2097.88,-530.261,2163.86,1,14.185,2163.86,7,7,2589.2,8.52651e-14,2589.2,1,1.88681e-15,2589.2,-9,9,1537.88,1470.25,2127.61,0,43.712,2127.61,-7,-7,2589.2,-3.69482e-13,2589.2,1,-8.17617e-15,2589.2,9,-9,1537.88,-1470.25,2127.61,0,-43.712,2127.61,8,7,-1171.85,-1181.22,1663.88,0,45.2281,1663.88,-7,-8,-1171.85,-1181.22,1663.88,0,45.2281,1663.88,9,-9,1537.88,-1470.25,2127.61,0,-43.712,2127.61,8,-7,16.4183,-996.215,996.351,0,-89.0558,996.351,7,8,-1171.85,1181.22,1663.88,0,-45.2281,1663.88,-9,9,1537.88,1470.25,2127.61,0,43.712,2127.61,-8,7,16.4183,996.215,996.351,0,89.0558,996.351,-8,-7,-1171.85,1181.22,1663.88,0,-45.2281,1663.88,7,7,2589.2,8.52651e-14,2589.2,1,1.88681e-15,2589.2,-8,8,-2097.88,530.261,2163.86,1,-14.185,2163.86,-7,-7,2589.2,-3.69482e-13,2589.2,1,-8.17617e-15,2589.2,8,-8,-2097.88,-530.261,2163.86,1,14.185,2163.86,7,7,2589.2,8.52651e-14,2589.2,1,1.88681e-15,2589.2,-8,8,-2097.88,530.261,2163.86,1,-14.185,2163.86,-7,-7,2589.2,-3.69482e-13,2589.2,1,-8.17617e-15,2589.2,8,-8,-2097.88,-530.261,2163.86,1,14.185,2163.86,6,6,6.01,5.99,709.602,-1.06581e-13,-8.60577e-15,709.602,709.602,-1.06581e-13,709.602,0,-8.60577e-15,709.602,-6,6,-5.99,5.99,282.735,-492.696,-60.1505,568.057,282.735,-492.696,568.057,0,-60.1505,568.057,-6,-6,-5.99,-6.01,709.602,9.9476e-14,8.03205e-15,709.602,709.602,9.9476e-14,709.602,0,8.03205e-15,709.602,6,-6,6.01,-6.01,282.735,492.696,60.1505,568.057,282.735,492.696,568.057,0,60.1505,568.057



==> Warp_Y.csv <==
Warp_Y,Initial_X[6 6],Initial_Y[6 6],Initial_ReVal[6 6],Initial_ImVal[6 6],Initial_MagVal[6 6],Initial_FiltVal[6 6],Initial_PhaseCalc[6 6],Initial_MagCalc[6 6],Initial_X[-6 6],Initial_Y[-6 6],Initial_ReVal[-6 6],Initial_ImVal[-6 6],Initial_MagVal[-6 6],Initial_FiltVal[-6 6],Initial_PhaseCalc[-6 6],Initial_MagCalc[-6 6],Initial_X[-6 -6],Initial_Y[-6 -6],Initial_ReVal[-6 -6],Initial_ImVal[-6 -6],Initial_MagVal[-6 -6],Initial_FiltVal[-6 -6],Initial_PhaseCalc[-6 -6],Initial_MagCalc[-6 -6],Initial_X[6 -6],Initial_Y[6 -6],Initial_ReVal[6 -6],Initial_ImVal[6 -6],Initial_MagVal[6 -6],Initial_FiltVal[6 -6],Initial_PhaseCalc[6 -6],Initial_MagCalc[6 -6],Re_ValMin_X[6 6],Re_ValMin_Y[6 6],Re_ValMin_ReVal[6 6],Re_ValMin_ImVal[6 6],Re_ValMin_MagVal[6 6],Re_ValMin_FiltVal[6 6],Re_ValMin_PhaseCalc[6 6],Re_ValMin_MagCalc[6 6],Re_ValMin_X[-6 6],Re_ValMin_Y[-6 6],Re_ValMin_ReVal[-6 6],Re_ValMin_ImVal[-6 6],Re_ValMin_MagVal[-6 6],Re_ValMin_FiltVal[-6 6],Re_ValMin_PhaseCalc[-6 6],Re_ValMin_MagCalc[-6 6],Re_ValMin_X[-6 -6],Re_ValMin_Y[-6 -6],Re_ValMin_ReVal[-6 -6],Re_ValMin_ImVal[-6 -6],Re_ValMin_MagVal[-6 -6],Re_ValMin_FiltVal[-6 -6],Re_ValMin_PhaseCalc[-6 -6],Re_ValMin_MagCalc[-6 -6],Re_ValMin_X[6 -6],Re_ValMin_Y[6 -6],Re_ValMin_ReVal[6 -6],Re_ValMin_ImVal[6 -6],Re_ValMin_MagVal[6 -6],Re_ValMin_FiltVal[6 -6],Re_ValMin_PhaseCalc[6 -6],Re_ValMin_MagCalc[6 -6],Re_ValMax_X[6 6],Re_ValMax_Y[6 6],Re_ValMax_ReVal[6 6],Re_ValMax_ImVal[6 6],Re_ValMax_MagVal[6 6],Re_ValMax_FiltVal[6 6],Re_ValMax_PhaseCalc[6 6],Re_ValMax_MagCalc[6 6],Re_ValMax_X[-6 6],Re_ValMax_Y[-6 6],Re_ValMax_ReVal[-6 6],Re_ValMax_ImVal[-6 6],Re_ValMax_MagVal[-6 6],Re_ValMax_FiltVal[-6 6],Re_ValMax_PhaseCalc[-6 6],Re_ValMax_MagCalc[-6 6],Re_ValMax_X[-6 -6],Re_ValMax_Y[-6 -6],Re_ValMax_ReVal[-6 -6],Re_ValMax_ImVal[-6 -6],Re_ValMax_MagVal[-6 -6],Re_ValMax_FiltVal[-6 -6],Re_ValMax_PhaseCalc[-6 -6],Re_ValMax_MagCalc[-6 -6],Re_ValMax_X[6 -6],Re_ValMax_Y[6 -6],Re_ValMax_ReVal[6 -6],Re_ValMax_ImVal[6 -6],Re_ValMax_MagVal[6 -6],Re_ValMax_FiltVal[6 -6],Re_ValMax_PhaseCalc[6 -6],Re_ValMax_MagCalc[6 -6],Im_ValMin_X[6 6],Im_ValMin_Y[6 6],Im_ValMin_ReVal[6 6],Im_ValMin_ImVal[6 6],Im_ValMin_MagVal[6 6],Im_ValMin_FiltVal[6 6],Im_ValMin_PhaseCalc[6 6],Im_ValMin_MagCalc[6 6],Im_ValMin_X[-6 6],Im_ValMin_Y[-6 6],Im_ValMin_ReVal[-6 6],Im_ValMin_ImVal[-6 6],Im_ValMin_MagVal[-6 6],Im_ValMin_FiltVal[-6 6],Im_ValMin_PhaseCalc[-6 6],Im_ValMin_MagCalc[-6 6],Im_ValMin_X[-6 -6],Im_ValMin_Y[-6 -6],Im_ValMin_ReVal[-6 -6],Im_ValMin_ImVal[-6 -6],Im_ValMin_MagVal[-6 -6],Im_ValMin_FiltVal[-6 -6],Im_ValMin_PhaseCalc[-6 -6],Im_ValMin_MagCalc[-6 -6],Im_ValMin_X[6 -6],Im_ValMin_Y[6 -6],Im_ValMin_ReVal[6 -6],Im_ValMin_ImVal[6 -6],Im_ValMin_MagVal[6 -6],Im_ValMin_FiltVal[6 -6],Im_ValMin_PhaseCalc[6 -6],Im_ValMin_MagCalc[6 -6],Im_ValMax_X[6 6],Im_ValMax_Y[6 6],Im_ValMax_ReVal[6 6],Im_ValMax_ImVal[6 6],Im_ValMax_MagVal[6 6],Im_ValMax_FiltVal[6 6],Im_ValMax_PhaseCalc[6 6],Im_ValMax_MagCalc[6 6],Im_ValMax_X[-6 6],Im_ValMax_Y[-6 6],Im_ValMax_ReVal[-6 6],Im_ValMax_ImVal[-6 6],Im_ValMax_MagVal[-6 6],Im_ValMax_FiltVal[-6 6],Im_ValMax_PhaseCalc[-6 6],Im_ValMax_MagCalc[-6 6],Im_ValMax_X[-6 -6],Im_ValMax_Y[-6 -6],Im_ValMax_ReVal[-6 -6],Im_ValMax_ImVal[-6 -6],Im_ValMax_MagVal[-6 -6],Im_ValMax_FiltVal[-6 -6],Im_ValMax_PhaseCalc[-6 -6],Im_ValMax_MagCalc[-6 -6],Im_ValMax_X[6 -6],Im_ValMax_Y[6 -6],Im_ValMax_ReVal[6 -6],Im_ValMax_ImVal[6 -6],Im_ValMax_MagVal[6 -6],Im_ValMax_FiltVal[6 -6],Im_ValMax_PhaseCalc[6 -6],Im_ValMax_MagCalc[6 -6],Mag_X[6 6],Mag_Y[6 6],Mag_ReVal[6 6],Mag_ImVal[6 6],Mag_MagVal[6 6],Mag_FiltVal[6 6],Mag_PhaseCalc[6 6],Mag_MagCalc[6 6],Mag_X[-6 6],Mag_Y[-6 6],Mag_ReVal[-6 6],Mag_ImVal[-6 6],Mag_MagVal[-6 6],Mag_FiltVal[-6 6],Mag_PhaseCalc[-6 6],Mag_MagCalc[-6 6],Mag_X[-6 -6],Mag_Y[-6 -6],Mag_ReVal[-6 -6],Mag_ImVal[-6 -6],Mag_MagVal[-6 -6],Mag_FiltVal[-6 -6],Mag_PhaseCalc[-6 -6],Mag_MagCalc[-6 -6],Mag_X[6 -6],Mag_Y[6 -6],Mag_ReVal[6 -6],Mag_ImVal[6 -6],Mag_MagVal[6 -6],Mag_FiltVal[6 -6],Mag_PhaseCalc[6 -6],Mag_MagCalc[6 -6],Filt_X[6 6],Filt_Y[6 6],Filt_ReVal[6 6],Filt_ImVal[6 6],Filt_MagVal[6 6],Filt_FiltVal[6 6],Filt_PhaseCalc[6 6],Filt_MagCalc[6 6],Filt_X[-6 6],Filt_Y[-6 6],Filt_ReVal[-6 6],Filt_ImVal[-6 6],Filt_MagVal[-6 6],Filt_FiltVal[-6 6],Filt_PhaseCalc[-6 6],Filt_MagCalc[-6 6],Filt_X[-6 -6],Filt_Y[-6 -6],Filt_ReVal[-6 -6],Filt_ImVal[-6 -6],Filt_MagVal[-6 -6],Filt_FiltVal[-6 -6],Filt_PhaseCalc[-6 -6],Filt_MagCalc[-6 -6],Filt_X[6 -6],Filt_Y[6 -6],Filt_ReVal[6 -6],Filt_ImVal[6 -6],Filt_MagVal[6 -6],Filt_FiltVal[6 -6],Filt_PhaseCalc[6 -6],Filt_MagCalc[6 -6],Est_Xi[6 6],Est_Yi[6 6],Est_Xd[6 6],Est_Yd[6 6],Est_EstReVal[6 6],Est_EstImVal[6 6],Est_EstPhaseCalc[6 6],Est_EstMagCalc[6 6],Est_ReVal[6 6],Est_ImVal[6 6],Est_MagVal[6 6],Est_FiltVal[6 6],Est_PhaseCalc[6 6],Est_MagCalc[6 6],Est_Xi[-6 6],Est_Yi[-6 6],Est_Xd[-6 6],Est_Yd[-6 6],Est_EstReVal[-6 6],Est_EstImVal[-6 6],Est_EstPhaseCalc[-6 6],Est_EstMagCalc[-6 6],Est_ReVal[-6 6],Est_ImVal[-6 6],Est_MagVal[-6 6],Est_FiltVal[-6 6],Est_PhaseCalc[-6 6],Est_MagCalc[-6 6],Est_Xi[-6 -6],Est_Yi[-6 -6],Est_Xd[-6 -6],Est_Yd[-6 -6],Est_EstReVal[-6 -6],Est_EstImVal[-6 -6],Est_EstPhaseCalc[-6 -6],Est_EstMagCalc[-6 -6],Est_ReVal[-6 -6],Est_ImVal[-6 -6],Est_MagVal[-6 -6],Est_FiltVal[-6 -6],Est_PhaseCalc[-6 -6],Est_MagCalc[-6 -6],Est_Xi[6 -6],Est_Yi[6 -6],Est_Xd[6 -6],Est_Yd[6 -6],Est_EstReVal[6 -6],Est_EstImVal[6 -6],Est_EstPhaseCalc[6 -6],Est_EstMagCalc[6 -6],Est_ReVal[6 -6],Est_ImVal[6 -6],Est_MagVal[6 -6],Est_FiltVal[6 -6],Est_PhaseCalc[6 -6],Est_MagCalc[6 -6]
0,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,-6,11,-1.81899e-12,-3.7292e-14,1.81937e-12,0,1.17449,1.81937e-12,-11,6,-1.51789e-12,2.52183e-14,1.5181e-12,0,-0.95183,1.5181e-12,-6,9,-1.36424e-12,-4.66132e-13,1.44168e-12,0,18.8642,1.44168e-12,-11,-6,-1.54151e-12,6.25968e-14,1.54278e-12,0,-2.32537,1.54278e-12,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,9,9.09495e-13,-7.66345e-13,1.18931e-12,0,-40.1177,1.18931e-12,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,4,-6,-4.58883e-13,-6.07422e-13,7.61272e-13,0,52.9304,7.61272e-13,6,4,0,1.03288e-12,1.03288e-12,0,90,1.03288e-12,-1,6,-2.1034e-13,8.70398e-13,8.95453e-13,0,-76.4144,8.95453e-13,-4,6,-8.10598e-13,6.48781e-13,1.03826e-12,0,-38.6728,1.03826e-12,-1,-6,-3.36561e-13,7.91651e-13,8.60223e-13,0,-66.9678,8.60223e-13,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,10000,6.58058e-14,10000,1,3.77039e-16,10000,6,6,6,6,10000,6.56998e-14,3.76432e-16,10000,10000,6.56998e-14,10000,1,3.76432e-16,10000,-6,6,-6,6,10000,-1.86935e-12,-1.07106e-14,10000,10000,-1.86935e-12,10000,1,-1.07106e-14,10000,-6,-6,-6,-6,10000,-1.07998e-12,-6.18786e-15,10000,10000,-1.07998e-12,10000,1,-6.18786e-15,10000,6,-6,6,-6,10000,6.58058e-14,3.77039e-16,10000,10000,6.58058e-14,10000,1,3.77039e-16,10000
5e-05,6,6,9896.02,-37.5629,9896.09,1,-0.21748,9896.09,-6,6,9895.64,-97.8985,9896.12,1,-0.566814,9896.12,-6,-6,9896.02,37.5629,9896.09,1,0.21748,9896.09,6,-6,9895.64,97.8985,9896.12,1,0.566814,9896.12,6,7,-79.6911,65.6354,103.241,0,-39.4757,103.241,-6,7,-126.962,47.756,135.647,0,-20.6135,135.647,-6,-7,-79.6911,-65.6354,103.241,0,39.4757,103.241,6,-7,-126.962,-47.756,135.647,0,20.6135,135.647,6,6,9896.02,-37.5629,9896.09,1,-0.21748,9896.09,-6,6,9895.64,-97.8985,9896.12,1,-0.566814,9896.12,-6,-6,9896.02,37.5629,9896.09,1,0.21748,9896.09,6,-6,9895.64,97.8985,9896.12,1,0.566814,9896.12,6,5,-7.54858,-92.3924,92.7003,0,85.3292,92.7003,-6,5,37.3986,-110.877,117.014,0,-71.3608,117.014,-6,6,9895.64,-97.8985,9896.12,1,-0.566814,9896.12,6,-8,-18.0142,-100.378,101.981,0,79.8258,101.981,-6,8,-18.0142,100.378,101.981,0,-79.8258,101.981,-6,-5,-7.54858,92.3924,92.7003,0,-85.3292,92.7003,6,-5,37.3986,110.877,117.014,0,71.3608,117.014,6,-6,9895.64,97.8985,9896.12,1,0.566814,9896.12,6,6,9896.02,-37.5629,9896.09,1,-0.21748,9896.09,-6,6,9895.64,-97.8985,9896.12,1,-0.566814,9896.12,-6,-6,9896.02,37.5629,9896.09,1,0.21748,9896.09,6,-6,9895.64,97.8985,9896.12,1,0.566814,9896.12,6,6,9896.02,-37.5629,9896.09,1,-0.21748,9896.09,-6,6,9895.64,-97.8985,9896.12,1,-0.566814,9896.12,-6,-6,9896.02,37.5629,9896.09,1,0.21748,9896.09,6,-6,9895.64,97.8985,9896.12,1,0.566814,9896.12,6,6,6,5.99995,9896.02,-37.5629,-0.21748,9896.09,9896.02,-37.5629,9896.09,1,-0.21748,9896.09,-6,6,-6,5.99995,9895.64,-97.8985,-0.566814,9896.12,9895.64,-97.8985,9896.12,1,-0.566814,9896.12,-6,-6,-6,-6.00005,9896.02,37.5629,0.21748,9896.09,9896.02,37.5629,9896.09,1,0.21748,9896.09,6,-6,6,-6.00005,9895.64,97.8985,0.566814,9896.12,9895.64,97.8985,9896.12,1,0.566814,9896.12
0.0001,6,6,9735.24,-58.9459,9735.42,1,-0.346916,9735.42,-6,6,9729.59,-253.943,9732.91,1,-1.49508,9732.91,-6,-6,9735.24,58.9459,9735.42,1,0.346916,9735.42,6,-6,9729.59,253.943,9732.91,1,1.49508,9732.91,6,7,-49.7389,154.05,161.88,0,-72.106,161.88,-6,7,-146.392,182.114,233.658,0,-51.206,233.658,-6,-7,-49.7389,-154.05,161.88,0,72.106,161.88,6,-7,-146.392,-182.114,233.658,0,51.206,233.658,6,6,9735.24,-58.9459,9735.42,1,-0.346916,9735.42,-6,6,9729.59,-253.943,9732.91,1,-1.49508,9732.91,-6,-6,9735.24,58.9459,9735.42,1,0.346916,9735.42,6,-6,9729.59,253.943,9732.91,1,1.49508,9732.91,6,5,68.2453,-147.359,162.395,0,-65.15,162.395,-6,6,9729.59,-253.943,9732.91,1,-1.49508,9732.91,-6,-7,-49.7389,-154.05,161.88,0,72.106,161.88,6,-7,-146.392,-182.114,233.658,0,51.206,233.658,6,7,-49.7389,154.05,161.88,0,-72.106,161.88,-6,7,-146.392,182.114,233.658,0,-51.206,233.658,-6,-5,68.2453,147.359,162.395,0,65.15,162.395,6,-6,9729.59,253.943,9732.91,1,1.49508,9732.91,6,6,9735.24,-58.9459,9735.42,1,-0.346916,9735.42,-6,6,9729.59,-253.943,9732.91,1,-1.49508,9732.91,-6,-6,9735.24,58.9459,9735.42,1,0.346916,9735.42,6,-6,9729.59,253.943,9732.91,1,1.49508,9732.91,6,6,9735.24,-58.9459,9735.42,1,-0.346916,9735.42,-6,6,9729.59,-253.943,9732.91,1,-1.49508,9732.91,-6,-6,9735.24,58.9459,9735.42,1,0.346916,9735.42,6,-6,9729.59,253.943,9732.91,1,1.49508,9732.91,6,6,6,5.9999,9735.24,-58.9459,-0.346916,9735.42,9735.24,-58.9459,9735.42,1,-0.346916,9735.42,-6,6,-6,5.9999,9729.59,-253.943,-1.49508,9732.91,9729.59,-253.943,9732.91,1,-1.49508,9732.91,-6,-6,-6,-6.0001,9735.24,58.9459,0.346916,9735.42,9735.24,58.9459,9735.42,1,0.346916,9735.42,6,-6,6,-6.0001,9729.59,253.943,1.49508,9732.91,9729.59,253.943,9732.91,1,1.49508,9732.91
0.00015,6,6,9578.82,-66.0111,9579.04,1,-0.39484,9579.04,-6,6,9567.2,-388.721,9575.09,1,-2.32668,9575.09,-6,-6,9578.82,66.0111,9579.04,1,0.39484,9579.04,6,-6,9567.2,388.721,9575.09,1,2.32668,9575.09,6,7,-74.9382,224.173,236.367,0,-71.5159,236.367,-6,7,-205.427,272.292,341.091,0,-52.9678,341.091,-6,-7,-74.9382,-224.173,236.367,0,71.5159,236.367,6,-7,-205.427,-272.292,341.091,0,52.9678,341.091,6,6,9578.82,-66.0111,9579.04,1,-0.39484,9579.04,-6,6,9567.2,-388.721,9575.09,1,-2.32668,9575.09,-6,-6,9578.82,66.0111,9579.04,1,0.39484,9579.04,6,-6,9567.2,388.721,9575.09,1,2.32668,9575.09,6,5,74.2325,-203.238,216.371,0,-69.9353,216.371,-6,6,9567.2,-388.721,9575.09,1,-2.32668,9575.09,-6,-7,-74.9382,-224.173,236.367,0,71.5159,236.367,6,-7,-205.427,-272.292,341.091,0,52.9678,341.091,6,7,-74.9382,224.173,236.367,0,-71.5159,236.367,-6,7,-205.427,272.292,341.091,0,-52.9678,341.091,-6,-5,74.2325,203.238,216.371,0,69.9353,216.371,6,-6,9567.2,388.721,9575.09,1,2.32668,9575.09,6,6,9578.82,-66.0111,9579.04,1,-0.39484,9579.04,-6,6,9567.2,-388.721,9575.09,1,-2.32668,9575.09,-6,-6,9578.82,66.0111,9579.04,1,0.39484,9579.04,6,-6,9567.2,388.721,9575.09,1,2.32668,9575.09,6,6,9578.82,-66.0111,9579.04,1,-0.39484,9579.04,-6,6,9567.2,-388.721,9575.09,1,-2.32668,9575.09,-6,-6,9578.82,66.0111,9579.04,1,0.39484,9579.04,6,-6,9567.2,388.721,9575.09,1,2.32668,9575.09,6,6,6,5.99985,9578.82,-66.0111,-0.39484,9579.04,9578.82,-66.0111,9579.04,1,-0.39484,9579.04,-6,6,-6,5.99985,9567.2,-388.721,-2.32668,9575.09,9567.2,-388.721,9575.09,1,-2.32668,9575.09,-6,-6,-6,-6.00015,9578.82,66.0111,0.39484,9579.04,9578.82,66.0111,9579.04,1,0.39484,9579.04,6,-6,6,-6.00015,9567.2,388.721,2.32668,9575.09,9567.2,388.721,9575.09,1,2.32668,9575.09
0.0002,6,6,9462.87,-90.5173,9463.3,1,-0.548047,9463.3,-6,6,9435.03,-526.403,9449.7,1,-3.19336,9449.7,-6,-6,9462.87,90.5173,9463.3,1,0.548047,9463.3,6,-6,9435.03,526.403,9449.7,1,3.19336,9449.7,-6,7,-232.873,329.509,403.492,0,-54.7502,403.492,-6,8,-75.4558,229.818,241.888,0,-71.8235,241.888,6,-7,-232.873,-329.509,403.492,0,54.7502,403.492,6,-8,-75.4558,-229.818,241.888,0,71.8235,241.888,6,6,9462.87,-90.5173,9463.3,1,-0.548047,9463.3,-6,6,9435.03,-526.403,9449.7,1,-3.19336,9449.7,-6,-6,9462.87,90.5173,9463.3,1,0.548047,9463.3,6,-6,9435.03,526.403,9449.7,1,3.19336,9449.7,6,5,105.047,-237.462,259.659,0,-66.1365,259.659,-6,6,9435.03,-526.403,9449.7,1,-3.19336,9449.7,-6,-7,-71.9459,-257.57,267.43,0,74.3936,267.43,6,-7,-232.873,-329.509,403.492,0,54.7502,403.492,6,7,-71.9459,257.57,267.43,0,-74.3936,267.43,-6,7,-232.873,329.509,403.492,0,-54.7502,403.492,-6,-5,105.047,237.462,259.659,0,66.1365,259.659,6,-6,9435.03,526.403,9449.7,1,3.19336,9449.7,6,6,9462.87,-90.5173,9463.3,1,-0.548047,9463.3,-6,6,9435.03,-526.403,9449.7,1,-3.19336,9449.7,-6,-6,9462.87,90.5173,9463.3,1,0.548047,9463.3,6,-6,9435.03,526.403,9449.7,1,3.19336,9449.7,6,6,9462.87,-90.5173,9463.3,1,-0.548047,9463.3,-6,6,9435.03,-526.403,9449.7,1,-3.19336,9449.7,-6,-6,9462.87,90.5173,9463.3,1,0.548047,9463.3,6,-6,9435.03,526.403,9449.7,1,3.19336,9449.7,6,6,6,5.9998,9462.87,-90.5173,-0.548047,9463.3,9462.87,-90.5173,9463.3,1,-0.548047,9463.3,-6,6,-6,5.9998,9435.03,-526.403,-3.19336,9449.7,9435.03,-526.403,9449.7,1,-3.19336,9449.7,-6,-6,-6,-6.0002,9462.87,90.5173,0.548047,9463.3,9462.87,90.5173,9463.3,1,0.548047,9463.3,6,-6,6,-6.0002,9435.03,526.403,3.19336,9449.7,9435.03,526.403,9449.7,1,3.19336,9449.7
0.00025,6,6,9296.86,-100.388,9297.4,1,-0.618662,9297.4,-6,6,9266.15,-655.373,9289.3,1,-4.04566,9289.3,-6,-6,9296.86,100.388,9297.4,1,0.618662,9297.4,6,-6,9266.15,655.373,9289.3,1,4.04566,9289.3,6,7,-117.272,332.163,352.256,0,-70.5542,352.256,-6,7,-314.212,420.489,524.919,0,-53.2309,524.919,-6,-7,-117.272,-332.163,352.256,0,70.5542,352.256,6,-7,-314.212,-420.489,524.919,0,53.2309,524.919,6,6,9296.86,-100.388,9297.4,1,-0.618662,9297.4,-6,6,9266.15,-655.373,9289.3,1,-4.04566,9289.3,-6,-6,9296.86,100.388,9297.4,1,0.618662,9297.4,6,-6,9266.15,655.373,9289.3,1,4.04566,9289.3,6,5,144.241,-318.597,349.727,0,-65.642,349.727,-6,6,9266.15,-655.373,9289.3,1,-4.04566,9289.3,-6,-7,-117.272,-332.163,352.256,0,70.5542,352.256,6,-7,-314.212,-420.489,524.919,0,53.2309,524.919,6,7,-117.272,332.163,352.256,0,-70.5542,352.256,-6,7,-314.212,420.489,524.919,0,-53.2309,524.919,-6,-5,144.241,318.597,349.727,0,65.642,349.727,6,-6,9266.15,655.373,9289.3,1,4.04566,9289.3,6,6,9296.86,-100.388,9297.4,1,-0.618662,9297.4,-6,6,9266.15,-655.373,9289.3,1,-4.04566,9289.3,-6,-6,9296.86,100.388,9297.4,1,0.618662,9297.4,6,-6,9266.15,655.373,9289.3,1,4.04566,9289.3,6,6,9296.86,-100.388,9297.4,1,-0.618662,9297.4,-6,6,9266.15,-655.373,9289.3,1,-4.04566,9289.3,-6,-6,9296.86,100.388,9297.4,1,0.618662,9297.4,6,-6,9266.15,655.373,9289.3,1,4.04566,9289.3,6,6,6,5.99975,9296.86,-100.388,-0.618662,9297.4,9296.86,-100.388,9297.4,1,-0.618662,9297.4,-6,6,-6,5.99975,9266.15,-655.373,-4.04566,9289.3,9266.15,-655.373,9289.3,1,-4.04566,9289.3,-6,-6,-6,-6.00025,9296.86,100.388,0.618662,9297.4,9296.86,100.388,9297.4,1,0.618662,9297.4,6,-6,6,-6.00025,9266.15,655.373,4.04566,9289.3,9266.15,655.373,9289.3,1,4.04566,9289.3
0.0003,6,6,9194.76,-112.374,9195.45,1,-0.700207,9195.45,-6,6,9137.87,-763.821,9169.74,1,-4.77816,9169.74,-6,-6,9194.76,112.374,9195.45,1,0.700207,9195.45,6,-6,9137.87,763.821,9169.74,1,4.77816,9169.74,6,7,-118.016,370.696,389.029,0,-72.3404,389.029,-6,7,-336.586,485.551,590.805,0,-55.2702,590.805,-6,-7,-118.016,-370.696,389.029,0,72.3404,389.029,6,-7,-336.586,-485.551,590.805,0,55.2702,590.805,6,6,9194.76,-112.374,9195.45,1,-0.700207,9195.45,-6,6,9137.87,-763.821,9169.74,1,-4.77816,9169.74,-6,-6,9194.76,112.374,9195.45,1,0.700207,9195.45,6,-6,9137.87,763.821,9169.74,1,4.77816,9169.74,6,5,190.914,-359.69,407.216,0,-62.0417,407.216,-6,6,9137.87,-763.821,9169.74,1,-4.77816,9169.74,-6,-7,-118.016,-370.696,389.029,0,72.3404,389.029,6,-7,-336.586,-485.551,590.805,0,55.2702,590.805,6,7,-118.016,370.696,389.029,0,-72.3404,389.029,-6,7,-336.586,485.551,590.805,0,-55.2702,590.805,-6,-5,190.914,359.69,407.216,0,62.0417,407.216,6,-6,9137.87,763.821,9169.74,1,4.77816,9169.74,6,6,9194.76,-112.374,9195.45,1,-0.700207,9195.45,-6,6,9137.87,-763.821,9169.74,1,-4.77816,9169.74,-6,-6,9194.76,112.374,9195.45,1,0.700207,9195.45,6,-6,9137.87,763.821,9169.74,1,4.77816,9169.74,6,6,9194.76,-112.374,9195.45,1,-0.700207,9195.45,-6,6,9137.87,-763.821,9169.74,1,-4.77816,9169.74,-6,-6,9194.76,112.374,9195.45,1,0.700207,9195.45,6,-6,9137.87,763.821,9169.74,1,4.77816,9169.74,6,6,6,5.9997,9194.76,-112.374,-0.700207,9195.45,9194.76,-112.374,9195.45,1,-0.700207,9195.45,-6,6,-6,5.9997,9137.87,-763.821,-4.77816,9169.74,9137.87,-763.821,9169.74,1,-4.77816,9169.74,-6,-6,-6,-6.0003,9194.76,112.374,0.700207,9195.45,9194.76,112.374,9195.45,1,0.700207,9195.45,6,-6,6,-6.0003,9137.87,763.821,4.77816,9169.74,9137.87,763.821,9169.74,1,4.77816,9169.74
0.00035,6,6,9034.22,-162.062,9035.67,1,-1.0277,9035.67,-6,6,8968.64,-908.005,9014.49,1,-5.78105,9014.49,-6,-6,9034.22,162.062,9035.67,1,1.0277,9035.67,6,-6,8968.64,908.005,9014.49,1,5.78105,9014.49,6,7,-138.263,438.391,459.678,0,-72.4954,459.678,-6,7,-395.4,588.518,709.01,0,-56.1046,709.01,-6,-7,-138.263,-438.391,459.678,0,72.4954,459.678,6,-7,-395.4,-588.518,709.01,0,56.1046,709.01,6,6,9034.22,-162.062,9035.67,1,-1.0277,9035.67,-6,6,8968.64,-908.005,9014.49,1,-5.78105,9014.49,-6,-6,9034.22,162.062,9035.67,1,1.0277,9035.67,6,-6,8968.64,908.005,9014.49,1,5.78105,9014.49,6,5,196.139,-408.169,452.849,0,-64.3342,452.849,-6,6,8968.64,-908.005,9014.49,1,-5.78105,9014.49,-6,-7,-138.263,-438.391,459.678,0,72.4954,459.678,6,-7,-395.4,-588.518,709.01,0,56.1046,709.01,6,7,-138.263,438.391,459.678,0,-72.4954,459.678,-6,7,-395.4,588.518,709.01,0,-56.1046,709.01,-6,-5,196.139,408.169,452.849,0,64.3342,452.849,6,-6,8968.64,908.005,9014.49,1,5.78105,9014.49,6,6,9034.22,-162.062,9035.67,1,-1.0277,9035.67,-6,6,8968.64,-908.005,9014.49,1,-5.78105,9014.49,-6,-6,9034.22,162.062,9035.67,1,1.0277,9035.67,6,-6,8968.64,908.005,9014.49,1,5.78105,9014.49,6,6,9034.22,-162.062,9035.67,1,-1.0277,9035.67,-6,6,8968.64,-908.005,9014.49,1,-5.78105,9014.49,-6,-6,9034.22,162.062,9035.67,1,1.0277,9035.67,6,-6,8968.64,908.005,9014.49,1,5.78105,9014.49,6,6,6,5.99965,9034.22,-162.062,-1.0277,9035.67,9034.22,-162.062,9035.67,1,-1.0277,9035.67,-6,6,-6,5.99965,8968.64,-908.005,-5.78105,9014.49,8968.64,-908.005,9014.49,1,-5.78105,9014.49,-6,-6,-6,-6.00035,9034.22,162.062,1.0277,9035.67,9034.22,162.062,9035.67,1,1.0277,9035.67,6,-6,6,-6.00035,8968.64,908.005,5.78105,9014.49,8968.64,908.005,9014.49,1,5.78105,9014.49
0.0004,6,6,8869.5,-183.813,8871.4,1,-1.18724,8871.4,-6,6,8774.12,-1038.67,8835.39,1,-6.7512,8835.39,-6,-6,8869.5,183.813,8871.4,1,1.18724,8871.4,6,-6,8774.12,1038.67,8835.39,1,6.7512,8835.39,6,7,-161.753,531.142,555.226,0,-73.0624,555.226,-6,7,-433.575,710.907,832.691,0,-58.6214,832.691,-6,-7,-161.753,-531.142,555.226,0,73.0624,555.226,6,-7,-433.575,-710.907,832.691,0,58.6214,832.691,6,6,8869.5,-183.813,8871.4,1,-1.18724,8871.4,-6,6,8774.12,-1038.67,8835.39,1,-6.7512,8835.39,-6,-6,8869.5,183.813,8871.4,1,1.18724,8871.4,6,-6,8774.12,1038.67,8835.39,1,6.7512,8835.39,6,5,223.532,-491.818,540.233,0,-65.5581,540.233,-6,6,8774.12,-1038.67,8835.39,1,-6.7512,8835.39,-6,-7,-161.753,-531.142,555.226,0,73.0624,555.226,6,-7,-433.575,-710.907,832.691,0,58.6214,832.691,6,7,-161.753,531.142,555.226,0,-73.0624,555.226,-6,7,-433.575,710.907,832.691,0,-58.6214,832.691,-6,-5,223.532,491.818,540.233,0,65.5581,540.233,6,-6,8774.12,1038.67,8835.39,1,6.7512,8835.39,6,6,8869.5,-183.813,8871.4,1,-1.18724,8871.4,-6,6,8774.12,-1038.67,8835.39,1,-6.7512,8835.39,-6,-6,8869.5,183.813,8871.4,1,1.18724,8871.4,6,-6,8774.12,1038.67,8835.39,1,6.7512,8835.39,6,6,8869.5,-183.813,8871.4,1,-1.18724,8871.4,-6,6,8774.12,-1038.67,8835.39,1,-6.7512,8835.39,-6,-6,8869.5,183.813,8871.4,1,1.18724,8871.4,6,-6,8774.12,1038.67,8835.39,1,6.7512,8835.39,6,6,6,5.9996,8869.5,-183.813,-1.18724,8871.4,8869.5,-183.813,8871.4,1,-1.18724,8871.4,-6,6,-6,5.9996,8774.12,-1038.67,-6.7512,8835.39,8774.12,-1038.67,8835.39,1,-6.7512,8835.39,-6,-6,-6,-6.0004,8869.5,183.813,1.18724,8871.4,8869.5,183.813,8871.4,1,1.18724,8871.4,6,-6,6,-6.0004,8774.12,1038.67,6.7512,8835.39,8774.12,1038.67,8835.39,1,6.7512,8835.39
0.00045,6,6,8810.54,-170.228,8812.19,1,-1.10687,8812.19,-6,6,8690.05,-1128.35,8763,1,-7.3981,8763,-6,-6,8810.54,170.228,8812.19,1,1.10687,8812.19,6,-6,8690.05,1128.35,8763,1,7.3981,8763,6,7,-206.51,506.305,546.801,0,-67.8106,546.801,-6,7,-505.66,711.873,873.187,0,-54.6129,873.187,-6,-7,-206.51,-506.305,546.801,0,67.8106,546.801,6,-7,-505.66,-711.873,873.187,0,54.6129,873.187,6,6,8810.54,-170.228,8812.19,1,-1.10687,8812.19,-6,6,8690.05,-1128.35,8763,1,-7.3981,8763,-6,-6,8810.54,170.228,8812.19,1,1.10687,8812.19,6,-6,8690.05,1128.35,8763,1,7.3981,8763,6,5,231.318,-503.391,553.995,0,-65.3203,553.995,-6,6,8690.05,-1128.35,8763,1,-7.3981,8763,-6,-7,-206.51,-506.305,546.801,0,67.8106,546.801,6,-7,-505.66,-711.873,873.187,0,54.6129,873.187,6,7,-206.51,506.305,546.801,0,-67.8106,546.801,-6,7,-505.66,711.873,873.187,0,-54.6129,873.187,-6,-5,231.318,503.391,553.995,0,65.3203,553.995,6,-6,8690.05,1128.35,8763,1,7.3981,8763,6,6,8810.54,-170.228,8812.19,1,-1.10687,8812.19,-6,6,8690.05,-1128.35,8763,1,-7.3981,8763,-6,-6,8810.54,170.228,8812.19,1,1.10687,8812.19,6,-6,8690.05,1128.35,8763,1,7.3981,8763,6,6,8810.54,-170.228,8812.19,1,-1.10687,8812.19,-6,6,8690.05,-1128.35,8763,1,-7.3981,8763,-6,-6,8810.54,170.228,8812.19,1,1.10687,8812.19,6,-6,8690.05,1128.35,8763,1,7.3981,8763,6,6,6,5.99955,8810.54,-170.228,-1.10687,8812.19,8810.54,-170.228,8812.19,1,-1.10687,8812.19,-6,6,-6,5.99955,8690.05,-1128.35,-7.3981,8763,8690.05,-1128.35,8763,1,-7.3981,8763,-6,-6,-6,-6.00045,8810.54,170.228,1.10687,8812.19,8810.54,170.228,8812.19,1,1.10687,8812.19,6,-6,6,-6.00045,8690.05,1128.35,7.3981,8763,8690.05,1128.35,8763,1,7.3981,8763
0.0005,6,6,8621.24,-217.57,8623.99,1,-1.44563,8623.99,-6,6,8475.77,-1244.42,8566.63,1,-8.35254,8566.63,-6,-6,8621.24,217.57,8623.99,1,1.44563,8623.99,6,-6,8475.77,1244.42,8566.63,1,8.35254,8566.63,6,7,-216.689,624.264,660.802,0,-70.8575,660.802,-6,7,-535.173,867.307,1019.13,0,-58.3233,1019.13,-6,-7,-216.689,-624.264,660.802,0,70.8575,660.802,6,-7,-535.173,-867.307,1019.13,0,58.3233,1019.13,6,6,8621.24,-217.57,8623.99,1,-1.44563,8623.99,-6,6,8475.77,-1244.42,8566.63,1,-8.35254,8566.63,-6,-6,8621.24,217.57,8623.99,1,1.44563,8623.99,6,-6,8475.77,1244.42,8566.63,1,8.35254,8566.63,6,5,305.597,-588.252,662.895,0,-62.5481,662.895,-6,6,8475.77,-1244.42,8566.63,1,-8.35254,8566.63,-6,-7,-216.689,-624.264,660.802,0,70.8575,660.802,6,-7,-535.173,-867.307,1019.13,0,58.3233,1019.13,6,7,-216.689,624.264,660.802,0,-70.8575,660.802,-6,7,-535.173,867.307,1019.13,0,-58.3233,1019.13,-6,-5,305.597,588.252,662.895,0,62.5481,662.895,6,-6,8475.77,1244.42,8566.63,1,8.35254,8566.63,6,6,8621.24,-217.57,8623.99,1,-1.44563,8623.99,-6,6,8475.77,-1244.42,8566.63,1,-8.35254,8566.63,-6,-6,8621.24,217.57,8623.99,1,1.44563,8623.99,6,-6,8475.77,1244.42,8566.63,1,8.35254,8566.63,6,6,8621.24,-217.57,8623.99,1,-1.44563,8623.99,-6,6,8475.77,-1244.42,8566.63,1,-8.35254,8566.63,-6,-6,8621.24,217.57,8623.99,1,1.44563,8623.99,6,-6,8475.77,1244.42,8566.63,1,8.35254,8566.63,6,6,6,5.9995,8621.24,-217.57,-1.44563,8623.99,8621.24,-217.57,8623.99,1,-1.44563,8623.99,-6,6,-6,5.9995,8475.77,-1244.42,-8.35254,8566.63,8475.77,-1244.42,8566.63,1,-8.35254,8566.63,-6,-6,-6,-6.0005,8621.24,217.57,1.44563,8623.99,8621.24,217.57,8623.99,1,1.44563,8623.99,6,-6,6,-6.0005,8475.77,1244.42,8.35254,8566.63,8475.77,1244.42,8566.63,1,8.35254,8566.63
0.00055,6,6,8573.44,-204.214,8575.87,1,-1.36449,8575.87,-6,6,8392.36,-1342.08,8499,1,-9.0856,8499,-6,-6,8573.44,204.214,8575.87,1,1.36449,8575.87,6,-6,8392.36,1342.08,8499,1,9.0856,8499,6,7,-249.487,614.273,663.005,0,-67.8955,663.005,-6,7,-595.276,893.363,1073.52,0,-56.3232,1073.52,-6,-7,-249.487,-614.273,663.005,0,67.8955,663.005,6,-7,-595.276,-893.363,1073.52,0,56.3232,1073.52,6,6,8573.44,-204.214,8575.87,1,-1.36449,8575.87,-6,6,8392.36,-1342.08,8499,1,-9.0856,8499,-6,-6,8573.44,204.214,8575.87,1,1.36449,8575.87,6,-6,8392.36,1342.08,8499,1,9.0856,8499,6,5,327.896,-622.935,703.963,0,-62.2389,703.963,-6,6,8392.36,-1342.08,8499,1,-9.0856,8499,-6,-7,-249.487,-614.273,663.005,0,67.8955,663.005,6,-7,-595.276,-893.363,1073.52,0,56.3232,1073.52,6,7,-249.487,614.273,663.005,0,-67.8955,663.005,-6,7,-595.276,893.363,1073.52,0,-56.3232,1073.52,-6,-5,327.896,622.935,703.963,0,62.2389,703.963,6,-6,8392.36,1342.08,8499,1,9.0856,8499,6,6,8573.44,-204.214,8575.87,1,-1.36449,8575.87,-6,6,8392.36,-1342.08,8499,1,-9.0856,8499,-6,-6,8573.44,204.214,8575.87,1,1.36449,8575.87,6,-6,8392.36,1342.08,8499,1,9.0856,8499,6,6,8573.44,-204.214,8575.87,1,-1.36449,8575.87,-6,6,8392.36,-1342.08,8499,1,-9.0856,8499,-6,-6,8573.44,204.214,8575.87,1,1.36449,8575.87,6,-6,8392.36,1342.08,8499,1,9.0856,8499,6,6,6,5.99945,8573.44,-204.214,-1.36449,8575.87,8573.44,-204.214,8575.87,1,-1.36449,8575.87,-6,6,-6,5.99945,8392.36,-1342.08,-9.0856,8499,8392.36,-1342.08,8499,1,-9.0856,8499,-6,-6,-6,-6.00055,8573.44,204.214,1.36449,8575.87,8573.44,204.214,8575.87,1,1.36449,8575.87,6,-6,6,-6.00055,8392.36,1342.08,9.0856,8499,8392.36,1342.08,8499,1,9.0856,8499
0.0006,6,6,8425.23,-231.313,8428.41,1,-1.57265,8428.41,-6,6,8209.78,-1446.47,8336.23,1,-9.99233,8336.23,-6,-6,8425.23,231.313,8428.41,1,1.57265,8428.41,6,-6,8209.78,1446.47,8336.23,1,9.99233,8336.23,6,7,-265.866,687.732,737.333,0,-68.8643,737.333,-6,7,-620.919,1007.5,1183.47,0,-58.3547,1183.47,-6,-7,-265.866,-687.732,737.333,0,68.8643,737.333,6,-7,-620.919,-1007.5,1183.47,0,58.3547,1183.47,6,6,8425.23,-231.313,8428.41,1,-1.57265,8428.41,-6,6,8209.78,-1446.47,8336.23,1,-9.99233,8336.23,-6,-6,8425.23,231.313,8428.41,1,1.57265,8428.41,6,-6,8209.78,1446.47,8336.23,1,9.99233,8336.23,6,5,336.239,-678.816,757.528,0,-63.6493,757.528,-6,6,8209.78,-1446.47,8336.23,1,-9.99233,8336.23,-6,-7,-265.866,-687.732,737.333,0,68.8643,737.333,6,-7,-620.919,-1007.5,1183.47,0,58.3547,1183.47,6,7,-265.866,687.732,737.333,0,-68.8643,737.333,-6,7,-620.919,1007.5,1183.47,0,-58.3547,1183.47,-6,-5,336.239,678.816,757.528,0,63.6493,757.528,6,-6,8209.78,1446.47,8336.23,1,9.99233,8336.23,6,6,8425.23,-231.313,8428.41,1,-1.57265,8428.41,-6,6,8209.78,-1446.47,8336.23,1,-9.99233,8336.23,-6,-6,8425.23,231.313,8428.41,1,1.57265,8428.41,6,-6,8209.78,1446.47,8336.23,1,9.99233,8336.23,6,6,8425.23,-231.313,8428.41,1,-1.57265,8428.41,-6,6,8209.78,-1446.47,8336.23,1,-9.99233,8336.23,-6,-6,8425.23,231.313,8428.41,1,1.57265,8428.41,6,-6,8209.78,1446.47,8336.23,1,9.99233,8336.23,6,6,6,5.9994,8425.23,-231.313,-1.57265,8428.41,8425.23,-231.313,8428.41,1,-1.57265,8428.41,-6,6,-6,5.9994,8209.78,-1446.47,-9.99233,8336.23,8209.78,-1446.47,8336.23,1,-9.99233,8336.23,-6,-6,-6,-6.0006,8425.23,231.313,1.57265,8428.41,8425.23,231.313,8428.41,1,1.57265,8428.41,6,-6,6,-6.0006,8209.78,1446.47,9.99233,8336.23,8209.78,1446.47,8336.23,1,9.99233,8336.23
0.00065,6,6,8278.41,-309.764,8284.2,1,-2.14291,8284.2,-6,6,8020.97,-1597.6,8178.52,1,-11.2646,8178.52,-6,-6,8278.41,309.764,8284.2,1,2.14291,8284.2,6,-6,8020.97,1597.6,8178.52,1,11.2646,8178.52,7,6,-244.745,-308.412,393.723,0,51.5657,393.723,-6,7,-576.675,1098.34,1240.52,0,-62.2986,1240.52,-7,-6,-244.745,308.412,393.723,0,-51.5657,393.723,6,-7,-576.675,-1098.34,1240.52,0,62.2986,1240.52,6,6,8278.41,-309.764,8284.2,1,-2.14291,8284.2,-6,6,8020.97,-1597.6,8178.52,1,-11.2646,8178.52,-6,-6,8278.41,309.764,8284.2,1,2.14291,8284.2,6,-6,8020.97,1597.6,8178.52,1,11.2646,8178.52,6,5,382.672,-682.065,782.081,0,-60.7054,782.081,-6,6,8020.97,-1597.6,8178.52,1,-11.2646,8178.52,-6,-7,-221.246,-751.565,783.454,0,73.5966,783.454,6,-7,-576.675,-1098.34,1240.52,0,62.2986,1240.52,6,7,-221.246,751.565,783.454,0,-73.5966,783.454,-6,7,-576.675,1098.34,1240.52,0,-62.2986,1240.52,-6,-5,382.672,682.065,782.081,0,60.7054,782.081,6,-6,8020.97,1597.6,8178.52,1,11.2646,8178.52,6,6,8278.41,-309.764,8284.2,1,-2.14291,8284.2,-6,6,8020.97,-1597.6,8178.52,1,-11.2646,8178.52,-6,-6,8278.41,309.764,8284.2,1,2.14291,8284.2,6,-6,8020.97,1597.6,8178.52,1,11.2646,8178.52,6,6,8278.41,-309.764,8284.2,1,-2.14291,8284.2,-6,6,8020.97,-1597.6,8178.52,1,-11.2646,8178.52,-6,-6,8278.41,309.764,8284.2,1,2.14291,8284.2,6,-6,8020.97,1597.6,8178.52,1,11.2646,8178.52,6,6,6,5.99935,8278.41,-309.764,-2.14291,8284.2,8278.41,-309.764,8284.2,1,-2.14291,8284.2,-6,6,-6,5.99935,8020.97,-1597.6,-11.2646,8178.52,8020.97,-1597.6,8178.52,1,-11.2646,8178.52,-6,-6,-6,-6.00065,8278.41,309.764,2.14291,8284.2,8278.41,309.764,8284.2,1,2.14291,8284.2,6,-6,6,-6.00065,8020.97,1597.6,11.2646,8178.52,8020.97,1597.6,8178.52,1,11.2646,8178.52
0.0007,6,6,8198.48,-317.076,8204.61,1,-2.21481,8204.61,-6,6,7884.9,-1682.01,8062.31,1,-12.0419,8062.31,-6,-6,8198.48,317.076,8204.61,1,2.21481,8204.61,6,-6,7884.9,1682.01,8062.31,1,12.0419,8062.31,7,6,-263.301,-332.777,424.344,0,51.6481,424.344,-6,7,-646.25,1176.84,1342.6,0,-61.227,1342.6,-7,-6,-263.301,332.777,424.344,0,-51.6481,424.344,6,-7,-646.25,-1176.84,1342.6,0,61.227,1342.6,6,6,8198.48,-317.076,8204.61,1,-2.21481,8204.61,-6,6,7884.9,-1682.01,8062.31,1,-12.0419,8062.31,-6,-6,8198.48,317.076,8204.61,1,2.21481,8204.61,6,-6,7884.9,1682.01,8062.31,1,12.0419,8062.31,6,5,392.639,-733.625,832.088,0,-61.8441,832.088,-6,6,7884.9,-1682.01,8062.31,1,-12.0419,8062.31,-6,-7,-256.702,-781.148,822.246,0,71.8084,822.246,6,-7,-646.25,-1176.84,1342.6,0,61.227,1342.6,6,7,-256.702,781.148,822.246,0,-71.8084,822.246,-6,7,-646.25,1176.84,1342.6,0,-61.227,1342.6,-6,-5,392.639,733.625,832.088,0,61.8441,832.088,6,-6,7884.9,1682.01,8062.31,1,12.0419,8062.31,6,6,8198.48,-317.076,8204.61,1,-2.21481,8204.61,-6,6,7884.9,-1682.01,8062.31,1,-12.0419,8062.31,-6,-6,8198.48,317.076,8204.61,1,2.21481,8204.61,6,-6,7884.9,1682.01,8062.31,1,12.0419,8062.31,6,6,8198.48,-317.076,8204.61,1,-2.21481,8204.61,-6,6,7884.9,-1682.01,8062.31,1,-12.0419,8062.31,-6,-6,8198.48,317.076,8204.61,1,2.21481,8204.61,6,-6,7884.9,1682.01,8062.31,1,12.0419,8062.31,6,6,6,5.9993,8198.48,-317.076,-2.21481,8204.61,8198.48,-317.076,8204.61,1,-2.21481,8204.61,-6,6,-6,5.9993,7884.9,-1682.01,-12.0419,8062.31,7884.9,-1682.01,8062.31,1,-12.0419,8062.31,-6,-6,-6,-6.0007,8198.48,317.076,2.21481,8204.61,8198.48,317.076,8204.61,1,2.21481,8204.61,6,-6,6,-6.0007,7884.9,1682.01,12.0419,8062.31,7884.9,1682.01,8062.31,1,12.0419,8062.31
0.00075,6,6,8091.04,-332.324,8097.87,1,-2.35199,8097.87,-6,6,7754.75,-1780.8,7956.6,1,-12.9332,7956.6,-6,-6,8091.04,332.324,8097.87,1,2.35199,8097.87,6,-6,7754.75,1780.8,7956.6,1,12.9332,7956.6,6,7,-319.196,781.277,843.966,0,-67.7772,843.966,-6,7,-729.058,1235.17,1434.29,0,-59.4489,1434.29,-6,-7,-319.196,-781.277,843.966,0,67.7772,843.966,6,-7,-729.058,-1235.17,1434.29,0,59.4489,1434.29,6,6,8091.04,-332.324,8097.87,1,-2.35199,8097.87,-6,6,7754.75,-1780.8,7956.6,1,-12.9332,7956.6,-6,-6,8091.04,332.324,8097.87,1,2.35199,8097.87,6,-6,7754.75,1780.8,7956.6,1,12.9332,7956.6,6,5,423.807,-809.576,913.797,0,-62.3683,913.797,-6,6,7754.75,-1780.8,7956.6,1,-12.9332,7956.6,-6,5,788.824,-808.552,1129.6,0,-45.7076,1129.6,6,-7,-729.058,-1235.17,1434.29,0,59.4489,1434.29,-6,7,-729.058,1235.17,1434.29,0,-59.4489,1434.29,-6,-5,423.807,809.576,913.797,0,62.3683,913.797,6,-6,7754.75,1780.8,7956.6,1,12.9332,7956.6,6,-5,788.824,808.552,1129.6,0,45.7076,1129.6,6,6,8091.04,-332.324,8097.87,1,-2.35199,8097.87,-6,6,7754.75,-1780.8,7956.6,1,-12.9332,7956.6,-6,-6,8091.04,332.324,8097.87,1,2.35199,8097.87,6,-6,7754.75,1780.8,7956.6,1,12.9332,7956.6,6,6,8091.04,-332.324,8097.87,1,-2.35199,8097.87,-6,6,7754.75,-1780.8,7956.6,1,-12.9332,7956.6,-6,-6,8091.04,332.324,8097.87,1,2.35199,8097.87,6,-6,7754.75,1780.8,7956.6,1,12.9332,7956.6,6,6,6,5.99925,8091.04,-332.324,-2.35199,8097.87,8091.04,-332.324,8097.87,1,-2.35199,8097.87,-6,6,-6,5.99925,7754.75,-1780.8,-12.9332,7956.6,7754.75,-1780.8,7956.6,1,-12.9332,7956.6,-6,-6,-6,-6.00075,8091.04,332.324,2.35199,8097.87,8091.04,332.324,8097.87,1,2.35199,8097.87,6,-6,6,-6.00075,7754.75,1780.8,12.9332,7956.6,7754.75,1780.8,7956.6,1,12.9332,7956.6
0.0008,6,6,8010.49,-324.735,8017.06,1,-2.32142,8017.06,-6,6,7622.7,-1840.39,7841.73,1,-13.5735,7841.73,-6,-6,8010.49,324.735,8017.06,1,2.32142,8017.06,6,-6,7622.7,1840.39,7841.73,1,13.5735,7841.73,6,7,-318.925,811.004,871.459,0,-68.5329,871.459,-6,7,-735.234,1319.8,1510.78,0,-60.8788,1510.78,-6,-7,-318.925,-811.004,871.459,0,68.5329,871.459,6,-7,-735.234,-1319.8,1510.78,0,60.8788,1510.78,6,6,8010.49,-324.735,8017.06,1,-2.32142,8017.06,-6,6,7622.7,-1840.39,7841.73,1,-13.5735,7841.73,-6,-6,8010.49,324.735,8017.06,1,2.32142,8017.06,6,-6,7622.7,1840.39,7841.73,1,13.5735,7841.73,6,5,468.405,-833.156,955.799,0,-60.6551,955.799,-6,6,7622.7,-1840.39,7841.73,1,-13.5735,7841.73,-6,5,838.636,-849.921,1194.02,0,-45.3829,1194.02,6,-7,-735.234,-1319.8,1510.78,0,60.8788,1510.78,-6,7,-735.234,1319.8,1510.78,0,-60.8788,1510.78,-6,-5,468.405,833.156,955.799,0,60.6551,955.799,6,-6,7622.7,1840.39,7841.73,1,13.5735,7841.73,6,-5,838.636,849.921,1194.02,0,45.3829,1194.02,6,6,8010.49,-324.735,8017.06,1,-2.32142,8017.06,-6,6,7622.7,-1840.39,7841.73,1,-13.5735,7841.73,-6,-6,8010.49,324.735,8017.06,1,2.32142,8017.06,6,-6,7622.7,1840.39,7841.73,1,13.5735,7841.73,6,6,8010.49,-324.735,8017.06,1,-2.32142,8017.06,-6,6,7622.7,-1840.39,7841.73,1,-13.5735,7841.73,-6,-6,8010.49,324.735,8017.06,1,2.32142,8017.06,6,-6,7622.7,1840.39,7841.73,1,13.5735,7841.73,6,6,6,5.9992,8010.49,-324.735,-2.32142,8017.06,8010.49,-324.735,8017.06,1,-2.32142,8017.06,-6,6,-6,5.9992,7622.7,-1840.39,-13.5735,7841.73,7622.7,-1840.39,7841.73,1,-13.5735,7841.73,-6,-6,-6,-6.0008,8010.49,324.735,2.32142,8017.06,8010.49,324.735,8017.06,1,2.32142,8017.06,6,-6,6,-6.0008,7622.7,1840.39,13.5735,7841.73,7622.7,1840.39,7841.73,1,13.5735,7841.73
0.00085,6,6,7893.03,-351.456,7900.85,1,-2.54955,7900.85,-6,6,7473.49,-1929.65,7718.59,1,-14.4776,7718.59,-6,-6,7893.03,351.456,7900.85,1,2.54955,7900.85,6,-6,7473.49,1929.65,7718.59,1,14.4776,7718.59,6,7,-346.769,865.983,932.832,0,-68.1771,932.832,-6,7,-779.234,1423.54,1622.86,0,-61.3041,1622.86,-6,-7,-346.769,-865.983,932.832,0,68.1771,932.832,6,-7,-779.234,-1423.54,1622.86,0,61.3041,1622.86,6,6,7893.03,-351.456,7900.85,1,-2.54955,7900.85,-6,6,7473.49,-1929.65,7718.59,1,-14.4776,7718.59,-6,-6,7893.03,351.456,7900.85,1,2.54955,7900.85,6,-6,7473.49,1929.65,7718.59,1,14.4776,7718.59,6,5,500.289,-887.515,1018.81,0,-60.5902,1018.81,-6,6,7473.49,-1929.65,7718.59,1,-14.4776,7718.59,-6,5,885.263,-898.953,1261.67,0,-45.4396,1261.67,6,-7,-779.234,-1423.54,1622.86,0,61.3041,1622.86,-6,7,-779.234,1423.54,1622.86,0,-61.3041,1622.86,-6,-5,500.289,887.515,1018.81,0,60.5902,1018.81,6,-6,7473.49,1929.65,7718.59,1,14.4776,7718.59,6,-5,885.263,898.953,1261.67,0,45.4396,1261.67,6,6,7893.03,-351.456,7900.85,1,-2.54955,7900.85,-6,6,7473.49,-1929.65,7718.59,1,-14.4776,7718.59,-6,-6,7893.03,351.456,7900.85,1,2.54955,7900.85,6,-6,7473.49,1929.65,7718.59,1,14.4776,7718.59,6,6,7893.03,-351.456,7900.85,1,-2.54955,7900.85,-6,6,7473.49,-1929.65,7718.59,1,-14.4776,7718.59,-6,-6,7893.03,351.456,7900.85,1,2.54955,7900.85,6,-6,7473.49,1929.65,7718.59,1,14.4776,7718.59,6,6,6,5.99915,7893.03,-351.456,-2.54955,7900.85,7893.03,-351.456,7900.85,1,-2.54955,7900.85,-6,6,-6,5.99915,7473.49,-1929.65,-14.4776,7718.59,7473.49,-1929.65,7718.59,1,-14.4776,7718.59,-6,-6,-6,-6.00085,7893.03,351.456,2.54955,7900.85,7893.03,351.456,7900.85,1,2.54955,7900.85,6,-6,6,-6.00085,7473.49,1929.65,14.4776,7718.59,7473.49,1929.65,7718.59,1,14.4776,7718.59
0.0009,6,6,7793.16,-386.841,7802.75,1,-2.84174,7802.75,-6,6,7288.87,-2023.19,7564.45,1,-15.5132,7564.45,-6,-6,7793.16,386.841,7802.75,1,2.84174,7802.75,6,-6,7288.87,2023.19,7564.45,1,15.5132,7564.45,6,7,-369.516,912.318,984.31,0,-67.9506,984.31,-6,7,-785.626,1529.46,1719.43,0,-62.8121,1719.43,-6,-7,-369.516,-912.318,984.31,0,67.9506,984.31,6,-7,-785.626,-1529.46,1719.43,0,62.8121,1719.43,6,6,7793.16,-386.841,7802.75,1,-2.84174,7802.75,-6,6,7288.87,-2023.19,7564.45,1,-15.5132,7564.45,-6,-6,7793.16,386.841,7802.75,1,2.84174,7802.75,6,-6,7288.87,2023.19,7564.45,1,15.5132,7564.45,-6,6,7288.87,-2023.19,7564.45,1,-15.5132,7564.45,-6,5,913.69,-956.52,1322.79,0,-46.3119,1322.79,-6,-7,-369.516,-912.318,984.31,0,67.9506,984.31,6,-7,-785.626,-1529.46,1719.43,0,62.8121,1719.43,6,7,-369.516,912.318,984.31,0,-67.9506,984.31,-6,7,-785.626,1529.46,1719.43,0,-62.8121,1719.43,6,-6,7288.87,2023.19,7564.45,1,15.5132,7564.45,6,-5,913.69,956.52,1322.79,0,46.3119,1322.79,6,6,7793.16,-386.841,7802.75,1,-2.84174,7802.75,-6,6,7288.87,-2023.19,7564.45,1,-15.5132,7564.45,-6,-6,7793.16,386.841,7802.75,1,2.84174,7802.75,6,-6,7288.87,2023.19,7564.45,1,15.5132,7564.45,6,6,7793.16,-386.841,7802.75,1,-2.84174,7802.75,-6,6,7288.87,-2023.19,7564.45,1,-15.5132,7564.45,-6,-6,7793.16,386.841,7802.75,1,2.84174,7802.75,6,-6,7288.87,2023.19,7564.45,1,15.5132,7564.45,6,6,6,5.9991,7793.16,-386.841,-2.84174,7802.75,7793.16,-386.841,7802.75,1,-2.84174,7802.75,-6,6,-6,5.9991,7288.87,-2023.19,-15.5132,7564.45,7288.87,-2023.19,7564.45,1,-15.5132,7564.45,-6,-6,-6,-6.0009,7793.16,386.841,2.84174,7802.75,7793.16,386.841,7802.75,1,2.84174,7802.75,6,-6,6,-6.0009,7288.87,2023.19,15.5132,7564.45,7288.87,2023.19,7564.45,1,15.5132,7564.45
0.00095,6,6,7729.35,-391.452,7739.26,1,-2.89926,7739.26,-6,6,7185.15,-2105.96,7487.42,1,-16.3358,7487.42,-6,-6,7729.35,391.452,7739.26,1,2.89926,7739.26,6,-6,7185.15,2105.96,7487.42,1,16.3358,7487.42,6,7,-386.582,936.774,1013.41,0,-67.5753,1013.41,-6,7,-828.215,1606.04,1807.02,0,-62.7204,1807.02,-6,-7,-386.582,-936.774,1013.41,0,67.5753,1013.41,6,-7,-828.215,-1606.04,1807.02,0,62.7204,1807.02,6,6,7729.35,-391.452,7739.26,1,-2.89926,7739.26,-6,6,7185.15,-2105.96,7487.42,1,-16.3358,7487.42,-6,-6,7729.35,391.452,7739.26,1,2.89926,7739.26,6,-6,7185.15,2105.96,7487.42,1,16.3358,7487.42,6,5,580.47,-953.66,1116.43,0,-58.6721,1116.43,-6,6,7185.15,-2105.96,7487.42,1,-16.3358,7487.42,-6,5,961.848,-1000.9,1388.15,0,-46.1398,1388.15,6,-7,-828.215,-1606.04,1807.02,0,62.7204,1807.02,-6,7,-828.215,1606.04,1807.02,0,-62.7204,1807.02,-6,-5,580.47,953.66,1116.43,0,58.6721,1116.43,6,-6,7185.15,2105.96,7487.42,1,16.3358,7487.42,6,-5,961.848,1000.9,1388.15,0,46.1398,1388.15,6,6,7729.35,-391.452,7739.26,1,-2.89926,7739.26,-6,6,7185.15,-2105.96,7487.42,1,-16.3358,7487.42,-6,-6,7729.35,391.452,7739.26,1,2.89926,7739.26,6,-6,7185.15,2105.96,7487.42,1,16.3358,7487.42,6,6,7729.35,-391.452,7739.26,1,-2.89926,7739.26,-6,6,7185.15,-2105.96,7487.42,1,-16.3358,7487.42,-6,-6,7729.35,391.452,7739.26,1,2.89926,7739.26,6,-6,7185.15,2105.96,7487.42,1,16.3358,7487.42,6,6,6,5.99905,7729.35,-391.452,-2.89926,7739.26,7729.35,-391.452,7739.26,1,-2.89926,7739.26,-6,6,-6,5.99905,7185.15,-2105.96,-16.3358,7487.42,7185.15,-2105.96,7487.42,1,-16.3358,7487.42,-6,-6,-6,-6.00095,7729.35,391.452,2.89926,7739.26,7729.35,391.452,7739.26,1,2.89926,7739.26,6,-6,6,-6.00095,7185.15,2105.96,16.3358,7487.42,7185.15,2105.96,7487.42,1,16.3358,7487.42
0.001,6,6,7641.9,-433.016,7654.16,1,-3.2431,7654.16,-6,6,7026.77,-2205.99,7364.91,1,-17.4292,7364.91,-6,-6,7641.9,433.016,7654.16,1,3.2431,7654.16,6,-6,7026.77,2205.99,7364.91,1,17.4292,7364.91,7,6,-385.899,-399.012,555.093,0,45.9571,555.093,-6,7,-822.757,1641.19,1835.88,0,-63.3746,1835.88,-7,-6,-385.899,399.012,555.093,0,-45.9571,555.093,6,-7,-822.757,-1641.19,1835.88,0,63.3746,1835.88,6,6,7641.9,-433.016,7654.16,1,-3.2431,7654.16,-6,6,7026.77,-2205.99,7364.91,1,-17.4292,7364.91,-6,-6,7641.9,433.016,7654.16,1,3.2431,7654.16,6,-6,7026.77,2205.99,7364.91,1,17.4292,7364.91,-6,6,7026.77,-2205.99,7364.91,1,-17.4292,7364.91,-6,5,955.419,-1005.04,1386.7,0,-46.4499,1386.7,6,-7,-822.757,-1641.19,1835.88,0,63.3746,1835.88,6,-8,-26.6856,-1001.66,1002.01,0,88.4739,1002.01,-6,7,-822.757,1641.19,1835.88,0,-63.3746,1835.88,-6,8,-26.6856,1001.66,1002.01,0,-88.4739,1002.01,6,-6,7026.77,2205.99,7364.91,1,17.4292,7364.91,6,-5,955.419,1005.04,1386.7,0,46.4499,1386.7,6,6,7641.9,-433.016,7654.16,1,-3.2431,7654.16,-6,6,7026.77,-2205.99,7364.91,1,-17.4292,7364.91,-6,-6,7641.9,433.016,7654.16,1,3.2431,7654.16,6,-6,7026.77,2205.99,7364.91,1,17.4292,7364.91,6,6,7641.9,-433.016,7654.16,1,-3.2431,7654.16,-6,6,7026.77,-2205.99,7364.91,1,-17.4292,7364.91,-6,-6,7641.9,433.016,7654.16,1,3.2431,7654.16,6,-6,7026.77,2205.99,7364.91,1,17.4292,7364.91,6,6,6,5.999,7641.9,-433.016,-3.2431,7654.16,7641.9,-433.016,7654.16,1,-3.2431,7654.16,-6,6,-6,5.999,7026.77,-2205.99,-17.4292,7364.91,7026.77,-2205.99,7364.91,1,-17.4292,7364.91,-6,-6,-6,-6.001,7641.9,433.016,3.2431,7654.16,7641.9,433.016,7654.16,1,3.2431,7654.16,6,-6,6,-6.001,7026.77,2205.99,17.4292,7364.91,7026.77,2205.99,7364.91,1,17.4292,7364.91
0.00105,6,6,7524.99,-497.148,7541.39,1,-3.77983,7541.39,-6,6,6854.27,-2314.89,7234.62,1,-18.6614,7234.62,-6,-6,7524.99,497.148,7541.39,1,3.77983,7541.39,6,-6,6854.27,2314.89,7234.62,1,18.6614,7234.62,7,6,-407.613,-392.584,565.924,0,43.924,565.924,-6,7,-847.009,1777.46,1968.96,0,-64.5209,1968.96,-7,-6,-407.613,392.584,565.924,0,-43.924,565.924,6,-7,-847.009,-1777.46,1968.96,0,64.5209,1968.96,6,6,7524.99,-497.148,7541.39,1,-3.77983,7541.39,-6,6,6854.27,-2314.89,7234.62,1,-18.6614,7234.62,-6,-6,7524.99,497.148,7541.39,1,3.77983,7541.39,6,-6,6854.27,2314.89,7234.62,1,18.6614,7234.62,-6,6,6854.27,-2314.89,7234.62,1,-18.6614,7234.62,-6,5,1028.88,-1046.39,1467.49,0,-45.4834,1467.49,6,-7,-847.009,-1777.46,1968.96,0,64.5209,1968.96,6,-8,-7.04024,-998.225,998.25,0,89.5959,998.25,-6,7,-847.009,1777.46,1968.96,0,-64.5209,1968.96,-6,8,-7.04024,998.225,998.25,0,-89.5959,998.25,6,-6,6854.27,2314.89,7234.62,1,18.6614,7234.62,6,-5,1028.88,1046.39,1467.49,0,45.4834,1467.49,6,6,7524.99,-497.148,7541.39,1,-3.77983,7541.39,-6,6,6854.27,-2314.89,7234.62,1,-18.6614,7234.62,-6,-6,7524.99,497.148,7541.39,1,3.77983,7541.39,6,-6,6854.27,2314.89,7234.62,1,18.6614,7234.62,6,6,7524.99,-497.148,7541.39,1,-3.77983,7541.39,-6,6,6854.27,-2314.89,7234.62,1,-18.6614,7234.62,-6,-6,7524.99,497.148,7541.39,1,3.77983,7541.39,6,-6,6854.27,2314.89,7234.62,1,18.6614,7234.62,6,6,6,5.99895,7524.99,-497.148,-3.77983,7541.39,7524.99,-497.148,7541.39,1,-3.77983,7541.39,-6,6,-6,5.99895,6854.27,-2314.89,-18.6614,7234.62,6854.27,-2314.89,7234.62,1,-18.6614,7234.62,-6,-6,-6,-6.00105,7524.99,497.148,3.77983,7541.39,7524.99,497.148,7541.39,1,3.77983,7541.39,6,-6,6,-6.00105,6854.27,2314.89,18.6614,7234.62,6854.27,2314.89,7234.62,1,18.6614,7234.62
0.0011,6,6,7452.68,-460.522,7466.89,1,-3.53597,7466.89,-6,6,6713.51,-2337.19,7108.7,1,-19.1947,7108.7,-6,-6,7452.68,460.522,7466.89,1,3.53597,7466.89,6,-6,6713.51,2337.19,7108.7,1,19.1947,7108.7,7,6,-431.494,-405.134,591.879,0,43.1953,591.879,-6,7,-855.5,1863.29,2050.3,0,-65.3386,2050.3,-7,-6,-431.494,405.134,591.879,0,-43.1953,591.879,6,-7,-855.5,-1863.29,2050.3,0,65.3386,2050.3,6,6,7452.68,-460.522,7466.89,1,-3.53597,7466.89,-6,6,6713.51,-2337.19,7108.7,1,-19.1947,7108.7,-6,-6,7452.68,460.522,7466.89,1,3.53597,7466.89,6,-6,6713.51,2337.19,7108.7,1,19.1947,7108.7,-6,6,6713.51,-2337.19,7108.7,1,-19.1947,7108.7,-6,5,1023.19,-1111.42,1510.69,0,-47.3668,1510.69,6,-7,-855.5,-1863.29,2050.3,0,65.3386,2050.3,6,-8,21.6312,-1059.2,1059.43,0,-88.8301,1059.43,-6,7,-855.5,1863.29,2050.3,0,-65.3386,2050.3,-6,8,21.6312,1059.2,1059.43,0,88.8301,1059.43,6,-6,6713.51,2337.19,7108.7,1,19.1947,7108.7,6,-5,1023.19,1111.42,1510.69,0,47.3668,1510.69,6,6,7452.68,-460.522,7466.89,1,-3.53597,7466.89,-6,6,6713.51,-2337.19,7108.7,1,-19.1947,7108.7,-6,-6,7452.68,460.522,7466.89,1,3.53597,7466.89,6,-6,6713.51,2337.19,7108.7,1,19.1947,7108.7,6,6,7452.68,-460.522,7466.89,1,-3.53597,7466.89,-6,6,6713.51,-2337.19,7108.7,1,-19.1947,7108.7,-6,-6,7452.68,460.522,7466.89,1,3.53597,7466.89,6,-6,6713.51,2337.19,7108.7,1,19.1947,7108.7,6,6,6,5.9989,7452.68,-460.522,-3.53597,7466.89,7452.68,-460.522,7466.89,1,-3.53597,7466.89,-6,6,-6,5.9989,6713.51,-2337.19,-19.1947,7108.7,6713.51,-2337.19,7108.7,1,-19.1947,7108.7,-6,-6,-6,-6.0011,7452.68,460.522,3.53597,7466.89,7452.68,460.522,7466.89,1,3.53597,7466.89,6,-6,6,-6.0011,6713.51,2337.19,19.1947,7108.7,6713.51,2337.19,7108.7,1,19.1947,7108.7
0.00115,6,6,7353.29,-511.896,7371.09,1,-3.9822,7371.09,-6,6,6537.58,-2418.08,6970.44,1,-20.2982,6970.44,-6,-6,7353.29,511.896,7371.09,1,3.9822,7371.09,6,-6,6537.58,2418.08,6970.44,1,20.2982,6970.44,7,6,-456.057,-406.581,610.979,0,41.7175,610.979,-6,7,-878.241,1966.79,2153.97,0,-65.9376,2153.97,-7,-6,-456.057,406.581,610.979,0,-41.7175,610.979,6,-7,-878.241,-1966.79,2153.97,0,65.9376,2153.97,6,6,7353.29,-511.896,7371.09,1,-3.9822,7371.09,-6,6,6537.58,-2418.08,6970.44,1,-20.2982,6970.44,-6,-6,7353.29,511.896,7371.09,1,3.9822,7371.09,6,-6,6537.58,2418.08,6970.44,1,20.2982,6970.44,-6,6,6537.58,-2418.08,6970.44,1,-20.2982,6970.44,-6,5,1047.78,-1175.2,1574.47,0,-48.2804,1574.47,6,-7,-878.241,-1966.79,2153.97,0,65.9376,2153.97,6,-8,36.2244,-1114.26,1114.85,0,-88.138,1114.85,-6,7,-878.241,1966.79,2153.97,0,-65.9376,2153.97,-6,8,36.2244,1114.26,1114.85,0,88.138,1114.85,6,-6,6537.58,2418.08,6970.44,1,20.2982,6970.44,6,-5,1047.78,1175.2,1574.47,0,48.2804,1574.47,6,6,7353.29,-511.896,7371.09,1,-3.9822,7371.09,-6,6,6537.58,-2418.08,6970.44,1,-20.2982,6970.44,-6,-6,7353.29,511.896,7371.09,1,3.9822,7371.09,6,-6,6537.58,2418.08,6970.44,1,20.2982,6970.44,6,6,7353.29,-511.896,7371.09,1,-3.9822,7371.09,-6,6,6537.58,-2418.08,6970.44,1,-20.2982,6970.44,-6,-6,7353.29,511.896,7371.09,1,3.9822,7371.09,6,-6,6537.58,2418.08,6970.44,1,20.2982,6970.44,6,6,6,5.99885,7353.29,-511.896,-3.9822,7371.09,7353.29,-511.896,7371.09,1,-3.9822,7371.09,-6,6,-6,5.99885,6537.58,-2418.08,-20.2982,6970.44,6537.58,-2418.08,6970.44,1,-20.2982,6970.44,-6,-6,-6,-6.00115,7353.29,511.896,3.9822,7371.09,7353.29,511.896,7371.09,1,3.9822,7371.09,6,-6,6,-6.00115,6537.58,2418.08,20.2982,6970.44,6537.58,2418.08,6970.44,1,20.2982,6970.44
0.0012,6,6,7298.7,-540.924,7318.72,1,-4.23858,7318.72,-6,6,6412.84,-2510.52,6886.74,1,-21.3795,6886.74,-6,-6,7298.7,540.924,7318.72,1,4.23858,7318.72,6,-6,6412.84,2510.52,6886.74,1,21.3795,6886.74,7,6,-478.196,-405.574,627.026,0,40.3024,627.026,-6,7,-885.661,2057.33,2239.87,0,-66.7086,2239.87,-7,-6,-478.196,405.574,627.026,0,-40.3024,627.026,6,-7,-885.661,-2057.33,2239.87,0,66.7086,2239.87,6,6,7298.7,-540.924,7318.72,1,-4.23858,7318.72,-6,6,6412.84,-2510.52,6886.74,1,-21.3795,6886.74,-6,-6,7298.7,540.924,7318.72,1,4.23858,7318.72,6,-6,6412.84,2510.52,6886.74,1,21.3795,6886.74,-6,6,6412.84,-2510.52,6886.74,1,-21.3795,6886.74,-6,5,1106.86,-1185.76,1622.09,0,-46.9709,1622.09,6,-7,-885.661,-2057.33,2239.87,0,66.7086,2239.87,6,-8,20.1988,-1113.35,1113.53,0,-88.9606,1113.53,-6,7,-885.661,2057.33,2239.87,0,-66.7086,2239.87,-6,8,20.1988,1113.35,1113.53,0,88.9606,1113.53,6,-6,6412.84,2510.52,6886.74,1,21.3795,6886.74,6,-5,1106.86,1185.76,1622.09,0,46.9709,1622.09,6,6,7298.7,-540.924,7318.72,1,-4.23858,7318.72,-6,6,6412.84,-2510.52,6886.74,1,-21.3795,6886.74,-6,-6,7298.7,540.924,7318.72,1,4.23858,7318.72,6,-6,6412.84,2510.52,6886.74,1,21.3795,6886.74,6,6,7298.7,-540.924,7318.72,1,-4.23858,7318.72,-6,6,6412.84,-2510.52,6886.74,1,-21.3795,6886.74,-6,-6,7298.7,540.924,7318.72,1,4.23858,7318.72,6,-6,6412.84,2510.52,6886.74,1,21.3795,6886.74,6,6,6,5.9988,7298.7,-540.924,-4.23858,7318.72,7298.7,-540.924,7318.72,1,-4.23858,7318.72,-6,6,-6,5.9988,6412.84,-2510.52,-21.3795,6886.74,6412.84,-2510.52,6886.74,1,-21.3795,6886.74,-6,-6,-6,-6.0012,7298.7,540.924,4.23858,7318.72,7298.7,540.924,7318.72,1,4.23858,7318.72,6,-6,6,-6.0012,6412.84,2510.52,21.3795,6886.74,6412.84,2510.52,6886.74,1,21.3795,6886.74
0.00125,6,6,7202.35,-546.262,7223.04,1,-4.33729,7223.04,-6,6,6254.48,-2533.36,6748.07,1,-22.0502,6748.07,-6,-6,7202.35,546.262,7223.04,1,4.33729,7223.04,6,-6,6254.48,2533.36,6748.07,1,22.0502,6748.07,7,6,-507.111,-404.818,648.876,0,38.5998,648.876,-6,7,-910.084,2153.91,2338.29,0,-67.0947,2338.29,-7,-6,-507.111,404.818,648.876,0,-38.5998,648.876,6,-7,-910.084,-2153.91,2338.29,0,67.0947,2338.29,6,6,7202.35,-546.262,7223.04,1,-4.33729,7223.04,-6,6,6254.48,-2533.36,6748.07,1,-22.0502,6748.07,-6,-6,7202.35,546.262,7223.04,1,4.33729,7223.04,6,-6,6254.48,2533.36,6748.07,1,22.0502,6748.07,-6,6,6254.48,-2533.36,6748.07,1,-22.0502,6748.07,-6,5,1102.17,-1274.41,1684.9,0,-49.1453,1684.9,6,-7,-910.084,-2153.91,2338.29,0,67.0947,2338.29,6,-8,79.2815,-1147.73,1150.47,0,-86.0485,1150.47,-6,7,-910.084,2153.91,2338.29,0,-67.0947,2338.29,-6,8,79.2815,1147.73,1150.47,0,86.0485,1150.47,6,-6,6254.48,2533.36,6748.07,1,22.0502,6748.07,6,-5,1102.17,1274.41,1684.9,0,49.1453,1684.9,6,6,7202.35,-546.262,7223.04,1,-4.33729,7223.04,-6,6,6254.48,-2533.36,6748.07,1,-22.0502,6748.07,-6,-6,7202.35,546.262,7223.04,1,4.33729,7223.04,6,-6,6254.48,2533.36,6748.07,1,22.0502,6748.07,6,6,7202.35,-546.262,7223.04,1,-4.33729,7223.04,-6,6,6254.48,-2533.36,6748.07,1,-22.0502,6748.07,-6,-6,7202.35,546.262,7223.04,1,4.33729,7223.04,6,-6,6254.48,2533.36,6748.07,1,22.0502,6748.07,6,6,6,5.99875,7202.35,-546.262,-4.33729,7223.04,7202.35,-546.262,7223.04,1,-4.33729,7223.04,-6,6,-6,5.99875,6254.48,-2533.36,-22.0502,6748.07,6254.48,-2533.36,6748.07,1,-22.0502,6748.07,-6,-6,-6,-6.00125,7202.35,546.262,4.33729,7223.04,7202.35,546.262,7223.04,1,4.33729,7223.04,6,-6,6,-6.00125,6254.48,2533.36,22.0502,6748.07,6254.48,2533.36,6748.07,1,22.0502,6748.07
0.0013,6,6,7144.18,-543.076,7164.79,1,-4.34706,7164.79,-6,6,6093.39,-2592.24,6621.87,1,-23.0458,6621.87,-6,-6,7144.18,543.076,7164.79,1,4.34706,7164.79,6,-6,6093.39,2592.24,6621.87,1,23.0458,6621.87,7,6,-536.059,-406.484,672.747,0,37.1724,672.747,-6,7,-932.003,2217.53,2405.42,0,-67.2035,2405.42,-7,-6,-536.059,406.484,672.747,0,-37.1724,672.747,6,-7,-932.003,-2217.53,2405.42,0,67.2035,2405.42,6,6,7144.18,-543.076,7164.79,1,-4.34706,7164.79,-6,6,6093.39,-2592.24,6621.87,1,-23.0458,6621.87,-6,-6,7144.18,543.076,7164.79,1,4.34706,7164.79,6,-6,6093.39,2592.24,6621.87,1,23.0458,6621.87,-6,6,6093.39,-2592.24,6621.87,1,-23.0458,6621.87,-6,5,1145.8,-1307.5,1738.5,0,-48.771,1738.5,6,-7,-932.003,-2217.53,2405.42,0,67.2035,2405.42,6,-8,86.7868,-1186.38,1189.55,0,-85.8161,1189.55,-6,7,-932.003,2217.53,2405.42,0,-67.2035,2405.42,-6,8,86.7868,1186.38,1189.55,0,85.8161,1189.55,6,-6,6093.39,2592.24,6621.87,1,23.0458,6621.87,6,-5,1145.8,1307.5,1738.5,0,48.771,1738.5,6,6,7144.18,-543.076,7164.79,1,-4.34706,7164.79,-6,6,6093.39,-2592.24,6621.87,1,-23.0458,6621.87,-6,-6,7144.18,543.076,7164.79,1,4.34706,7164.79,6,-6,6093.39,2592.24,6621.87,1,23.0458,6621.87,6,6,7144.18,-543.076,7164.79,1,-4.34706,7164.79,-6,6,6093.39,-2592.24,6621.87,1,-23.0458,6621.87,-6,-6,7144.18,543.076,7164.79,1,4.34706,7164.79,6,-6,6093.39,2592.24,6621.87,1,23.0458,6621.87,6,6,6,5.9987,7144.18,-543.076,-4.34706,7164.79,7144.18,-543.076,7164.79,1,-4.34706,7164.79,-6,6,-6,5.9987,6093.39,-2592.24,-23.0458,6621.87,6093.39,-2592.24,6621.87,1,-23.0458,6621.87,-6,-6,-6,-6.0013,7144.18,543.076,4.34706,7164.79,7144.18,543.076,7164.79,1,4.34706,7164.79,6,-6,6,-6.0013,6093.39,2592.24,23.0458,6621.87,6093.39,2592.24,6621.87,1,23.0458,6621.87
0.00135,6,6,7077.93,-593.496,7102.77,1,-4.79313,7102.77,-6,6,5930.08,-2656.55,6497.93,1,-24.1314,6497.93,-6,-6,7077.93,593.496,7102.77,1,4.79313,7102.77,6,-6,5930.08,2656.55,6497.93,1,24.1314,6497.93,7,6,-560.05,-395.426,685.578,0,35.2242,685.578,-6,7,-937.739,2341.71,2522.5,0,-68.1764,2522.5,-7,-6,-560.05,395.426,685.578,0,-35.2242,685.578,6,-7,-937.739,-2341.71,2522.5,0,68.1764,2522.5,6,6,7077.93,-593.496,7102.77,1,-4.79313,7102.77,-6,6,5930.08,-2656.55,6497.93,1,-24.1314,6497.93,-6,-6,7077.93,593.496,7102.77,1,4.79313,7102.77,6,-6,5930.08,2656.55,6497.93,1,24.1314,6497.93,-6,6,5930.08,-2656.55,6497.93,1,-24.1314,6497.93,-6,5,1138.89,-1368.26,1780.22,0,-50.2273,1780.22,6,-7,-937.739,-2341.71,2522.5,0,68.1764,2522.5,6,-8,119.611,-1258.21,1263.88,0,-84.5695,1263.88,-6,7,-937.739,2341.71,2522.5,0,-68.1764,2522.5,-6,8,119.611,1258.21,1263.88,0,84.5695,1263.88,6,-6,5930.08,2656.55,6497.93,1,24.1314,6497.93,6,-5,1138.89,1368.26,1780.22,0,50.2273,1780.22,6,6,7077.93,-593.496,7102.77,1,-4.79313,7102.77,-6,6,5930.08,-2656.55,6497.93,1,-24.1314,6497.93,-6,-6,7077.93,593.496,7102.77,1,4.79313,7102.77,6,-6,5930.08,2656.55,6497.93,1,24.1314,6497.93,6,6,7077.93,-593.496,7102.77,1,-4.79313,7102.77,-6,6,5930.08,-2656.55,6497.93,1,-24.1314,6497.93,-6,-6,7077.93,593.496,7102.77,1,4.79313,7102.77,6,-6,5930.08,2656.55,6497.93,1,24.1314,6497.93,6,6,6,5.99865,7077.93,-593.496,-4.79313,7102.77,7077.93,-593.496,7102.77,1,-4.79313,7102.77,-6,6,-6,5.99865,5930.08,-2656.55,-24.1314,6497.93,5930.08,-2656.55,6497.93,1,-24.1314,6497.93,-6,-6,-6,-6.00135,7077.93,593.496,4.79313,7102.77,7077.93,593.496,7102.77,1,4.79313,7102.77,6,-6,6,-6.00135,5930.08,2656.55,24.1314,6497.93,5930.08,2656.55,6497.93,1,24.1314,6497.93
0.0014,6,6,7004.04,-621.248,7031.54,1,-5.06878,7031.54,-6,6,5810.72,-2725.82,6418.3,1,-25.1313,6418.3,-6,-6,7004.04,621.248,7031.54,1,5.06878,7031.54,6,-6,5810.72,2725.82,6418.3,1,25.1313,6418.3,7,6,-580.511,-403.661,707.061,0,34.813,707.061,-6,7,-886.154,2413.37,2570.91,0,-69.8375,2570.91,-7,-6,-580.511,403.661,707.061,0,-34.813,707.061,6,-7,-886.154,-2413.37,2570.91,0,69.8375,2570.91,6,6,7004.04,-621.248,7031.54,1,-5.06878,7031.54,-6,6,5810.72,-2725.82,6418.3,1,-25.1313,6418.3,-6,-6,7004.04,621.248,7031.54,1,5.06878,7031.54,6,-6,5810.72,2725.82,6418.3,1,25.1313,6418.3,-6,6,5810.72,-2725.82,6418.3,1,-25.1313,6418.3,-6,5,1198.57,-1346.14,1802.4,0,-48.3188,1802.4,6,-7,-886.154,-2413.37,2570.91,0,69.8375,2570.91,6,-8,113.681,-1249.71,1254.87,0,-84.8024,1254.87,-6,7,-886.154,2413.37,2570.91,0,-69.8375,2570.91,-6,8,113.681,1249.71,1254.87,0,84.8024,1254.87,6,-6,5810.72,2725.82,6418.3,1,25.1313,6418.3,6,-5,1198.57,1346.14,1802.4,0,48.3188,1802.4,6,6,7004.04,-621.248,7031.54,1,-5.06878,7031.54,-6,6,5810.72,-2725.82,6418.3,1,-25.1313,6418.3,-6,-6,7004.04,621.248,7031.54,1,5.06878,7031.54,6,-6,5810.72,2725.82,6418.3,1,25.1313,6418.3,6,6,7004.04,-621.248,7031.54,1,-5.06878,7031.54,-6,6,5810.72,-2725.82,6418.3,1,-25.1313,6418.3,-6,-6,7004.04,621.248,7031.54,1,5.06878,7031.54,6,-6,5810.72,2725.82,6418.3,1,25.1313,6418.3,6,6,6,5.9986,7004.04,-621.248,-5.06878,7031.54,7004.04,-621.248,7031.54,1,-5.06878,7031.54,-6,6,-6,5.9986,5810.72,-2725.82,-25.1313,6418.3,5810.72,-2725.82,6418.3,1,-25.1313,6418.3,-6,-6,-6,-6.0014,7004.04,621.248,5.06878,7031.54,7004.04,621.248,7031.54,1,5.06878,7031.54,6,-6,6,-6.0014,5810.72,2725.82,25.1313,6418.3,5810.72,2725.82,6418.3,1,25.1313,6418.3
0.00145,6,6,6938.58,-646.544,6968.64,1,-5.32351,6968.64,-6,6,5656.79,-2760.69,6294.5,1,-26.0138,6294.5,-6,-6,6938.58,646.544,6968.64,1,5.32351,6968.64,6,-6,5656.79,2760.69,6294.5,1,26.0138,6294.5,7,6,-608.802,-393.247,724.765,0,32.8599,724.765,-6,7,-891.498,2519.8,2672.85,0,-70.5163,2672.85,-7,-6,-608.802,393.247,724.765,0,-32.8599,724.765,6,-7,-891.498,-2519.8,2672.85,0,70.5163,2672.85,6,6,6938.58,-646.544,6968.64,1,-5.32351,6968.64,-6,6,5656.79,-2760.69,6294.5,1,-26.0138,6294.5,-6,-6,6938.58,646.544,6968.64,1,5.32351,6968.64,6,-6,5656.79,2760.69,6294.5,1,26.0138,6294.5,-6,6,5656.79,-2760.69,6294.5,1,-26.0138,6294.5,-6,5,1218.09,-1429.29,1877.93,0,-49.5613,1877.93,6,-7,-891.498,-2519.8,2672.85,0,70.5163,2672.85,6,-8,142.193,-1271.69,1279.61,0,-83.62,1279.61,-6,7,-891.498,2519.8,2672.85,0,-70.5163,2672.85,-6,8,142.193,1271.69,1279.61,0,83.62,1279.61,6,-6,5656.79,2760.69,6294.5,1,26.0138,6294.5,6,-5,1218.09,1429.29,1877.93,0,49.5613,1877.93,6,6,6938.58,-646.544,6968.64,1,-5.32351,6968.64,-6,6,5656.79,-2760.69,6294.5,1,-26.0138,6294.5,-6,-6,6938.58,646.544,6968.64,1,5.32351,6968.64,6,-6,5656.79,2760.69,6294.5,1,26.0138,6294.5,6,6,6938.58,-646.544,6968.64,1,-5.32351,6968.64,-6,6,5656.79,-2760.69,6294.5,1,-26.0138,6294.5,-6,-6,6938.58,646.544,6968.64,1,5.32351,6968.64,6,-6,5656.79,2760.69,6294.5,1,26.0138,6294.5,6,6,6,5.99855,6938.58,-646.544,-5.32351,6968.64,6938.58,-646.544,6968.64,1,-5.32351,6968.64,-6,6,-6,5.99855,5656.79,-2760.69,-26.0138,6294.5,5656.79,-2760.69,6294.5,1,-26.0138,6294.5,-6,-6,-6,-6.00145,6938.58,646.544,5.32351,6968.64,6938.58,646.544,6968.64,1,5.32351,6968.64,6,-6,6,-6.00145,5656.79,2760.69,26.0138,6294.5,5656.79,2760.69,6294.5,1,26.0138,6294.5
0.0015,6,6,6917.73,-656.803,6948.84,1,-5.42368,6948.84,-6,6,5531.07,-2800.43,6199.61,1,-26.8535,6199.61,-6,-6,6917.73,656.803,6948.84,1,5.42368,6948.84,6,-6,5531.07,2800.43,6199.61,1,26.8535,6199.61,7,6,-645.224,-386.515,752.136,0,30.9233,752.136,-6,7,-937.328,2619.18,2781.85,0,-70.3092,2781.85,-7,-6,-645.224,386.515,752.136,0,-30.9233,752.136,6,-7,-937.328,-2619.18,2781.85,0,70.3092,2781.85,6,6,6917.73,-656.803,6948.84,1,-5.42368,6948.84,-6,6,5531.07,-2800.43,6199.61,1,-26.8535,6199.61,-6,-6,6917.73,656.803,6948.84,1,5.42368,6948.84,6,-6,5531.07,2800.43,6199.61,1,26.8535,6199.61,-6,6,5531.07,-2800.43,6199.61,1,-26.8535,6199.61,-6,5,1207.56,-1491.4,1918.98,0,-51.0035,1918.98,6,-7,-937.328,-2619.18,2781.85,0,70.3092,2781.85,6,-8,190.282,-1330.08,1343.62,0,-81.8585,1343.62,-6,7,-937.328,2619.18,2781.85,0,-70.3092,2781.85,-6,8,190.282,1330.08,1343.62,0,81.8585,1343.62,6,-6,5531.07,2800.43,6199.61,1,26.8535,6199.61,6,-5,1207.56,1491.4,1918.98,0,51.0035,1918.98,6,6,6917.73,-656.803,6948.84,1,-5.42368,6948.84,-6,6,5531.07,-2800.43,6199.61,1,-26.8535,6199.61,-6,-6,6917.73,656.803,6948.84,1,5.42368,6948.84,6,-6,5531.07,2800.43,6199.61,1,26.8535,6199.61,6,6,6917.73,-656.803,6948.84,1,-5.42368,6948.84,-6,6,5531.07,-2800.43,6199.61,1,-26.8535,6199.61,-6,-6,6917.73,656.803,6948.84,1,5.42368,6948.84,6,-6,5531.07,2800.43,6199.61,1,26.8535,6199.61,6,6,6,5.9985,6917.73,-656.803,-5.42368,6948.84,6917.73,-656.803,6948.84,1,-5.42368,6948.84,-6,6,-6,5.9985,5531.07,-2800.43,-26.8535,6199.61,5531.07,-2800.43,6199.61,1,-26.8535,6199.61,-6,-6,-6,-6.0015,6917.73,656.803,5.42368,6948.84,6917.73,656.803,6948.84,1,5.42368,6948.84,6,-6,6,-6.0015,5531.07,2800.43,26.8535,6199.61,5531.07,2800.43,6199.61,1,26.8535,6199.61
0.00155,6,6,6856.48,-676.07,6889.73,1,-5.63134,6889.73,-6,6,5369.39,-2844.23,6076.19,1,-27.9107,6076.19,-6,-6,6856.48,676.07,6889.73,1,5.63134,6889.73,6,-6,5369.39,2844.23,6076.19,1,27.9107,6076.19,7,6,-658.75,-384.661,762.834,0,30.2817,762.834,-6,7,-906.405,2703.45,2851.36,0,-71.4649,2851.36,-7,-6,-658.75,384.661,762.834,0,-30.2817,762.834,6,-7,-906.405,-2703.45,2851.36,0,71.4649,2851.36,6,6,6856.48,-676.07,6889.73,1,-5.63134,6889.73,-6,6,5369.39,-2844.23,6076.19,1,-27.9107,6076.19,-6,-6,6856.48,676.07,6889.73,1,5.63134,6889.73,6,-6,5369.39,2844.23,6076.19,1,27.9107,6076.19,-6,6,5369.39,-2844.23,6076.19,1,-27.9107,6076.19,-6,5,1243.63,-1517.72,1962.16,0,-50.6684,1962.16,6,-7,-906.405,-2703.45,2851.36,0,71.4649,2851.36,6,-8,183.953,-1368.42,1380.73,0,-82.3438,1380.73,-6,7,-906.405,2703.45,2851.36,0,-71.4649,2851.36,-6,8,183.953,1368.42,1380.73,0,82.3438,1380.73,6,-6,5369.39,2844.23,6076.19,1,27.9107,6076.19,6,-5,1243.63,1517.72,1962.16,0,50.6684,1962.16,6,6,6856.48,-676.07,6889.73,1,-5.63134,6889.73,-6,6,5369.39,-2844.23,6076.19,1,-27.9107,6076.19,-6,-6,6856.48,676.07,6889.73,1,5.63134,6889.73,6,-6,5369.39,2844.23,6076.19,1,27.9107,6076.19,6,6,6856.48,-676.07,6889.73,1,-5.63134,6889.73,-6,6,5369.39,-2844.23,6076.19,1,-27.9107,6076.19,-6,-6,6856.48,676.07,6889.73,1,5.63134,6889.73,6,-6,5369.39,2844.23,6076.19,1,27.9107,6076.19,6,6,6,5.99845,6856.48,-676.07,-5.63134,6889.73,6856.48,-676.07,6889.73,1,-5.63134,6889.73,-6,6,-6,5.99845,5369.39,-2844.23,-27.9107,6076.19,5369.39,-2844.23,6076.19,1,-27.9107,6076.19,-6,-6,-6,-6.00155,6856.48,676.07,5.63134,6889.73,6856.48,676.07,6889.73,1,5.63134,6889.73,6,-6,6,-6.00155,5369.39,2844.23,27.9107,6076.19,5369.39,2844.23,6076.19,1,27.9107,6076.19
0.0016,6,6,6817.63,-703.041,6853.79,1,-5.88759,6853.79,-6,6,5211.25,-2896.06,5961.9,1,-29.0624,5961.9,-6,-6,6817.63,703.041,6853.79,1,5.88759,6853.79,6,-6,5211.25,2896.06,5961.9,1,29.0624,5961.9,7,6,-692.94,-387.583,793.969,0,29.2197,793.969,-6,7,-879.925,2785.9,2921.56,0,-72.4713,2921.56,-7,-6,-692.94,387.583,793.969,0,-29.2197,793.969,6,-7,-879.925,-2785.9,2921.56,0,72.4713,2921.56,6,6,6817.63,-703.041,6853.79,1,-5.88759,6853.79,-6,6,5211.25,-2896.06,5961.9,1,-29.0624,5961.9,-6,-6,6817.63,703.041,6853.79,1,5.88759,6853.79,6,-6,5211.25,2896.06,5961.9,1,29.0624,5961.9,-6,6,5211.25,-2896.06,5961.9,1,-29.0624,5961.9,-6,5,1227.64,-1567.22,1990.8,0,-51.9276,1990.8,6,-7,-879.925,-2785.9,2921.56,0,72.4713,2921.56,6,-8,221.869,-1403.69,1421.12,0,-81.0181,1421.12,-6,7,-879.925,2785.9,2921.56,0,-72.4713,2921.56,-6,8,221.869,1403.69,1421.12,0,81.0181,1421.12,6,-6,5211.25,2896.06,5961.9,1,29.0624,5961.9,6,-5,1227.64,1567.22,1990.8,0,51.9276,1990.8,6,6,6817.63,-703.041,6853.79,1,-5.88759,6853.79,-6,6,5211.25,-2896.06,5961.9,1,-29.0624,5961.9,-6,-6,6817.63,703.041,6853.79,1,5.88759,6853.79,6,-6,5211.25,2896.06,5961.9,1,29.0624,5961.9,6,6,6817.63,-703.041,6853.79,1,-5.88759,6853.79,-6,6,5211.25,-2896.06,5961.9,1,-29.0624,5961.9,-6,-6,6817.63,703.041,6853.79,1,5.88759,6853.79,6,-6,5211.25,2896.06,5961.9,1,29.0624,5961.9,6,6,6,5.9984,6817.63,-703.041,-5.88759,6853.79,6817.63,-703.041,6853.79,1,-5.88759,6853.79,-6,6,-6,5.9984,5211.25,-2896.06,-29.0624,5961.9,5211.25,-2896.06,5961.9,1,-29.0624,5961.9,-6,-6,-6,-6.0016,6817.63,703.041,5.88759,6853.79,6817.63,703.041,6853.79,1,5.88759,6853.79,6,-6,6,-6.0016,5211.25,2896.06,29.0624,5961.9,5211.25,2896.06,5961.9,1,29.0624,5961.9
0.00165,6,6,6775,-766.733,6818.25,1,-6.45674,6818.25,-6,6,5048.54,-2948.85,5846.66,1,-30.2892,5846.66,-6,-6,6775,766.733,6818.25,1,6.45674,6818.25,6,-6,5048.54,2948.85,5846.66,1,30.2892,5846.66,7,6,-723.917,-358.657,807.893,0,26.3556,807.893,-6,7,-876.464,2916.59,3045.43,0,-73.2739,3045.43,-7,-6,-723.917,358.657,807.893,0,-26.3556,807.893,6,-7,-876.464,-2916.59,3045.43,0,73.2739,3045.43,6,6,6775,-766.733,6818.25,1,-6.45674,6818.25,-6,6,5048.54,-2948.85,5846.66,1,-30.2892,5846.66,-6,-6,6775,766.733,6818.25,1,6.45674,6818.25,6,-6,5048.54,2948.85,5846.66,1,30.2892,5846.66,-6,6,5048.54,-2948.85,5846.66,1,-30.2892,5846.66,-6,5,1242.2,-1624.61,2045.1,0,-52.5979,2045.1,6,-7,-876.464,-2916.59,3045.43,0,73.2739,3045.43,6,-8,254.843,-1445.72,1468.01,0,-80.0029,1468.01,-6,7,-876.464,2916.59,3045.43,0,-73.2739,3045.43,-6,8,254.843,1445.72,1468.01,0,80.0029,1468.01,6,-6,5048.54,2948.85,5846.66,1,30.2892,5846.66,6,-5,1242.2,1624.61,2045.1,0,52.5979,2045.1,6,6,6775,-766.733,6818.25,1,-6.45674,6818.25,-6,6,5048.54,-2948.85,5846.66,1,-30.2892,5846.66,-6,-6,6775,766.733,6818.25,1,6.45674,6818.25,6,-6,5048.54,2948.85,5846.66,1,30.2892,5846.66,6,6,6775,-766.733,6818.25,1,-6.45674,6818.25,-6,6,5048.54,-2948.85,5846.66,1,-30.2892,5846.66,-6,-6,6775,766.733,6818.25,1,6.45674,6818.25,6,-6,5048.54,2948.85,5846.66,1,30.2892,5846.66,6,6,6,5.99835,6775,-766.733,-6.45674,6818.25,6775,-766.733,6818.25,1,-6.45674,6818.25,-6,6,-6,5.99835,5048.54,-2948.85,-30.2892,5846.66,5048.54,-2948.85,5846.66,1,-30.2892,5846.66,-6,-6,-6,-6.00165,6775,766.733,6.45674,6818.25,6775,766.733,6818.25,1,6.45674,6818.25,6,-6,6,-6.00165,5048.54,2948.85,30.2892,5846.66,5048.54,2948.85,5846.66,1,30.2892,5846.66
0.0017,6,6,6719,-760.559,6761.91,1,-6.45812,6761.91,-6,6,4916.01,-2943.94,5730.09,1,-30.9152,5730.09,-6,-6,6719,760.559,6761.91,1,6.45812,6761.91,6,-6,4916.01,2943.94,5730.09,1,30.9152,5730.09,7,6,-755.62,-350.634,833.01,0,24.8929,833.01,-6,7,-869.257,2980.9,3105.05,0,-73.7428,3105.05,-7,-6,-755.62,350.634,833.01,0,-24.8929,833.01,6,-7,-869.257,-2980.9,3105.05,0,73.7428,3105.05,6,6,6719,-760.559,6761.91,1,-6.45812,6761.91,-6,6,4916.01,-2943.94,5730.09,1,-30.9152,5730.09,-6,-6,6719,760.559,6761.91,1,6.45812,6761.91,6,-6,4916.01,2943.94,5730.09,1,30.9152,5730.09,-6,6,4916.01,-2943.94,5730.09,1,-30.9152,5730.09,-6,5,1246.81,-1651.78,2069.52,0,-52.9536,2069.52,6,-7,-869.257,-2980.9,3105.05,0,73.7428,3105.05,6,-8,292.143,-1479.61,1508.18,0,-78.8309,1508.18,-6,7,-869.257,2980.9,3105.05,0,-73.7428,3105.05,-6,8,292.143,1479.61,1508.18,0,78.8309,1508.18,6,-6,4916.01,2943.94,5730.09,1,30.9152,5730.09,6,-5,1246.81,1651.78,2069.52,0,52.9536,2069.52,6,6,6719,-760.559,6761.91,1,-6.45812,6761.91,-6,6,4916.01,-2943.94,5730.09,1,-30.9152,5730.09,-6,-6,6719,760.559,6761.91,1,6.45812,6761.91,6,-6,4916.01,2943.94,5730.09,1,30.9152,5730.09,6,6,6719,-760.559,6761.91,1,-6.45812,6761.91,-6,6,4916.01,-2943.94,5730.09,1,-30.9152,5730.09,-6,-6,6719,760.559,6761.91,1,6.45812,6761.91,6,-6,4916.01,2943.94,5730.09,1,30.9152,5730.09,6,6,6,5.9983,6719,-760.559,-6.45812,6761.91,6719,-760.559,6761.91,1,-6.45812,6761.91,-6,6,-6,5.9983,4916.01,-2943.94,-30.9152,5730.09,4916.01,-2943.94,5730.09,1,-30.9152,5730.09,-6,-6,-6,-6.0017,6719,760.559,6.45812,6761.91,6719,760.559,6761.91,1,6.45812,6761.91,6,-6,6,-6.0017,4916.01,2943.94,30.9152,5730.09,4916.01,2943.94,5730.09,1,30.9152,5730.09
0.00175,6,6,6646.84,-868.252,6703.31,1,-7.4422,6703.31,-6,6,4727.39,-3022.66,5611.12,1,-32.5946,5611.12,-6,-6,6646.84,868.252,6703.31,1,7.4422,6703.31,6,-6,4727.39,3022.66,5611.12,1,32.5946,5611.12,7,6,-788.306,-321.81,851.462,0,22.2067,851.462,-6,7,-805.437,3096.56,3199.59,0,-75.42,3199.59,-7,-6,-788.306,321.81,851.462,0,-22.2067,851.462,6,-7,-805.437,-3096.56,3199.59,0,75.42,3199.59,6,6,6646.84,-868.252,6703.31,1,-7.4422,6703.31,-6,6,4727.39,-3022.66,5611.12,1,-32.5946,5611.12,-6,-6,6646.84,868.252,6703.31,1,7.4422,6703.31,6,-6,4727.39,3022.66,5611.12,1,32.5946,5611.12,-6,6,4727.39,-3022.66,5611.12,1,-32.5946,5611.12,-6,5,1231.58,-1708.14,2105.83,0,-54.2081,2105.83,6,-7,-805.437,-3096.56,3199.59,0,75.42,3199.59,6,-8,339.406,-1511.04,1548.69,0,-77.3405,1548.69,-6,7,-805.437,3096.56,3199.59,0,-75.42,3199.59,-6,8,339.406,1511.04,1548.69,0,77.3405,1548.69,6,-6,4727.39,3022.66,5611.12,1,32.5946,5611.12,6,-5,1231.58,1708.14,2105.83,0,54.2081,2105.83,6,6,6646.84,-868.252,6703.31,1,-7.4422,6703.31,-6,6,4727.39,-3022.66,5611.12,1,-32.5946,5611.12,-6,-6,6646.84,868.252,6703.31,1,7.4422,6703.31,6,-6,4727.39,3022.66,5611.12,1,32.5946,5611.12,6,6,6646.84,-868.252,6703.31,1,-7.4422,6703.31,-6,6,4727.39,-3022.66,5611.12,1,-32.5946,5611.12,-6,-6,6646.84,868.252,6703.31,1,7.4422,6703.31,6,-6,4727.39,3022.66,5611.12,1,32.5946,5611.12,6,6,6,5.99825,6646.84,-868.252,-7.4422,6703.31,6646.84,-868.252,6703.31,1,-7.4422,6703.31,-6,6,-6,5.99825,4727.39,-3022.66,-32.5946,5611.12,4727.39,-3022.66,5611.12,1,-32.5946,5611.12,-6,-6,-6,-6.00175,6646.84,868.252,7.4422,6703.31,6646.84,868.252,6703.31,1,7.4422,6703.31,6,-6,6,-6.00175,4727.39,3022.66,32.5946,5611.12,4727.39,3022.66,5611.12,1,32.5946,5611.12
0.0018,6,6,6645.44,-855.028,6700.22,1,-7.33162,6700.22,-6,6,4618.43,-3039.1,5528.66,1,-33.3464,5528.66,-6,-6,6645.44,855.028,6700.22,1,7.33162,6700.22,6,-6,4618.43,3039.1,5528.66,1,33.3464,5528.66,7,6,-808.948,-321.686,870.563,0,21.6857,870.563,-6,7,-811.416,3167.57,3269.85,0,-75.6319,3269.85,-7,-6,-808.948,321.686,870.563,0,-21.6857,870.563,6,-7,-811.416,-3167.57,3269.85,0,75.6319,3269.85,6,6,6645.44,-855.028,6700.22,1,-7.33162,6700.22,-6,6,4618.43,-3039.1,5528.66,1,-33.3464,5528.66,-6,-6,6645.44,855.028,6700.22,1,7.33162,6700.22,6,-6,4618.43,3039.1,5528.66,1,33.3464,5528.66,-6,6,4618.43,-3039.1,5528.66,1,-33.3464,5528.66,-6,5,1208.06,-1757.56,2132.7,0,-55.4974,2132.7,6,-7,-811.416,-3167.57,3269.85,0,75.6319,3269.85,6,-8,372.322,-1537.84,1582.27,0,-76.3901,1582.27,-6,7,-811.416,3167.57,3269.85,0,-75.6319,3269.85,-6,8,372.322,1537.84,1582.27,0,76.3901,1582.27,6,-6,4618.43,3039.1,5528.66,1,33.3464,5528.66,6,-5,1208.06,1757.56,2132.7,0,55.4974,2132.7,6,6,6645.44,-855.028,6700.22,1,-7.33162,6700.22,-6,6,4618.43,-3039.1,5528.66,1,-33.3464,5528.66,-6,-6,6645.44,855.028,6700.22,1,7.33162,6700.22,6,-6,4618.43,3039.1,5528.66,1,33.3464,5528.66,6,6,6645.44,-855.028,6700.22,1,-7.33162,6700.22,-6,6,4618.43,-3039.1,5528.66,1,-33.3464,5528.66,-6,-6,6645.44,855.028,6700.22,1,7.33162,6700.22,6,-6,4618.43,3039.1,5528.66,1,33.3464,5528.66,6,6,6,5.9982,6645.44,-855.028,-7.33162,6700.22,6645.44,-855.028,6700.22,1,-7.33162,6700.22,-6,6,-6,5.9982,4618.43,-3039.1,-33.3464,5528.66,4618.43,-3039.1,5528.66,1,-33.3464,5528.66,-6,-6,-6,-6.0018,6645.44,855.028,7.33162,6700.22,6645.44,855.028,6700.22,1,7.33162,6700.22,6,-6,6,-6.0018,4618.43,3039.1,33.3464,5528.66,4618.43,3039.1,5528.66,1,33.3464,5528.66
0.00185,6,6,6644.11,-869.589,6700.78,1,-7.45656,6700.78,-6,6,4476.19,-3077.63,5432.14,1,-34.5107,5432.14,-6,-6,6644.11,869.589,6700.78,1,7.45656,6700.78,6,-6,4476.19,3077.63,5432.14,1,34.5107,5432.14,7,6,-848.346,-313.141,904.294,0,20.2601,904.294,-6,7,-800.318,3268.61,3365.16,0,-76.2418,3365.16,-7,-6,-848.346,313.141,904.294,0,-20.2601,904.294,6,-7,-800.318,-3268.61,3365.16,0,76.2418,3365.16,6,6,6644.11,-869.589,6700.78,1,-7.45656,6700.78,-6,6,4476.19,-3077.63,5432.14,1,-34.5107,5432.14,-6,-6,6644.11,869.589,6700.78,1,7.45656,6700.78,6,-6,4476.19,3077.63,5432.14,1,34.5107,5432.14,-6,6,4476.19,-3077.63,5432.14,1,-34.5107,5432.14,-6,5,1248.37,-1827.19,2212.93,0,-55.6584,2212.93,6,-7,-800.318,-3268.61,3365.16,0,76.2418,3365.16,6,-8,414.053,-1532.33,1587.28,0,-74.8791,1587.28,-6,7,-800.318,3268.61,3365.16,0,-76.2418,3365.16,-6,8,414.053,1532.33,1587.28,0,74.8791,1587.28,6,-6,4476.19,3077.63,5432.14,1,34.5107,5432.14,6,-5,1248.37,1827.19,2212.93,0,55.6584,2212.93,6,6,6644.11,-869.589,6700.78,1,-7.45656,6700.78,-6,6,4476.19,-3077.63,5432.14,1,-34.5107,5432.14,-6,-6,6644.11,869.589,6700.78,1,7.45656,6700.78,6,-6,4476.19,3077.63,5432.14,1,34.5107,5432.14,6,6,6644.11,-869.589,6700.78,1,-7.45656,6700.78,-6,6,4476.19,-3077.63,5432.14,1,-34.5107,5432.14,-6,-6,6644.11,869.589,6700.78,1,7.45656,6700.78,6,-6,4476.19,3077.63,5432.14,1,34.5107,5432.14,6,6,6,5.99815,6644.11,-869.589,-7.45656,6700.78,6644.11,-869.589,6700.78,1,-7.45656,6700.78,-6,6,-6,5.99815,4476.19,-3077.63,-34.5107,5432.14,4476.19,-3077.63,5432.14,1,-34.5107,5432.14,-6,-6,-6,-6.00185,6644.11,869.589,7.45656,6700.78,6644.11,869.589,6700.78,1,7.45656,6700.78,6,-6,6,-6.00185,4476.19,3077.63,34.5107,5432.14,4476.19,3077.63,5432.14,1,34.5107,5432.14
0.0019,6,6,6593.33,-936.142,6659.45,1,-8.08103,6659.45,-6,6,4320.23,-3121.52,5329.94,1,-35.8495,5329.94,-6,-6,6593.33,936.142,6659.45,1,8.08103,6659.45,6,-6,4320.23,3121.52,5329.94,1,35.8495,5329.94,7,6,-884.994,-291.417,931.74,0,18.2261,931.74,-6,7,-715.41,3337.09,3412.92,0,-77.9,3412.92,-7,-6,-884.994,291.417,931.74,0,-18.2261,931.74,6,-7,-715.41,-3337.09,3412.92,0,77.9,3412.92,6,6,6593.33,-936.142,6659.45,1,-8.08103,6659.45,-6,6,4320.23,-3121.52,5329.94,1,-35.8495,5329.94,-6,-6,6593.33,936.142,6659.45,1,8.08103,6659.45,6,-6,4320.23,3121.52,5329.94,1,35.8495,5329.94,-6,6,4320.23,-3121.52,5329.94,1,-35.8495,5329.94,-6,5,1229.01,-1844.9,2216.78,0,-56.3298,2216.78,6,-7,-715.41,-3337.09,3412.92,0,77.9,3412.92,6,-8,425.703,-1552.58,1609.89,0,-74.6669,1609.89,-6,7,-715.41,3337.09,3412.92,0,-77.9,3412.92,-6,8,425.703,1552.58,1609.89,0,74.6669,1609.89,6,-6,4320.23,3121.52,5329.94,1,35.8495,5329.94,6,-5,1229.01,1844.9,2216.78,0,56.3298,2216.78,6,6,6593.33,-936.142,6659.45,1,-8.08103,6659.45,-6,6,4320.23,-3121.52,5329.94,1,-35.8495,5329.94,-6,-6,6593.33,936.142,6659.45,1,8.08103,6659.45,6,-6,4320.23,3121.52,5329.94,1,35.8495,5329.94,6,6,6593.33,-936.142,6659.45,1,-8.08103,6659.45,-6,6,4320.23,-3121.52,5329.94,1,-35.8495,5329.94,-6,-6,6593.33,936.142,6659.45,1,8.08103,6659.45,6,-6,4320.23,3121.52,5329.94,1,35.8495,5329.94,6,6,6,5.9981,6593.33,-936.142,-8.08103,6659.45,6593.33,-936.142,6659.45,1,-8.08103,6659.45,-6,6,-6,5.9981,4320.23,-3121.52,-35.8495,5329.94,4320.23,-3121.52,5329.94,1,-35.8495,5329.94,-6,-6,-6,-6.0019,6593.33,936.142,8.08103,6659.45,6593.33,936.142,6659.45,1,8.08103,6659.45,6,-6,6,-6.0019,4320.23,3121.52,35.8495,5329.94,4320.23,3121.52,5329.94,1,35.8495,5329.94
0.00195,6,6,6595.27,-920.734,6659.23,1,-7.94742,6659.23,-6,6,4190.08,-3150.34,5242.27,1,-36.9379,5242.27,-6,-6,6595.27,920.734,6659.23,1,7.94742,6659.23,6,-6,4190.08,3150.34,5242.27,1,36.9379,5242.27,7,6,-926.415,-272.543,965.673,0,16.3934,965.673,-6,7,-702.911,3390.95,3463.04,0,-78.289,3463.04,-7,-6,-926.415,272.543,965.673,0,-16.3934,965.673,6,-7,-702.911,-3390.95,3463.04,0,78.289,3463.04,6,6,6595.27,-920.734,6659.23,1,-7.94742,6659.23,-6,6,4190.08,-3150.34,5242.27,1,-36.9379,5242.27,-6,-6,6595.27,920.734,6659.23,1,7.94742,6659.23,6,-6,4190.08,3150.34,5242.27,1,36.9379,5242.27,-6,6,4190.08,-3150.34,5242.27,1,-36.9379,5242.27,-6,5,1240.11,-1887.63,2258.55,0,-56.6964,2258.55,6,-7,-702.911,-3390.95,3463.04,0,78.289,3463.04,6,-8,469.78,-1595.23,1662.97,0,-73.5909,1662.97,-6,7,-702.911,3390.95,3463.04,0,-78.289,3463.04,-6,8,469.78,1595.23,1662.97,0,73.5909,1662.97,6,-6,4190.08,3150.34,5242.27,1,36.9379,5242.27,6,-5,1240.11,1887.63,2258.55,0,56.6964,2258.55,6,6,6595.27,-920.734,6659.23,1,-7.94742,6659.23,-6,6,4190.08,-3150.34,5242.27,1,-36.9379,5242.27,-6,-6,6595.27,920.734,6659.23,1,7.94742,6659.23,6,-6,4190.08,3150.34,5242.27,1,36.9379,5242.27,6,6,6595.27,-920.734,6659.23,1,-7.94742,6659.23,-6,6,4190.08,-3150.34,5242.27,1,-36.9379,5242.27,-6,-6,6595.27,920.734,6659.23,1,7.94742,6659.23,6,-6,4190.08,3150.34,5242.27,1,36.9379,5242.27,6,6,6,5.99805,6595.27,-920.734,-7.94742,6659.23,6595.27,-920.734,6659.23,1,-7.94742,6659.23,-6,6,-6,5.99805,4190.08,-3150.34,-36.9379,5242.27,4190.08,-3150.34,5242.27,1,-36.9379,5242.27,-6,-6,-6,-6.00195,6595.27,920.734,7.94742,6659.23,6595.27,920.734,6659.23,1,7.94742,6659.23,6,-6,6,-6.00195,4190.08,3150.34,36.9379,5242.27,4190.08,3150.34,5242.27,1,36.9379,5242.27
0.002,6,6,6594.68,-918.957,6658.4,1,-7.93299,6658.4,-6,6,4083.48,-3171.54,5170.44,1,-37.8357,5170.44,-6,-6,6594.68,918.957,6658.4,1,7.93299,6658.4,6,-6,4083.48,3171.54,5170.44,1,37.8357,5170.44,7,6,-954.147,-274.578,992.87,0,16.0544,992.87,-6,7,-673.301,3477.96,3542.53,0,-79.0436,3542.53,-7,-6,-954.147,274.578,992.87,0,-16.0544,992.87,6,-7,-673.301,-3477.96,3542.53,0,79.0436,3542.53,6,6,6594.68,-918.957,6658.4,1,-7.93299,6658.4,-6,6,4083.48,-3171.54,5170.44,1,-37.8357,5170.44,-6,-6,6594.68,918.957,6658.4,1,7.93299,6658.4,6,-6,4083.48,3171.54,5170.44,1,37.8357,5170.44,-6,6,4083.48,-3171.54,5170.44,1,-37.8357,5170.44,-6,5,1280.46,-1937.39,2322.3,0,-56.5386,2322.3,6,-7,-673.301,-3477.96,3542.53,0,79.0436,3542.53,6,-8,516.749,-1579.57,1661.95,0,-71.8847,1661.95,-6,7,-673.301,3477.96,3542.53,0,-79.0436,3542.53,-6,8,516.749,1579.57,1661.95,0,71.8847,1661.95,6,-6,4083.48,3171.54,5170.44,1,37.8357,5170.44,6,-5,1280.46,1937.39,2322.3,0,56.5386,2322.3,6,6,6594.68,-918.957,6658.4,1,-7.93299,6658.4,-6,6,4083.48,-3171.54,5170.44,1,-37.8357,5170.44,-6,-6,6594.68,918.957,6658.4,1,7.93299,6658.4,6,-6,4083.48,3171.54,5170.44,1,37.8357,5170.44,6,6,6594.68,-918.957,6658.4,1,-7.93299,6658.4,-6,6,4083.48,-3171.54,5170.44,1,-37.8357,5170.44,-6,-6,6594.68,918.957,6658.4,1,7.93299,6658.4,6,-6,4083.48,3171.54,5170.44,1,37.8357,5170.44,6,6,6,5.998,6594.68,-918.957,-7.93299,6658.4,6594.68,-918.957,6658.4,1,-7.93299,6658.4,-6,6,-6,5.998,4083.48,-3171.54,-37.8357,5170.44,4083.48,-3171.54,5170.44,1,-37.8357,5170.44,-6,-6,-6,-6.002,6594.68,918.957,7.93299,6658.4,6594.68,918.957,6658.4,1,7.93299,6658.4,6,-6,6,-6.002,4083.48,3171.54,37.8357,5170.44,4083.48,3171.54,5170.44,1,37.8357,5170.44
0.00205,6,6,6562.27,-898.081,6623.44,1,-7.79281,6623.44,-6,6,3961.75,-3135.11,5052.17,1,-38.3562,5052.17,-6,-6,6562.27,898.081,6623.44,1,7.79281,6623.44,6,-6,3961.75,3135.11,5052.17,1,38.3562,5052.17,7,6,-967.117,-269.701,1004.02,0,15.5823,1004.02,-6,7,-613.973,3590.48,3642.6,0,-80.2963,3642.6,-7,-6,-967.117,269.701,1004.02,0,-15.5823,1004.02,6,-7,-613.973,-3590.48,3642.6,0,80.2963,3642.6,6,6,6562.27,-898.081,6623.44,1,-7.79281,6623.44,-6,6,3961.75,-3135.11,5052.17,1,-38.3562,5052.17,-6,-6,6562.27,898.081,6623.44,1,7.79281,6623.44,6,-6,3961.75,3135.11,5052.17,1,38.3562,5052.17,-6,6,3961.75,-3135.11,5052.17,1,-38.3562,5052.17,-6,5,1234.77,-1984.04,2336.89,0,-58.1039,2336.89,6,-7,-613.973,-3590.48,3642.6,0,80.2963,3642.6,6,-8,601.2,-1567.65,1678.98,0,-69.018,1678.98,-6,7,-613.973,3590.48,3642.6,0,-80.2963,3642.6,-6,8,601.2,1567.65,1678.98,0,69.018,1678.98,6,-6,3961.75,3135.11,5052.17,1,38.3562,5052.17,6,-5,1234.77,1984.04,2336.89,0,58.1039,2336.89,6,6,6562.27,-898.081,6623.44,1,-7.79281,6623.44,-6,6,3961.75,-3135.11,5052.17,1,-38.3562,5052.17,-6,-6,6562.27,898.081,6623.44,1,7.79281,6623.44,6,-6,3961.75,3135.11,5052.17,1,38.3562,5052.17,6,6,6562.27,-898.081,6623.44,1,-7.79281,6623.44,-6,6,3961.75,-3135.11,5052.17,1,-38.3562,5052.17,-6,-6,6562.27,898.081,6623.44,1,7.79281,6623.44,6,-6,3961.75,3135.11,5052.17,1,38.3562,5052.17,6,6,6,5.99795,6562.27,-898.081,-7.79281,6623.44,6562.27,-898.081,6623.44,1,-7.79281,6623.44,-6,6,-6,5.99795,3961.75,-3135.11,-38.3562,5052.17,3961.75,-3135.11,5052.17,1,-38.3562,5052.17,-6,-6,-6,-6.00205,6562.27,898.081,7.79281,6623.44,6562.27,898.081,6623.44,1,7.79281,6623.44,6,-6,6,-6.00205,3961.75,3135.11,38.3562,5052.17,3961.75,3135.11,5052.17,1,38.3562,5052.17
0.0021,6,6,6526.89,-942.002,6594.52,1,-8.21258,6594.52,-6,6,3836.33,-3167.31,4974.87,1,-39.5434,4974.87,-6,-6,6526.89,942.002,6594.52,1,8.21258,6594.52,6,-6,3836.33,3167.31,4974.87,1,39.5434,4974.87,7,6,-997.355,-259.944,1030.67,0,14.6082,1030.67,5,7,-576.309,-212.247,614.15,0,20.2181,614.15,-7,-6,-997.355,259.944,1030.67,0,-14.6082,1030.67,-5,-7,-576.309,212.247,614.15,0,-20.2181,614.15,6,6,6526.89,-942.002,6594.52,1,-8.21258,6594.52,-6,6,3836.33,-3167.31,4974.87,1,-39.5434,4974.87,-6,-6,6526.89,942.002,6594.52,1,8.21258,6594.52,6,-6,3836.33,3167.31,4974.87,1,39.5434,4974.87,-6,6,3836.33,-3167.31,4974.87,1,-39.5434,4974.87,-6,5,1284.61,-1962.21,2345.31,0,-56.7883,2345.31,6,-7,-526.745,-3669.63,3707.24,0,81.8315,3707.24,6,-8,615.443,-1554.07,1671.5,0,-68.3955,1671.5,-6,7,-526.745,3669.63,3707.24,0,-81.8315,3707.24,-6,8,615.443,1554.07,1671.5,0,68.3955,1671.5,6,-6,3836.33,3167.31,4974.87,1,39.5434,4974.87,6,-5,1284.61,1962.21,2345.31,0,56.7883,2345.31,6,6,6526.89,-942.002,6594.52,1,-8.21258,6594.52,-6,6,3836.33,-3167.31,4974.87,1,-39.5434,4974.87,-6,-6,6526.89,942.002,6594.52,1,8.21258,6594.52,6,-6,3836.33,3167.31,4974.87,1,39.5434,4974.87,6,6,6526.89,-942.002,6594.52,1,-8.21258,6594.52,-6,6,3836.33,-3167.31,4974.87,1,-39.5434,4974.87,-6,-6,6526.89,942.002,6594.52,1,8.21258,6594.52,6,-6,3836.33,3167.31,4974.87,1,39.5434,4974.87,6,6,6,5.9979,6526.89,-942.002,-8.21258,6594.52,6526.89,-942.002,6594.52,1,-8.21258,6594.52,-6,6,-6,5.9979,3836.33,-3167.31,-39.5434,4974.87,3836.33,-3167.31,4974.87,1,-39.5434,4974.87,-6,-6,-6,-6.0021,6526.89,942.002,8.21258,6594.52,6526.89,942.002,6594.52,1,8.21258,6594.52,6,-6,6,-6.0021,3836.33,3167.31,39.5434,4974.87,3836.33,3167.31,4974.87,1,39.5434,4974.87
0.00215,6,6,6472.18,-951.61,6541.76,1,-8.36432,6541.76,-6,6,3686.08,-3144.56,4845.15,1,-40.4672,4845.15,-6,-6,6472.18,951.61,6541.76,1,8.36432,6541.76,6,-6,3686.08,3144.56,4845.15,1,40.4672,4845.15,7,6,-1024.58,-243.078,1053.02,0,13.3465,1053.02,5,7,-618.279,-207.443,652.152,0,18.5474,652.152,-7,-6,-1024.58,243.078,1053.02,0,-13.3465,1053.02,-5,-7,-618.279,207.443,652.152,0,-18.5474,652.152,6,6,6472.18,-951.61,6541.76,1,-8.36432,6541.76,-6,6,3686.08,-3144.56,4845.15,1,-40.4672,4845.15,-6,-6,6472.18,951.61,6541.76,1,8.36432,6541.76,6,-6,3686.08,3144.56,4845.15,1,40.4672,4845.15,-6,6,3686.08,-3144.56,4845.15,1,-40.4672,4845.15,-6,5,1292.56,-1976.48,2361.6,0,-56.8165,2361.6,6,-7,-438.193,-3757.54,3783.01,0,83.3484,3783.01,6,-8,683.503,-1532.77,1678.26,0,-65.9666,1678.26,-6,7,-438.193,3757.54,3783.01,0,-83.3484,3783.01,-6,8,683.503,1532.77,1678.26,0,65.9666,1678.26,6,-6,3686.08,3144.56,4845.15,1,40.4672,4845.15,6,-5,1292.56,1976.48,2361.6,0,56.8165,2361.6,6,6,6472.18,-951.61,6541.76,1,-8.36432,6541.76,-6,6,3686.08,-3144.56,4845.15,1,-40.4672,4845.15,-6,-6,6472.18,951.61,6541.76,1,8.36432,6541.76,6,-6,3686.08,3144.56,4845.15,1,40.4672,4845.15,6,6,6472.18,-951.61,6541.76,1,-8.36432,6541.76,-6,6,3686.08,-3144.56,4845.15,1,-40.4672,4845.15,-6,-6,6472.18,951.61,6541.76,1,8.36432,6541.76,6,-6,3686.08,3144.56,4845.15,1,40.4672,4845.15,6,6,6,5.99785,6472.18,-951.61,-8.36432,6541.76,6472.18,-951.61,6541.76,1,-8.36432,6541.76,-6,6,-6,5.99785,3686.08,-3144.56,-40.4672,4845.15,3686.08,-3144.56,4845.15,1,-40.4672,4845.15,-6,-6,-6,-6.00215,6472.18,951.61,8.36432,6541.76,6472.18,951.61,6541.76,1,8.36432,6541.76,6,-6,6,-6.00215,3686.08,3144.56,40.4672,4845.15,3686.08,3144.56,4845.15,1,40.4672,4845.15
0.0022,6,6,6431.88,-951.363,6501.86,1,-8.41382,6501.86,-6,6,3598.14,-3148.22,4781,1,-41.1846,4781,-6,-6,6431.88,951.363,6501.86,1,8.41382,6501.86,6,-6,3598.14,3148.22,4781,1,41.1846,4781,7,6,-1045.59,-236.704,1072.05,0,12.7558,1072.05,5,7,-630.537,-201.722,662.019,0,17.7406,662.019,-7,-6,-1045.59,236.704,1072.05,0,-12.7558,1072.05,-5,-7,-630.537,201.722,662.019,0,-17.7406,662.019,6,6,6431.88,-951.363,6501.86,1,-8.41382,6501.86,-6,6,3598.14,-3148.22,4781,1,-41.1846,4781,-6,-6,6431.88,951.363,6501.86,1,8.41382,6501.86,6,-6,3598.14,3148.22,4781,1,41.1846,4781,-6,6,3598.14,-3148.22,4781,1,-41.1846,4781,-6,5,1253.41,-1964.57,2330.36,0,-57.4618,2330.36,6,-7,-363.878,-3812.19,3829.51,0,84.5476,3829.51,6,-8,775.353,-1556.72,1739.12,0,-63.5235,1739.12,-6,7,-363.878,3812.19,3829.51,0,-84.5476,3829.51,-6,8,775.353,1556.72,1739.12,0,63.5235,1739.12,6,-6,3598.14,3148.22,4781,1,41.1846,4781,6,-5,1253.41,1964.57,2330.36,0,57.4618,2330.36,6,6,6431.88,-951.363,6501.86,1,-8.41382,6501.86,-6,6,3598.14,-3148.22,4781,1,-41.1846,4781,-6,-6,6431.88,951.363,6501.86,1,8.41382,6501.86,6,-6,3598.14,3148.22,4781,1,41.1846,4781,6,6,6431.88,-951.363,6501.86,1,-8.41382,6501.86,-6,6,3598.14,-3148.22,4781,1,-41.1846,4781,-6,-6,6431.88,951.363,6501.86,1,8.41382,6501.86,6,-6,3598.14,3148.22,4781,1,41.1846,4781,6,6,6,5.9978,6431.88,-951.363,-8.41382,6501.86,6431.88,-951.363,6501.86,1,-8.41382,6501.86,-6,6,-6,5.9978,3598.14,-3148.22,-41.1846,4781,3598.14,-3148.22,4781,1,-41.1846,4781,-6,-6,-6,-6.0022,6431.88,951.363,8.41382,6501.86,6431.88,951.363,6501.86,1,8.41382,6501.86,6,-6,6,-6.0022,3598.14,3148.22,41.1846,4781,3598.14,3148.22,4781,1,41.1846,4781
0.00225,6,6,6412.68,-943.563,6481.73,1,-8.37045,6481.73,-6,6,3465.97,-3145.69,4680.63,1,-42.2267,4680.63,-6,-6,6412.68,943.563,6481.73,1,8.37045,6481.73,6,-6,3465.97,3145.69,4680.63,1,42.2267,4680.63,7,6,-1076.6,-237.433,1102.47,0,12.437,1102.47,5,7,-654.698,-172.095,676.939,0,14.7277,676.939,-7,-6,-1076.6,237.433,1102.47,0,-12.437,1102.47,-5,-7,-654.698,172.095,676.939,0,-14.7277,676.939,6,6,6412.68,-943.563,6481.73,1,-8.37045,6481.73,-6,6,3465.97,-3145.69,4680.63,1,-42.2267,4680.63,-6,-6,6412.68,943.563,6481.73,1,8.37045,6481.73,6,-6,3465.97,3145.69,4680.63,1,42.2267,4680.63,-6,6,3465.97,-3145.69,4680.63,1,-42.2267,4680.63,-6,5,1305.15,-1996.01,2384.84,0,-56.8201,2384.84,6,-7,-263.322,-3905.04,3913.91,0,86.1423,3913.91,6,-8,798.187,-1497.43,1696.88,0,-61.9408,1696.88,-6,7,-263.322,3905.04,3913.91,0,-86.1423,3913.91,-6,8,798.187,1497.43,1696.88,0,61.9408,1696.88,6,-6,3465.97,3145.69,4680.63,1,42.2267,4680.63,6,-5,1305.15,1996.01,2384.84,0,56.8201,2384.84,6,6,6412.68,-943.563,6481.73,1,-8.37045,6481.73,-6,6,3465.97,-3145.69,4680.63,1,-42.2267,4680.63,-6,-6,6412.68,943.563,6481.73,1,8.37045,6481.73,6,-6,3465.97,3145.69,4680.63,1,42.2267,4680.63,6,6,6412.68,-943.563,6481.73,1,-8.37045,6481.73,-6,6,3465.97,-3145.69,4680.63,1,-42.2267,4680.63,-6,-6,6412.68,943.563,6481.73,1,8.37045,6481.73,6,-6,3465.97,3145.69,4680.63,1,42.2267,4680.63,6,6,6,5.99775,6412.68,-943.563,-8.37045,6481.73,6412.68,-943.563,6481.73,1,-8.37045,6481.73,-6,6,-6,5.99775,3465.97,-3145.69,-42.2267,4680.63,3465.97,-3145.69,4680.63,1,-42.2267,4680.63,-6,-6,-6,-6.00225,6412.68,943.563,8.37045,6481.73,6412.68,943.563,6481.73,1,8.37045,6481.73,6,-6,6,-6.00225,3465.97,3145.69,42.2267,4680.63,3465.97,3145.69,4680.63,1,42.2267,4680.63
0.0023,6,6,6399.33,-931.713,6466.8,1,-8.2838,6466.8,-6,6,3395.13,-3132.6,4619.53,1,-42.6969,4619.53,-6,-6,6399.33,931.713,6466.8,1,8.2838,6466.8,6,-6,3395.13,3132.6,4619.53,1,42.6969,4619.53,7,6,-1099.86,-234.756,1124.63,0,12.0485,1124.63,5,7,-670.709,-157.243,688.895,0,13.1943,688.895,-7,-6,-1099.86,234.756,1124.63,0,-12.0485,1124.63,-5,-7,-670.709,157.243,688.895,0,-13.1943,688.895,6,6,6399.33,-931.713,6466.8,1,-8.2838,6466.8,-6,6,3395.13,-3132.6,4619.53,1,-42.6969,4619.53,-6,-6,6399.33,931.713,6466.8,1,8.2838,6466.8,6,-6,3395.13,3132.6,4619.53,1,42.6969,4619.53,-6,6,3395.13,-3132.6,4619.53,1,-42.6969,4619.53,-6,5,1308.12,-2006.79,2395.49,0,-56.9019,2395.49,6,-7,-232.31,-3956.08,3962.9,0,86.6393,3962.9,6,-8,868.841,-1501.66,1734.9,0,-59.9469,1734.9,-6,7,-232.31,3956.08,3962.9,0,-86.6393,3962.9,-6,8,868.841,1501.66,1734.9,0,59.9469,1734.9,6,-6,3395.13,3132.6,4619.53,1,42.6969,4619.53,6,-5,1308.12,2006.79,2395.49,0,56.9019,2395.49,6,6,6399.33,-931.713,6466.8,1,-8.2838,6466.8,-6,6,3395.13,-3132.6,4619.53,1,-42.6969,4619.53,-6,-6,6399.33,931.713,6466.8,1,8.2838,6466.8,6,-6,3395.13,3132.6,4619.53,1,42.6969,4619.53,6,6,6399.33,-931.713,6466.8,1,-8.2838,6466.8,-6,6,3395.13,-3132.6,4619.53,1,-42.6969,4619.53,-6,-6,6399.33,931.713,6466.8,1,8.2838,6466.8,6,-6,3395.13,3132.6,4619.53,1,42.6969,4619.53,6,6,6,5.9977,6399.33,-931.713,-8.2838,6466.8,6399.33,-931.713,6466.8,1,-8.2838,6466.8,-6,6,-6,5.9977,3395.13,-3132.6,-42.6969,4619.53,3395.13,-3132.6,4619.53,1,-42.6969,4619.53,-6,-6,-6,-6.0023,6399.33,931.713,8.2838,6466.8,6399.33,931.713,6466.8,1,8.2838,6466.8,6,-6,6,-6.0023,3395.13,3132.6,42.6969,4619.53,3395.13,3132.6,4619.53,1,42.6969,4619.53
0.00235,6,6,6380.71,-922.107,6446.99,1,-8.22316,6446.99,-6,6,3270.85,-3116.51,4517.86,1,-43.6158,4517.86,-6,-6,6380.71,922.107,6446.99,1,8.22316,6446.99,6,-6,3270.85,3116.51,4517.86,1,43.6158,4517.86,7,6,-1144.45,-227.231,1166.79,0,11.23,1166.79,5,7,-703.593,-155.12,720.49,0,12.433,720.49,-7,-6,-1144.45,227.231,1166.79,0,-11.23,1166.79,-5,-7,-703.593,155.12,720.49,0,-12.433,720.49,6,6,6380.71,-922.107,6446.99,1,-8.22316,6446.99,-6,6,3270.85,-3116.51,4517.86,1,-43.6158,4517.86,-6,-6,6380.71,922.107,6446.99,1,8.22316,6446.99,6,-6,3270.85,3116.51,4517.86,1,43.6158,4517.86,-6,6,3270.85,-3116.51,4517.86,1,-43.6158,4517.86,-6,5,1329.67,-2064.35,2455.52,0,-57.214,2455.52,6,-7,-164.276,-4027.12,4030.47,0,87.6641,4030.47,6,-8,899.283,-1459.2,1714.05,0,-58.3551,1714.05,-6,7,-164.276,4027.12,4030.47,0,-87.6641,4030.47,-6,8,899.283,1459.2,1714.05,0,58.3551,1714.05,6,-6,3270.85,3116.51,4517.86,1,43.6158,4517.86,6,-5,1329.67,2064.35,2455.52,0,57.214,2455.52,6,6,6380.71,-922.107,6446.99,1,-8.22316,6446.99,-6,6,3270.85,-3116.51,4517.86,1,-43.6158,4517.86,-6,-6,6380.71,922.107,6446.99,1,8.22316,6446.99,6,-6,3270.85,3116.51,4517.86,1,43.6158,4517.86,6,6,6380.71,-922.107,6446.99,1,-8.22316,6446.99,-6,6,3270.85,-3116.51,4517.86,1,-43.6158,4517.86,-6,-6,6380.71,922.107,6446.99,1,8.22316,6446.99,6,-6,3270.85,3116.51,4517.86,1,43.6158,4517.86,6,6,6,5.99765,6380.71,-922.107,-8.22316,6446.99,6380.71,-922.107,6446.99,1,-8.22316,6446.99,-6,6,-6,5.99765,3270.85,-3116.51,-43.6158,4517.86,3270.85,-3116.51,4517.86,1,-43.6158,4517.86,-6,-6,-6,-6.00235,6380.71,922.107,8.22316,6446.99,6380.71,922.107,6446.99,1,8.22316,6446.99,6,-6,6,-6.00235,3270.85,3116.51,43.6158,4517.86,3270.85,3116.51,4517.86,1,43.6158,4517.86
0.0024,6,6,6359.72,-926.571,6426.86,1,-8.28932,6426.86,-6,6,3184.28,-3101.8,4445.31,1,-44.2483,4445.31,-6,-6,6359.72,926.571,6426.86,1,8.28932,6426.86,6,-6,3184.28,3101.8,4445.31,1,44.2483,4445.31,7,6,-1165.8,-217.993,1186.01,0,10.5914,1186.01,5,7,-732.039,-133.119,744.044,0,10.3065,744.044,-7,-6,-1165.8,217.993,1186.01,0,-10.5914,1186.01,-5,-7,-732.039,133.119,744.044,0,-10.3065,744.044,6,6,6359.72,-926.571,6426.86,1,-8.28932,6426.86,-6,6,3184.28,-3101.8,4445.31,1,-44.2483,4445.31,-6,-6,6359.72,926.571,6426.86,1,8.28932,6426.86,6,-6,3184.28,3101.8,4445.31,1,44.2483,4445.31,-6,6,3184.28,-3101.8,4445.31,1,-44.2483,4445.31,-6,5,1324.23,-2052.84,2442.9,0,-57.175,2442.9,6,-7,-82.931,-4096.42,4097.26,0,88.8402,4097.26,6,-8,938.297,-1445.18,1723.07,0,-57.006,1723.07,-6,7,-82.931,4096.42,4097.26,0,-88.8402,4097.26,-6,8,938.297,1445.18,1723.07,0,57.006,1723.07,6,-6,3184.28,3101.8,4445.31,1,44.2483,4445.31,6,-5,1324.23,2052.84,2442.9,0,57.175,2442.9,6,6,6359.72,-926.571,6426.86,1,-8.28932,6426.86,-6,6,3184.28,-3101.8,4445.31,1,-44.2483,4445.31,-6,-6,6359.72,926.571,6426.86,1,8.28932,6426.86,6,-6,3184.28,3101.8,4445.31,1,44.2483,4445.31,6,6,6359.72,-926.571,6426.86,1,-8.28932,6426.86,-6,6,3184.28,-3101.8,4445.31,1,-44.2483,4445.31,-6,-6,6359.72,926.571,6426.86,1,8.28932,6426.86,6,-6,3184.28,3101.8,4445.31,1,44.2483,4445.31,6,6,6,5.9976,6359.72,-926.571,-8.28932,6426.86,6359.72,-926.571,6426.86,1,-8.28932,6426.86,-6,6,-6,5.9976,3184.28,-3101.8,-44.2483,4445.31,3184.28,-3101.8,4445.31,1,-44.2483,4445.31,-6,-6,-6,-6.0024,6359.72,926.571,8.28932,6426.86,6359.72,926.571,6426.86,1,8.28932,6426.86,6,-6,6,-6.0024,3184.28,3101.8,44.2483,4445.31,3184.28,3101.8,4445.31,1,44.2483,4445.31
0.00245,6,6,6319.73,-933.015,6388.23,1,-8.39821,6388.23,-6,6,3100.96,-3071.28,4364.48,1,-44.7245,4364.48,-6,-6,6319.73,933.015,6388.23,1,8.39821,6388.23,6,-6,3100.96,3071.28,4364.48,1,44.7245,4364.48,7,6,-1183.92,-206.044,1201.72,0,9.87261,1201.72,5,7,-744.379,-98.5115,750.869,0,7.53874,750.869,-7,-6,-1183.92,206.044,1201.72,0,-9.87261,1201.72,-5,-7,-744.379,98.5115,750.869,0,-7.53874,750.869,6,6,6319.73,-933.015,6388.23,1,-8.39821,6388.23,-6,6,3100.96,-3071.28,4364.48,1,-44.7245,4364.48,-6,-6,6319.73,933.015,6388.23,1,8.39821,6388.23,6,-6,3100.96,3071.28,4364.48,1,44.7245,4364.48,-6,6,3100.96,-3071.28,4364.48,1,-44.7245,4364.48,-6,5,1340.75,-2054.76,2453.5,0,-56.8752,2453.5,6,-7,35.93,-4170.41,4170.57,0,-89.5064,4170.57,6,-8,981.558,-1371.38,1686.46,0,-54.4071,1686.46,-6,7,35.93,4170.41,4170.57,0,89.5064,4170.57,-6,8,981.558,1371.38,1686.46,0,54.4071,1686.46,6,-6,3100.96,3071.28,4364.48,1,44.7245,4364.48,6,-5,1340.75,2054.76,2453.5,0,56.8752,2453.5,6,6,6319.73,-933.015,6388.23,1,-8.39821,6388.23,-6,6,3100.96,-3071.28,4364.48,1,-44.7245,4364.48,-6,-6,6319.73,933.015,6388.23,1,8.39821,6388.23,6,-6,3100.96,3071.28,4364.48,1,44.7245,4364.48,6,6,6319.73,-933.015,6388.23,1,-8.39821,6388.23,-6,6,3100.96,-3071.28,4364.48,1,-44.7245,4364.48,-6,-6,6319.73,933.015,6388.23,1,8.39821,6388.23,6,-6,3100.96,3071.28,4364.48,1,44.7245,4364.48,6,6,6,5.99755,6319.73,-933.015,-8.39821,6388.23,6319.73,-933.015,6388.23,1,-8.39821,6388.23,-6,6,-6,5.99755,3100.96,-3071.28,-44.7245,4364.48,3100.96,-3071.28,4364.48,1,-44.7245,4364.48,-6,-6,-6,-6.00245,6319.73,933.015,8.39821,6388.23,6319.73,933.015,6388.23,1,8.39821,6388.23,6,-6,6,-6.00245,3100.96,3071.28,44.7245,4364.48,3100.96,3071.28,4364.48,1,44.7245,4364.48
0.0025,6,6,6267.22,-913.852,6333.5,1,-8.29609,6333.5,-6,6,3018.22,-3033.85,4279.47,1,-45.148,4279.47,-6,-6,6267.22,913.852,6333.5,1,8.29609,6333.5,6,-6,3018.22,3033.85,4279.47,1,45.148,4279.47,7,6,-1198.94,-213.634,1217.82,0,10.1032,1217.82,5,7,-750.097,-74.6595,753.803,0,5.68411,753.803,-7,-6,-1198.94,213.634,1217.82,0,-10.1032,1217.82,-5,-7,-750.097,74.6595,753.803,0,-5.68411,753.803,6,6,6267.22,-913.852,6333.5,1,-8.29609,6333.5,-6,6,3018.22,-3033.85,4279.47,1,-45.148,4279.47,-6,-6,6267.22,913.852,6333.5,1,8.29609,6333.5,6,-6,3018.22,3033.85,4279.47,1,45.148,4279.47,-6,6,3018.22,-3033.85,4279.47,1,-45.148,4279.47,-6,5,1326.72,-2029.44,2424.63,0,-56.8259,2424.63,6,-7,171.805,-4214.84,4218.34,0,-87.6658,4218.34,6,-8,1008.18,-1324.76,1664.75,0,-52.7278,1664.75,-6,7,171.805,4214.84,4218.34,0,87.6658,4218.34,-6,8,1008.18,1324.76,1664.75,0,52.7278,1664.75,6,-6,3018.22,3033.85,4279.47,1,45.148,4279.47,6,-5,1326.72,2029.44,2424.63,0,56.8259,2424.63,6,6,6267.22,-913.852,6333.5,1,-8.29609,6333.5,-6,6,3018.22,-3033.85,4279.47,1,-45.148,4279.47,-6,-6,6267.22,913.852,6333.5,1,8.29609,6333.5,6,-6,3018.22,3033.85,4279.47,1,45.148,4279.47,6,6,6267.22,-913.852,6333.5,1,-8.29609,6333.5,-6,6,3018.22,-3033.85,4279.47,1,-45.148,4279.47,-6,-6,6267.22,913.852,6333.5,1,8.29609,6333.5,6,-6,3018.22,3033.85,4279.47,1,45.148,4279.47,6,6,6,5.9975,6267.22,-913.852,-8.29609,6333.5,6267.22,-913.852,6333.5,1,-8.29609,6333.5,-6,6,-6,5.9975,3018.22,-3033.85,-45.148,4279.47,3018.22,-3033.85,4279.47,1,-45.148,4279.47,-6,-6,-6,-6.0025,6267.22,913.852,8.29609,6333.5,6267.22,913.852,6333.5,1,8.29609,6333.5,6,-6,6,-6.0025,3018.22,3033.85,45.148,4279.47,3018.22,3033.85,4279.47,1,45.148,4279.47
0.00255,6,6,6255.04,-919.021,6322.19,1,-8.35838,6322.19,-6,6,2939,-3013.46,4209.35,0,-45.7167,4209.35,-6,-6,6255.04,919.021,6322.19,1,8.35838,6322.19,6,-6,2939,3013.46,4209.35,0,45.7167,4209.35,7,6,-1222.15,-202.608,1238.83,0,9.41287,1238.83,5,7,-773.935,-48.1798,775.433,0,3.56224,775.433,-7,-6,-1222.15,202.608,1238.83,0,-9.41287,1238.83,-5,-7,-773.935,48.1798,775.433,0,-3.56224,775.433,6,6,6255.04,-919.021,6322.19,1,-8.35838,6322.19,-6,6,2939,-3013.46,4209.35,0,-45.7167,4209.35,-6,-6,6255.04,919.021,6322.19,1,8.35838,6322.19,6,-6,2939,3013.46,4209.35,0,45.7167,4209.35,-6,6,2939,-3013.46,4209.35,0,-45.7167,4209.35,-6,5,1321.17,-2044.36,2434.11,0,-57.1274,2434.11,6,-7,234.73,-4289.53,4295.95,1,-86.8678,4295.95,6,-8,1079.9,-1290.84,1682.99,0,-50.0844,1682.99,-6,7,234.73,4289.53,4295.95,1,86.8678,4295.95,-6,8,1079.9,1290.84,1682.99,0,50.0844,1682.99,6,-6,2939,3013.46,4209.35,0,45.7167,4209.35,6,-5,1321.17,2044.36,2434.11,0,57.1274,2434.11,6,6,6255.04,-919.021,6322.19,1,-8.35838,6322.19,-6,7,234.73,4289.53,4295.95,1,86.8678,4295.95,-6,-6,6255.04,919.021,6322.19,1,8.35838,6322.19,6,-7,234.73,-4289.53,4295.95,1,-86.8678,4295.95,6,6,6255.04,-919.021,6322.19,1,-8.35838,6322.19,-6,7,234.73,4289.53,4295.95,1,86.8678,4295.95,-6,-6,6255.04,919.021,6322.19,1,8.35838,6322.19,6,-7,234.73,-4289.53,4295.95,1,-86.8678,4295.95,6,6,6,5.99745,6255.04,-919.021,-8.35838,6322.19,6255.04,-919.021,6322.19,1,-8.35838,6322.19,-6,6,-6,5.99745,2939,-3013.46,-45.7167,4209.35,2939,-3013.46,4209.35,0,-45.7167,4209.35,-6,-6,-6,-6.00255,6255.04,919.021,8.35838,6322.19,6255.04,919.021,6322.19,1,8.35838,6322.19,6,-6,6,-6.00255,2939,3013.46,45.7167,4209.35,2939,3013.46,4209.35,0,45.7167,4209.35
0.0026,6,6,6176.99,-880.945,6239.49,1,-8.11664,6239.49,-6,6,2845.07,-2964.92,4109.16,0,-46.1817,4109.16,-6,-6,6176.99,880.945,6239.49,1,8.11664,6239.49,6,-6,2845.07,2964.92,4109.16,0,46.1817,4109.16,7,6,-1235.38,-200.21,1251.5,0,9.20552,1251.5,5,7,-796.582,-18.3592,796.793,0,1.32029,796.793,-7,-6,-1235.38,200.21,1251.5,0,-9.20552,1251.5,-5,-7,-796.582,18.3592,796.793,0,-1.32029,796.793,6,6,6176.99,-880.945,6239.49,1,-8.11664,6239.49,-6,6,2845.07,-2964.92,4109.16,0,-46.1817,4109.16,-6,-6,6176.99,880.945,6239.49,1,8.11664,6239.49,6,-6,2845.07,2964.92,4109.16,0,46.1817,4109.16,-6,6,2845.07,-2964.92,4109.16,0,-46.1817,4109.16,-6,5,1290.01,-2013.02,2390.9,0,-57.3469,2390.9,6,-7,364.057,-4305.82,4321.18,1,-85.1671,4321.18,6,-8,1130.09,-1224.71,1666.44,0,-47.301,1666.44,-6,7,364.057,4305.82,4321.18,1,85.1671,4321.18,-6,8,1130.09,1224.71,1666.44,0,47.301,1666.44,6,-6,2845.07,2964.92,4109.16,0,46.1817,4109.16,6,-5,1290.01,2013.02,2390.9,0,57.3469,2390.9,6,6,6176.99,-880.945,6239.49,1,-8.11664,6239.49,-6,7,364.057,4305.82,4321.18,1,85.1671,4321.18,-6,-6,6176.99,880.945,6239.49,1,8.11664,6239.49,6,-7,364.057,-4305.82,4321.18,1,-85.1671,4321.18,6,6,6176.99,-880.945,6239.49,1,-8.11664,6239.49,-6,7,364.057,4305.82,4321.18,1,85.1671,4321.18,-6,-6,6176.99,880.945,6239.49,1,8.11664,6239.49,6,-7,364.057,-4305.82,4321.18,1,-85.1671,4321.18,6,6,6,5.9974,6176.99,-880.945,-8.11664,6239.49,6176.99,-880.945,6239.49,1,-8.11664,6239.49,-6,6,-6,5.9974,2845.07,-2964.92,-46.1817,4109.16,2845.07,-2964.92,4109.16,0,-46.1817,4109.16,-6,-6,-6,-6.0026,6176.99,880.945,8.11664,6239.49,6176.99,880.945,6239.49,1,8.11664,6239.49,6,-6,6,-6.0026,2845.07,2964.92,46.1817,4109.16,2845.07,2964.92,4109.16,0,46.1817,4109.16
0.00265,6,6,6137.94,-901.904,6203.85,1,-8.35918,6203.85,-6,6,2744.45,-2926.23,4011.84,0,-46.8361,4011.84,-6,-6,6137.94,901.904,6203.85,1,8.35918,6203.85,6,-6,2744.45,2926.23,4011.84,0,46.8361,4011.84,7,6,-1252.28,-191.225,1266.79,0,8.68211,1266.79,5,7,-809.38,31.147,809.979,0,-2.2038,809.979,-7,-6,-1252.28,191.225,1266.79,0,-8.68211,1266.79,-5,-7,-809.38,-31.147,809.979,0,2.2038,809.979,6,6,6137.94,-901.904,6203.85,1,-8.35918,6203.85,-6,6,2744.45,-2926.23,4011.84,0,-46.8361,4011.84,-6,-6,6137.94,901.904,6203.85,1,8.35918,6203.85,6,-6,2744.45,2926.23,4011.84,0,46.8361,4011.84,-6,6,2744.45,-2926.23,4011.84,0,-46.8361,4011.84,-6,5,1321.44,-2000.46,2397.51,0,-56.5525,2397.51,6,-7,488.316,-4363.49,4390.73,1,-83.6146,4390.73,6,-8,1158.44,-1156.84,1637.15,0,-44.9604,1637.15,-6,7,488.316,4363.49,4390.73,1,83.6146,4390.73,-6,8,1158.44,1156.84,1637.15,0,44.9604,1637.15,6,-6,2744.45,2926.23,4011.84,0,46.8361,4011.84,6,-5,1321.44,2000.46,2397.51,0,56.5525,2397.51,6,6,6137.94,-901.904,6203.85,1,-8.35918,6203.85,-6,7,488.316,4363.49,4390.73,1,83.6146,4390.73,-6,-6,6137.94,901.904,6203.85,1,8.35918,6203.85,6,-7,488.316,-4363.49,4390.73,1,-83.6146,4390.73,6,6,6137.94,-901.904,6203.85,1,-8.35918,6203.85,-6,7,488.316,4363.49,4390.73,1,83.6146,4390.73,-6,-6,6137.94,901.904,6203.85,1,8.35918,6203.85,6,-7,488.316,-4363.49,4390.73,1,-83.6146,4390.73,6,6,6,5.99735,6137.94,-901.904,-8.35918,6203.85,6137.94,-901.904,6203.85,1,-8.35918,6203.85,-6,6,-6,5.99735,2744.45,-2926.23,-46.8361,4011.84,2744.45,-2926.23,4011.84,0,-46.8361,4011.84,-6,-6,-6,-6.00265,6137.94,901.904,8.35918,6203.85,6137.94,901.904,6203.85,1,8.35918,6203.85,6,-6,6,-6.00265,2744.45,2926.23,46.8361,4011.84,2744.45,2926.23,4011.84,0,46.8361,4011.84
0.0027,6,6,6111.76,-856.807,6171.52,1,-7.98029,6171.52,-6,6,2714.74,-2903.42,3974.88,0,-46.9235,3974.88,-6,-6,6111.76,856.807,6171.52,1,7.98029,6171.52,6,-6,2714.74,2903.42,3974.88,0,46.9235,3974.88,7,6,-1267.33,-199.151,1282.88,0,8.93058,1282.88,5,7,-814.276,43.0386,815.412,0,-3.02556,815.412,-7,-6,-1267.33,199.151,1282.88,0,-8.93058,1282.88,-5,-7,-814.276,-43.0386,815.412,0,3.02556,815.412,6,6,6111.76,-856.807,6171.52,1,-7.98029,6171.52,-6,6,2714.74,-2903.42,3974.88,0,-46.9235,3974.88,-6,-6,6111.76,856.807,6171.52,1,7.98029,6171.52,6,-6,2714.74,2903.42,3974.88,0,46.9235,3974.88,-6,6,2714.74,-2903.42,3974.88,0,-46.9235,3974.88,-6,5,1299.84,-1990.23,2377.1,0,-56.8511,2377.1,-7,7,42.1468,-1160.27,1161.04,0,-87.9197,1161.04,6,-7,566.273,-4374.53,4411.03,1,-82.6242,4411.03,-6,7,566.273,4374.53,4411.03,1,82.6242,4411.03,6,-6,2714.74,2903.42,3974.88,0,46.9235,3974.88,6,-5,1299.84,1990.23,2377.1,0,56.8511,2377.1,7,-7,42.1468,1160.27,1161.04,0,87.9197,1161.04,6,6,6111.76,-856.807,6171.52,1,-7.98029,6171.52,-6,7,566.273,4374.53,4411.03,1,82.6242,4411.03,-6,-6,6111.76,856.807,6171.52,1,7.98029,6171.52,6,-7,566.273,-4374.53,4411.03,1,-82.6242,4411.03,6,6,6111.76,-856.807,6171.52,1,-7.98029,6171.52,-6,7,566.273,4374.53,4411.03,1,82.6242,4411.03,-6,-6,6111.76,856.807,6171.52,1,7.98029,6171.52,6,-7,566.273,-4374.53,4411.03,1,-82.6242,4411.03,6,6,6,5.9973,6111.76,-856.807,-7.98029,6171.52,6111.76,-856.807,6171.52,1,-7.98029,6171.52,-6,6,-6,5.9973,2714.74,-2903.42,-46.9235,3974.88,2714.74,-2903.42,3974.88,0,-46.9235,3974.88,-6,-6,-6,-6.0027,6111.76,856.807,7.98029,6171.52,6111.76,856.807,6171.52,1,7.98029,6171.52,6,-6,6,-6.0027,2714.74,2903.42,46.9235,3974.88,2714.74,2903.42,3974.88,0,46.9235,3974.88
0.00275,6,6,6096.19,-873.265,6158.42,1,-8.15203,6158.42,-6,6,2629.32,-2866.42,3889.69,0,-47.4704,3889.69,-6,-6,6096.19,873.265,6158.42,1,8.15203,6158.42,6,-6,2629.32,2866.42,3889.69,0,47.4704,3889.69,7,6,-1301.54,-186.714,1314.86,0,8.16377,1314.86,5,7,-831.716,70.0908,834.664,0,-4.81708,834.664,-7,-6,-1301.54,186.714,1314.86,0,-8.16377,1314.86,-5,-7,-831.716,-70.0908,834.664,0,4.81708,834.664,6,6,6096.19,-873.265,6158.42,1,-8.15203,6158.42,-6,6,2629.32,-2866.42,3889.69,0,-47.4704,3889.69,-6,-6,6096.19,873.265,6158.42,1,8.15203,6158.42,6,-6,2629.32,2866.42,3889.69,0,47.4704,3889.69,-6,6,2629.32,-2866.42,3889.69,0,-47.4704,3889.69,-6,5,1311.27,-2022.75,2410.59,0,-57.0463,2410.59,-7,7,-1.63155,-1218.2,1218.2,0,89.9233,1218.2,6,-7,659.082,-4446.67,4495.25,1,-81.569,4495.25,-6,7,659.082,4446.67,4495.25,1,81.569,4495.25,6,-6,2629.32,2866.42,3889.69,0,47.4704,3889.69,6,-5,1311.27,2022.75,2410.59,0,57.0463,2410.59,7,-7,-1.63155,1218.2,1218.2,0,-89.9233,1218.2,6,6,6096.19,-873.265,6158.42,1,-8.15203,6158.42,-6,7,659.082,4446.67,4495.25,1,81.569,4495.25,-6,-6,6096.19,873.265,6158.42,1,8.15203,6158.42,6,-7,659.082,-4446.67,4495.25,1,-81.569,4495.25,6,6,6096.19,-873.265,6158.42,1,-8.15203,6158.42,-6,7,659.082,4446.67,4495.25,1,81.569,4495.25,-6,-6,6096.19,873.265,6158.42,1,8.15203,6158.42,6,-7,659.082,-4446.67,4495.25,1,-81.569,4495.25,6,6,6,5.99725,6096.19,-873.265,-8.15203,6158.42,6096.19,-873.265,6158.42,1,-8.15203,6158.42,-6,6,-6,5.99725,2629.32,-2866.42,-47.4704,3889.69,2629.32,-2866.42,3889.69,0,-47.4704,3889.69,-6,-6,-6,-6.00275,6096.19,873.265,8.15203,6158.42,6096.19,873.265,6158.42,1,8.15203,6158.42,6,-6,6,-6.00275,2629.32,2866.42,47.4704,3889.69,2629.32,2866.42,3889.69,0,47.4704,3889.69
0.0028,6,6,6065.72,-836.433,6123.12,1,-7.8513,6123.12,-6,6,2571.23,-2827.16,3821.53,0,-47.7143,3821.53,-6,-6,6065.72,836.433,6123.12,1,7.8513,6123.12,6,-6,2571.23,2827.16,3821.53,0,47.7143,3821.53,7,6,-1313.02,-195.842,1327.54,0,8.48338,1327.54,5,7,-832.203,92.3531,837.312,0,-6.33244,837.312,-7,-6,-1313.02,195.842,1327.54,0,-8.48338,1327.54,-5,-7,-832.203,-92.3531,837.312,0,6.33244,837.312,6,6,6065.72,-836.433,6123.12,1,-7.8513,6123.12,-6,6,2571.23,-2827.16,3821.53,0,-47.7143,3821.53,-6,-6,6065.72,836.433,6123.12,1,7.8513,6123.12,6,-6,2571.23,2827.16,3821.53,0,47.7143,3821.53,-6,6,2571.23,-2827.16,3821.53,0,-47.7143,3821.53,-6,5,1322.77,-1998.67,2396.75,0,-56.5023,2396.75,-7,7,-53.7207,-1245.12,1246.28,0,87.5295,1246.28,6,-7,771.959,-4474.85,4540.95,1,-80.2122,4540.95,-6,7,771.959,4474.85,4540.95,1,80.2122,4540.95,6,-6,2571.23,2827.16,3821.53,0,47.7143,3821.53,6,-5,1322.77,1998.67,2396.75,0,56.5023,2396.75,7,-7,-53.7207,1245.12,1246.28,0,-87.5295,1246.28,6,6,6065.72,-836.433,6123.12,1,-7.8513,6123.12,-6,7,771.959,4474.85,4540.95,1,80.2122,4540.95,-6,-6,6065.72,836.433,6123.12,1,7.8513,6123.12,6,-7,771.959,-4474.85,4540.95,1,-80.2122,4540.95,6,6,6065.72,-836.433,6123.12,1,-7.8513,6123.12,-6,7,771.959,4474.85,4540.95,1,80.2122,4540.95,-6,-6,6065.72,836.433,6123.12,1,7.8513,6123.12,6,-7,771.959,-4474.85,4540.95,1,-80.2122,4540.95,6,6,6,5.9972,6065.72,-836.433,-7.8513,6123.12,6065.72,-836.433,6123.12,1,-7.8513,6123.12,-6,6,-6,5.9972,2571.23,-2827.16,-47.7143,3821.53,2571.23,-2827.16,3821.53,0,-47.7143,3821.53,-6,-6,-6,-6.0028,6065.72,836.433,7.8513,6123.12,6065.72,836.433,6123.12,1,7.8513,6123.12,6,-6,6,-6.0028,2571.23,2827.16,47.7143,3821.53,2571.23,2827.16,3821.53,0,47.7143,3821.53
0.00285,6,6,6001.58,-871.284,6064.49,1,-8.26025,6064.49,-6,6,2489.53,-2807.34,3752.19,0,-48.4336,3752.19,-6,-6,6001.58,871.284,6064.49,1,8.26025,6064.49,6,-6,2489.53,2807.34,3752.19,0,48.4336,3752.19,7,6,-1333.3,-182.936,1345.79,0,7.81255,1345.79,5,7,-834.041,125.363,843.409,0,-8.54801,843.409,-7,-6,-1333.3,182.936,1345.79,0,-7.81255,1345.79,-5,-7,-834.041,-125.363,843.409,0,8.54801,843.409,6,6,6001.58,-871.284,6064.49,1,-8.26025,6064.49,-6,6,2489.53,-2807.34,3752.19,0,-48.4336,3752.19,-6,-6,6001.58,871.284,6064.49,1,8.26025,6064.49,6,-6,2489.53,2807.34,3752.19,0,48.4336,3752.19,-6,6,2489.53,-2807.34,3752.19,0,-48.4336,3752.19,-6,5,1284.22,-1937.26,2324.26,0,-56.4595,2324.26,-7,7,-112.29,-1268.85,1273.8,0,84.9426,1273.8,6,-7,914.38,-4483.79,4576.08,1,-78.4737,4576.08,-6,7,914.38,4483.79,4576.08,1,78.4737,4576.08,6,-6,2489.53,2807.34,3752.19,0,48.4336,3752.19,6,-5,1284.22,1937.26,2324.26,0,56.4595,2324.26,7,-7,-112.29,1268.85,1273.8,0,-84.9426,1273.8,6,6,6001.58,-871.284,6064.49,1,-8.26025,6064.49,-6,7,914.38,4483.79,4576.08,1,78.4737,4576.08,-6,-6,6001.58,871.284,6064.49,1,8.26025,6064.49,6,-7,914.38,-4483.79,4576.08,1,-78.4737,4576.08,6,6,6001.58,-871.284,6064.49,1,-8.26025,6064.49,-6,7,914.38,4483.79,4576.08,1,78.4737,4576.08,-6,-6,6001.58,871.284,6064.49,1,8.26025,6064.49,6,-7,914.38,-4483.79,4576.08,1,-78.4737,4576.08,6,6,6,5.99715,6001.58,-871.284,-8.26025,6064.49,6001.58,-871.284,6064.49,1,-8.26025,6064.49,-6,6,-6,5.99715,2489.53,-2807.34,-48.4336,3752.19,2489.53,-2807.34,3752.19,0,-48.4336,3752.19,-6,-6,-6,-6.00285,6001.58,871.284,8.26025,6064.49,6001.58,871.284,6064.49,1,8.26025,6064.49,6,-6,6,-6.00285,2489.53,2807.34,48.4336,3752.19,2489.53,2807.34,3752.19,0,48.4336,3752.19
0.0029,6,6,5972.73,-886.656,6038.18,1,-8.44393,6038.18,-6,6,2397.77,-2781.5,3672.33,0,-49.2373,3672.33,-6,-6,5972.73,886.656,6038.18,1,8.44393,6038.18,6,-6,2397.77,2781.5,3672.33,0,49.2373,3672.33,7,6,-1364.91,-167.902,1375.2,0,7.01288,1375.2,5,7,-841.714,157.705,856.361,0,-10.612,856.361,-7,-6,-1364.91,167.902,1375.2,0,-7.01288,1375.2,-5,-7,-841.714,-157.705,856.361,0,10.612,856.361,6,6,5972.73,-886.656,6038.18,1,-8.44393,6038.18,-6,6,2397.77,-2781.5,3672.33,0,-49.2373,3672.33,-6,-6,5972.73,886.656,6038.18,1,8.44393,6038.18,6,-6,2397.77,2781.5,3672.33,0,49.2373,3672.33,-6,6,2397.77,-2781.5,3672.33,0,-49.2373,3672.33,-6,5,1310.16,-1904.4,2311.55,0,-55.4733,2311.55,-7,7,-155.538,-1292.85,1302.17,0,83.1399,1302.17,6,-7,993.288,-4505.02,4613.22,1,-77.5661,4613.22,-6,7,993.288,4505.02,4613.22,1,77.5661,4613.22,6,-6,2397.77,2781.5,3672.33,0,49.2373,3672.33,6,-5,1310.16,1904.4,2311.55,0,55.4733,2311.55,7,-7,-155.538,1292.85,1302.17,0,-83.1399,1302.17,6,6,5972.73,-886.656,6038.18,1,-8.44393,6038.18,-6,7,993.288,4505.02,4613.22,1,77.5661,4613.22,-6,-6,5972.73,886.656,6038.18,1,8.44393,6038.18,6,-7,993.288,-4505.02,4613.22,1,-77.5661,4613.22,6,6,5972.73,-886.656,6038.18,1,-8.44393,6038.18,-6,7,993.288,4505.02,4613.22,1,77.5661,4613.22,-6,-6,5972.73,886.656,6038.18,1,8.44393,6038.18,6,-7,993.288,-4505.02,4613.22,1,-77.5661,4613.22,6,6,6,5.9971,5972.73,-886.656,-8.44393,6038.18,5972.73,-886.656,6038.18,1,-8.44393,6038.18,-6,6,-6,5.9971,2397.77,-2781.5,-49.2373,3672.33,2397.77,-2781.5,3672.33,0,-49.2373,3672.33,-6,-6,-6,-6.0029,5972.73,886.656,8.44393,6038.18,5972.73,886.656,6038.18,1,8.44393,6038.18,6,-6,6,-6.0029,2397.77,2781.5,49.2373,3672.33,2397.77,2781.5,3672.33,0,49.2373,3672.33
0.00295,6,6,5924.77,-873.795,5988.86,1,-8.3896,5988.86,-6,6,2332.07,-2731.23,3591.41,0,-49.5075,3591.41,-6,-6,5924.77,873.795,5988.86,1,8.3896,5988.86,6,-6,2332.07,2731.23,3591.41,0,49.5075,3591.41,7,6,-1381.14,-167.671,1391.28,0,6.92188,1391.28,5,7,-840.613,197.669,863.541,0,-13.2326,863.541,-7,-6,-1381.14,167.671,1391.28,0,-6.92188,1391.28,-5,-7,-840.613,-197.669,863.541,0,13.2326,863.541,6,6,5924.77,-873.795,5988.86,1,-8.3896,5988.86,-6,6,2332.07,-2731.23,3591.41,0,-49.5075,3591.41,-6,-6,5924.77,873.795,5988.86,1,8.3896,5988.86,6,-6,2332.07,2731.23,3591.41,0,49.5075,3591.41,-6,6,2332.07,-2731.23,3591.41,0,-49.5075,3591.41,-6,5,1325.71,-1892.54,2310.67,0,-54.989,2310.67,-7,7,-216.517,-1311.99,1329.74,0,80.629,1329.74,6,-7,1129.2,-4527.19,4665.89,1,-75.9946,4665.89,-6,7,1129.2,4527.19,4665.89,1,75.9946,4665.89,6,-6,2332.07,2731.23,3591.41,0,49.5075,3591.41,6,-5,1325.71,1892.54,2310.67,0,54.989,2310.67,7,-7,-216.517,1311.99,1329.74,0,-80.629,1329.74,6,6,5924.77,-873.795,5988.86,1,-8.3896,5988.86,-6,7,1129.2,4527.19,4665.89,1,75.9946,4665.89,-6,-6,5924.77,873.795,5988.86,1,8.3896,5988.86,6,-7,1129.2,-4527.19,4665.89,1,-75.9946,4665.89,6,6,5924.77,-873.795,5988.86,1,-8.3896,5988.86,-6,7,1129.2,4527.19,4665.89,1,75.9946,4665.89,-6,-6,5924.77,873.795,5988.86,1,8.3896,5988.86,6,-7,1129.2,-4527.19,4665.89,1,-75.9946,4665.89,6,6,6,5.99705,5924.77,-873.795,-8.3896,5988.86,5924.77,-873.795,5988.86,1,-8.3896,5988.86,-6,6,-6,5.99705,2332.07,-2731.23,-49.5075,3591.41,2332.07,-2731.23,3591.41,0,-49.5075,3591.41,-6,-6,-6,-6.00295,5924.77,873.795,8.3896,5988.86,5924.77,873.795,5988.86,1,8.3896,5988.86,6,-6,6,-6.00295,2332.07,2731.23,49.5075,3591.41,2332.07,2731.23,3591.41,0,49.5075,3591.41
0.003,6,6,5854.74,-855.536,5916.92,1,-8.31362,5916.92,-6,6,2294.26,-2659.82,3512.59,0,-49.2202,3512.59,-6,-6,5854.74,855.536,5916.92,1,8.31362,5916.92,6,-6,2294.26,2659.82,3512.59,0,49.2202,3512.59,7,6,-1387.91,-159.89,1397.09,0,6.57163,1397.09,5,7,-836.603,228.376,867.214,0,-15.2686,867.214,-7,-6,-1387.91,159.89,1397.09,0,-6.57163,1397.09,-5,-7,-836.603,-228.376,867.214,0,15.2686,867.214,6,6,5854.74,-855.536,5916.92,1,-8.31362,5916.92,-6,6,2294.26,-2659.82,3512.59,0,-49.2202,3512.59,-6,-6,5854.74,855.536,5916.92,1,8.31362,5916.92,6,-6,2294.26,2659.82,3512.59,0,49.2202,3512.59,-6,6,2294.26,-2659.82,3512.59,0,-49.2202,3512.59,-6,5,1299.07,-1853.82,2263.67,0,-54.979,2263.67,-7,7,-276.783,-1331.82,1360.28,0,78.2597,1360.28,6,-7,1247.53,-4521.85,4690.78,1,-74.5764,4690.78,-6,7,1247.53,4521.85,4690.78,1,74.5764,4690.78,6,-6,2294.26,2659.82,3512.59,0,49.2202,3512.59,6,-5,1299.07,1853.82,2263.67,0,54.979,2263.67,7,-7,-276.783,1331.82,1360.28,0,-78.2597,1360.28,6,6,5854.74,-855.536,5916.92,1,-8.31362,5916.92,-6,7,1247.53,4521.85,4690.78,1,74.5764,4690.78,-6,-6,5854.74,855.536,5916.92,1,8.31362,5916.92,6,-7,1247.53,-4521.85,4690.78,1,-74.5764,4690.78,6,6,5854.74,-855.536,5916.92,1,-8.31362,5916.92,-6,7,1247.53,4521.85,4690.78,1,74.5764,4690.78,-6,-6,5854.74,855.536,5916.92,1,8.31362,5916.92,6,-7,1247.53,-4521.85,4690.78,1,-74.5764,4690.78,6,6,6,5.997,5854.74,-855.536,-8.31362,5916.92,5854.74,-855.536,5916.92,1,-8.31362,5916.92,-6,6,-6,5.997,2294.26,-2659.82,-49.2202,3512.59,2294.26,-2659.82,3512.59,0,-49.2202,3512.59,-6,-6,-6,-6.003,5854.74,855.536,8.31362,5916.92,5854.74,855.536,5916.92,1,8.31362,5916.92,6,-6,6,-6.003,2294.26,2659.82,49.2202,3512.59,2294.26,2659.82,3512.59,0,49.2202,3512.59
0.00305,6,6,5814.32,-832.712,5873.65,1,-8.15033,5873.65,-6,6,2256.39,-2603.54,3445.25,0,-49.0858,3445.25,-6,-6,5814.32,832.712,5873.65,1,8.15033,5873.65,6,-6,2256.39,2603.54,3445.25,0,49.0858,3445.25,7,6,-1401.11,-162.03,1410.44,0,6.59663,1410.44,6,7,-840.422,1214.55,1476.97,0,-55.3182,1476.97,-7,-6,-1401.11,162.03,1410.44,0,-6.59663,1410.44,-6,-7,-840.422,-1214.55,1476.97,0,55.3182,1476.97,6,6,5814.32,-832.712,5873.65,1,-8.15033,5873.65,-6,6,2256.39,-2603.54,3445.25,0,-49.0858,3445.25,-6,-6,5814.32,832.712,5873.65,1,8.15033,5873.65,6,-6,2256.39,2603.54,3445.25,0,49.0858,3445.25,-6,6,2256.39,-2603.54,3445.25,0,-49.0858,3445.25,-6,5,1267.37,-1843.98,2237.52,0,-55.4991,2237.52,-7,7,-336.271,-1347.84,1389.15,0,75.9913,1389.15,6,-7,1339.74,-4535.09,4728.84,1,-73.542,4728.84,-6,7,1339.74,4535.09,4728.84,1,73.542,4728.84,6,-6,2256.39,2603.54,3445.25,0,49.0858,3445.25,6,-5,1267.37,1843.98,2237.52,0,55.4991,2237.52,7,-7,-336.271,1347.84,1389.15,0,-75.9913,1389.15,6,6,5814.32,-832.712,5873.65,1,-8.15033,5873.65,-6,7,1339.74,4535.09,4728.84,1,73.542,4728.84,-6,-6,5814.32,832.712,5873.65,1,8.15033,5873.65,6,-7,1339.74,-4535.09,4728.84,1,-73.542,4728.84,6,6,5814.32,-832.712,5873.65,1,-8.15033,5873.65,-6,7,1339.74,4535.09,4728.84,1,73.542,4728.84,-6,-6,5814.32,832.712,5873.65,1,8.15033,5873.65,6,-7,1339.74,-4535.09,4728.84,1,-73.542,4728.84,6,6,6,5.99695,5814.32,-832.712,-8.15033,5873.65,5814.32,-832.712,5873.65,1,-8.15033,5873.65,-6,6,-6,5.99695,2256.39,-2603.54,-49.0858,3445.25,2256.39,-2603.54,3445.25,0,-49.0858,3445.25,-6,-6,-6,-6.00305,5814.32,832.712,8.15033,5873.65,5814.32,832.712,5873.65,1,8.15033,5873.65,6,-6,6,-6.00305,2256.39,2603.54,49.0858,3445.25,2256.39,2603.54,3445.25,0,49.0858,3445.25
0.0031,6,6,5757.74,-830.168,5817.28,1,-8.20453,5817.28,-6,6,2233.91,-2570.39,3405.47,0,-49.0063,3405.47,-6,-6,5757.74,830.168,5817.28,1,8.20453,5817.28,6,-6,2233.91,2570.39,3405.47,0,49.0063,3405.47,7,6,-1416.01,-158.62,1424.87,0,6.39157,1424.87,5,7,-836.716,274.86,880.706,0,-18.1853,880.706,-7,-6,-1416.01,158.62,1424.87,0,-6.39157,1424.87,-5,-7,-836.716,-274.86,880.706,0,18.1853,880.706,6,6,5757.74,-830.168,5817.28,1,-8.20453,5817.28,-6,6,2233.91,-2570.39,3405.47,0,-49.0063,3405.47,-6,-6,5757.74,830.168,5817.28,1,8.20453,5817.28,6,-6,2233.91,2570.39,3405.47,0,49.0063,3405.47,-6,6,2233.91,-2570.39,3405.47,0,-49.0063,3405.47,-6,5,1211.61,-1819.99,2186.4,0,-56.3474,2186.4,-7,7,-392.105,-1365.34,1420.53,0,73.9767,1420.53,6,-7,1440.62,-4513.31,4737.65,1,-72.2973,4737.65,-6,7,1440.62,4513.31,4737.65,1,72.2973,4737.65,6,-6,2233.91,2570.39,3405.47,0,49.0063,3405.47,6,-5,1211.61,1819.99,2186.4,0,56.3474,2186.4,7,-7,-392.105,1365.34,1420.53,0,-73.9767,1420.53,6,6,5757.74,-830.168,5817.28,1,-8.20453,5817.28,-6,7,1440.62,4513.31,4737.65,1,72.2973,4737.65,-6,-6,5757.74,830.168,5817.28,1,8.20453,5817.28,6,-7,1440.62,-4513.31,4737.65,1,-72.2973,4737.65,6,6,5757.74,-830.168,5817.28,1,-8.20453,5817.28,-6,7,1440.62,4513.31,4737.65,1,72.2973,4737.65,-6,-6,5757.74,830.168,5817.28,1,8.20453,5817.28,6,-7,1440.62,-4513.31,4737.65,1,-72.2973,4737.65,6,6,6,5.9969,5757.74,-830.168,-8.20453,5817.28,5757.74,-830.168,5817.28,1,-8.20453,5817.28,-6,6,-6,5.9969,2233.91,-2570.39,-49.0063,3405.47,2233.91,-2570.39,3405.47,0,-49.0063,3405.47,-6,-6,-6,-6.0031,5757.74,830.168,8.20453,5817.28,5757.74,830.168,5817.28,1,8.20453,5817.28,6,-6,6,-6.0031,2233.91,2570.39,49.0063,3405.47,2233.91,2570.39,3405.47,0,49.0063,3405.47
0.00315,6,6,5706.33,-887.066,5774.87,1,-8.83608,5774.87,-6,6,2127.75,-2514.93,3294.26,0,-49.7671,3294.26,-6,-6,5706.33,887.066,5774.87,1,8.83608,5774.87,6,-6,2127.75,2514.93,3294.26,0,49.7671,3294.26,7,6,-1442.66,-111.327,1446.95,0,4.41264,1446.95,6,7,-839.586,1284.98,1534.96,0,-56.8401,1534.96,-7,-6,-1442.66,111.327,1446.95,0,-4.41264,1446.95,-6,-7,-839.586,-1284.98,1534.96,0,56.8401,1534.96,6,6,5706.33,-887.066,5774.87,1,-8.83608,5774.87,-6,6,2127.75,-2514.93,3294.26,0,-49.7671,3294.26,-6,-6,5706.33,887.066,5774.87,1,8.83608,5774.87,6,-6,2127.75,2514.93,3294.26,0,49.7671,3294.26,-6,6,2127.75,-2514.93,3294.26,0,-49.7671,3294.26,-6,5,1222.06,-1815.7,2188.65,0,-56.0575,2188.65,-7,7,-468.877,-1382.62,1459.96,0,71.267,1459.96,6,-7,1607.96,-4534.2,4810.88,1,-70.474,4810.88,-6,7,1607.96,4534.2,4810.88,1,70.474,4810.88,6,-6,2127.75,2514.93,3294.26,0,49.7671,3294.26,6,-5,1222.06,1815.7,2188.65,0,56.0575,2188.65,7,-7,-468.877,1382.62,1459.96,0,-71.267,1459.96,6,6,5706.33,-887.066,5774.87,1,-8.83608,5774.87,-6,7,1607.96,4534.2,4810.88,1,70.474,4810.88,-6,-6,5706.33,887.066,5774.87,1,8.83608,5774.87,6,-7,1607.96,-4534.2,4810.88,1,-70.474,4810.88,6,6,5706.33,-887.066,5774.87,1,-8.83608,5774.87,-6,7,1607.96,4534.2,4810.88,1,70.474,4810.88,-6,-6,5706.33,887.066,5774.87,1,8.83608,5774.87,6,-7,1607.96,-4534.2,4810.88,1,-70.474,4810.88,6,6,6,5.99685,5706.33,-887.066,-8.83608,5774.87,5706.33,-887.066,5774.87,1,-8.83608,5774.87,-6,6,-6,5.99685,2127.75,-2514.93,-49.7671,3294.26,2127.75,-2514.93,3294.26,0,-49.7671,3294.26,-6,-6,-6,-6.00315,5706.33,887.066,8.83608,5774.87,5706.33,887.066,5774.87,1,8.83608,5774.87,6,-6,6,-6.00315,2127.75,2514.93,49.7671,3294.26,2127.75,2514.93,3294.26,0,49.7671,3294.26
0.0032,6,6,5674.26,-839.812,5736.07,1,-8.41888,5736.07,-6,6,2083.02,-2493.11,3248.78,0,-50.1209,3248.78,-6,-6,5674.26,839.812,5736.07,1,8.41888,5736.07,6,-6,2083.02,2493.11,3248.78,0,50.1209,3248.78,7,6,-1442.54,-145.277,1449.83,0,5.75083,1449.83,6,7,-825.672,1277.11,1520.77,0,-57.1167,1520.77,-7,-6,-1442.54,145.277,1449.83,0,-5.75083,1449.83,-6,-7,-825.672,-1277.11,1520.77,0,57.1167,1520.77,6,6,5674.26,-839.812,5736.07,1,-8.41888,5736.07,-6,6,2083.02,-2493.11,3248.78,0,-50.1209,3248.78,-6,-6,5674.26,839.812,5736.07,1,8.41888,5736.07,6,-6,2083.02,2493.11,3248.78,0,50.1209,3248.78,-6,6,2083.02,-2493.11,3248.78,0,-50.1209,3248.78,-6,5,1228.09,-1751.76,2139.36,0,-54.9672,2139.36,-6,-8,240.647,-1380.56,1401.37,0,-80.1121,1401.37,6,-7,1722.09,-4506.97,4824.77,1,-69.0884,4824.77,6,8,240.647,1380.56,1401.37,0,80.1121,1401.37,-6,7,1722.09,4506.97,4824.77,1,69.0884,4824.77,6,-6,2083.02,2493.11,3248.78,0,50.1209,3248.78,6,-5,1228.09,1751.76,2139.36,0,54.9672,2139.36,6,6,5674.26,-839.812,5736.07,1,-8.41888,5736.07,-6,7,1722.09,4506.97,4824.77,1,69.0884,4824.77,-6,-6,5674.26,839.812,5736.07,1,8.41888,5736.07,6,-7,1722.09,-4506.97,4824.77,1,-69.0884,4824.77,6,6,5674.26,-839.812,5736.07,1,-8.41888,5736.07,-6,7,1722.09,4506.97,4824.77,1,69.0884,4824.77,-6,-6,5674.26,839.812,5736.07,1,8.41888,5736.07,6,-7,1722.09,-4506.97,4824.77,1,-69.0884,4824.77,6,6,6,5.9968,5674.26,-839.812,-8.41888,5736.07,5674.26,-839.812,5736.07,1,-8.41888,5736.07,-6,6,-6,5.9968,2083.02,-2493.11,-50.1209,3248.78,2083.02,-2493.11,3248.78,0,-50.1209,3248.78,-6,-6,-6,-6.0032,5674.26,839.812,8.41888,5736.07,5674.26,839.812,5736.07,1,8.41888,5736.07,6,-6,6,-6.0032,2083.02,2493.11,50.1209,3248.78,2083.02,2493.11,3248.78,0,50.1209,3248.78
0.00325,6,6,5624.9,-855.847,5689.64,1,-8.65139,5689.64,-6,6,2039.17,-2423.18,3167.02,0,-49.9185,3167.02,-6,-6,5624.9,855.847,5689.64,1,8.65139,5689.64,6,-6,2039.17,2423.18,3167.02,0,49.9185,3167.02,7,6,-1470.79,-113.144,1475.14,0,4.39894,1475.14,6,7,-858.74,1318.38,1573.39,0,-56.9214,1573.39,-7,-6,-1470.79,113.144,1475.14,0,-4.39894,1475.14,-6,-7,-858.74,-1318.38,1573.39,0,56.9214,1573.39,6,6,5624.9,-855.847,5689.64,1,-8.65139,5689.64,-6,6,2039.17,-2423.18,3167.02,0,-49.9185,3167.02,-6,-6,5624.9,855.847,5689.64,1,8.65139,5689.64,6,-6,2039.17,2423.18,3167.02,0,49.9185,3167.02,-6,6,2039.17,-2423.18,3167.02,0,-49.9185,3167.02,-6,5,1205.77,-1765.52,2137.98,0,-55.6688,2137.98,-6,-8,301.223,-1388.55,1420.85,0,-77.7603,1420.85,6,-7,1834.15,-4510.92,4869.55,1,-67.8732,4869.55,6,8,301.223,1388.55,1420.85,0,77.7603,1420.85,-6,7,1834.15,4510.92,4869.55,1,67.8732,4869.55,6,-6,2039.17,2423.18,3167.02,0,49.9185,3167.02,6,-5,1205.77,1765.52,2137.98,0,55.6688,2137.98,6,6,5624.9,-855.847,5689.64,1,-8.65139,5689.64,-6,7,1834.15,4510.92,4869.55,1,67.8732,4869.55,-6,-6,5624.9,855.847,5689.64,1,8.65139,5689.64,6,-7,1834.15,-4510.92,4869.55,1,-67.8732,4869.55,6,6,5624.9,-855.847,5689.64,1,-8.65139,5689.64,-6,7,1834.15,4510.92,4869.55,1,67.8732,4869.55,-6,-6,5624.9,855.847,5689.64,1,8.65139,5689.64,6,-7,1834.15,-4510.92,4869.55,1,-67.8732,4869.55,6,6,6,5.99675,5624.9,-855.847,-8.65139,5689.64,5624.9,-855.847,5689.64,1,-8.65139,5689.64,-6,6,-6,5.99675,2039.17,-2423.18,-49.9185,3167.02,2039.17,-2423.18,3167.02,0,-49.9185,3167.02,-6,-6,-6,-6.00325,5624.9,855.847,8.65139,5689.64,5624.9,855.847,5689.64,1,8.65139,5689.64,6,-6,6,-6.00325,2039.17,2423.18,49.9185,3167.02,2039.17,2423.18,3167.02,0,49.9185,3167.02
0.0033,6,6,5603.27,-856.543,5668.36,1,-8.69122,5668.36,-6,6,2011.39,-2389.44,3123.32,0,-49.9099,3123.32,-6,-6,5603.27,856.543,5668.36,1,8.69122,5668.36,6,-6,2011.39,2389.44,3123.32,0,49.9099,3123.32,7,6,-1483.1,-96.4893,1486.24,0,3.72236,1486.24,6,7,-894.898,1338.28,1609.92,0,-56.2297,1609.92,-7,-6,-1483.1,96.4893,1486.24,0,-3.72236,1486.24,-6,-7,-894.898,-1338.28,1609.92,0,56.2297,1609.92,6,6,5603.27,-856.543,5668.36,1,-8.69122,5668.36,-6,6,2011.39,-2389.44,3123.32,0,-49.9099,3123.32,-6,-6,5603.27,856.543,5668.36,1,8.69122,5668.36,6,-6,2011.39,2389.44,3123.32,0,49.9099,3123.32,-6,6,2011.39,-2389.44,3123.32,0,-49.9099,3123.32,-6,5,1206.47,-1723.01,2103.41,0,-54.9998,2103.41,-6,-8,317.768,-1410.52,1445.87,0,-77.3042,1445.87,6,-7,1931.11,-4514.31,4910.01,1,-66.84,4910.01,6,8,317.768,1410.52,1445.87,0,77.3042,1445.87,-6,7,1931.11,4514.31,4910.01,1,66.84,4910.01,6,-6,2011.39,2389.44,3123.32,0,49.9099,3123.32,6,-5,1206.47,1723.01,2103.41,0,54.9998,2103.41,6,6,5603.27,-856.543,5668.36,1,-8.69122,5668.36,-6,7,1931.11,4514.31,4910.01,1,66.84,4910.01,-6,-6,5603.27,856.543,5668.36,1,8.69122,5668.36,6,-7,1931.11,-4514.31,4910.01,1,-66.84,4910.01,6,6,5603.27,-856.543,5668.36,1,-8.69122,5668.36,-6,7,1931.11,4514.31,4910.01,1,66.84,4910.01,-6,-6,5603.27,856.543,5668.36,1,8.69122,5668.36,6,-7,1931.11,-4514.31,4910.01,1,-66.84,4910.01,6,6,6,5.9967,5603.27,-856.543,-8.69122,5668.36,5603.27,-856.543,5668.36,1,-8.69122,5668.36,-6,6,-6,5.9967,2011.39,-2389.44,-49.9099,3123.32,2011.39,-2389.44,3123.32,0,-49.9099,3123.32,-6,-6,-6,-6.0033,5603.27,856.543,8.69122,5668.36,5603.27,856.543,5668.36,1,8.69122,5668.36,6,-6,6,-6.0033,2011.39,2389.44,49.9099,3123.32,2011.39,2389.44,3123.32,0,49.9099,3123.32
0.00335,6,6,5537.87,-814.072,5597.38,1,-8.36264,5597.38,-6,6,2016.32,-2323.11,3076.1,0,-49.044,3076.1,-6,-6,5537.87,814.072,5597.38,1,8.36264,5597.38,6,-6,2016.32,2323.11,3076.1,0,49.044,3076.1,7,6,-1490.44,-105.174,1494.14,0,4.03644,1494.14,6,7,-898.352,1365.62,1634.61,0,-56.6617,1634.61,-7,-6,-1490.44,105.174,1494.14,0,-4.03644,1494.14,-6,-7,-898.352,-1365.62,1634.61,0,56.6617,1634.61,6,6,5537.87,-814.072,5597.38,1,-8.36264,5597.38,-6,7,2030.09,4474.13,4913.15,1,65.5944,4913.15,-6,-6,5537.87,814.072,5597.38,1,8.36264,5597.38,6,-7,2030.09,-4474.13,4913.15,1,-65.5944,4913.15,-6,6,2016.32,-2323.11,3076.1,0,-49.044,3076.1,-6,5,1160.21,-1687.28,2047.68,0,-55.4867,2047.68,-6,-8,343.684,-1416.95,1458.03,0,-76.3661,1458.03,6,-7,2030.09,-4474.13,4913.15,1,-65.5944,4913.15,6,8,343.684,1416.95,1458.03,0,76.3661,1458.03,-6,7,2030.09,4474.13,4913.15,1,65.5944,4913.15,6,-6,2016.32,2323.11,3076.1,0,49.044,3076.1,6,-5,1160.21,1687.28,2047.68,0,55.4867,2047.68,6,6,5537.87,-814.072,5597.38,1,-8.36264,5597.38,-6,7,2030.09,4474.13,4913.15,1,65.5944,4913.15,-6,-6,5537.87,814.072,5597.38,1,8.36264,5597.38,6,-7,2030.09,-4474.13,4913.15,1,-65.5944,4913.15,6,6,5537.87,-814.072,5597.38,1,-8.36264,5597.38,-6,7,2030.09,4474.13,4913.15,1,65.5944,4913.15,-6,-6,5537.87,814.072,5597.38,1,8.36264,5597.38,6,-7,2030.09,-4474.13,4913.15,1,-65.5944,4913.15,6,6,6,5.99665,5537.87,-814.072,-8.36264,5597.38,5537.87,-814.072,5597.38,1,-8.36264,5597.38,-6,6,-6,5.99665,2016.32,-2323.11,-49.044,3076.1,2016.32,-2323.11,3076.1,0,-49.044,3076.1,-6,-6,-6,-6.00335,5537.87,814.072,8.36264,5597.38,5537.87,814.072,5597.38,1,8.36264,5597.38,6,-6,6,-6.00335,2016.32,2323.11,49.044,3076.1,2016.32,2323.11,3076.1,0,49.044,3076.1
0.0034,6,6,5480.58,-828.188,5542.8,1,-8.59314,5542.8,-6,6,1966.6,-2259.75,2995.66,0,-48.9678,2995.66,-6,-6,5480.58,828.188,5542.8,1,8.59314,5542.8,6,-6,1966.6,2259.75,2995.66,0,48.9678,2995.66,7,6,-1490.73,-75.0913,1492.62,0,2.88367,1492.62,6,7,-917.67,1420.95,1691.51,0,-57.1451,1691.51,-7,-6,-1490.73,75.0913,1492.62,0,-2.88367,1492.62,-6,-7,-917.67,-1420.95,1691.51,0,57.1451,1691.51,6,6,5480.58,-828.188,5542.8,1,-8.59314,5542.8,-6,7,2178.48,4459.48,4963.14,1,63.9642,4963.14,-6,-6,5480.58,828.188,5542.8,1,8.59314,5542.8,6,-7,2178.48,-4459.48,4963.14,1,-63.9642,4963.14,-6,6,1966.6,-2259.75,2995.66,0,-48.9678,2995.66,-6,5,1155.16,-1652.39,2016.14,0,-55.0432,2016.14,-6,-7,-917.67,-1420.95,1691.51,0,57.1451,1691.51,6,-7,2178.48,-4459.48,4963.14,1,-63.9642,4963.14,6,7,-917.67,1420.95,1691.51,0,-57.1451,1691.51,-6,7,2178.48,4459.48,4963.14,1,63.9642,4963.14,6,-6,1966.6,2259.75,2995.66,0,48.9678,2995.66,6,-5,1155.16,1652.39,2016.14,0,55.0432,2016.14,6,6,5480.58,-828.188,5542.8,1,-8.59314,5542.8,-6,7,2178.48,4459.48,4963.14,1,63.9642,4963.14,-6,-6,5480.58,828.188,5542.8,1,8.59314,5542.8,6,-7,2178.48,-4459.48,4963.14,1,-63.9642,4963.14,6,6,5480.58,-828.188,5542.8,1,-8.59314,5542.8,-6,7,2178.48,4459.48,4963.14,1,63.9642,4963.14,-6,-6,5480.58,828.188,5542.8,1,8.59314,5542.8,6,-7,2178.48,-4459.48,4963.14,1,-63.9642,4963.14,6,6,6,5.9966,5480.58,-828.188,-8.59314,5542.8,5480.58,-828.188,5542.8,1,-8.59314,5542.8,-6,6,-6,5.9966,1966.6,-2259.75,-48.9678,2995.66,1966.6,-2259.75,2995.66,0,-48.9678,2995.66,-6,-6,-6,-6.0034,5480.58,828.188,8.59314,5542.8,5480.58,828.188,5542.8,1,8.59314,5542.8,6,-6,6,-6.0034,1966.6,2259.75,48.9678,2995.66,1966.6,2259.75,2995.66,0,48.9678,2995.66
0.00345,6,6,5470.59,-846.016,5535.62,1,-8.79104,5535.62,-6,6,1905.9,-2257.17,2954.2,0,-49.823,2954.2,-6,-6,5470.59,846.016,5535.62,1,8.79104,5535.62,6,-6,1905.9,2257.17,2954.2,0,49.823,2954.2,7,6,-1527.59,-71.4293,1529.26,0,2.67717,1529.26,6,7,-910.994,1436.52,1701.03,0,-57.6185,1701.03,-7,-6,-1527.59,71.4293,1529.26,0,-2.67717,1529.26,-6,-7,-910.994,-1436.52,1701.03,0,57.6185,1701.03,6,6,5470.59,-846.016,5535.62,1,-8.79104,5535.62,-6,7,2277.89,4442.73,4992.66,1,62.8547,4992.66,-6,-6,5470.59,846.016,5535.62,1,8.79104,5535.62,6,-7,2277.89,-4442.73,4992.66,1,-62.8547,4992.66,-6,6,1905.9,-2257.17,2954.2,0,-49.823,2954.2,-6,5,1167.64,-1630.51,2005.48,0,-54.3929,2005.48,-6,-8,390.2,-1446.44,1498.15,0,-74.903,1498.15,6,-7,2277.89,-4442.73,4992.66,1,-62.8547,4992.66,6,8,390.2,1446.44,1498.15,0,74.903,1498.15,-6,7,2277.89,4442.73,4992.66,1,62.8547,4992.66,6,-6,1905.9,2257.17,2954.2,0,49.823,2954.2,6,-5,1167.64,1630.51,2005.48,0,54.3929,2005.48,6,6,5470.59,-846.016,5535.62,1,-8.79104,5535.62,-6,7,2277.89,4442.73,4992.66,1,62.8547,4992.66,-6,-6,5470.59,846.016,5535.62,1,8.79104,5535.62,6,-7,2277.89,-4442.73,4992.66,1,-62.8547,4992.66,6,6,5470.59,-846.016,5535.62,1,-8.79104,5535.62,-6,7,2277.89,4442.73,4992.66,1,62.8547,4992.66,-6,-6,5470.59,846.016,5535.62,1,8.79104,5535.62,6,-7,2277.89,-4442.73,4992.66,1,-62.8547,4992.66,6,6,6,5.99655,5470.59,-846.016,-8.79104,5535.62,5470.59,-846.016,5535.62,1,-8.79104,5535.62,-6,6,-6,5.99655,1905.9,-2257.17,-49.823,2954.2,1905.9,-2257.17,2954.2,0,-49.823,2954.2,-6,-6,-6,-6.00345,5470.59,846.016,8.79104,5535.62,5470.59,846.016,5535.62,1,8.79104,5535.62,6,-6,6,-6.00345,1905.9,2257.17,49.823,2954.2,1905.9,2257.17,2954.2,0,49.823,2954.2
0.0035,6,6,5411.9,-833.074,5475.64,1,-8.75107,5475.64,-6,6,1903.93,-2185.88,2898.8,0,-48.9438,2898.8,-6,-6,5411.9,833.074,5475.64,1,8.75107,5475.64,6,-6,1903.93,2185.88,2898.8,0,48.9438,2898.8,7,6,-1534.6,-57.212,1535.67,0,2.13508,1535.67,-7,7,-963.702,-1362.07,1668.52,0,54.7196,1668.52,-7,-6,-1534.6,57.212,1535.67,0,-2.13508,1535.67,7,-7,-963.702,1362.07,1668.52,0,-54.7196,1668.52,6,6,5411.9,-833.074,5475.64,1,-8.75107,5475.64,-6,7,2390.01,4404.98,5011.59,1,61.5171,5011.59,-6,-6,5411.9,833.074,5475.64,1,8.75107,5475.64,6,-7,2390.01,-4404.98,5011.59,1,-61.5171,5011.59,-6,6,1903.93,-2185.88,2898.8,0,-48.9438,2898.8,-6,5,1145.91,-1591.87,1961.42,0,-54.2518,1961.42,-6,-7,-922.72,-1464.43,1730.89,0,57.7854,1730.89,6,-7,2390.01,-4404.98,5011.59,1,-61.5171,5011.59,6,7,-922.72,1464.43,1730.89,0,-57.7854,1730.89,-6,7,2390.01,4404.98,5011.59,1,61.5171,5011.59,6,-6,1903.93,2185.88,2898.8,0,48.9438,2898.8,6,-5,1145.91,1591.87,1961.42,0,54.2518,1961.42,6,6,5411.9,-833.074,5475.64,1,-8.75107,5475.64,-6,7,2390.01,4404.98,5011.59,1,61.5171,5011.59,-6,-6,5411.9,833.074,5475.64,1,8.75107,5475.64,6,-7,2390.01,-4404.98,5011.59,1,-61.5171,5011.59,6,6,5411.9,-833.074,5475.64,1,-8.75107,5475.64,-6,7,2390.01,4404.98,5011.59,1,61.5171,5011.59,-6,-6,5411.9,833.074,5475.64,1,8.75107,5475.64,6,-7,2390.01,-4404.98,5011.59,1,-61.5171,5011.59,6,6,6,5.9965,5411.9,-833.074,-8.75107,5475.64,5411.9,-833.074,5475.64,1,-8.75107,5475.64,-6,6,-6,5.9965,1903.93,-2185.88,-48.9438,2898.8,1903.93,-2185.88,2898.8,0,-48.9438,2898.8,-6,-6,-6,-6.0035,5411.9,833.074,8.75107,5475.64,5411.9,833.074,5475.64,1,8.75107,5475.64,6,-6,6,-6.0035,1903.93,2185.88,48.9438,2898.8,1903.93,2185.88,2898.8,0,48.9438,2898.8
0.00355,6,6,5378.46,-834.073,5442.75,1,-8.81501,5442.75,-6,6,1867.64,-2156.71,2852.97,0,-49.1084,2852.97,-6,-6,5378.46,834.073,5442.75,1,8.81501,5442.75,6,-6,1867.64,2156.71,2852.97,0,49.1084,2852.97,7,6,-1551.31,-38.1649,1551.78,0,1.40929,1551.78,-7,7,-1036.74,-1359.88,1710,0,52.6789,1710,-7,-6,-1551.31,38.1649,1551.78,0,-1.40929,1551.78,7,-7,-1036.74,1359.88,1710,0,-52.6789,1710,6,6,5378.46,-834.073,5442.75,1,-8.81501,5442.75,-6,7,2493.12,4384.65,5043.89,1,60.3774,5043.89,-6,-6,5378.46,834.073,5442.75,1,8.81501,5442.75,6,-7,2493.12,-4384.65,5043.89,1,-60.3774,5043.89,-6,6,1867.64,-2156.71,2852.97,0,-49.1084,2852.97,-6,5,1130.78,-1536.87,1908.04,0,-53.6555,1908.04,-6,-8,424.315,-1488.88,1548.16,0,-74.093,1548.16,6,-7,2493.12,-4384.65,5043.89,1,-60.3774,5043.89,6,8,424.315,1488.88,1548.16,0,74.093,1548.16,-6,7,2493.12,4384.65,5043.89,1,60.3774,5043.89,6,-6,1867.64,2156.71,2852.97,0,49.1084,2852.97,6,-5,1130.78,1536.87,1908.04,0,53.6555,1908.04,6,6,5378.46,-834.073,5442.75,1,-8.81501,5442.75,-6,7,2493.12,4384.65,5043.89,1,60.3774,5043.89,-6,-6,5378.46,834.073,5442.75,1,8.81501,5442.75,6,-7,2493.12,-4384.65,5043.89,1,-60.3774,5043.89,6,6,5378.46,-834.073,5442.75,1,-8.81501,5442.75,-6,7,2493.12,4384.65,5043.89,1,60.3774,5043.89,-6,-6,5378.46,834.073,5442.75,1,8.81501,5442.75,6,-7,2493.12,-4384.65,5043.89,1,-60.3774,5043.89,6,6,6,5.99645,5378.46,-834.073,-8.81501,5442.75,5378.46,-834.073,5442.75,1,-8.81501,5442.75,-6,6,-6,5.99645,1867.64,-2156.71,-49.1084,2852.97,1867.64,-2156.71,2852.97,0,-49.1084,2852.97,-6,-6,-6,-6.00355,5378.46,834.073,8.81501,5442.75,5378.46,834.073,5442.75,1,8.81501,5442.75,6,-6,6,-6.00355,1867.64,2156.71,49.1084,2852.97,1867.64,2156.71,2852.97,0,49.1084,2852.97
0.0036,6,6,5330.64,-827.212,5394.44,1,-8.82083,5394.44,-6,6,1859.31,-2103.88,2807.73,0,-48.5313,2807.73,-6,-6,5330.64,827.212,5394.44,1,8.82083,5394.44,6,-6,1859.31,2103.88,2807.73,0,48.5313,2807.73,7,6,-1553.81,-16.963,1553.9,0,0.625476,1553.9,-7,7,-1112.04,-1324.63,1729.53,0,49.9863,1729.53,-7,-6,-1553.81,16.963,1553.9,0,-0.625476,1553.9,7,-7,-1112.04,1324.63,1729.53,0,-49.9863,1729.53,6,6,5330.64,-827.212,5394.44,1,-8.82083,5394.44,-6,7,2601.56,4344.44,5063.82,1,59.0858,5063.82,-6,-6,5330.64,827.212,5394.44,1,8.82083,5394.44,6,-7,2601.56,-4344.44,5063.82,1,-59.0858,5063.82,-6,6,1859.31,-2103.88,2807.73,0,-48.5313,2807.73,-6,-8,427.652,-1496.29,1556.2,0,-74.0496,1556.2,-6,-7,-937.045,-1495.02,1764.41,0,57.9215,1764.41,6,-7,2601.56,-4344.44,5063.82,1,-59.0858,5063.82,6,8,427.652,1496.29,1556.2,0,74.0496,1556.2,6,7,-937.045,1495.02,1764.41,0,-57.9215,1764.41,-6,7,2601.56,4344.44,5063.82,1,59.0858,5063.82,6,-6,1859.31,2103.88,2807.73,0,48.5313,2807.73,6,6,5330.64,-827.212,5394.44,1,-8.82083,5394.44,-6,7,2601.56,4344.44,5063.82,1,59.0858,5063.82,-6,-6,5330.64,827.212,5394.44,1,8.82083,5394.44,6,-7,2601.56,-4344.44,5063.82,1,-59.0858,5063.82,6,6,5330.64,-827.212,5394.44,1,-8.82083,5394.44,-6,7,2601.56,4344.44,5063.82,1,59.0858,5063.82,-6,-6,5330.64,827.212,5394.44,1,8.82083,5394.44,6,-7,2601.56,-4344.44,5063.82,1,-59.0858,5063.82,6,6,6,5.9964,5330.64,-827.212,-8.82083,5394.44,5330.64,-827.212,5394.44,1,-8.82083,5394.44,-6,6,-6,5.9964,1859.31,-2103.88,-48.5313,2807.73,1859.31,-2103.88,2807.73,0,-48.5313,2807.73,-6,-6,-6,-6.0036,5330.64,827.212,8.82083,5394.44,5330.64,827.212,5394.44,1,8.82083,5394.44,6,-6,6,-6.0036,1859.31,2103.88,48.5313,2807.73,1859.31,2103.88,2807.73,0,48.5313,2807.73
0.00365,6,6,5318.36,-849.445,5385.77,1,-9.07461,5385.77,-6,6,1797.32,-2054.38,2729.62,0,-48.8182,2729.62,-6,-6,5318.36,849.445,5385.77,1,9.07461,5385.77,6,-6,1797.32,2054.38,2729.62,0,48.8182,2729.62,7,6,-1589.48,-7.20536,1589.49,0,0.259729,1589.49,-7,7,-1189.24,-1324.2,1779.83,0,48.0736,1779.83,-7,-6,-1589.48,7.20536,1589.49,0,-0.259729,1589.49,7,-7,-1189.24,1324.2,1779.83,0,-48.0736,1779.83,6,6,5318.36,-849.445,5385.77,1,-9.07461,5385.77,-6,7,2706.2,4332.1,5107.89,1,58.0076,5107.89,-6,-6,5318.36,849.445,5385.77,1,9.07461,5385.77,6,-7,2706.2,-4332.1,5107.89,1,-58.0076,5107.89,-6,6,1797.32,-2054.38,2729.62,0,-48.8182,2729.62,-6,5,1128.05,-1496.92,1874.37,0,-52.9991,1874.37,-6,-7,-950.373,-1523.28,1795.44,0,58.04,1795.44,6,-7,2706.2,-4332.1,5107.89,1,-58.0076,5107.89,6,7,-950.373,1523.28,1795.44,0,-58.04,1795.44,-6,7,2706.2,4332.1,5107.89,1,58.0076,5107.89,6,-6,1797.32,2054.38,2729.62,0,48.8182,2729.62,6,-5,1128.05,1496.92,1874.37,0,52.9991,1874.37,6,6,5318.36,-849.445,5385.77,1,-9.07461,5385.77,-6,7,2706.2,4332.1,5107.89,1,58.0076,5107.89,-6,-6,5318.36,849.445,5385.77,1,9.07461,5385.77,6,-7,2706.2,-4332.1,5107.89,1,-58.0076,5107.89,6,6,5318.36,-849.445,5385.77,1,-9.07461,5385.77,-6,7,2706.2,4332.1,5107.89,1,58.0076,5107.89,-6,-6,5318.36,849.445,5385.77,1,9.07461,5385.77,6,-7,2706.2,-4332.1,5107.89,1,-58.0076,5107.89,6,6,6,5.99635,5318.36,-849.445,-9.07461,5385.77,5318.36,-849.445,5385.77,1,-9.07461,5385.77,-6,6,-6,5.99635,1797.32,-2054.38,-48.8182,2729.62,1797.32,-2054.38,2729.62,0,-48.8182,2729.62,-6,-6,-6,-6.00365,5318.36,849.445,9.07461,5385.77,5318.36,849.445,5385.77,1,9.07461,5385.77,6,-6,6,-6.00365,1797.32,2054.38,48.8182,2729.62,1797.32,2054.38,2729.62,0,48.8182,2729.62
0.0037,6,6,5294.62,-830.973,5359.43,1,-8.91963,5359.43,-6,6,1804.57,-2021.96,2710.13,0,-48.2515,2710.13,-6,-6,5294.62,830.973,5359.43,1,8.91963,5359.43,6,-6,1804.57,2021.96,2710.13,0,48.2515,2710.13,7,6,-1611.04,14.0716,1611.1,0,-0.500437,1611.1,-7,7,-1260.95,-1313.25,1820.61,0,46.1639,1820.61,-7,-6,-1611.04,-14.0716,1611.1,0,0.500437,1611.1,7,-7,-1260.95,1313.25,1820.61,0,-46.1639,1820.61,6,6,5294.62,-830.973,5359.43,1,-8.91963,5359.43,-6,7,2779.02,4304.26,5123.43,1,57.1519,5123.43,-6,-6,5294.62,830.973,5359.43,1,8.91963,5359.43,6,-7,2779.02,-4304.26,5123.43,1,-57.1519,5123.43,-6,6,1804.57,-2021.96,2710.13,0,-48.2515,2710.13,-6,-7,-984.438,-1524,1814.3,0,57.1393,1814.3,-6,-8,476.139,-1481.98,1556.59,0,-72.1885,1556.59,6,-7,2779.02,-4304.26,5123.43,1,-57.1519,5123.43,6,7,-984.438,1524,1814.3,0,-57.1393,1814.3,6,8,476.139,1481.98,1556.59,0,72.1885,1556.59,-6,7,2779.02,4304.26,5123.43,1,57.1519,5123.43,6,-6,1804.57,2021.96,2710.13,0,48.2515,2710.13,6,6,5294.62,-830.973,5359.43,1,-8.91963,5359.43,-6,7,2779.02,4304.26,5123.43,1,57.1519,5123.43,-6,-6,5294.62,830.973,5359.43,1,8.91963,5359.43,6,-7,2779.02,-4304.26,5123.43,1,-57.1519,5123.43,6,6,5294.62,-830.973,5359.43,1,-8.91963,5359.43,-6,7,2779.02,4304.26,5123.43,1,57.1519,5123.43,-6,-6,5294.62,830.973,5359.43,1,8.91963,5359.43,6,-7,2779.02,-4304.26,5123.43,1,-57.1519,5123.43,6,6,6,5.9963,5294.62,-830.973,-8.91963,5359.43,5294.62,-830.973,5359.43,1,-8.91963,5359.43,-6,6,-6,5.9963,1804.57,-2021.96,-48.2515,2710.13,1804.57,-2021.96,2710.13,0,-48.2515,2710.13,-6,-6,-6,-6.0037,5294.62,830.973,8.91963,5359.43,5294.62,830.973,5359.43,1,8.91963,5359.43,6,-6,6,-6.0037,1804.57,2021.96,48.2515,2710.13,1804.57,2021.96,2710.13,0,48.2515,2710.13
0.00375,6,6,5224.02,-807.258,5286.02,1,-8.78433,5286.02,-6,6,1797.64,-1942.96,2647,0,-47.2247,2647,-6,-6,5224.02,807.258,5286.02,1,8.78433,5286.02,6,-6,1797.64,1942.96,2647,0,47.2247,2647,7,6,-1608.44,27.7064,1608.68,0,-0.986858,1608.68,-7,7,-1348.31,-1269.87,1852.17,0,43.284,1852.17,-7,-6,-1608.44,-27.7064,1608.68,0,0.986858,1608.68,7,-7,-1348.31,1269.87,1852.17,0,-43.284,1852.17,6,6,5224.02,-807.258,5286.02,1,-8.78433,5286.02,-6,7,2903.12,4238.3,5137.25,1,55.5899,5137.25,-6,-6,5224.02,807.258,5286.02,1,8.78433,5286.02,6,-7,2903.12,-4238.3,5137.25,1,-55.5899,5137.25,-6,6,1797.64,-1942.96,2647,0,-47.2247,2647,-6,-7,-992.721,-1553.73,1843.79,0,57.4243,1843.79,-6,-8,533.466,-1480.81,1573.97,0,-70.1883,1573.97,6,-7,2903.12,-4238.3,5137.25,1,-55.5899,5137.25,6,7,-992.721,1553.73,1843.79,0,-57.4243,1843.79,6,8,533.466,1480.81,1573.97,0,70.1883,1573.97,-6,7,2903.12,4238.3,5137.25,1,55.5899,5137.25,6,-6,1797.64,1942.96,2647,0,47.2247,2647,6,6,5224.02,-807.258,5286.02,1,-8.78433,5286.02,-6,7,2903.12,4238.3,5137.25,1,55.5899,5137.25,-6,-6,5224.02,807.258,5286.02,1,8.78433,5286.02,6,-7,2903.12,-4238.3,5137.25,1,-55.5899,5137.25,6,6,5224.02,-807.258,5286.02,1,-8.78433,5286.02,-6,7,2903.12,4238.3,5137.25,1,55.5899,5137.25,-6,-6,5224.02,807.258,5286.02,1,8.78433,5286.02,6,-7,2903.12,-4238.3,5137.25,1,-55.5899,5137.25,6,6,6,5.99625,5224.02,-807.258,-8.78433,5286.02,5224.02,-807.258,5286.02,1,-8.78433,5286.02,-6,6,-6,5.99625,1797.64,-1942.96,-47.2247,2647,1797.64,-1942.96,2647,0,-47.2247,2647,-6,-6,-6,-6.00375,5224.02,807.258,8.78433,5286.02,5224.02,807.258,5286.02,1,8.78433,5286.02,6,-6,6,-6.00375,1797.64,1942.96,47.2247,2647,1797.64,1942.96,2647,0,47.2247,2647
0.0038,6,6,5195.93,-809.75,5258.65,1,-8.8579,5258.65,-6,6,1794.44,-1904.68,2616.84,0,-46.7069,2616.84,-6,-6,5195.93,809.75,5258.65,1,8.8579,5258.65,6,-6,1794.44,1904.68,2616.84,0,46.7069,2616.84,7,6,-1622.7,53.4681,1623.58,0,-1.88722,1623.58,-7,7,-1419.09,-1249.69,1890.91,0,41.3681,1890.91,-7,-6,-1622.7,-53.4681,1623.58,0,1.88722,1623.58,7,-7,-1419.09,1249.69,1890.91,0,-41.3681,1890.91,6,6,5195.93,-809.75,5258.65,1,-8.8579,5258.65,-6,7,2978.85,4209.42,5156.81,1,54.7144,5156.81,-6,-6,5195.93,809.75,5258.65,1,8.8579,5258.65,6,-7,2978.85,-4209.42,5156.81,1,-54.7144,5156.81,-6,6,1794.44,-1904.68,2616.84,0,-46.7069,2616.84,-6,-7,-992.01,-1576.39,1862.55,0,57.8181,1862.55,-6,-8,545.014,-1472.29,1569.93,0,-69.6864,1569.93,6,-7,2978.85,-4209.42,5156.81,1,-54.7144,5156.81,6,7,-992.01,1576.39,1862.55,0,-57.8181,1862.55,6,8,545.014,1472.29,1569.93,0,69.6864,1569.93,-6,7,2978.85,4209.42,5156.81,1,54.7144,5156.81,6,-6,1794.44,1904.68,2616.84,0,46.7069,2616.84,6,6,5195.93,-809.75,5258.65,1,-8.8579,5258.65,-6,7,2978.85,4209.42,5156.81,1,54.7144,5156.81,-6,-6,5195.93,809.75,5258.65,1,8.8579,5258.65,6,-7,2978.85,-4209.42,5156.81,1,-54.7144,5156.81,6,6,5195.93,-809.75,5258.65,1,-8.8579,5258.65,-6,7,2978.85,4209.42,5156.81,1,54.7144,5156.81,-6,-6,5195.93,809.75,5258.65,1,8.8579,5258.65,6,-7,2978.85,-4209.42,5156.81,1,-54.7144,5156.81,6,6,6,5.9962,5195.93,-809.75,-8.8579,5258.65,5195.93,-809.75,5258.65,1,-8.8579,5258.65,-6,6,-6,5.9962,1794.44,-1904.68,-46.7069,2616.84,1794.44,-1904.68,2616.84,0,-46.7069,2616.84,-6,-6,-6,-6.0038,5195.93,809.75,8.8579,5258.65,5195.93,809.75,5258.65,1,8.8579,5258.65,6,-6,6,-6.0038,1794.44,1904.68,46.7069,2616.84,1794.44,1904.68,2616.84,0,46.7069,2616.84
0.00385,6,6,5149.42,-805.87,5212.1,1,-8.89449,5212.1,-6,6,1753.36,-1849.06,2548.19,0,-46.5216,2548.19,-6,-6,5149.42,805.87,5212.1,1,8.89449,5212.1,6,-6,1753.36,1849.06,2548.19,0,46.5216,2548.19,7,6,-1635.98,63.8872,1637.22,0,-2.23634,1637.22,-7,7,-1471.09,-1209.38,1904.39,0,39.4236,1904.39,-7,-6,-1635.98,-63.8872,1637.22,0,2.23634,1637.22,7,-7,-1471.09,1209.38,1904.39,0,-39.4236,1904.39,6,6,5149.42,-805.87,5212.1,1,-8.89449,5212.1,-6,7,3064,4130.29,5142.7,1,53.4307,5142.7,-6,-6,5149.42,805.87,5212.1,1,8.89449,5212.1,6,-7,3064,-4130.29,5142.7,1,-53.4307,5142.7,-6,6,1753.36,-1849.06,2548.19,0,-46.5216,2548.19,-6,-7,-1001.84,-1592.27,1881.23,0,57.8223,1881.23,-6,-8,531.117,-1410.72,1507.39,0,-69.3694,1507.39,6,-7,3064,-4130.29,5142.7,1,-53.4307,5142.7,6,7,-1001.84,1592.27,1881.23,0,-57.8223,1881.23,6,8,531.117,1410.72,1507.39,0,69.3694,1507.39,-6,7,3064,4130.29,5142.7,1,53.4307,5142.7,6,-6,1753.36,1849.06,2548.19,0,46.5216,2548.19,6,6,5149.42,-805.87,5212.1,1,-8.89449,5212.1,-6,7,3064,4130.29,5142.7,1,53.4307,5142.7,-6,-6,5149.42,805.87,5212.1,1,8.89449,5212.1,6,-7,3064,-4130.29,5142.7,1,-53.4307,5142.7,6,6,5149.42,-805.87,5212.1,1,-8.89449,5212.1,-6,7,3064,4130.29,5142.7,1,53.4307,5142.7,-6,-6,5149.42,805.87,5212.1,1,8.89449,5212.1,6,-7,3064,-4130.29,5142.7,1,-53.4307,5142.7,6,6,6,5.99615,5149.42,-805.87,-8.89449,5212.1,5149.42,-805.87,5212.1,1,-8.89449,5212.1,-6,6,-6,5.99615,1753.36,-1849.06,-46.5216,2548.19,1753.36,-1849.06,2548.19,0,-46.5216,2548.19,-6,-6,-6,-6.00385,5149.42,805.87,8.89449,5212.1,5149.42,805.87,5212.1,1,8.89449,5212.1,6,-6,6,-6.00385,1753.36,1849.06,46.5216,2548.19,1753.36,1849.06,2548.19,0,46.5216,2548.19
0.0039,6,6,5115.51,-804.133,5178.33,1,-8.93351,5178.33,-6,6,1702.43,-1794.85,2473.81,0,-46.5139,2473.81,-6,-6,5115.51,804.133,5178.33,1,8.93351,5178.33,6,-6,1702.43,1794.85,2473.81,0,46.5139,2473.81,7,6,-1689.14,86.645,1691.36,0,-2.93643,1691.36,-7,7,-1559.54,-1216.19,1977.7,0,37.9484,1977.7,-7,-6,-1689.14,-86.645,1691.36,0,2.93643,1691.36,7,-7,-1559.54,1216.19,1977.7,0,-37.9484,1977.7,6,6,5115.51,-804.133,5178.33,1,-8.93351,5178.33,-6,7,3126.3,4094.2,5151.33,1,52.6349,5151.33,-6,-6,5115.51,804.133,5178.33,1,8.93351,5178.33,6,-7,3126.3,-4094.2,5151.33,1,-52.6349,5151.33,-6,6,1702.43,-1794.85,2473.81,0,-46.5139,2473.81,-6,-7,-1044.27,-1574.98,1889.72,0,56.4542,1889.72,-6,-8,547.894,-1398.59,1502.08,0,-68.6074,1502.08,6,-7,3126.3,-4094.2,5151.33,1,-52.6349,5151.33,6,7,-1044.27,1574.98,1889.72,0,-56.4542,1889.72,6,8,547.894,1398.59,1502.08,0,68.6074,1502.08,-6,7,3126.3,4094.2,5151.33,1,52.6349,5151.33,6,-6,1702.43,1794.85,2473.81,0,46.5139,2473.81,6,6,5115.51,-804.133,5178.33,1,-8.93351,5178.33,-6,7,3126.3,4094.2,5151.33,1,52.6349,5151.33,-6,-6,5115.51,804.133,5178.33,1,8.93351,5178.33,6,-7,3126.3,-4094.2,5151.33,1,-52.6349,5151.33,6,6,5115.51,-804.133,5178.33,1,-8.93351,5178.33,-6,7,3126.3,4094.2,5151.33,1,52.6349,5151.33,-6,-6,5115.51,804.133,5178.33,1,8.93351,5178.33,6,-7,3126.3,-4094.2,5151.33,1,-52.6349,5151.33,6,6,6,5.9961,5115.51,-804.133,-8.93351,5178.33,5115.51,-804.133,5178.33,1,-8.93351,5178.33,-6,6,-6,5.9961,1702.43,-1794.85,-46.5139,2473.81,1702.43,-1794.85,2473.81,0,-46.5139,2473.81,-6,-6,-6,-6.0039,5115.51,804.133,8.93351,5178.33,5115.51,804.133,5178.33,1,8.93351,5178.33,6,-6,6,-6.0039,1702.43,1794.85,46.5139,2473.81,1702.43,1794.85,2473.81,0,46.5139,2473.81
0.00395,6,6,5069.56,-817.036,5134.98,1,-9.15534,5134.98,-6,6,1688.43,-1752.6,2433.6,0,-46.0683,2433.6,-6,-6,5069.56,817.036,5134.98,1,9.15534,5134.98,6,-6,1688.43,1752.6,2433.6,0,46.0683,2433.6,7,6,-1694.07,113.46,1697.87,0,-3.83162,1697.87,-7,7,-1626.02,-1159.97,1997.37,0,35.5033,1997.37,-7,-6,-1694.07,-113.46,1697.87,0,3.83162,1697.87,7,-7,-1626.02,1159.97,1997.37,0,-35.5033,1997.37,6,6,5069.56,-817.036,5134.98,1,-9.15534,5134.98,-6,7,3238.95,4016.03,5159.39,1,51.1136,5159.39,-6,-6,5069.56,817.036,5134.98,1,9.15534,5134.98,6,-7,3238.95,-4016.03,5159.39,1,-51.1136,5159.39,-6,6,1688.43,-1752.6,2433.6,0,-46.0683,2433.6,-6,-7,-1005.91,-1629.61,1915.07,0,58.3143,1915.07,-6,-8,562.866,-1345.67,1458.65,0,-67.3015,1458.65,6,-7,3238.95,-4016.03,5159.39,1,-51.1136,5159.39,6,7,-1005.91,1629.61,1915.07,0,-58.3143,1915.07,6,8,562.866,1345.67,1458.65,0,67.3015,1458.65,-6,7,3238.95,4016.03,5159.39,1,51.1136,5159.39,6,-6,1688.43,1752.6,2433.6,0,46.0683,2433.6,6,6,5069.56,-817.036,5134.98,1,-9.15534,5134.98,-6,7,3238.95,4016.03,5159.39,1,51.1136,5159.39,-6,-6,5069.56,817.036,5134.98,1,9.15534,5134.98,6,-7,3238.95,-4016.03,5159.39,1,-51.1136,5159.39,6,6,5069.56,-817.036,5134.98,1,-9.15534,5134.98,-6,7,3238.95,4016.03,5159.39,1,51.1136,5159.39,-6,-6,5069.56,817.036,5134.98,1,9.15534,5134.98,6,-7,3238.95,-4016.03,5159.39,1,-51.1136,5159.39,6,6,6,5.99605,5069.56,-817.036,-9.15534,5134.98,5069.56,-817.036,5134.98,1,-9.15534,5134.98,-6,6,-6,5.99605,1688.43,-1752.6,-46.0683,2433.6,1688.43,-1752.6,2433.6,0,-46.0683,2433.6,-6,-6,-6,-6.00395,5069.56,817.036,9.15534,5134.98,5069.56,817.036,5134.98,1,9.15534,5134.98,6,-6,6,-6.00395,1688.43,1752.6,46.0683,2433.6,1688.43,1752.6,2433.6,0,46.0683,2433.6
0.004,6,6,5047.63,-823.574,5114.37,1,-9.26676,5114.37,-6,6,1682.61,-1694.3,2387.85,0,-45.1984,2387.85,-6,-6,5047.63,823.574,5114.37,1,9.26676,5114.37,6,-6,1682.61,1694.3,2387.85,0,45.1984,2387.85,7,6,-1721.53,143.101,1727.47,0,-4.75174,1727.47,-7,7,-1706.02,-1127.35,2044.85,0,33.4571,2044.85,-7,-6,-1721.53,-143.101,1727.47,0,4.75174,1727.47,7,-7,-1706.02,1127.35,2044.85,0,-33.4571,2044.85,6,6,5047.63,-823.574,5114.37,1,-9.26676,5114.37,-6,7,3328.68,3979.88,5188.41,1,50.0916,5188.41,-6,-6,5047.63,823.574,5114.37,1,9.26676,5114.37,6,-7,3328.68,-3979.88,5188.41,1,-50.0916,5188.41,-6,6,1682.61,-1694.3,2387.85,0,-45.1984,2387.85,-6,-7,-1032.21,-1639.99,1937.79,0,57.8137,1937.79,-6,-8,603.938,-1349.88,1478.82,0,-65.8962,1478.82,6,-7,3328.68,-3979.88,5188.41,1,-50.0916,5188.41,6,7,-1032.21,1639.99,1937.79,0,-57.8137,1937.79,6,8,603.938,1349.88,1478.82,0,65.8962,1478.82,-6,7,3328.68,3979.88,5188.41,1,50.0916,5188.41,6,-6,1682.61,1694.3,2387.85,0,45.1984,2387.85,6,6,5047.63,-823.574,5114.37,1,-9.26676,5114.37,-6,7,3328.68,3979.88,5188.41,1,50.0916,5188.41,-6,-6,5047.63,823.574,5114.37,1,9.26676,5114.37,6,-7,3328.68,-3979.88,5188.41,1,-50.0916,5188.41,6,6,5047.63,-823.574,5114.37,1,-9.26676,5114.37,-6,7,3328.68,3979.88,5188.41,1,50.0916,5188.41,-6,-6,5047.63,823.574,5114.37,1,9.26676,5114.37,6,-7,3328.68,-3979.88,5188.41,1,-50.0916,5188.41,6,6,6,5.996,5047.63,-823.574,-9.26676,5114.37,5047.63,-823.574,5114.37,1,-9.26676,5114.37,-6,6,-6,5.996,1682.61,-1694.3,-45.1984,2387.85,1682.61,-1694.3,2387.85,0,-45.1984,2387.85,-6,-6,-6,-6.004,5047.63,823.574,9.26676,5114.37,5047.63,823.574,5114.37,1,9.26676,5114.37,6,-6,6,-6.004,1682.61,1694.3,45.1984,2387.85,1682.61,1694.3,2387.85,0,45.1984,2387.85
0.00405,6,6,5051.12,-807.297,5115.23,1,-9.08052,5115.23,-6,6,1648.23,-1688.37,2359.51,0,-45.6892,2359.51,-6,-6,5051.12,807.297,5115.23,1,9.08052,5115.23,6,-6,1648.23,1688.37,2359.51,0,45.6892,2359.51,7,6,-1762.66,134.171,1767.76,0,-4.35289,1767.76,-7,7,-1750.71,-1114.68,2075.45,0,32.485,2075.45,-7,-6,-1762.66,-134.171,1767.76,0,4.35289,1767.76,7,-7,-1750.71,1114.68,2075.45,0,-32.485,2075.45,6,6,5051.12,-807.297,5115.23,1,-9.08052,5115.23,-6,7,3382.61,3931.07,5186.07,1,49.2886,5186.07,-6,-6,5051.12,807.297,5115.23,1,9.08052,5115.23,6,-7,3382.61,-3931.07,5186.07,1,-49.2886,5186.07,-6,6,1648.23,-1688.37,2359.51,0,-45.6892,2359.51,-6,-7,-988.3,-1597.02,1878.09,0,58.2492,1878.09,-6,-8,582.861,-1371.83,1490.51,0,-66.9803,1490.51,6,-7,3382.61,-3931.07,5186.07,1,-49.2886,5186.07,6,7,-988.3,1597.02,1878.09,0,-58.2492,1878.09,6,8,582.861,1371.83,1490.51,0,66.9803,1490.51,-6,7,3382.61,3931.07,5186.07,1,49.2886,5186.07,6,-6,1648.23,1688.37,2359.51,0,45.6892,2359.51,6,6,5051.12,-807.297,5115.23,1,-9.08052,5115.23,-6,7,3382.61,3931.07,5186.07,1,49.2886,5186.07,-6,-6,5051.12,807.297,5115.23,1,9.08052,5115.23,6,-7,3382.61,-3931.07,5186.07,1,-49.2886,5186.07,6,6,5051.12,-807.297,5115.23,1,-9.08052,5115.23,-6,7,3382.61,3931.07,5186.07,1,49.2886,5186.07,-6,-6,5051.12,807.297,5115.23,1,9.08052,5115.23,6,-7,3382.61,-3931.07,5186.07,1,-49.2886,5186.07,6,6,6,5.99595,5051.12,-807.297,-9.08052,5115.23,5051.12,-807.297,5115.23,1,-9.08052,5115.23,-6,6,-6,5.99595,1648.23,-1688.37,-45.6892,2359.51,1648.23,-1688.37,2359.51,0,-45.6892,2359.51,-6,-6,-6,-6.00405,5051.12,807.297,9.08052,5115.23,5051.12,807.297,5115.23,1,9.08052,5115.23,6,-6,6,-6.00405,1648.23,1688.37,45.6892,2359.51,1648.23,1688.37,2359.51,0,45.6892,2359.51
0.0041,6,6,5006.39,-815.577,5072.39,1,-9.25261,5072.39,-6,6,1649.65,-1630.48,2319.44,0,-44.665,2319.44,-6,-6,5006.39,815.577,5072.39,1,9.25261,5072.39,6,-6,1649.65,1630.48,2319.44,0,44.665,2319.44,7,6,-1767.24,164.568,1774.89,0,-5.32012,1774.89,-7,7,-1811.92,-1065.2,2101.83,0,30.4505,2101.83,-7,-6,-1767.24,-164.568,1774.89,0,5.32012,1774.89,7,-7,-1811.92,1065.2,2101.83,0,-30.4505,2101.83,6,6,5006.39,-815.577,5072.39,1,-9.25261,5072.39,-6,7,3466.78,3858.5,5187.16,1,48.061,5187.16,-6,-6,5006.39,815.577,5072.39,1,9.25261,5072.39,6,-7,3466.78,-3858.5,5187.16,1,-48.061,5187.16,-6,6,1649.65,-1630.48,2319.44,0,-44.665,2319.44,-6,-7,-981.508,-1637.74,1909.33,0,59.0655,1909.33,-6,-8,592.553,-1341.56,1466.6,0,-66.1695,1466.6,6,-7,3466.78,-3858.5,5187.16,1,-48.061,5187.16,6,7,-981.508,1637.74,1909.33,0,-59.0655,1909.33,6,8,592.553,1341.56,1466.6,0,66.1695,1466.6,-6,7,3466.78,3858.5,5187.16,1,48.061,5187.16,6,-6,1649.65,1630.48,2319.44,0,44.665,2319.44,6,6,5006.39,-815.577,5072.39,1,-9.25261,5072.39,-6,7,3466.78,3858.5,5187.16,1,48.061,5187.16,-6,-6,5006.39,815.577,5072.39,1,9.25261,5072.39,6,-7,3466.78,-3858.5,5187.16,1,-48.061,5187.16,6,6,5006.39,-815.577,5072.39,1,-9.25261,5072.39,-6,7,3466.78,3858.5,5187.16,1,48.061,5187.16,-6,-6,5006.39,815.577,5072.39,1,9.25261,5072.39,6,-7,3466.78,-3858.5,5187.16,1,-48.061,5187.16,6,6,6,5.9959,5006.39,-815.577,-9.25261,5072.39,5006.39,-815.577,5072.39,1,-9.25261,5072.39,-6,6,-6,5.9959,1649.65,-1630.48,-44.665,2319.44,1649.65,-1630.48,2319.44,0,-44.665,2319.44,-6,-6,-6,-6.0041,5006.39,815.577,9.25261,5072.39,5006.39,815.577,5072.39,1,9.25261,5072.39,6,-6,6,-6.0041,1649.65,1630.48,44.665,2319.44,1649.65,1630.48,2319.44,0,44.665,2319.44
0.00415,6,6,4986.1,-833.907,5055.35,1,-9.49463,5055.35,-6,6,1628.62,-1573.91,2264.86,0,-44.0214,2264.86,-6,-6,4986.1,833.907,5055.35,1,9.49463,5055.35,6,-6,1628.62,1573.91,2264.86,0,44.0214,2264.86,7,6,-1813.14,195.747,1823.67,0,-6.16181,1823.67,-7,7,-1903.09,-1028.45,2163.2,0,28.3872,2163.2,-7,-6,-1813.14,-195.747,1823.67,0,6.16181,1823.67,7,-7,-1903.09,1028.45,2163.2,0,-28.3872,2163.2,6,6,4986.1,-833.907,5055.35,1,-9.49463,5055.35,-6,7,3565.95,3802.76,5213.16,1,46.8407,5213.16,-6,-6,4986.1,833.907,5055.35,1,9.49463,5055.35,6,-7,3565.95,-3802.76,5213.16,1,-46.8407,5213.16,-6,6,1628.62,-1573.91,2264.86,0,-44.0214,2264.86,-6,-7,-994.904,-1667.11,1941.41,0,59.1719,1941.41,-6,-8,632.708,-1315.81,1460.03,0,-64.3194,1460.03,6,-7,3565.95,-3802.76,5213.16,1,-46.8407,5213.16,6,7,-994.904,1667.11,1941.41,0,-59.1719,1941.41,6,8,632.708,1315.81,1460.03,0,64.3194,1460.03,-6,7,3565.95,3802.76,5213.16,1,46.8407,5213.16,6,-6,1628.62,1573.91,2264.86,0,44.0214,2264.86,6,6,4986.1,-833.907,5055.35,1,-9.49463,5055.35,-6,7,3565.95,3802.76,5213.16,1,46.8407,5213.16,-6,-6,4986.1,833.907,5055.35,1,9.49463,5055.35,6,-7,3565.95,-3802.76,5213.16,1,-46.8407,5213.16,6,6,4986.1,-833.907,5055.35,1,-9.49463,5055.35,-6,7,3565.95,3802.76,5213.16,1,46.8407,5213.16,-6,-6,4986.1,833.907,5055.35,1,9.49463,5055.35,6,-7,3565.95,-3802.76,5213.16,1,-46.8407,5213.16,6,6,6,5.99585,4986.1,-833.907,-9.49463,5055.35,4986.1,-833.907,5055.35,1,-9.49463,5055.35,-6,6,-6,5.99585,1628.62,-1573.91,-44.0214,2264.86,1628.62,-1573.91,2264.86,0,-44.0214,2264.86,-6,-6,-6,-6.00415,4986.1,833.907,9.49463,5055.35,4986.1,833.907,5055.35,1,9.49463,5055.35,6,-6,6,-6.00415,1628.62,1573.91,44.0214,2264.86,1628.62,1573.91,2264.86,0,44.0214,2264.86
0.0042,6,6,4960.38,-804.016,5025.12,1,-9.20686,5025.12,-6,6,1648.05,-1547.05,2260.41,0,-43.1894,2260.41,-6,-6,4960.38,804.016,5025.12,1,9.20686,5025.12,6,-6,1648.05,1547.05,2260.41,0,43.1894,2260.41,7,6,-1816.23,196.762,1826.86,0,-6.18303,1826.86,-7,7,-1939.02,-981.666,2173.36,0,26.8517,2173.36,-7,-6,-1816.23,-196.762,1826.86,0,6.18303,1826.86,7,-7,-1939.02,981.666,2173.36,0,-26.8517,2173.36,6,6,4960.38,-804.016,5025.12,1,-9.20686,5025.12,-6,7,3604.31,3739.32,5193.61,1,46.0533,5193.61,-6,-6,4960.38,804.016,5025.12,1,9.20686,5025.12,6,-7,3604.31,-3739.32,5193.61,1,-46.0533,5193.61,-6,6,1648.05,-1547.05,2260.41,0,-43.1894,2260.41,-6,-7,-984.856,-1677.31,1945.08,0,59.5801,1945.08,-6,-8,657.275,-1297.61,1454.58,0,-63.1366,1454.58,6,-7,3604.31,-3739.32,5193.61,1,-46.0533,5193.61,6,7,-984.856,1677.31,1945.08,0,-59.5801,1945.08,6,8,657.275,1297.61,1454.58,0,63.1366,1454.58,-6,7,3604.31,3739.32,5193.61,1,46.0533,5193.61,6,-6,1648.05,1547.05,2260.41,0,43.1894,2260.41,6,6,4960.38,-804.016,5025.12,1,-9.20686,5025.12,-6,7,3604.31,3739.32,5193.61,1,46.0533,5193.61,-6,-6,4960.38,804.016,5025.12,1,9.20686,5025.12,6,-7,3604.31,-3739.32,5193.61,1,-46.0533,5193.61,6,6,4960.38,-804.016,5025.12,1,-9.20686,5025.12,-6,7,3604.31,3739.32,5193.61,1,46.0533,5193.61,-6,-6,4960.38,804.016,5025.12,1,9.20686,5025.12,6,-7,3604.31,-3739.32,5193.61,1,-46.0533,5193.61,6,6,6,5.9958,4960.38,-804.016,-9.20686,5025.12,4960.38,-804.016,5025.12,1,-9.20686,5025.12,-6,6,-6,5.9958,1648.05,-1547.05,-43.1894,2260.41,1648.05,-1547.05,2260.41,0,-43.1894,2260.41,-6,-6,-6,-6.0042,4960.38,804.016,9.20686,5025.12,4960.38,804.016,5025.12,1,9.20686,5025.12,6,-6,6,-6.0042,1648.05,1547.05,43.1894,2260.41,1648.05,1547.05,2260.41,0,43.1894,2260.41
0.00425,6,6,4936.08,-753.27,4993.23,1,-8.67667,4993.23,-6,6,1657.14,-1546.07,2266.37,0,-43.0142,2266.37,-6,-6,4936.08,753.27,4993.23,1,8.67667,4993.23,6,-6,1657.14,1546.07,2266.37,0,43.0142,2266.37,7,6,-1829.2,168.939,1836.98,0,-5.27668,1836.98,-7,7,-1953.77,-939.006,2167.71,0,25.6695,2167.71,-7,-6,-1829.2,-168.939,1836.98,0,5.27668,1836.98,7,-7,-1953.77,939.006,2167.71,0,-25.6695,2167.71,6,6,4936.08,-753.27,4993.23,1,-8.67667,4993.23,-6,7,3624.57,3672.79,5160.12,1,45.3786,5160.12,-6,-6,4936.08,753.27,4993.23,1,8.67667,4993.23,6,-7,3624.57,-3672.79,5160.12,1,-45.3786,5160.12,-6,6,1657.14,-1546.07,2266.37,0,-43.0142,2266.37,-6,-7,-968.414,-1676.82,1936.38,0,59.9923,1936.38,-6,-8,691.736,-1259.39,1436.86,0,-61.2216,1436.86,6,-7,3624.57,-3672.79,5160.12,1,-45.3786,5160.12,6,7,-968.414,1676.82,1936.38,0,-59.9923,1936.38,6,8,691.736,1259.39,1436.86,0,61.2216,1436.86,-6,7,3624.57,3672.79,5160.12,1,45.3786,5160.12,6,-6,1657.14,1546.07,2266.37,0,43.0142,2266.37,6,6,4936.08,-753.27,4993.23,1,-8.67667,4993.23,-6,7,3624.57,3672.79,5160.12,1,45.3786,5160.12,-6,-6,4936.08,753.27,4993.23,1,8.67667,4993.23,6,-7,3624.57,-3672.79,5160.12,1,-45.3786,5160.12,6,6,4936.08,-753.27,4993.23,1,-8.67667,4993.23,-6,7,3624.57,3672.79,5160.12,1,45.3786,5160.12,-6,-6,4936.08,753.27,4993.23,1,8.67667,4993.23,6,-7,3624.57,-3672.79,5160.12,1,-45.3786,5160.12,6,6,6,5.99575,4936.08,-753.27,-8.67667,4993.23,4936.08,-753.27,4993.23,1,-8.67667,4993.23,-6,6,-6,5.99575,1657.14,-1546.07,-43.0142,2266.37,1657.14,-1546.07,2266.37,0,-43.0142,2266.37,-6,-6,-6,-6.00425,4936.08,753.27,8.67667,4993.23,4936.08,753.27,4993.23,1,8.67667,4993.23,6,-6,6,-6.00425,1657.14,1546.07,43.0142,2266.37,1657.14,1546.07,2266.37,0,43.0142,2266.37
0.0043,6,6,4917.94,-792.586,4981.4,1,-9.15519,4981.4,-6,6,1607.7,-1530.55,2219.74,0,-43.5917,2219.74,-6,-6,4917.94,792.586,4981.4,1,9.15519,4981.4,6,-6,1607.7,1530.55,2219.74,0,43.5917,2219.74,7,6,-1857.01,171.99,1864.96,0,-5.29143,1864.96,-7,7,-2019.03,-871.437,2199.06,0,23.3456,2199.06,-7,-6,-1857.01,-171.99,1864.96,0,5.29143,1864.96,7,-7,-2019.03,871.437,2199.06,0,-23.3456,2199.06,6,6,4917.94,-792.586,4981.4,1,-9.15519,4981.4,-6,7,3741.76,3575.28,5175.27,1,43.6966,5175.27,-6,-6,4917.94,792.586,4981.4,1,9.15519,4981.4,6,-7,3741.76,-3575.28,5175.27,1,-43.6966,5175.27,-6,6,1607.7,-1530.55,2219.74,0,-43.5917,2219.74,-6,-7,-930.588,-1707.65,1944.76,0,61.4118,1944.76,-6,-8,708.622,-1265.52,1450.41,0,-60.7536,1450.41,6,-7,3741.76,-3575.28,5175.27,1,-43.6966,5175.27,6,7,-930.588,1707.65,1944.76,0,-61.4118,1944.76,6,8,708.622,1265.52,1450.41,0,60.7536,1450.41,-6,7,3741.76,3575.28,5175.27,1,43.6966,5175.27,6,-6,1607.7,1530.55,2219.74,0,43.5917,2219.74,6,6,4917.94,-792.586,4981.4,1,-9.15519,4981.4,-6,7,3741.76,3575.28,5175.27,1,43.6966,5175.27,-6,-6,4917.94,792.586,4981.4,1,9.15519,4981.4,6,-7,3741.76,-3575.28,5175.27,1,-43.6966,5175.27,6,6,4917.94,-792.586,4981.4,1,-9.15519,4981.4,-6,7,3741.76,3575.28,5175.27,1,43.6966,5175.27,-6,-6,4917.94,792.586,4981.4,1,9.15519,4981.4,6,-7,3741.76,-3575.28,5175.27,1,-43.6966,5175.27,6,6,6,5.9957,4917.94,-792.586,-9.15519,4981.4,4917.94,-792.586,4981.4,1,-9.15519,4981.4,-6,6,-6,5.9957,1607.7,-1530.55,-43.5917,2219.74,1607.7,-1530.55,2219.74,0,-43.5917,2219.74,-6,-6,-6,-6.0043,4917.94,792.586,9.15519,4981.4,4917.94,792.586,4981.4,1,9.15519,4981.4,6,-6,6,-6.0043,1607.7,1530.55,43.5917,2219.74,1607.7,1530.55,2219.74,0,43.5917,2219.74
0.00435,6,6,4887.66,-786.112,4950.47,1,-9.13698,4950.47,-6,6,1606.97,-1500.78,2198.79,0,-43.0431,2198.79,-6,-6,4887.66,786.112,4950.47,1,9.13698,4950.47,6,-6,1606.97,1500.78,2198.79,0,43.0431,2198.79,7,6,-1863.08,178.792,1871.64,0,-5.48165,1871.64,-7,7,-2054.2,-810.195,2208.2,0,21.5247,2208.2,-7,-6,-1863.08,-178.792,1871.64,0,5.48165,1871.64,7,-7,-2054.2,810.195,2208.2,0,-21.5247,2208.2,6,6,4887.66,-786.112,4950.47,1,-9.13698,4950.47,-6,7,3792.79,3490.71,5154.64,1,42.625,5154.64,-6,-6,4887.66,786.112,4950.47,1,9.13698,4950.47,6,-7,3792.79,-3490.71,5154.64,1,-42.625,5154.64,-6,6,1606.97,-1500.78,2198.79,0,-43.0431,2198.79,-6,-7,-911.991,-1735.13,1960.21,0,62.2735,1960.21,-6,-8,722.928,-1244.52,1439.25,0,-59.8482,1439.25,6,-7,3792.79,-3490.71,5154.64,1,-42.625,5154.64,6,7,-911.991,1735.13,1960.21,0,-62.2735,1960.21,6,8,722.928,1244.52,1439.25,0,59.8482,1439.25,-6,7,3792.79,3490.71,5154.64,1,42.625,5154.64,6,-6,1606.97,1500.78,2198.79,0,43.0431,2198.79,6,6,4887.66,-786.112,4950.47,1,-9.13698,4950.47,-6,7,3792.79,3490.71,5154.64,1,42.625,5154.64,-6,-6,4887.66,786.112,4950.47,1,9.13698,4950.47,6,-7,3792.79,-3490.71,5154.64,1,-42.625,5154.64,6,6,4887.66,-786.112,4950.47,1,-9.13698,4950.47,-6,7,3792.79,3490.71,5154.64,1,42.625,5154.64,-6,-6,4887.66,786.112,4950.47,1,9.13698,4950.47,6,-7,3792.79,-3490.71,5154.64,1,-42.625,5154.64,6,6,6,5.99565,4887.66,-786.112,-9.13698,4950.47,4887.66,-786.112,4950.47,1,-9.13698,4950.47,-6,6,-6,5.99565,1606.97,-1500.78,-43.0431,2198.79,1606.97,-1500.78,2198.79,0,-43.0431,2198.79,-6,-6,-6,-6.00435,4887.66,786.112,9.13698,4950.47,4887.66,786.112,4950.47,1,9.13698,4950.47,6,-6,6,-6.00435,1606.97,1500.78,43.0431,2198.79,1606.97,1500.78,2198.79,0,43.0431,2198.79
0.0044,6,6,4843.76,-743.543,4900.5,1,-8.72708,4900.5,-6,6,1641.12,-1470.28,2203.41,0,-41.8572,2203.41,-6,-6,4843.76,743.543,4900.5,1,8.72708,4900.5,6,-6,1641.12,1470.28,2203.41,0,41.8572,2203.41,7,6,-1854.98,189.96,1864.68,0,-5.84704,1864.68,-7,7,-2089.24,-742.858,2217.38,0,19.5735,2217.38,-7,-6,-1854.98,-189.96,1864.68,0,5.84704,1864.68,7,-7,-2089.24,742.858,2217.38,0,-19.5735,2217.38,6,6,4843.76,-743.543,4900.5,1,-8.72708,4900.5,-6,7,3839.06,3407.9,5133.44,1,41.5952,5133.44,-6,-6,4843.76,743.543,4900.5,1,8.72708,4900.5,6,-7,3839.06,-3407.9,5133.44,1,-41.5952,5133.44,-6,6,1641.12,-1470.28,2203.41,0,-41.8572,2203.41,-6,-7,-894.633,-1757.08,1971.72,0,63.0167,1971.72,6,-7,3839.06,-3407.9,5133.44,1,-41.5952,5133.44,7,-8,272.717,-1250.55,1279.94,0,-77.6976,1279.94,6,7,-894.633,1757.08,1971.72,0,-63.0167,1971.72,-6,7,3839.06,3407.9,5133.44,1,41.5952,5133.44,-7,8,272.717,1250.55,1279.94,0,77.6976,1279.94,6,-6,1641.12,1470.28,2203.41,0,41.8572,2203.41,6,6,4843.76,-743.543,4900.5,1,-8.72708,4900.5,-6,7,3839.06,3407.9,5133.44,1,41.5952,5133.44,-6,-6,4843.76,743.543,4900.5,1,8.72708,4900.5,6,-7,3839.06,-3407.9,5133.44,1,-41.5952,5133.44,6,6,4843.76,-743.543,4900.5,1,-8.72708,4900.5,-6,7,3839.06,3407.9,5133.44,1,41.5952,5133.44,-6,-6,4843.76,743.543,4900.5,1,8.72708,4900.5,6,-7,3839.06,-3407.9,5133.44,1,-41.5952,5133.44,6,6,6,5.9956,4843.76,-743.543,-8.72708,4900.5,4843.76,-743.543,4900.5,1,-8.72708,4900.5,-6,6,-6,5.9956,1641.12,-1470.28,-41.8572,2203.41,1641.12,-1470.28,2203.41,0,-41.8572,2203.41,-6,-6,-6,-6.0044,4843.76,743.543,8.72708,4900.5,4843.76,743.543,4900.5,1,8.72708,4900.5,6,-6,6,-6.0044,1641.12,1470.28,41.8572,2203.41,1641.12,1470.28,2203.41,0,41.8572,2203.41
0.00445,6,6,4848.88,-748.726,4906.34,1,-8.77784,4906.34,-6,6,1629.94,-1445.17,2178.35,0,-41.5615,2178.35,-6,-6,4848.88,748.726,4906.34,1,8.77784,4906.34,6,-6,1629.94,1445.17,2178.35,0,41.5615,2178.35,7,6,-1890.01,195.513,1900.09,0,-5.90598,1900.09,-7,7,-2126.62,-705.008,2240.44,0,18.3412,2240.44,-7,-6,-1890.01,-195.513,1900.09,0,5.90598,1900.09,7,-7,-2126.62,705.008,2240.44,0,-18.3412,2240.44,6,6,4848.88,-748.726,4906.34,1,-8.77784,4906.34,-6,7,3892.73,3362.58,5143.96,1,40.8209,5143.96,-6,-6,4848.88,748.726,4906.34,1,8.77784,4906.34,6,-7,3892.73,-3362.58,5143.96,1,-40.8209,5143.96,-6,6,1629.94,-1445.17,2178.35,0,-41.5615,2178.35,-6,-7,-910.274,-1771.18,1991.4,0,62.7997,1991.4,6,-7,3892.73,-3362.58,5143.96,1,-40.8209,5143.96,7,-8,336.664,-1272.06,1315.86,0,-75.1759,1315.86,6,7,-910.274,1771.18,1991.4,0,-62.7997,1991.4,-6,7,3892.73,3362.58,5143.96,1,40.8209,5143.96,-7,8,336.664,1272.06,1315.86,0,75.1759,1315.86,6,-6,1629.94,1445.17,2178.35,0,41.5615,2178.35,6,6,4848.88,-748.726,4906.34,1,-8.77784,4906.34,-6,7,3892.73,3362.58,5143.96,1,40.8209,5143.96,-6,-6,4848.88,748.726,4906.34,1,8.77784,4906.34,6,-7,3892.73,-3362.58,5143.96,1,-40.8209,5143.96,6,6,4848.88,-748.726,4906.34,1,-8.77784,4906.34,-6,7,3892.73,3362.58,5143.96,1,40.8209,5143.96,-6,-6,4848.88,748.726,4906.34,1,8.77784,4906.34,6,-7,3892.73,-3362.58,5143.96,1,-40.8209,5143.96,6,6,6,5.99555,4848.88,-748.726,-8.77784,4906.34,4848.88,-748.726,4906.34,1,-8.77784,4906.34,-6,6,-6,5.99555,1629.94,-1445.17,-41.5615,2178.35,1629.94,-1445.17,2178.35,0,-41.5615,2178.35,-6,-6,-6,-6.00445,4848.88,748.726,8.77784,4906.34,4848.88,748.726,4906.34,1,8.77784,4906.34,6,-6,6,-6.00445,1629.94,1445.17,41.5615,2178.35,1629.94,1445.17,2178.35,0,41.5615,2178.35
0.0045,6,6,4802.43,-704.022,4853.75,1,-8.33999,4853.75,-6,6,1638.87,-1415.45,2165.5,0,-40.8164,2165.5,-6,-6,4802.43,704.022,4853.75,1,8.33999,4853.75,6,-6,1638.87,1415.45,2165.5,0,40.8164,2165.5,7,6,-1885.55,185.579,1894.66,0,-5.62105,1894.66,-7,7,-2160.84,-641.237,2253.98,0,16.5284,2253.98,-7,-6,-1885.55,-185.579,1894.66,0,5.62105,1894.66,7,-7,-2160.84,641.237,2253.98,0,-16.5284,2253.98,6,6,4802.43,-704.022,4853.75,1,-8.33999,4853.75,-6,7,3926.06,3269.59,5109.22,1,39.7873,5109.22,-6,-6,4802.43,704.022,4853.75,1,8.33999,4853.75,6,-7,3926.06,-3269.59,5109.22,1,-39.7873,5109.22,-6,6,1638.87,-1415.45,2165.5,0,-40.8164,2165.5,-6,-7,-896.636,-1768.9,1983.17,0,63.12,1983.17,6,-7,3926.06,-3269.59,5109.22,1,-39.7873,5109.22,7,-8,407.321,-1252.75,1317.31,0,-71.9885,1317.31,6,7,-896.636,1768.9,1983.17,0,-63.12,1983.17,-6,7,3926.06,3269.59,5109.22,1,39.7873,5109.22,-7,8,407.321,1252.75,1317.31,0,71.9885,1317.31,6,-6,1638.87,1415.45,2165.5,0,40.8164,2165.5,6,6,4802.43,-704.022,4853.75,1,-8.33999,4853.75,-6,7,3926.06,3269.59,5109.22,1,39.7873,5109.22,-6,-6,4802.43,704.022,4853.75,1,8.33999,4853.75,6,-7,3926.06,-3269.59,5109.22,1,-39.7873,5109.22,6,6,4802.43,-704.022,4853.75,1,-8.33999,4853.75,-6,7,3926.06,3269.59,5109.22,1,39.7873,5109.22,-6,-6,4802.43,704.022,4853.75,1,8.33999,4853.75,6,-7,3926.06,-3269.59,5109.22,1,-39.7873,5109.22,6,6,6,5.9955,4802.43,-704.022,-8.33999,4853.75,4802.43,-704.022,4853.75,1,-8.33999,4853.75,-6,6,-6,5.9955,1638.87,-1415.45,-40.8164,2165.5,1638.87,-1415.45,2165.5,0,-40.8164,2165.5,-6,-6,-6,-6.0045,4802.43,704.022,8.33999,4853.75,4802.43,704.022,4853.75,1,8.33999,4853.75,6,-6,6,-6.0045,1638.87,1415.45,40.8164,2165.5,1638.87,1415.45,2165.5,0,40.8164,2165.5
0.00455,6,6,4801.32,-687.491,4850.29,1,-8.14867,4850.29,-6,6,1617.76,-1412.46,2147.6,0,-41.1241,2147.6,-6,-6,4801.32,687.491,4850.29,1,8.14867,4850.29,6,-6,1617.76,1412.46,2147.6,0,41.1241,2147.6,7,6,-1904.2,184.631,1913.13,0,-5.53808,1913.13,-7,7,-2206,-589.587,2283.43,0,14.9634,2283.43,-7,-6,-1904.2,-184.631,1913.13,0,5.53808,1913.13,7,-7,-2206,589.587,2283.43,0,-14.9634,2283.43,6,6,4801.32,-687.491,4850.29,1,-8.14867,4850.29,-6,7,3970.06,3222.01,5112.99,1,39.062,5112.99,-6,-6,4801.32,687.491,4850.29,1,8.14867,4850.29,6,-7,3970.06,-3222.01,5112.99,1,-39.062,5112.99,-6,6,1617.76,-1412.46,2147.6,0,-41.1241,2147.6,-6,-7,-883.88,-1772.73,1980.86,0,63.4992,1980.86,6,-7,3970.06,-3222.01,5112.99,1,-39.062,5112.99,7,-8,478.531,-1261.88,1349.57,0,-69.2322,1349.57,6,7,-883.88,1772.73,1980.86,0,-63.4992,1980.86,-6,7,3970.06,3222.01,5112.99,1,39.062,5112.99,-7,8,478.531,1261.88,1349.57,0,69.2322,1349.57,6,-6,1617.76,1412.46,2147.6,0,41.1241,2147.6,6,6,4801.32,-687.491,4850.29,1,-8.14867,4850.29,-6,7,3970.06,3222.01,5112.99,1,39.062,5112.99,-6,-6,4801.32,687.491,4850.29,1,8.14867,4850.29,6,-7,3970.06,-3222.01,5112.99,1,-39.062,5112.99,6,6,4801.32,-687.491,4850.29,1,-8.14867,4850.29,-6,7,3970.06,3222.01,5112.99,1,39.062,5112.99,-6,-6,4801.32,687.491,4850.29,1,8.14867,4850.29,6,-7,3970.06,-3222.01,5112.99,1,-39.062,5112.99,6,6,6,5.99545,4801.32,-687.491,-8.14867,4850.29,4801.32,-687.491,4850.29,1,-8.14867,4850.29,-6,6,-6,5.99545,1617.76,-1412.46,-41.1241,2147.6,1617.76,-1412.46,2147.6,0,-41.1241,2147.6,-6,-6,-6,-6.00455,4801.32,687.491,8.14867,4850.29,4801.32,687.491,4850.29,1,8.14867,4850.29,6,-6,6,-6.00455,1617.76,1412.46,41.1241,2147.6,1617.76,1412.46,2147.6,0,41.1241,2147.6
0.0046,6,6,4764.64,-655.971,4809.59,1,-7.8389,4809.59,-6,6,1656.39,-1392.37,2163.87,0,-40.0505,2163.87,-6,-6,4764.64,655.971,4809.59,1,7.8389,4809.59,6,-6,1656.39,1392.37,2163.87,0,40.0505,2163.87,7,6,-1895.27,181.89,1903.98,0,-5.48191,1903.98,-7,7,-2213.24,-516.305,2272.66,0,13.1311,2272.66,-7,-6,-1895.27,-181.89,1903.98,0,5.48191,1903.98,7,-7,-2213.24,516.305,2272.66,0,-13.1311,2272.66,6,6,4764.64,-655.971,4809.59,1,-7.8389,4809.59,-6,7,3992.83,3136.71,5077.57,1,38.1527,5077.57,-6,-6,4764.64,655.971,4809.59,1,7.8389,4809.59,6,-7,3992.83,-3136.71,5077.57,1,-38.1527,5077.57,-6,6,1656.39,-1392.37,2163.87,0,-40.0505,2163.87,-6,-7,-873.244,-1800.7,2001.27,0,64.1291,2001.27,6,-7,3992.83,-3136.71,5077.57,1,-38.1527,5077.57,7,-8,560.271,-1243.04,1363.47,0,-65.7377,1363.47,6,7,-873.244,1800.7,2001.27,0,-64.1291,2001.27,-6,7,3992.83,3136.71,5077.57,1,38.1527,5077.57,-7,8,560.271,1243.04,1363.47,0,65.7377,1363.47,6,-6,1656.39,1392.37,2163.87,0,40.0505,2163.87,6,6,4764.64,-655.971,4809.59,1,-7.8389,4809.59,-6,7,3992.83,3136.71,5077.57,1,38.1527,5077.57,-6,-6,4764.64,655.971,4809.59,1,7.8389,4809.59,6,-7,3992.83,-3136.71,5077.57,1,-38.1527,5077.57,6,6,4764.64,-655.971,4809.59,1,-7.8389,4809.59,-6,7,3992.83,3136.71,5077.57,1,38.1527,5077.57,-6,-6,4764.64,655.971,4809.59,1,7.8389,4809.59,6,-7,3992.83,-3136.71,5077.57,1,-38.1527,5077.57,6,6,6,5.9954,4764.64,-655.971,-7.8389,4809.59,4764.64,-655.971,4809.59,1,-7.8389,4809.59,-6,6,-6,5.9954,1656.39,-1392.37,-40.0505,2163.87,1656.39,-1392.37,2163.87,0,-40.0505,2163.87,-6,-6,-6,-6.0046,4764.64,655.971,7.8389,4809.59,4764.64,655.971,4809.59,1,7.8389,4809.59,6,-6,6,-6.0046,1656.39,1392.37,40.0505,2163.87,1656.39,1392.37,2163.87,0,40.0505,2163.87
0.00465,6,6,4735.09,-698.554,4786.34,1,-8.39215,4786.34,-6,6,1593.34,-1377.85,2106.47,0,-40.8518,2106.47,-6,-6,4735.09,698.554,4786.34,1,8.39215,4786.34,6,-6,1593.34,1377.85,2106.47,0,40.8518,2106.47,7,6,-1922.94,196.054,1932.91,0,-5.8215,1932.91,-7,7,-2251.99,-435.008,2293.62,0,10.9329,2293.62,-7,-6,-1922.94,-196.054,1932.91,0,5.8215,1932.91,7,-7,-2251.99,435.008,2293.62,0,-10.9329,2293.62,6,6,4735.09,-698.554,4786.34,1,-8.39215,4786.34,-6,7,4067.79,3028.12,5071.14,1,36.6645,5071.14,-6,-6,4735.09,698.554,4786.34,1,8.39215,4786.34,6,-7,4067.79,-3028.12,5071.14,1,-36.6645,5071.14,-6,6,1593.34,-1377.85,2106.47,0,-40.8518,2106.47,-6,-7,-845.723,-1834.92,2020.44,0,65.2548,2020.44,6,-7,4067.79,-3028.12,5071.14,1,-36.6645,5071.14,7,-8,641.952,-1234,1390.99,0,-62.5156,1390.99,6,7,-845.723,1834.92,2020.44,0,-65.2548,2020.44,-6,7,4067.79,3028.12,5071.14,1,36.6645,5071.14,-7,8,641.952,1234,1390.99,0,62.5156,1390.99,6,-6,1593.34,1377.85,2106.47,0,40.8518,2106.47,6,6,4735.09,-698.554,4786.34,1,-8.39215,4786.34,-6,7,4067.79,3028.12,5071.14,1,36.6645,5071.14,-6,-6,4735.09,698.554,4786.34,1,8.39215,4786.34,6,-7,4067.79,-3028.12,5071.14,1,-36.6645,5071.14,6,6,4735.09,-698.554,4786.34,1,-8.39215,4786.34,-6,7,4067.79,3028.12,5071.14,1,36.6645,5071.14,-6,-6,4735.09,698.554,4786.34,1,8.39215,4786.34,6,-7,4067.79,-3028.12,5071.14,1,-36.6645,5071.14,6,6,6,5.99535,4735.09,-698.554,-8.39215,4786.34,4735.09,-698.554,4786.34,1,-8.39215,4786.34,-6,6,-6,5.99535,1593.34,-1377.85,-40.8518,2106.47,1593.34,-1377.85,2106.47,0,-40.8518,2106.47,-6,-6,-6,-6.00465,4735.09,698.554,8.39215,4786.34,4735.09,698.554,4786.34,1,8.39215,4786.34,6,-6,6,-6.00465,1593.34,1377.85,40.8518,2106.47,1593.34,1377.85,2106.47,0,40.8518,2106.47
0.0047,6,6,4720.44,-657.567,4766.02,1,-7.93039,4766.02,-6,6,1603.51,-1364.58,2105.55,0,-40.3975,2105.55,-6,-6,4720.44,657.567,4766.02,1,7.93039,4766.02,6,-6,1603.51,1364.58,2105.55,0,40.3975,2105.55,7,6,-1945.14,177.22,1953.19,0,-5.2058,1953.19,-7,7,-2262.77,-391.851,2296.45,0,9.82466,2296.45,-7,-6,-1945.14,-177.22,1953.19,0,5.2058,1953.19,7,-7,-2262.77,391.851,2296.45,0,-9.82466,2296.45,6,6,4720.44,-657.567,4766.02,1,-7.93039,4766.02,-6,7,4079.42,2966.44,5043.95,1,36.0236,5043.95,-6,-6,4720.44,657.567,4766.02,1,7.93039,4766.02,6,-7,4079.42,-2966.44,5043.95,1,-36.0236,5043.95,-6,6,1603.51,-1364.58,2105.55,0,-40.3975,2105.55,-6,-7,-832.066,-1819.47,2000.7,0,65.4248,2000.7,6,-7,4079.42,-2966.44,5043.95,1,-36.0236,5043.95,7,-8,699.784,-1226.11,1411.75,0,-60.2851,1411.75,6,7,-832.066,1819.47,2000.7,0,-65.4248,2000.7,-6,7,4079.42,2966.44,5043.95,1,36.0236,5043.95,-7,8,699.784,1226.11,1411.75,0,60.2851,1411.75,6,-6,1603.51,1364.58,2105.55,0,40.3975,2105.55,6,6,4720.44,-657.567,4766.02,1,-7.93039,4766.02,-6,7,4079.42,2966.44,5043.95,1,36.0236,5043.95,-6,-6,4720.44,657.567,4766.02,1,7.93039,4766.02,6,-7,4079.42,-2966.44,5043.95,1,-36.0236,5043.95,6,6,4720.44,-657.567,4766.02,1,-7.93039,4766.02,-6,7,4079.42,2966.44,5043.95,1,36.0236,5043.95,-6,-6,4720.44,657.567,4766.02,1,7.93039,4766.02,6,-7,4079.42,-2966.44,5043.95,1,-36.0236,5043.95,6,6,6,5.9953,4720.44,-657.567,-7.93039,4766.02,4720.44,-657.567,4766.02,1,-7.93039,4766.02,-6,6,-6,5.9953,1603.51,-1364.58,-40.3975,2105.55,1603.51,-1364.58,2105.55,0,-40.3975,2105.55,-6,-6,-6,-6.0047,4720.44,657.567,7.93039,4766.02,4720.44,657.567,4766.02,1,7.93039,4766.02,6,-6,6,-6.0047,1603.51,1364.58,40.3975,2105.55,1603.51,1364.58,2105.55,0,40.3975,2105.55
0.00475,6,6,4702.07,-637.963,4745.15,1,-7.72654,4745.15,-6,6,1619.74,-1341.13,2102.9,0,-39.6246,2102.9,-6,-6,4702.07,637.963,4745.15,1,7.72654,4745.15,6,-6,1619.74,1341.13,2102.9,0,39.6246,2102.9,7,6,-1966.57,185.551,1975.3,0,-5.39004,1975.3,-7,7,-2297.59,-341.319,2322.8,0,8.4498,2322.8,-7,-6,-1966.57,-185.551,1975.3,0,5.39004,1975.3,7,-7,-2297.59,341.319,2322.8,0,-8.4498,2322.8,6,6,4702.07,-637.963,4745.15,1,-7.72654,4745.15,-6,7,4107.71,2908.6,5033.21,1,35.3017,5033.21,-6,-6,4702.07,637.963,4745.15,1,7.72654,4745.15,6,-7,4107.71,-2908.6,5033.21,1,-35.3017,5033.21,-6,6,1619.74,-1341.13,2102.9,0,-39.6246,2102.9,-6,-7,-833.627,-1818.33,2000.32,0,65.3706,2000.32,6,-7,4107.71,-2908.6,5033.21,1,-35.3017,5033.21,7,-8,772.483,-1236.84,1458.25,0,-58.0126,1458.25,6,7,-833.627,1818.33,2000.32,0,-65.3706,2000.32,-6,7,4107.71,2908.6,5033.21,1,35.3017,5033.21,-7,8,772.483,1236.84,1458.25,0,58.0126,1458.25,6,-6,1619.74,1341.13,2102.9,0,39.6246,2102.9,6,6,4702.07,-637.963,4745.15,1,-7.72654,4745.15,-6,7,4107.71,2908.6,5033.21,1,35.3017,5033.21,-6,-6,4702.07,637.963,4745.15,1,7.72654,4745.15,6,-7,4107.71,-2908.6,5033.21,1,-35.3017,5033.21,6,6,4702.07,-637.963,4745.15,1,-7.72654,4745.15,-6,7,4107.71,2908.6,5033.21,1,35.3017,5033.21,-6,-6,4702.07,637.963,4745.15,1,7.72654,4745.15,6,-7,4107.71,-2908.6,5033.21,1,-35.3017,5033.21,6,6,6,5.99525,4702.07,-637.963,-7.72654,4745.15,4702.07,-637.963,4745.15,1,-7.72654,4745.15,-6,6,-6,5.99525,1619.74,-1341.13,-39.6246,2102.9,1619.74,-1341.13,2102.9,0,-39.6246,2102.9,-6,-6,-6,-6.00475,4702.07,637.963,7.72654,4745.15,4702.07,637.963,4745.15,1,7.72654,4745.15,6,-6,6,-6.00475,1619.74,1341.13,39.6246,2102.9,1619.74,1341.13,2102.9,0,39.6246,2102.9
0.0048,6,6,4674.7,-640.274,4718.35,1,-7.79903,4718.35,-6,6,1585.58,-1323.45,2065.33,0,-39.8509,2065.33,-6,-6,4674.7,640.274,4718.35,1,7.79903,4718.35,6,-6,1585.58,1323.45,2065.33,0,39.8509,2065.33,7,6,-1979.79,200.946,1989.96,0,-5.79559,1989.96,-7,7,-2322.89,-263.29,2337.76,0,6.46665,2337.76,-7,-6,-1979.79,-200.946,1989.96,0,5.79559,1989.96,7,-7,-2322.89,263.29,2337.76,0,-6.46665,2337.76,6,6,4674.7,-640.274,4718.35,1,-7.79903,4718.35,-6,7,4144.75,2826.43,5016.74,1,34.2913,5016.74,-6,-6,4674.7,640.274,4718.35,1,7.79903,4718.35,6,-7,4144.75,-2826.43,5016.74,1,-34.2913,5016.74,-6,6,1585.58,-1323.45,2065.33,0,-39.8509,2065.33,-6,-7,-832.537,-1846.14,2025.18,0,65.7265,2025.18,6,-7,4144.75,-2826.43,5016.74,1,-34.2913,5016.74,7,-8,847.841,-1195.34,1465.49,0,-54.6523,1465.49,6,7,-832.537,1846.14,2025.18,0,-65.7265,2025.18,-6,7,4144.75,2826.43,5016.74,1,34.2913,5016.74,-7,8,847.841,1195.34,1465.49,0,54.6523,1465.49,6,-6,1585.58,1323.45,2065.33,0,39.8509,2065.33,6,6,4674.7,-640.274,4718.35,1,-7.79903,4718.35,-6,7,4144.75,2826.43,5016.74,1,34.2913,5016.74,-6,-6,4674.7,640.274,4718.35,1,7.79903,4718.35,6,-7,4144.75,-2826.43,5016.74,1,-34.2913,5016.74,6,6,4674.7,-640.274,4718.35,1,-7.79903,4718.35,-6,7,4144.75,2826.43,5016.74,1,34.2913,5016.74,-6,-6,4674.7,640.274,4718.35,1,7.79903,4718.35,6,-7,4144.75,-2826.43,5016.74,1,-34.2913,5016.74,6,6,6,5.9952,4674.7,-640.274,-7.79903,4718.35,4674.7,-640.274,4718.35,1,-7.79903,4718.35,-6,6,-6,5.9952,1585.58,-1323.45,-39.8509,2065.33,1585.58,-1323.45,2065.33,0,-39.8509,2065.33,-6,-6,-6,-6.0048,4674.7,640.274,7.79903,4718.35,4674.7,640.274,4718.35,1,7.79903,4718.35,6,-6,6,-6.0048,1585.58,1323.45,39.8509,2065.33,1585.58,1323.45,2065.33,0,39.8509,2065.33
0.00485,6,6,4634.42,-633.636,4677.53,1,-7.78544,4677.53,-6,6,1601.88,-1266.39,2042,0,-38.3287,2042,-6,-6,4634.42,633.636,4677.53,1,7.78544,4677.53,6,-6,1601.88,1266.39,2042,0,38.3287,2042,7,6,-1984.63,203.75,1995.06,0,-5.86167,1995.06,-7,7,-2343.46,-189.741,2351.13,0,4.62891,2351.13,-7,-6,-1984.63,-203.75,1995.06,0,5.86167,1995.06,7,-7,-2343.46,189.741,2351.13,0,-4.62891,2351.13,6,6,4634.42,-633.636,4677.53,1,-7.78544,4677.53,-6,7,4169.16,2736.86,4987.21,1,33.283,4987.21,-6,-6,4634.42,633.636,4677.53,1,7.78544,4677.53,6,-7,4169.16,-2736.86,4987.21,1,-33.283,4987.21,-6,6,1601.88,-1266.39,2042,0,-38.3287,2042,-6,-7,-822.257,-1859.78,2033.45,0,66.1486,2033.45,6,-7,4169.16,-2736.86,4987.21,1,-33.283,4987.21,7,-8,935.238,-1175.99,1502.54,0,-51.5055,1502.54,6,7,-822.257,1859.78,2033.45,0,-66.1486,2033.45,-6,7,4169.16,2736.86,4987.21,1,33.283,4987.21,-7,8,935.238,1175.99,1502.54,0,51.5055,1502.54,6,-6,1601.88,1266.39,2042,0,38.3287,2042,6,6,4634.42,-633.636,4677.53,1,-7.78544,4677.53,-6,7,4169.16,2736.86,4987.21,1,33.283,4987.21,-6,-6,4634.42,633.636,4677.53,1,7.78544,4677.53,6,-7,4169.16,-2736.86,4987.21,1,-33.283,4987.21,6,6,4634.42,-633.636,4677.53,1,-7.78544,4677.53,-6,7,4169.16,2736.86,4987.21,1,33.283,4987.21,-6,-6,4634.42,633.636,4677.53,1,7.78544,4677.53,6,-7,4169.16,-2736.86,4987.21,1,-33.283,4987.21,6,6,6,5.99515,4634.42,-633.636,-7.78544,4677.53,4634.42,-633.636,4677.53,1,-7.78544,4677.53,-6,6,-6,5.99515,1601.88,-1266.39,-38.3287,2042,1601.88,-1266.39,2042,0,-38.3287,2042,-6,-6,-6,-6.00485,4634.42,633.636,7.78544,4677.53,4634.42,633.636,4677.53,1,7.78544,4677.53,6,-6,6,-6.00485,1601.88,1266.39,38.3287,2042,1601.88,1266.39,2042,0,38.3287,2042
0.0049,6,6,4600.07,-591.767,4637.98,1,-7.33045,4637.98,-6,6,1641.6,-1265.8,2072.94,0,-37.6349,2072.94,-6,-6,4600.07,591.767,4637.98,1,7.33045,4637.98,6,-6,1641.6,1265.8,2072.94,0,37.6349,2072.94,7,6,-1972.84,198.565,1982.81,0,-5.74743,1982.81,-7,7,-2326.49,-103.92,2328.81,0,2.55758,2328.81,-7,-6,-1972.84,-198.565,1982.81,0,5.74743,1982.81,7,-7,-2326.49,103.92,2328.81,0,-2.55758,2328.81,6,6,4600.07,-591.767,4637.98,1,-7.33045,4637.98,-6,7,4170.17,2659.82,4946.21,1,32.5306,4946.21,-6,-6,4600.07,591.767,4637.98,1,7.33045,4637.98,6,-7,4170.17,-2659.82,4946.21,1,-32.5306,4946.21,6,5,1438.52,-1163.79,1850.34,0,-38.9735,1850.34,-6,6,1641.6,-1265.8,2072.94,0,-37.6349,2072.94,-6,-7,-807.533,-1874.93,2041.44,0,66.6985,2041.44,6,-7,4170.17,-2659.82,4946.21,1,-32.5306,4946.21,6,7,-807.533,1874.93,2041.44,0,-66.6985,2041.44,-6,7,4170.17,2659.82,4946.21,1,32.5306,4946.21,-6,-5,1438.52,1163.79,1850.34,0,38.9735,1850.34,6,-6,1641.6,1265.8,2072.94,0,37.6349,2072.94,6,6,4600.07,-591.767,4637.98,1,-7.33045,4637.98,-6,7,4170.17,2659.82,4946.21,1,32.5306,4946.21,-6,-6,4600.07,591.767,4637.98,1,7.33045,4637.98,6,-7,4170.17,-2659.82,4946.21,1,-32.5306,4946.21,6,6,4600.07,-591.767,4637.98,1,-7.33045,4637.98,-6,7,4170.17,2659.82,4946.21,1,32.5306,4946.21,-6,-6,4600.07,591.767,4637.98,1,7.33045,4637.98,6,-7,4170.17,-2659.82,4946.21,1,-32.5306,4946.21,6,6,6,5.9951,4600.07,-591.767,-7.33045,4637.98,4600.07,-591.767,4637.98,1,-7.33045,4637.98,-6,6,-6,5.9951,1641.6,-1265.8,-37.6349,2072.94,1641.6,-1265.8,2072.94,0,-37.6349,2072.94,-6,-6,-6,-6.0049,4600.07,591.767,7.33045,4637.98,4600.07,591.767,4637.98,1,7.33045,4637.98,6,-6,6,-6.0049,1641.6,1265.8,37.6349,2072.94,1641.6,1265.8,2072.94,0,37.6349,2072.94
0.00495,6,6,4587.72,-578.668,4624.07,1,-7.18899,4624.07,-6,6,1611.96,-1241.19,2034.44,0,-37.5959,2034.44,-6,-6,4587.72,578.668,4624.07,1,7.18899,4624.07,6,-6,1611.96,1241.19,2034.44,0,37.5959,2034.44,7,6,-2008.99,186.24,2017.6,0,-5.29638,2017.6,-7,7,-2353.06,-68.5413,2354.06,0,1.66847,2354.06,-7,-6,-2008.99,-186.24,2017.6,0,5.29638,2017.6,7,-7,-2353.06,68.5413,2354.06,0,-1.66847,2354.06,6,6,4587.72,-578.668,4624.07,1,-7.18899,4624.07,-6,7,4199.58,2596.05,4937.2,1,31.723,4937.2,-6,-6,4587.72,578.668,4624.07,1,7.18899,4624.07,6,-7,4199.58,-2596.05,4937.2,1,-31.723,4937.2,-6,6,1611.96,-1241.19,2034.44,0,-37.5959,2034.44,-6,-7,-818.386,-1873.22,2044.19,0,66.4001,2044.19,6,-7,4199.58,-2596.05,4937.2,1,-31.723,4937.2,7,-8,1066.68,-1125.63,1550.76,0,-46.5405,1550.76,6,7,-818.386,1873.22,2044.19,0,-66.4001,2044.19,-6,7,4199.58,2596.05,4937.2,1,31.723,4937.2,-7,8,1066.68,1125.63,1550.76,0,46.5405,1550.76,6,-6,1611.96,1241.19,2034.44,0,37.5959,2034.44,6,6,4587.72,-578.668,4624.07,1,-7.18899,4624.07,-6,7,4199.58,2596.05,4937.2,1,31.723,4937.2,-6,-6,4587.72,578.668,4624.07,1,7.18899,4624.07,6,-7,4199.58,-2596.05,4937.2,1,-31.723,4937.2,6,6,4587.72,-578.668,4624.07,1,-7.18899,4624.07,-6,7,4199.58,2596.05,4937.2,1,31.723,4937.2,-6,-6,4587.72,578.668,4624.07,1,7.18899,4624.07,6,-7,4199.58,-2596.05,4937.2,1,-31.723,4937.2,6,6,6,5.99505,4587.72,-578.668,-7.18899,4624.07,4587.72,-578.668,4624.07,1,-7.18899,4624.07,-6,6,-6,5.99505,1611.96,-1241.19,-37.5959,2034.44,1611.96,-1241.19,2034.44,0,-37.5959,2034.44,-6,-6,-6,-6.00495,4587.72,578.668,7.18899,4624.07,4587.72,578.668,4624.07,1,7.18899,4624.07,6,-6,6,-6.00495,1611.96,1241.19,37.5959,2034.44,1611.96,1241.19,2034.44,0,37.5959,2034.44
0.005,6,6,4543.58,-590.441,4581.78,1,-7.40413,4581.78,-6,6,1628.99,-1195.55,2020.62,0,-36.2757,2020.62,-6,-6,4543.58,590.441,4581.78,1,7.40413,4581.78,6,-6,1628.99,1195.55,2020.62,0,36.2757,2020.62,7,6,-2013.27,213.211,2024.53,0,-6.04524,2024.53,-7,7,-2361.04,34.5144,2361.29,0,-0.837508,2361.29,-7,-6,-2013.27,-213.211,2024.53,0,6.04524,2024.53,7,-7,-2361.04,-34.5144,2361.29,0,0.837508,2361.29,6,6,4543.58,-590.441,4581.78,1,-7.40413,4581.78,-6,7,4231.93,2484.51,4907.34,1,30.4166,4907.34,-6,-6,4543.58,590.441,4581.78,1,7.40413,4581.78,6,-7,4231.93,-2484.51,4907.34,1,-30.4166,4907.34,6,5,1464.48,-1129.08,1849.2,0,-37.6314,1849.2,-6,6,1628.99,-1195.55,2020.62,0,-36.2757,2020.62,-6,-7,-772.708,-1911.26,2061.55,0,67.9868,2061.55,6,-7,4231.93,-2484.51,4907.34,1,-30.4166,4907.34,6,7,-772.708,1911.26,2061.55,0,-67.9868,2061.55,-6,7,4231.93,2484.51,4907.34,1,30.4166,4907.34,-6,-5,1464.48,1129.08,1849.2,0,37.6314,1849.2,6,-6,1628.99,1195.55,2020.62,0,36.2757,2020.62,6,6,4543.58,-590.441,4581.78,1,-7.40413,4581.78,-6,7,4231.93,2484.51,4907.34,1,30.4166,4907.34,-6,-6,4543.58,590.441,4581.78,1,7.40413,4581.78,6,-7,4231.93,-2484.51,4907.34,1,-30.4166,4907.34,6,6,4543.58,-590.441,4581.78,1,-7.40413,4581.78,-6,7,4231.93,2484.51,4907.34,1,30.4166,4907.34,-6,-6,4543.58,590.441,4581.78,1,7.40413,4581.78,6,-7,4231.93,-2484.51,4907.34,1,-30.4166,4907.34,6,6,6,5.995,4543.58,-590.441,-7.40413,4581.78,4543.58,-590.441,4581.78,1,-7.40413,4581.78,-6,6,-6,5.995,1628.99,-1195.55,-36.2757,2020.62,1628.99,-1195.55,2020.62,0,-36.2757,2020.62,-6,-6,-6,-6.005,4543.58,590.441,7.40413,4581.78,4543.58,590.441,4581.78,1,7.40413,4581.78,6,-6,6,-6.005,1628.99,1195.55,36.2757,2020.62,1628.99,1195.55,2020.62,0,36.2757,2020.62
0.00505,6,6,4519.84,-561.141,4554.54,1,-7.0771,4554.54,-6,6,1621.55,-1211.18,2023.96,0,-36.7571,2023.96,-6,-6,4519.84,561.141,4554.54,1,7.0771,4554.54,6,-6,1621.55,1211.18,2023.96,0,36.7571,2023.96,7,6,-1998.83,203.584,2009.17,0,-5.81564,2009.17,-7,7,-2357.13,99.9875,2359.25,0,-2.42899,2359.25,-7,-6,-1998.83,-203.584,2009.17,0,5.81564,2009.17,7,-7,-2357.13,-99.9875,2359.25,0,2.42899,2359.25,6,6,4519.84,-561.141,4554.54,1,-7.0771,4554.54,-6,7,4245.28,2407.53,4880.43,1,29.5579,4880.43,-6,-6,4519.84,561.141,4554.54,1,7.0771,4554.54,6,-7,4245.28,-2407.53,4880.43,1,-29.5579,4880.43,6,5,1437.44,-1133.61,1830.66,0,-38.2605,1830.66,-6,6,1621.55,-1211.18,2023.96,0,-36.7571,2023.96,-6,-7,-766.445,-1942.48,2088.22,0,68.4672,2088.22,6,-7,4245.28,-2407.53,4880.43,1,-29.5579,4880.43,6,7,-766.445,1942.48,2088.22,0,-68.4672,2088.22,-6,7,4245.28,2407.53,4880.43,1,29.5579,4880.43,-6,-5,1437.44,1133.61,1830.66,0,38.2605,1830.66,6,-6,1621.55,1211.18,2023.96,0,36.7571,2023.96,6,6,4519.84,-561.141,4554.54,1,-7.0771,4554.54,-6,7,4245.28,2407.53,4880.43,1,29.5579,4880.43,-6,-6,4519.84,561.141,4554.54,1,7.0771,4554.54,6,-7,4245.28,-2407.53,4880.43,1,-29.5579,4880.43,6,6,4519.84,-561.141,4554.54,1,-7.0771,4554.54,-6,7,4245.28,2407.53,4880.43,1,29.5579,4880.43,-6,-6,4519.84,561.141,4554.54,1,7.0771,4554.54,6,-7,4245.28,-2407.53,4880.43,1,-29.5579,4880.43,6,6,6,5.99495,4519.84,-561.141,-7.0771,4554.54,4519.84,-561.141,4554.54,1,-7.0771,4554.54,-6,6,-6,5.99495,1621.55,-1211.18,-36.7571,2023.96,1621.55,-1211.18,2023.96,0,-36.7571,2023.96,-6,-6,-6,-6.00505,4519.84,561.141,7.0771,4554.54,4519.84,561.141,4554.54,1,7.0771,4554.54,6,-6,6,-6.00505,1621.55,1211.18,36.7571,2023.96,1621.55,1211.18,2023.96,0,36.7571,2023.96
0.0051,6,6,4519.9,-553.947,4553.72,1,-6.98717,4553.72,-6,6,1612.46,-1200.63,2010.36,0,-36.6713,2010.36,-6,-6,4519.9,553.947,4553.72,1,6.98717,4553.72,6,-6,1612.46,1200.63,2010.36,0,36.6713,2010.36,7,6,-2026.24,209.71,2037.06,0,-5.9089,2037.06,-7,7,-2374.73,148.12,2379.34,0,-3.56912,2379.34,-7,-6,-2026.24,-209.71,2037.06,0,5.9089,2037.06,7,-7,-2374.73,-148.12,2379.34,0,3.56912,2379.34,6,6,4519.9,-553.947,4553.72,1,-6.98717,4553.72,-6,7,4262.27,2363.17,4873.55,1,29.0057,4873.55,-6,-6,4519.9,553.947,4553.72,1,6.98717,4553.72,6,-7,4262.27,-2363.17,4873.55,1,-29.0057,4873.55,6,5,1417.16,-1118,1805.07,0,-38.2701,1805.07,-6,6,1612.46,-1200.63,2010.36,0,-36.6713,2010.36,-6,-7,-766.159,-1952.39,2097.33,0,68.5739,2097.33,6,-7,4262.27,-2363.17,4873.55,1,-29.0057,4873.55,6,7,-766.159,1952.39,2097.33,0,-68.5739,2097.33,-6,7,4262.27,2363.17,4873.55,1,29.0057,4873.55,-6,-5,1417.16,1118,1805.07,0,38.2701,1805.07,6,-6,1612.46,1200.63,2010.36,0,36.6713,2010.36,6,6,4519.9,-553.947,4553.72,1,-6.98717,4553.72,-6,7,4262.27,2363.17,4873.55,1,29.0057,4873.55,-6,-6,4519.9,553.947,4553.72,1,6.98717,4553.72,6,-7,4262.27,-2363.17,4873.55,1,-29.0057,4873.55,6,6,4519.9,-553.947,4553.72,1,-6.98717,4553.72,-6,7,4262.27,2363.17,4873.55,1,29.0057,4873.55,-6,-6,4519.9,553.947,4553.72,1,6.98717,4553.72,6,-7,4262.27,-2363.17,4873.55,1,-29.0057,4873.55,6,6,6,5.9949,4519.9,-553.947,-6.98717,4553.72,4519.9,-553.947,4553.72,1,-6.98717,4553.72,-6,6,-6,5.9949,1612.46,-1200.63,-36.6713,2010.36,1612.46,-1200.63,2010.36,0,-36.6713,2010.36,-6,-6,-6,-6.0051,4519.9,553.947,6.98717,4553.72,4519.9,553.947,4553.72,1,6.98717,4553.72,6,-6,6,-6.0051,1612.46,1200.63,36.6713,2010.36,1612.46,1200.63,2010.36,0,36.6713,2010.36
0.00515,6,6,4459.8,-550.512,4493.65,1,-7.03692,4493.65,-6,6,1651.09,-1204.06,2043.5,0,-36.1014,2043.5,-6,-6,4459.8,550.512,4493.65,1,7.03692,4493.65,6,-6,1651.09,1204.06,2043.5,0,36.1014,2043.5,7,6,-2001.59,207.415,2012.31,0,-5.91617,2012.31,-7,7,-2340.93,228.185,2352.03,0,-5.56739,2352.03,-7,-6,-2001.59,-207.415,2012.31,0,5.91617,2012.31,7,-7,-2340.93,-228.185,2352.03,0,5.56739,2352.03,6,6,4459.8,-550.512,4493.65,1,-7.03692,4493.65,-6,7,4256.9,2254.25,4816.93,1,27.9035,4816.93,-6,-6,4459.8,550.512,4493.65,1,7.03692,4493.65,6,-7,4256.9,-2254.25,4816.93,1,-27.9035,4816.93,6,5,1426.36,-1166.85,1842.84,0,-39.2851,1842.84,-6,6,1651.09,-1204.06,2043.5,0,-36.1014,2043.5,-6,-7,-702.227,-1955.11,2077.4,0,70.243,2077.4,6,-7,4256.9,-2254.25,4816.93,1,-27.9035,4816.93,6,7,-702.227,1955.11,2077.4,0,-70.243,2077.4,-6,7,4256.9,2254.25,4816.93,1,27.9035,4816.93,-6,-5,1426.36,1166.85,1842.84,0,39.2851,1842.84,6,-6,1651.09,1204.06,2043.5,0,36.1014,2043.5,6,6,4459.8,-550.512,4493.65,1,-7.03692,4493.65,-6,7,4256.9,2254.25,4816.93,1,27.9035,4816.93,-6,-6,4459.8,550.512,4493.65,1,7.03692,4493.65,6,-7,4256.9,-2254.25,4816.93,1,-27.9035,4816.93,6,6,4459.8,-550.512,4493.65,1,-7.03692,4493.65,-6,7,4256.9,2254.25,4816.93,1,27.9035,4816.93,-6,-6,4459.8,550.512,4493.65,1,7.03692,4493.65,6,-7,4256.9,-2254.25,4816.93,1,-27.9035,4816.93,6,6,6,5.99485,4459.8,-550.512,-7.03692,4493.65,4459.8,-550.512,4493.65,1,-7.03692,4493.65,-6,6,-6,5.99485,1651.09,-1204.06,-36.1014,2043.5,1651.09,-1204.06,2043.5,0,-36.1014,2043.5,-6,-6,-6,-6.00515,4459.8,550.512,7.03692,4493.65,4459.8,550.512,4493.65,1,7.03692,4493.65,6,-6,6,-6.00515,1651.09,1204.06,36.1014,2043.5,1651.09,1204.06,2043.5,0,36.1014,2043.5
0.0052,6,6,4449.08,-512.217,4478.47,1,-6.56748,4478.47,-6,6,1631.59,-1201.86,2026.46,0,-36.376,2026.46,-6,-6,4449.08,512.217,4478.47,1,6.56748,4478.47,6,-6,1631.59,1201.86,2026.46,0,36.376,2026.46,7,6,-2016.61,177.03,2024.37,0,-5.0169,2024.37,-7,7,-2331.7,277.291,2348.13,0,-6.7819,2348.13,-7,-6,-2016.61,-177.03,2024.37,0,5.0169,2024.37,7,-7,-2331.7,-277.291,2348.13,0,6.7819,2348.13,6,6,4449.08,-512.217,4478.47,1,-6.56748,4478.47,-6,7,4269.43,2205.77,4805.56,1,27.3228,4805.56,-6,-6,4449.08,512.217,4478.47,1,6.56748,4478.47,6,-7,4269.43,-2205.77,4805.56,1,-27.3228,4805.56,6,5,1421.06,-1165.48,1837.86,0,-39.3569,1837.86,-6,6,1631.59,-1201.86,2026.46,0,-36.376,2026.46,-6,-7,-715.384,-1933.88,2061.96,0,69.6995,2061.96,6,-7,4269.43,-2205.77,4805.56,1,-27.3228,4805.56,6,7,-715.384,1933.88,2061.96,0,-69.6995,2061.96,-6,7,4269.43,2205.77,4805.56,1,27.3228,4805.56,-6,-5,1421.06,1165.48,1837.86,0,39.3569,1837.86,6,-6,1631.59,1201.86,2026.46,0,36.376,2026.46,6,6,4449.08,-512.217,4478.47,1,-6.56748,4478.47,-6,7,4269.43,2205.77,4805.56,1,27.3228,4805.56,-6,-6,4449.08,512.217,4478.47,1,6.56748,4478.47,6,-7,4269.43,-2205.77,4805.56,1,-27.3228,4805.56,6,6,4449.08,-512.217,4478.47,1,-6.56748,4478.47,-6,7,4269.43,2205.77,4805.56,1,27.3228,4805.56,-6,-6,4449.08,512.217,4478.47,1,6.56748,4478.47,6,-7,4269.43,-2205.77,4805.56,1,-27.3228,4805.56,6,6,6,5.9948,4449.08,-512.217,-6.56748,4478.47,4449.08,-512.217,4478.47,1,-6.56748,4478.47,-6,6,-6,5.9948,1631.59,-1201.86,-36.376,2026.46,1631.59,-1201.86,2026.46,0,-36.376,2026.46,-6,-6,-6,-6.0052,4449.08,512.217,6.56748,4478.47,4449.08,512.217,4478.47,1,6.56748,4478.47,6,-6,6,-6.0052,1631.59,1201.86,36.376,2026.46,1631.59,1201.86,2026.46,0,36.376,2026.46
0.00525,6,6,4404.2,-530.024,4435.98,1,-6.86227,4435.98,-6,6,1639.51,-1193.2,2027.74,0,-36.0463,2027.74,-6,-6,4404.2,530.024,4435.98,1,6.86227,4435.98,6,-6,1639.51,1193.2,2027.74,0,36.0463,2027.74,7,6,-2002.18,202.65,2012.4,0,-5.77952,2012.4,-7,7,-2309.15,388.763,2341.65,0,-9.55656,2341.65,-7,-6,-2002.18,-202.65,2012.4,0,5.77952,2012.4,7,-7,-2309.15,-388.763,2341.65,0,9.55656,2341.65,6,6,4404.2,-530.024,4435.98,1,-6.86227,4435.98,-6,7,4287.12,2079.39,4764.79,1,25.8749,4764.79,-6,-6,4404.2,530.024,4435.98,1,6.86227,4435.98,6,-7,4287.12,-2079.39,4764.79,1,-25.8749,4764.79,6,5,1419.48,-1174.29,1842.25,0,-39.5998,1842.25,-6,6,1639.51,-1193.2,2027.74,0,-36.0463,2027.74,-6,-7,-660.288,-1988.87,2095.61,0,71.6343,2095.61,6,-7,4287.12,-2079.39,4764.79,1,-25.8749,4764.79,6,7,-660.288,1988.87,2095.61,0,-71.6343,2095.61,-6,7,4287.12,2079.39,4764.79,1,25.8749,4764.79,-6,-5,1419.48,1174.29,1842.25,0,39.5998,1842.25,6,-6,1639.51,1193.2,2027.74,0,36.0463,2027.74,6,6,4404.2,-530.024,4435.98,1,-6.86227,4435.98,-6,7,4287.12,2079.39,4764.79,1,25.8749,4764.79,-6,-6,4404.2,530.024,4435.98,1,6.86227,4435.98,6,-7,4287.12,-2079.39,4764.79,1,-25.8749,4764.79,6,6,4404.2,-530.024,4435.98,1,-6.86227,4435.98,-6,7,4287.12,2079.39,4764.79,1,25.8749,4764.79,-6,-6,4404.2,530.024,4435.98,1,6.86227,4435.98,6,-7,4287.12,-2079.39,4764.79,1,-25.8749,4764.79,6,6,6,5.99475,4404.2,-530.024,-6.86227,4435.98,4404.2,-530.024,4435.98,1,-6.86227,4435.98,-6,6,-6,5.99475,1639.51,-1193.2,-36.0463,2027.74,1639.51,-1193.2,2027.74,0,-36.0463,2027.74,-6,-6,-6,-6.00525,4404.2,530.024,6.86227,4435.98,4404.2,530.024,4435.98,1,6.86227,4435.98,6,-6,6,-6.00525,1639.51,1193.2,36.0463,2027.74,1639.51,1193.2,2027.74,0,36.0463,2027.74
0.0053,6,6,4384.01,-511.963,4413.8,1,-6.66081,4413.8,-6,6,1631.21,-1192.34,2020.53,0,-36.1651,2020.53,-6,-6,4384.01,511.963,4413.8,1,6.66081,4413.8,6,-6,1631.21,1192.34,2020.53,0,36.1651,2020.53,7,6,-1999.14,211.609,2010.31,0,-6.04227,2010.31,-7,7,-2286.84,457.396,2332.14,0,-11.3106,2332.14,-7,-6,-1999.14,-211.609,2010.31,0,6.04227,2010.31,7,-7,-2286.84,-457.396,2332.14,0,11.3106,2332.14,6,6,4384.01,-511.963,4413.8,1,-6.66081,4413.8,-6,7,4292.53,2020.52,4744.3,1,25.2067,4744.3,-6,-6,4384.01,511.963,4413.8,1,6.66081,4413.8,6,-7,4292.53,-2020.52,4744.3,1,-25.2067,4744.3,6,5,1403.07,-1176.33,1830.94,0,-39.9765,1830.94,-6,6,1631.21,-1192.34,2020.53,0,-36.1651,2020.53,-6,-7,-673.81,-2012.26,2122.08,0,71.4868,2122.08,6,-7,4292.53,-2020.52,4744.3,1,-25.2067,4744.3,6,7,-673.81,2012.26,2122.08,0,-71.4868,2122.08,-6,7,4292.53,2020.52,4744.3,1,25.2067,4744.3,-6,-5,1403.07,1176.33,1830.94,0,39.9765,1830.94,6,-6,1631.21,1192.34,2020.53,0,36.1651,2020.53,6,6,4384.01,-511.963,4413.8,1,-6.66081,4413.8,-6,7,4292.53,2020.52,4744.3,1,25.2067,4744.3,-6,-6,4384.01,511.963,4413.8,1,6.66081,4413.8,6,-7,4292.53,-2020.52,4744.3,1,-25.2067,4744.3,6,6,4384.01,-511.963,4413.8,1,-6.66081,4413.8,-6,7,4292.53,2020.52,4744.3,1,25.2067,4744.3,-6,-6,4384.01,511.963,4413.8,1,6.66081,4413.8,6,-7,4292.53,-2020.52,4744.3,1,-25.2067,4744.3,6,6,6,5.9947,4384.01,-511.963,-6.66081,4413.8,4384.01,-511.963,4413.8,1,-6.66081,4413.8,-6,6,-6,5.9947,1631.21,-1192.34,-36.1651,2020.53,1631.21,-1192.34,2020.53,0,-36.1651,2020.53,-6,-6,-6,-6.0053,4384.01,511.963,6.66081,4413.8,4384.01,511.963,4413.8,1,6.66081,4413.8,6,-6,6,-6.0053,1631.21,1192.34,36.1651,2020.53,1631.21,1192.34,2020.53,0,36.1651,2020.53
0.00535,6,6,4358.19,-501.156,4386.91,1,-6.55973,4386.91,-6,6,1634.18,-1201.73,2028.47,0,-36.3297,2028.47,-6,-6,4358.19,501.156,4386.91,1,6.55973,4386.91,6,-6,1634.18,1201.73,2028.47,0,36.3297,2028.47,7,6,-1987.55,205.071,1998.11,0,-5.89079,1998.11,-7,7,-2257.17,519.407,2316.16,0,-12.959,2316.16,-7,-6,-1987.55,-205.071,1998.11,0,5.89079,1998.11,7,-7,-2257.17,-519.407,2316.16,0,12.959,2316.16,6,6,4358.19,-501.156,4386.91,1,-6.55973,4386.91,-6,7,4288.86,1944.06,4708.9,1,24.3839,4708.9,-6,-6,4358.19,501.156,4386.91,1,6.55973,4386.91,6,-7,4288.86,-1944.06,4708.9,1,-24.3839,4708.9,6,5,1377.42,-1184.24,1816.51,0,-40.6875,1816.51,-6,6,1634.18,-1201.73,2028.47,0,-36.3297,2028.47,-6,-7,-634.923,-2051.75,2147.75,0,72.8051,2147.75,6,-7,4288.86,-1944.06,4708.9,1,-24.3839,4708.9,6,7,-634.923,2051.75,2147.75,0,-72.8051,2147.75,-6,7,4288.86,1944.06,4708.9,1,24.3839,4708.9,-6,-5,1377.42,1184.24,1816.51,0,40.6875,1816.51,6,-6,1634.18,1201.73,2028.47,0,36.3297,2028.47,6,6,4358.19,-501.156,4386.91,1,-6.55973,4386.91,-6,7,4288.86,1944.06,4708.9,1,24.3839,4708.9,-6,-6,4358.19,501.156,4386.91,1,6.55973,4386.91,6,-7,4288.86,-1944.06,4708.9,1,-24.3839,4708.9,6,6,4358.19,-501.156,4386.91,1,-6.55973,4386.91,-6,7,4288.86,1944.06,4708.9,1,24.3839,4708.9,-6,-6,4358.19,501.156,4386.91,1,6.55973,4386.91,6,-7,4288.86,-1944.06,4708.9,1,-24.3839,4708.9,6,6,6,5.99465,4358.19,-501.156,-6.55973,4386.91,4358.19,-501.156,4386.91,1,-6.55973,4386.91,-6,6,-6,5.99465,1634.18,-1201.73,-36.3297,2028.47,1634.18,-1201.73,2028.47,0,-36.3297,2028.47,-6,-6,-6,-6.00535,4358.19,501.156,6.55973,4386.91,4358.19,501.156,4386.91,1,6.55973,4386.91,6,-6,6,-6.00535,1634.18,1201.73,36.3297,2028.47,1634.18,1201.73,2028.47,0,36.3297,2028.47
0.0054,6,6,4312.59,-461.542,4337.22,1,-6.10866,4337.22,-6,6,1644.31,-1195.51,2032.98,0,-36.0193,2032.98,-6,-6,4312.59,461.542,4337.22,1,6.10866,4337.22,6,-6,1644.31,1195.51,2032.98,0,36.0193,2032.98,7,6,-1963.45,195.699,1973.18,0,-5.69192,1973.18,-7,7,-2211.44,574.341,2284.8,0,-14.5589,2284.8,-7,-6,-1963.45,-195.699,1973.18,0,5.69192,1973.18,7,-7,-2211.44,-574.341,2284.8,0,14.5589,2284.8,6,6,4312.59,-461.542,4337.22,1,-6.10866,4337.22,-6,7,4267.63,1868.07,4658.58,1,23.6404,4658.58,-6,-6,4312.59,461.542,4337.22,1,6.10866,4337.22,6,-7,4267.63,-1868.07,4658.58,1,-23.6404,4658.58,6,5,1392.01,-1182.92,1826.75,0,-40.3577,1826.75,-6,6,1644.31,-1195.51,2032.98,0,-36.0193,2032.98,-6,-7,-613.338,-2058.84,2148.25,0,73.4109,2148.25,6,-7,4267.63,-1868.07,4658.58,1,-23.6404,4658.58,6,7,-613.338,2058.84,2148.25,0,-73.4109,2148.25,-6,7,4267.63,1868.07,4658.58,1,23.6404,4658.58,-6,-5,1392.01,1182.92,1826.75,0,40.3577,1826.75,6,-6,1644.31,1195.51,2032.98,0,36.0193,2032.98,6,6,4312.59,-461.542,4337.22,1,-6.10866,4337.22,-6,7,4267.63,1868.07,4658.58,1,23.6404,4658.58,-6,-6,4312.59,461.542,4337.22,1,6.10866,4337.22,6,-7,4267.63,-1868.07,4658.58,1,-23.6404,4658.58,6,6,4312.59,-461.542,4337.22,1,-6.10866,4337.22,-6,7,4267.63,1868.07,4658.58,1,23.6404,4658.58,-6,-6,4312.59,461.542,4337.22,1,6.10866,4337.22,6,-7,4267.63,-1868.07,4658.58,1,-23.6404,4658.58,6,6,6,5.9946,4312.59,-461.542,-6.10866,4337.22,4312.59,-461.542,4337.22,1,-6.10866,4337.22,-6,6,-6,5.9946,1644.31,-1195.51,-36.0193,2032.98,1644.31,-1195.51,2032.98,0,-36.0193,2032.98,-6,-6,-6,-6.0054,4312.59,461.542,6.10866,4337.22,4312.59,461.542,4337.22,1,6.10866,4337.22,6,-6,6,-6.0054,1644.31,1195.51,36.0193,2032.98,1644.31,1195.51,2032.98,0,36.0193,2032.98
0.00545,6,6,4291.58,-456.759,4315.82,1,-6.0752,4315.82,-6,6,1651.85,-1173.33,2026.15,0,-35.3866,2026.15,-6,-6,4291.58,456.759,4315.82,1,6.0752,4315.82,6,-6,1651.85,1173.33,2026.15,0,35.3866,2026.15,7,6,-1980.86,224.891,1993.58,0,-6.47719,1993.58,-7,7,-2200.61,663.45,2298.45,0,-16.7772,2298.45,-7,-6,-1980.86,-224.891,1993.58,0,6.47719,1993.58,7,-7,-2200.61,-663.45,2298.45,0,16.7772,2298.45,6,6,4291.58,-456.759,4315.82,1,-6.0752,4315.82,-6,7,4279.32,1795.23,4640.63,1,22.7587,4640.63,-6,-6,4291.58,456.759,4315.82,1,6.0752,4315.82,6,-7,4279.32,-1795.23,4640.63,1,-22.7587,4640.63,6,5,1404.29,-1185.09,1837.52,0,-40.1612,1837.52,-6,6,1651.85,-1173.33,2026.15,0,-35.3866,2026.15,-6,-7,-624.555,-2074.75,2166.72,0,73.2468,2166.72,6,-7,4279.32,-1795.23,4640.63,1,-22.7587,4640.63,6,7,-624.555,2074.75,2166.72,0,-73.2468,2166.72,-6,7,4279.32,1795.23,4640.63,1,22.7587,4640.63,-6,-5,1404.29,1185.09,1837.52,0,40.1612,1837.52,6,-6,1651.85,1173.33,2026.15,0,35.3866,2026.15,6,6,4291.58,-456.759,4315.82,1,-6.0752,4315.82,-6,7,4279.32,1795.23,4640.63,1,22.7587,4640.63,-6,-6,4291.58,456.759,4315.82,1,6.0752,4315.82,6,-7,4279.32,-1795.23,4640.63,1,-22.7587,4640.63,6,6,4291.58,-456.759,4315.82,1,-6.0752,4315.82,-6,7,4279.32,1795.23,4640.63,1,22.7587,4640.63,-6,-6,4291.58,456.759,4315.82,1,6.0752,4315.82,6,-7,4279.32,-1795.23,4640.63,1,-22.7587,4640.63,6,6,6,5.99455,4291.58,-456.759,-6.0752,4315.82,4291.58,-456.759,4315.82,1,-6.0752,4315.82,-6,6,-6,5.99455,1651.85,-1173.33,-35.3866,2026.15,1651.85,-1173.33,2026.15,0,-35.3866,2026.15,-6,-6,-6,-6.00545,4291.58,456.759,6.0752,4315.82,4291.58,456.759,4315.82,1,6.0752,4315.82,6,-6,6,-6.00545,1651.85,1173.33,35.3866,2026.15,1651.85,1173.33,2026.15,0,35.3866,2026.15
0.0055,6,6,4274.42,-474.263,4300.65,1,-6.33128,4300.65,-6,6,1629.74,-1182.24,2013.39,0,-35.9577,2013.39,-6,-6,4274.42,474.263,4300.65,1,6.33128,4300.65,6,-6,1629.74,1182.24,2013.39,0,35.9577,2013.39,7,6,-1984.26,226.033,1997.09,0,-6.49874,1997.09,-7,7,-2167.9,705.275,2279.74,0,-18.0211,2279.74,-7,-6,-1984.26,-226.033,1997.09,0,6.49874,1997.09,7,-7,-2167.9,-705.275,2279.74,0,18.0211,2279.74,6,6,4274.42,-474.263,4300.65,1,-6.33128,4300.65,-6,7,4279.81,1709.69,4608.67,1,21.7756,4608.67,-6,-6,4274.42,474.263,4300.65,1,6.33128,4300.65,6,-7,4279.81,-1709.69,4608.67,1,-21.7756,4608.67,6,5,1349.54,-1173.74,1788.55,0,-41.0145,1788.55,-6,6,1629.74,-1182.24,2013.39,0,-35.9577,2013.39,-6,-7,-586.006,-2082.06,2162.96,0,74.2805,2162.96,6,-7,4279.81,-1709.69,4608.67,1,-21.7756,4608.67,6,7,-586.006,2082.06,2162.96,0,-74.2805,2162.96,-6,7,4279.81,1709.69,4608.67,1,21.7756,4608.67,-6,-5,1349.54,1173.74,1788.55,0,41.0145,1788.55,6,-6,1629.74,1182.24,2013.39,0,35.9577,2013.39,6,6,4274.42,-474.263,4300.65,1,-6.33128,4300.65,-6,7,4279.81,1709.69,4608.67,1,21.7756,4608.67,-6,-6,4274.42,474.263,4300.65,1,6.33128,4300.65,6,-7,4279.81,-1709.69,4608.67,1,-21.7756,4608.67,6,6,4274.42,-474.263,4300.65,1,-6.33128,4300.65,-6,7,4279.81,1709.69,4608.67,1,21.7756,4608.67,-6,-6,4274.42,474.263,4300.65,1,6.33128,4300.65,6,-7,4279.81,-1709.69,4608.67,1,-21.7756,4608.67,6,6,6,5.9945,4274.42,-474.263,-6.33128,4300.65,4274.42,-474.263,4300.65,1,-6.33128,4300.65,-6,6,-6,5.9945,1629.74,-1182.24,-35.9577,2013.39,1629.74,-1182.24,2013.39,0,-35.9577,2013.39,-6,-6,-6,-6.0055,4274.42,474.263,6.33128,4300.65,4274.42,474.263,4300.65,1,6.33128,4300.65,6,-6,6,-6.0055,1629.74,1182.24,35.9577,2013.39,1629.74,1182.24,2013.39,0,35.9577,2013.39
0.00555,6,6,4220.9,-449.116,4244.73,1,-6.07358,4244.73,-6,6,1660.31,-1174.37,2033.66,0,-35.2725,2033.66,-6,-6,4220.9,449.116,4244.73,1,6.07358,4244.73,6,-6,1660.31,1174.37,2033.66,0,35.2725,2033.66,7,6,-1948.92,253.937,1965.4,0,-7.42359,1965.4,-7,7,-2101.87,793.28,2246.58,0,-20.6774,2246.58,-7,-6,-1948.92,-253.937,1965.4,0,7.42359,1965.4,7,-7,-2101.87,-793.28,2246.58,0,20.6774,2246.58,6,6,4220.9,-449.116,4244.73,1,-6.07358,4244.73,-6,7,4255.76,1630.44,4557.39,1,20.9624,4557.39,-6,-6,4220.9,449.116,4244.73,1,6.07358,4244.73,6,-7,4255.76,-1630.44,4557.39,1,-20.9624,4557.39,6,5,1381.96,-1192.02,1825.03,0,-40.7795,1825.03,-6,6,1660.31,-1174.37,2033.66,0,-35.2725,2033.66,-6,-7,-565.398,-2108.97,2183.44,0,74.9923,2183.44,6,-7,4255.76,-1630.44,4557.39,1,-20.9624,4557.39,6,7,-565.398,2108.97,2183.44,0,-74.9923,2183.44,-6,7,4255.76,1630.44,4557.39,1,20.9624,4557.39,-6,-5,1381.96,1192.02,1825.03,0,40.7795,1825.03,6,-6,1660.31,1174.37,2033.66,0,35.2725,2033.66,6,6,4220.9,-449.116,4244.73,1,-6.07358,4244.73,-6,7,4255.76,1630.44,4557.39,1,20.9624,4557.39,-6,-6,4220.9,449.116,4244.73,1,6.07358,4244.73,6,-7,4255.76,-1630.44,4557.39,1,-20.9624,4557.39,6,6,4220.9,-449.116,4244.73,1,-6.07358,4244.73,-6,7,4255.76,1630.44,4557.39,1,20.9624,4557.39,-6,-6,4220.9,449.116,4244.73,1,6.07358,4244.73,6,-7,4255.76,-1630.44,4557.39,1,-20.9624,4557.39,6,6,6,5.99445,4220.9,-449.116,-6.07358,4244.73,4220.9,-449.116,4244.73,1,-6.07358,4244.73,-6,6,-6,5.99445,1660.31,-1174.37,-35.2725,2033.66,1660.31,-1174.37,2033.66,0,-35.2725,2033.66,-6,-6,-6,-6.00555,4220.9,449.116,6.07358,4244.73,4220.9,449.116,4244.73,1,6.07358,4244.73,6,-6,6,-6.00555,1660.31,1174.37,35.2725,2033.66,1660.31,1174.37,2033.66,0,35.2725,2033.66
0.0056,6,6,4217.39,-408.251,4237.1,1,-5.52912,4237.1,-6,6,1651.82,-1171.45,2025.04,0,-35.3438,2025.04,-6,-6,4217.39,408.251,4237.1,1,5.52912,4237.1,6,-6,1651.82,1171.45,2025.04,0,35.3438,2025.04,7,6,-1948.58,236.752,1962.91,0,-6.92748,1962.91,-7,7,-2079.45,854.621,2248.22,0,-22.3419,2248.22,-7,-6,-1948.58,-236.752,1962.91,0,6.92748,1962.91,7,-7,-2079.45,-854.621,2248.22,0,22.3419,2248.22,6,6,4217.39,-408.251,4237.1,1,-5.52912,4237.1,-6,7,4263.61,1568.82,4543.08,1,20.2014,4543.08,-6,-6,4217.39,408.251,4237.1,1,5.52912,4237.1,6,-7,4263.61,-1568.82,4543.08,1,-20.2014,4543.08,6,5,1378.87,-1200.08,1827.97,0,-41.0342,1827.97,-6,6,1651.82,-1171.45,2025.04,0,-35.3438,2025.04,-6,-7,-586.622,-2097.12,2177.63,0,74.3723,2177.63,6,-7,4263.61,-1568.82,4543.08,1,-20.2014,4543.08,6,7,-586.622,2097.12,2177.63,0,-74.3723,2177.63,-6,7,4263.61,1568.82,4543.08,1,20.2014,4543.08,-6,-5,1378.87,1200.08,1827.97,0,41.0342,1827.97,6,-6,1651.82,1171.45,2025.04,0,35.3438,2025.04,6,6,4217.39,-408.251,4237.1,1,-5.52912,4237.1,-6,7,4263.61,1568.82,4543.08,1,20.2014,4543.08,-6,-6,4217.39,408.251,4237.1,1,5.52912,4237.1,6,-7,4263.61,-1568.82,4543.08,1,-20.2014,4543.08,6,6,4217.39,-408.251,4237.1,1,-5.52912,4237.1,-6,7,4263.61,1568.82,4543.08,1,20.2014,4543.08,-6,-6,4217.39,408.251,4237.1,1,5.52912,4237.1,6,-7,4263.61,-1568.82,4543.08,1,-20.2014,4543.08,6,6,6,5.9944,4217.39,-408.251,-5.52912,4237.1,4217.39,-408.251,4237.1,1,-5.52912,4237.1,-6,6,-6,5.9944,1651.82,-1171.45,-35.3438,2025.04,1651.82,-1171.45,2025.04,0,-35.3438,2025.04,-6,-6,-6,-6.0056,4217.39,408.251,5.52912,4237.1,4217.39,408.251,4237.1,1,5.52912,4237.1,6,-6,6,-6.0056,1651.82,1171.45,35.3438,2025.04,1651.82,1171.45,2025.04,0,35.3438,2025.04
0.00565,6,6,4192.2,-382.906,4209.65,1,-5.21879,4209.65,-6,6,1666.43,-1173.94,2038.41,0,-35.1633,2038.41,-6,-6,4192.2,382.906,4209.65,1,5.21879,4209.65,6,-6,1666.43,1173.94,2038.41,0,35.1633,2038.41,7,6,-1952.17,231.388,1965.83,0,-6.75966,1965.83,-7,7,-2051.12,908.969,2243.51,0,-23.9009,2243.51,-7,-6,-1952.17,-231.388,1965.83,0,6.75966,1965.83,7,-7,-2051.12,-908.969,2243.51,0,23.9009,2243.51,6,6,4192.2,-382.906,4209.65,1,-5.21879,4209.65,-6,7,4247.88,1522.41,4512.45,1,19.7173,4512.45,-6,-6,4192.2,382.906,4209.65,1,5.21879,4209.65,6,-7,4247.88,-1522.41,4512.45,1,-19.7173,4512.45,6,5,1392.17,-1217.57,1849.49,0,-41.1724,1849.49,-6,6,1666.43,-1173.94,2038.41,0,-35.1633,2038.41,-6,-7,-582.545,-2088.86,2168.57,0,74.4172,2168.57,6,-7,4247.88,-1522.41,4512.45,1,-19.7173,4512.45,6,7,-582.545,2088.86,2168.57,0,-74.4172,2168.57,-6,7,4247.88,1522.41,4512.45,1,19.7173,4512.45,-6,-5,1392.17,1217.57,1849.49,0,41.1724,1849.49,6,-6,1666.43,1173.94,2038.41,0,35.1633,2038.41,6,6,4192.2,-382.906,4209.65,1,-5.21879,4209.65,-6,7,4247.88,1522.41,4512.45,1,19.7173,4512.45,-6,-6,4192.2,382.906,4209.65,1,5.21879,4209.65,6,-7,4247.88,-1522.41,4512.45,1,-19.7173,4512.45,6,6,4192.2,-382.906,4209.65,1,-5.21879,4209.65,-6,7,4247.88,1522.41,4512.45,1,19.7173,4512.45,-6,-6,4192.2,382.906,4209.65,1,5.21879,4209.65,6,-7,4247.88,-1522.41,4512.45,1,-19.7173,4512.45,6,6,6,5.99435,4192.2,-382.906,-5.21879,4209.65,4192.2,-382.906,4209.65,1,-5.21879,4209.65,-6,6,-6,5.99435,1666.43,-1173.94,-35.1633,2038.41,1666.43,-1173.94,2038.41,0,-35.1633,2038.41,-6,-6,-6,-6.00565,4192.2,382.906,5.21879,4209.65,4192.2,382.906,4209.65,1,5.21879,4209.65,6,-6,6,-6.00565,1666.43,1173.94,35.1633,2038.41,1666.43,1173.94,2038.41,0,35.1633,2038.41
0.0057,6,6,4166.95,-396.092,4185.73,1,-5.42997,4185.73,-6,6,1640.81,-1168.79,2014.53,0,-35.4633,2014.53,-6,-6,4166.95,396.092,4185.73,1,5.42997,4185.73,6,-6,1640.81,1168.79,2014.53,0,35.4633,2014.53,7,6,-1951.45,242.869,1966.51,0,-7.0943,1966.51,-7,7,-2015.93,967.301,2235.99,0,-25.6331,2235.99,-7,-6,-1951.45,-242.869,1966.51,0,7.0943,1966.51,7,-7,-2015.93,-967.301,2235.99,0,25.6331,2235.99,6,6,4166.95,-396.092,4185.73,1,-5.42997,4185.73,-6,7,4246.26,1438.27,4483.23,1,18.712,4483.23,-6,-6,4166.95,396.092,4185.73,1,5.42997,4185.73,6,-7,4246.26,-1438.27,4483.23,1,-18.712,4483.23,6,5,1359.03,-1203.47,1815.29,0,-41.526,1815.29,-6,6,1640.81,-1168.79,2014.53,0,-35.4633,2014.53,-6,-7,-536.288,-2140.54,2206.69,0,75.9347,2206.69,6,-7,4246.26,-1438.27,4483.23,1,-18.712,4483.23,6,7,-536.288,2140.54,2206.69,0,-75.9347,2206.69,-6,7,4246.26,1438.27,4483.23,1,18.712,4483.23,-6,-5,1359.03,1203.47,1815.29,0,41.526,1815.29,6,-6,1640.81,1168.79,2014.53,0,35.4633,2014.53,6,6,4166.95,-396.092,4185.73,1,-5.42997,4185.73,-6,7,4246.26,1438.27,4483.23,1,18.712,4483.23,-6,-6,4166.95,396.092,4185.73,1,5.42997,4185.73,6,-7,4246.26,-1438.27,4483.23,1,-18.712,4483.23,6,6,4166.95,-396.092,4185.73,1,-5.42997,4185.73,-6,7,4246.26,1438.27,4483.23,1,18.712,4483.23,-6,-6,4166.95,396.092,4185.73,1,5.42997,4185.73,6,-7,4246.26,-1438.27,4483.23,1,-18.712,4483.23,6,6,6,5.9943,4166.95,-396.092,-5.42997,4185.73,4166.95,-396.092,4185.73,1,-5.42997,4185.73,-6,6,-6,5.9943,1640.81,-1168.79,-35.4633,2014.53,1640.81,-1168.79,2014.53,0,-35.4633,2014.53,-6,-6,-6,-6.0057,4166.95,396.092,5.42997,4185.73,4166.95,396.092,4185.73,1,5.42997,4185.73,6,-6,6,-6.0057,1640.81,1168.79,35.4633,2014.53,1640.81,1168.79,2014.53,0,35.4633,2014.53
0.00575,6,6,4139.17,-371.062,4155.77,1,-5.12267,4155.77,-6,6,1650.04,-1178.48,2027.67,0,-35.5349,2027.67,-6,-6,4139.17,371.062,4155.77,1,5.12267,4155.77,6,-6,1650.04,1178.48,2027.67,0,35.5349,2027.67,7,6,-1930.05,251.234,1946.33,0,-7.41647,1946.33,-7,7,-1960.36,1008.05,2204.36,0,-27.2128,2204.36,-7,-6,-1930.05,-251.234,1946.33,0,7.41647,1946.33,7,-7,-1960.36,-1008.05,2204.36,0,27.2128,2204.36,6,6,4139.17,-371.062,4155.77,1,-5.12267,4155.77,-6,7,4223.16,1401.3,4449.57,1,18.3565,4449.57,-6,-6,4139.17,371.062,4155.77,1,5.12267,4155.77,6,-7,4223.16,-1401.3,4449.57,1,-18.3565,4449.57,6,5,1363.68,-1216.41,1827.36,0,-41.7331,1827.36,-6,6,1650.04,-1178.48,2027.67,0,-35.5349,2027.67,-6,-7,-523.436,-2149.59,2212.4,0,76.3145,2212.4,6,-7,4223.16,-1401.3,4449.57,1,-18.3565,4449.57,6,7,-523.436,2149.59,2212.4,0,-76.3145,2212.4,-6,7,4223.16,1401.3,4449.57,1,18.3565,4449.57,-6,-5,1363.68,1216.41,1827.36,0,41.7331,1827.36,6,-6,1650.04,1178.48,2027.67,0,35.5349,2027.67,6,6,4139.17,-371.062,4155.77,1,-5.12267,4155.77,-6,7,4223.16,1401.3,4449.57,1,18.3565,4449.57,-6,-6,4139.17,371.062,4155.77,1,5.12267,4155.77,6,-7,4223.16,-1401.3,4449.57,1,-18.3565,4449.57,6,6,4139.17,-371.062,4155.77,1,-5.12267,4155.77,-6,7,4223.16,1401.3,4449.57,1,18.3565,4449.57,-6,-6,4139.17,371.062,4155.77,1,5.12267,4155.77,6,-7,4223.16,-1401.3,4449.57,1,-18.3565,4449.57,6,6,6,5.99425,4139.17,-371.062,-5.12267,4155.77,4139.17,-371.062,4155.77,1,-5.12267,4155.77,-6,6,-6,5.99425,1650.04,-1178.48,-35.5349,2027.67,1650.04,-1178.48,2027.67,0,-35.5349,2027.67,-6,-6,-6,-6.00575,4139.17,371.062,5.12267,4155.77,4139.17,371.062,4155.77,1,5.12267,4155.77,6,-6,6,-6.00575,1650.04,1178.48,35.5349,2027.67,1650.04,1178.48,2027.67,0,35.5349,2027.67
0.0058,6,6,4119.94,-361.753,4135.79,1,-5.01801,4135.79,-6,6,1666.39,-1149.83,2024.59,0,-34.6062,2024.59,-6,-6,4119.94,361.753,4135.79,1,5.01801,4135.79,6,-6,1666.39,1149.83,2024.59,0,34.6062,2024.59,7,6,-1943.79,263.062,1961.51,0,-7.70729,1961.51,-7,7,-1928.02,1077.48,2208.67,0,-29.1989,2208.67,-7,-6,-1943.79,-263.062,1961.51,0,7.70729,1961.51,7,-7,-1928.02,-1077.48,2208.67,0,29.1989,2208.67,6,6,4119.94,-361.753,4135.79,1,-5.01801,4135.79,-6,7,4216.65,1336.9,4423.51,1,17.5913,4423.51,-6,-6,4119.94,361.753,4135.79,1,5.01801,4135.79,6,-7,4216.65,-1336.9,4423.51,1,-17.5913,4423.51,6,5,1385.88,-1215.3,1843.26,0,-41.2481,1843.26,-6,6,1666.39,-1149.83,2024.59,0,-34.6062,2024.59,-6,-7,-527.785,-2141.76,2205.83,0,76.1567,2205.83,6,-7,4216.65,-1336.9,4423.51,1,-17.5913,4423.51,6,7,-527.785,2141.76,2205.83,0,-76.1567,2205.83,-6,7,4216.65,1336.9,4423.51,1,17.5913,4423.51,-6,-5,1385.88,1215.3,1843.26,0,41.2481,1843.26,6,-6,1666.39,1149.83,2024.59,0,34.6062,2024.59,6,6,4119.94,-361.753,4135.79,1,-5.01801,4135.79,-6,7,4216.65,1336.9,4423.51,1,17.5913,4423.51,-6,-6,4119.94,361.753,4135.79,1,5.01801,4135.79,6,-7,4216.65,-1336.9,4423.51,1,-17.5913,4423.51,6,6,4119.94,-361.753,4135.79,1,-5.01801,4135.79,-6,7,4216.65,1336.9,4423.51,1,17.5913,4423.51,-6,-6,4119.94,361.753,4135.79,1,5.01801,4135.79,6,-7,4216.65,-1336.9,4423.51,1,-17.5913,4423.51,6,6,6,5.9942,4119.94,-361.753,-5.01801,4135.79,4119.94,-361.753,4135.79,1,-5.01801,4135.79,-6,6,-6,5.9942,1666.39,-1149.83,-34.6062,2024.59,1666.39,-1149.83,2024.59,0,-34.6062,2024.59,-6,-6,-6,-6.0058,4119.94,361.753,5.01801,4135.79,4119.94,361.753,4135.79,1,5.01801,4135.79,6,-6,6,-6.0058,1666.39,1149.83,34.6062,2024.59,1666.39,1149.83,2024.59,0,34.6062,2024.59
0.00585,6,6,4079.47,-359.4,4095.27,1,-5.03474,4095.27,-6,6,1655.84,-1157.88,2020.52,0,-34.964,2020.52,-6,-6,4079.47,359.4,4095.27,1,5.03474,4095.27,6,-6,1655.84,1157.88,2020.52,0,34.964,2020.52,7,6,-1930.08,278.226,1950.03,0,-8.20283,1950.03,-7,7,-1876.98,1134.58,2193.24,0,-31.1517,2193.24,-7,-6,-1930.08,-278.226,1950.03,0,8.20283,1950.03,7,-7,-1876.98,-1134.58,2193.24,0,31.1517,2193.24,6,6,4079.47,-359.4,4095.27,1,-5.03474,4095.27,-6,7,4197.1,1263.62,4383.19,1,16.7555,4383.19,-6,-6,4079.47,359.4,4095.27,1,5.03474,4095.27,6,-7,4197.1,-1263.62,4383.19,1,-16.7555,4383.19,6,5,1367.61,-1228.42,1838.31,0,-41.931,1838.31,-6,6,1655.84,-1157.88,2020.52,0,-34.964,2020.52,-6,-7,-493.511,-2158.13,2213.84,0,77.1193,2213.84,6,-7,4197.1,-1263.62,4383.19,1,-16.7555,4383.19,6,7,-493.511,2158.13,2213.84,0,-77.1193,2213.84,-6,7,4197.1,1263.62,4383.19,1,16.7555,4383.19,-6,-5,1367.61,1228.42,1838.31,0,41.931,1838.31,6,-6,1655.84,1157.88,2020.52,0,34.964,2020.52,6,6,4079.47,-359.4,4095.27,1,-5.03474,4095.27,-6,7,4197.1,1263.62,4383.19,1,16.7555,4383.19,-6,-6,4079.47,359.4,4095.27,1,5.03474,4095.27,6,-7,4197.1,-1263.62,4383.19,1,-16.7555,4383.19,6,6,4079.47,-359.4,4095.27,1,-5.03474,4095.27,-6,7,4197.1,1263.62,4383.19,1,16.7555,4383.19,-6,-6,4079.47,359.4,4095.27,1,5.03474,4095.27,6,-7,4197.1,-1263.62,4383.19,1,-16.7555,4383.19,6,6,6,5.99415,4079.47,-359.4,-5.03474,4095.27,4079.47,-359.4,4095.27,1,-5.03474,4095.27,-6,6,-6,5.99415,1655.84,-1157.88,-34.964,2020.52,1655.84,-1157.88,2020.52,0,-34.964,2020.52,-6,-6,-6,-6.00585,4079.47,359.4,5.03474,4095.27,4079.47,359.4,4095.27,1,5.03474,4095.27,6,-6,6,-6.00585,1655.84,1157.88,34.964,2020.52,1655.84,1157.88,2020.52,0,34.964,2020.52
0.0059,6,6,4071.3,-327.434,4084.44,1,-4.59812,4084.44,-6,6,1650.03,-1166.33,2020.63,0,-35.2547,2020.63,-6,-6,4071.3,327.434,4084.44,1,4.59812,4084.44,6,-6,1650.03,1166.33,2020.63,0,35.2547,2020.63,7,6,-1924.2,263.285,1942.13,0,-7.7913,1942.13,-7,7,-1835.33,1166.42,2174.61,0,-32.4375,2174.61,-7,-6,-1924.2,-263.285,1942.13,0,7.7913,1942.13,7,-7,-1835.33,-1166.42,2174.61,0,32.4375,2174.61,6,6,4071.3,-327.434,4084.44,1,-4.59812,4084.44,-6,7,4180.24,1225.06,4356.05,1,16.3338,4356.05,-6,-6,4071.3,327.434,4084.44,1,4.59812,4084.44,6,-7,4180.24,-1225.06,4356.05,1,-16.3338,4356.05,6,5,1361.91,-1231.87,1836.38,0,-42.13,1836.38,-6,-7,-496.453,-2150.63,2207.19,0,77.0015,2207.19,6,-7,4180.24,-1225.06,4356.05,1,-16.3338,4356.05,7,-7,-1835.33,-1166.42,2174.61,0,32.4375,2174.61,6,7,-496.453,2150.63,2207.19,0,-77.0015,2207.19,-6,7,4180.24,1225.06,4356.05,1,16.3338,4356.05,-7,7,-1835.33,1166.42,2174.61,0,-32.4375,2174.61,-6,-5,1361.91,1231.87,1836.38,0,42.13,1836.38,6,6,4071.3,-327.434,4084.44,1,-4.59812,4084.44,-6,7,4180.24,1225.06,4356.05,1,16.3338,4356.05,-6,-6,4071.3,327.434,4084.44,1,4.59812,4084.44,6,-7,4180.24,-1225.06,4356.05,1,-16.3338,4356.05,6,6,4071.3,-327.434,4084.44,1,-4.59812,4084.44,-6,7,4180.24,1225.06,4356.05,1,16.3338,4356.05,-6,-6,4071.3,327.434,4084.44,1,4.59812,4084.44,6,-7,4180.24,-1225.06,4356.05,1,-16.3338,4356.05,6,6,6,5.9941,4071.3,-327.434,-4.59812,4084.44,4071.3,-327.434,4084.44,1,-4.59812,4084.44,-6,6,-6,5.9941,1650.03,-1166.33,-35.2547,2020.63,1650.03,-1166.33,2020.63,0,-35.2547,2020.63,-6,-6,-6,-6.0059,4071.3,327.434,4.59812,4084.44,4071.3,327.434,4084.44,1,4.59812,4084.44,6,-6,6,-6.0059,1650.03,1166.33,35.2547,2020.63,1650.03,1166.33,2020.63,0,35.2547,2020.63
0.00595,6,6,4047.94,-331.865,4061.52,1,-4.68683,4061.52,-6,6,1657.9,-1154.94,2020.52,0,-34.8622,2020.52,-6,-6,4047.94,331.865,4061.52,1,4.68683,4061.52,6,-6,1657.9,1154.94,2020.52,0,34.8622,2020.52,7,6,-1933.69,298.013,1956.52,0,-8.7613,1956.52,-7,7,-1777.58,1224.76,2158.67,0,-34.567,2158.67,-7,-6,-1933.69,-298.013,1956.52,0,8.7613,1956.52,7,-7,-1777.58,-1224.76,2158.67,0,34.567,2158.67,6,6,4047.94,-331.865,4061.52,1,-4.68683,4061.52,-6,7,4169.93,1162.27,4328.88,1,15.5746,4328.88,-6,-6,4047.94,331.865,4061.52,1,4.68683,4061.52,6,-7,4169.93,-1162.27,4328.88,1,-15.5746,4328.88,6,5,1373.17,-1226.42,1841.11,0,-41.769,1841.11,-6,-7,-479.014,-2182.27,2234.22,0,77.6197,2234.22,7,-7,-1777.58,-1224.76,2158.67,0,34.567,2158.67,6,-7,4169.93,-1162.27,4328.88,1,-15.5746,4328.88,6,7,-479.014,2182.27,2234.22,0,-77.6197,2234.22,-7,7,-1777.58,1224.76,2158.67,0,-34.567,2158.67,-6,7,4169.93,1162.27,4328.88,1,15.5746,4328.88,-6,-5,1373.17,1226.42,1841.11,0,41.769,1841.11,6,6,4047.94,-331.865,4061.52,1,-4.68683,4061.52,-6,7,4169.93,1162.27,4328.88,1,15.5746,4328.88,-6,-6,4047.94,331.865,4061.52,1,4.68683,4061.52,6,-7,4169.93,-1162.27,4328.88,1,-15.5746,4328.88,6,6,4047.94,-331.865,4061.52,1,-4.68683,4061.52,-6,7,4169.93,1162.27,4328.88,1,15.5746,4328.88,-6,-6,4047.94,331.865,4061.52,1,4.68683,4061.52,6,-7,4169.93,-1162.27,4328.88,1,-15.5746,4328.88,6,6,6,5.99405,4047.94,-331.865,-4.68683,4061.52,4047.94,-331.865,4061.52,1,-4.68683,4061.52,-6,6,-6,5.99405,1657.9,-1154.94,-34.8622,2020.52,1657.9,-1154.94,2020.52,0,-34.8622,2020.52,-6,-6,-6,-6.00595,4047.94,331.865,4.68683,4061.52,4047.94,331.865,4061.52,1,4.68683,4061.52,6,-6,6,-6.00595,1657.9,1154.94,34.8622,2020.52,1657.9,1154.94,2020.52,0,34.8622,2020.52
0.006,6,6,4025.83,-302.667,4037.2,1,-4.29947,4037.2,-6,6,1664.9,-1153.08,2025.21,0,-34.7059,2025.21,-6,-6,4025.83,302.667,4037.2,1,4.29947,4037.2,6,-6,1664.9,1153.08,2025.21,0,34.7059,2025.21,7,6,-1936.62,294.321,1958.86,0,-8.64149,1958.86,-7,7,-1755.47,1264.83,2163.67,0,-35.7729,2163.67,-7,-6,-1936.62,-294.321,1958.86,0,8.64149,1958.86,7,-7,-1755.47,-1264.83,2163.67,0,35.7729,2163.67,6,6,4025.83,-302.667,4037.2,1,-4.29947,4037.2,-6,7,4154.22,1122.33,4303.16,1,15.1185,4303.16,-6,-6,4025.83,302.667,4037.2,1,4.29947,4037.2,6,-7,4154.22,-1122.33,4303.16,1,-15.1185,4303.16,6,5,1386.56,-1231.58,1854.55,0,-41.6123,1854.55,-6,6,1664.9,-1153.08,2025.21,0,-34.7059,2025.21,-6,-7,-469.294,-2169.44,2219.62,0,77.7938,2219.62,7,-7,-1755.47,-1264.83,2163.67,0,35.7729,2163.67,6,7,-469.294,2169.44,2219.62,0,-77.7938,2219.62,-7,7,-1755.47,1264.83,2163.67,0,-35.7729,2163.67,-6,-5,1386.56,1231.58,1854.55,0,41.6123,1854.55,6,-6,1664.9,1153.08,2025.21,0,34.7059,2025.21,6,6,4025.83,-302.667,4037.2,1,-4.29947,4037.2,-6,7,4154.22,1122.33,4303.16,1,15.1185,4303.16,-6,-6,4025.83,302.667,4037.2,1,4.29947,4037.2,6,-7,4154.22,-1122.33,4303.16,1,-15.1185,4303.16,6,6,4025.83,-302.667,4037.2,1,-4.29947,4037.2,-6,7,4154.22,1122.33,4303.16,1,15.1185,4303.16,-6,-6,4025.83,302.667,4037.2,1,4.29947,4037.2,6,-7,4154.22,-1122.33,4303.16,1,-15.1185,4303.16,6,6,6,5.994,4025.83,-302.667,-4.29947,4037.2,4025.83,-302.667,4037.2,1,-4.29947,4037.2,-6,6,-6,5.994,1664.9,-1153.08,-34.7059,2025.21,1664.9,-1153.08,2025.21,0,-34.7059,2025.21,-6,-6,-6,-6.006,4025.83,302.667,4.29947,4037.2,4025.83,302.667,4037.2,1,4.29947,4037.2,6,-6,6,-6.006,1664.9,1153.08,34.7059,2025.21,1664.9,1153.08,2025.21,0,34.7059,2025.21
0.00605,6,6,4026.42,-294.155,4037.15,1,-4.17839,4037.15,-6,6,1636.21,-1154.63,2002.59,0,-35.2096,2002.59,-6,-6,4026.42,294.155,4037.15,1,4.17839,4037.15,6,-6,1636.21,1154.63,2002.59,0,35.2096,2002.59,7,6,-1947.38,306.064,1971.29,0,-8.93192,1971.29,-7,7,-1704.5,1333.26,2164,0,-38.0325,2164,-7,-6,-1947.38,-306.064,1971.29,0,8.93192,1971.29,7,-7,-1704.5,-1333.26,2164,0,38.0325,2164,6,6,4026.42,-294.155,4037.15,1,-4.17839,4037.15,-6,7,4158.45,1074.16,4294.95,1,14.4834,4294.95,-6,-6,4026.42,294.155,4037.15,1,4.17839,4037.15,6,-7,4158.45,-1074.16,4294.95,1,-14.4834,4294.95,6,5,1364.23,-1239.12,1842.97,0,-42.2485,1842.97,-6,6,1636.21,-1154.63,2002.59,0,-35.2096,2002.59,-6,-7,-460.842,-2175.49,2223.77,0,78.0396,2223.77,7,-7,-1704.5,-1333.26,2164,0,38.0325,2164,6,7,-460.842,2175.49,2223.77,0,-78.0396,2223.77,-7,7,-1704.5,1333.26,2164,0,-38.0325,2164,-6,-5,1364.23,1239.12,1842.97,0,42.2485,1842.97,6,-6,1636.21,1154.63,2002.59,0,35.2096,2002.59,6,6,4026.42,-294.155,4037.15,1,-4.17839,4037.15,-6,7,4158.45,1074.16,4294.95,1,14.4834,4294.95,-6,-6,4026.42,294.155,4037.15,1,4.17839,4037.15,6,-7,4158.45,-1074.16,4294.95,1,-14.4834,4294.95,6,6,4026.42,-294.155,4037.15,1,-4.17839,4037.15,-6,7,4158.45,1074.16,4294.95,1,14.4834,4294.95,-6,-6,4026.42,294.155,4037.15,1,4.17839,4037.15,6,-7,4158.45,-1074.16,4294.95,1,-14.4834,4294.95,6,6,6,5.99395,4026.42,-294.155,-4.17839,4037.15,4026.42,-294.155,4037.15,1,-4.17839,4037.15,-6,6,-6,5.99395,1636.21,-1154.63,-35.2096,2002.59,1636.21,-1154.63,2002.59,0,-35.2096,2002.59,-6,-6,-6,-6.00605,4026.42,294.155,4.17839,4037.15,4026.42,294.155,4037.15,1,4.17839,4037.15,6,-6,6,-6.00605,1636.21,1154.63,35.2096,2002.59,1636.21,1154.63,2002.59,0,35.2096,2002.59
0.0061,6,6,4000.17,-275.673,4009.65,1,-3.94232,4009.65,-6,6,1652.54,-1144.47,2010.15,0,-34.7045,2010.15,-6,-6,4000.17,275.673,4009.65,1,3.94232,4009.65,6,-6,1652.54,1144.47,2010.15,0,34.7045,2010.15,7,6,-1953.88,315.089,1979.12,0,-9.16082,1979.12,-7,7,-1666.92,1382.76,2165.8,0,-39.6768,2165.8,-7,-6,-1953.88,-315.089,1979.12,0,9.16082,1979.12,7,-7,-1666.92,-1382.76,2165.8,0,39.6768,2165.8,6,6,4000.17,-275.673,4009.65,1,-3.94232,4009.65,-6,7,4133.64,1023.4,4258.44,1,13.9056,4258.44,-6,-6,4000.17,275.673,4009.65,1,3.94232,4009.65,6,-7,4133.64,-1023.4,4258.44,1,-13.9056,4258.44,6,5,1384.53,-1239.93,1858.59,0,-41.8464,1858.59,7,8,-148.799,-1145.22,1154.84,0,82.597,1154.84,-6,-7,-451.509,-2174.63,2221,0,78.2706,2221,7,-7,-1666.92,-1382.76,2165.8,0,39.6768,2165.8,6,7,-451.509,2174.63,2221,0,-78.2706,2221,-7,7,-1666.92,1382.76,2165.8,0,-39.6768,2165.8,-6,-5,1384.53,1239.93,1858.59,0,41.8464,1858.59,-7,-8,-148.799,1145.22,1154.84,0,-82.597,1154.84,6,6,4000.17,-275.673,4009.65,1,-3.94232,4009.65,-6,7,4133.64,1023.4,4258.44,1,13.9056,4258.44,-6,-6,4000.17,275.673,4009.65,1,3.94232,4009.65,6,-7,4133.64,-1023.4,4258.44,1,-13.9056,4258.44,6,6,4000.17,-275.673,4009.65,1,-3.94232,4009.65,-6,7,4133.64,1023.4,4258.44,1,13.9056,4258.44,-6,-6,4000.17,275.673,4009.65,1,3.94232,4009.65,6,-7,4133.64,-1023.4,4258.44,1,-13.9056,4258.44,6,6,6,5.9939,4000.17,-275.673,-3.94232,4009.65,4000.17,-275.673,4009.65,1,-3.94232,4009.65,-6,6,-6,5.9939,1652.54,-1144.47,-34.7045,2010.15,1652.54,-1144.47,2010.15,0,-34.7045,2010.15,-6,-6,-6,-6.0061,4000.17,275.673,3.94232,4009.65,4000.17,275.673,4009.65,1,3.94232,4009.65,6,-6,6,-6.0061,1652.54,1144.47,34.7045,2010.15,1652.54,1144.47,2010.15,0,34.7045,2010.15
0.00615,6,6,4006.57,-287.391,4016.86,1,-4.10279,4016.86,-6,6,1649.11,-1128.83,1998.45,0,-34.392,1998.45,-6,-6,4006.57,287.391,4016.86,1,4.10279,4016.86,6,-6,1649.11,1128.83,1998.45,0,34.392,1998.45,7,6,-1998.84,363.362,2031.6,0,-10.3031,2031.6,-7,7,-1637.74,1462.29,2195.56,0,-41.7609,2195.56,-7,-6,-1998.84,-363.362,2031.6,0,10.3031,2031.6,7,-7,-1637.74,-1462.29,2195.56,0,41.7609,2195.56,6,6,4006.57,-287.391,4016.86,1,-4.10279,4016.86,-6,7,4129.1,971.675,4241.89,1,13.2421,4241.89,-6,-6,4006.57,287.391,4016.86,1,4.10279,4016.86,6,-7,4129.1,-971.675,4241.89,1,-13.2421,4241.89,6,5,1391.56,-1222.05,1851.99,0,-41.2892,1851.99,-6,-7,-457.206,-2178.14,2225.61,0,78.1454,2225.61,7,-7,-1637.74,-1462.29,2195.56,0,41.7609,2195.56,6,-8,-872.085,-1200.18,1483.57,0,53.9969,1483.57,6,7,-457.206,2178.14,2225.61,0,-78.1454,2225.61,-7,7,-1637.74,1462.29,2195.56,0,-41.7609,2195.56,-6,8,-872.085,1200.18,1483.57,0,-53.9969,1483.57,-6,-5,1391.56,1222.05,1851.99,0,41.2892,1851.99,6,6,4006.57,-287.391,4016.86,1,-4.10279,4016.86,-6,7,4129.1,971.675,4241.89,1,13.2421,4241.89,-6,-6,4006.57,287.391,4016.86,1,4.10279,4016.86,6,-7,4129.1,-971.675,4241.89,1,-13.2421,4241.89,6,6,4006.57,-287.391,4016.86,1,-4.10279,4016.86,-6,7,4129.1,971.675,4241.89,1,13.2421,4241.89,-6,-6,4006.57,287.391,4016.86,1,4.10279,4016.86,6,-7,4129.1,-971.675,4241.89,1,-13.2421,4241.89,6,6,6,5.99385,4006.57,-287.391,-4.10279,4016.86,4006.57,-287.391,4016.86,1,-4.10279,4016.86,-6,6,-6,5.99385,1649.11,-1128.83,-34.392,1998.45,1649.11,-1128.83,1998.45,0,-34.392,1998.45,-6,-6,-6,-6.00615,4006.57,287.391,4.10279,4016.86,4006.57,287.391,4016.86,1,4.10279,4016.86,6,-6,6,-6.00615,1649.11,1128.83,34.392,1998.45,1649.11,1128.83,1998.45,0,34.392,1998.45
0.0062,6,6,3970.57,-263.933,3979.33,1,-3.803,3979.33,-6,6,1668.35,-1118.32,2008.49,0,-33.8344,2008.49,-6,-6,3970.57,263.933,3979.33,1,3.803,3979.33,6,-6,1668.35,1118.32,2008.49,0,33.8344,2008.49,7,6,-1996.68,364.332,2029.64,0,-10.3409,2029.64,-7,7,-1584.3,1496.2,2179.13,0,-43.3619,2179.13,-7,-6,-1996.68,-364.332,2029.64,0,10.3409,2029.64,7,-7,-1584.3,-1496.2,2179.13,0,43.3619,2179.13,6,6,3970.57,-263.933,3979.33,1,-3.803,3979.33,-6,7,4110.54,929.42,4214.3,1,12.7407,4214.3,-6,-6,3970.57,263.933,3979.33,1,3.803,3979.33,6,-7,4110.54,-929.42,4214.3,1,-12.7407,4214.3,6,5,1402.81,-1238.32,1871.18,0,-41.4362,1871.18,-6,-7,-441.16,-2184.88,2228.97,0,78.5846,2228.97,7,-7,-1584.3,-1496.2,2179.13,0,43.3619,2179.13,6,-8,-867.447,-1235.81,1509.87,0,54.9341,1509.87,6,7,-441.16,2184.88,2228.97,0,-78.5846,2228.97,-7,7,-1584.3,1496.2,2179.13,0,-43.3619,2179.13,-6,8,-867.447,1235.81,1509.87,0,-54.9341,1509.87,-6,-5,1402.81,1238.32,1871.18,0,41.4362,1871.18,6,6,3970.57,-263.933,3979.33,1,-3.803,3979.33,-6,7,4110.54,929.42,4214.3,1,12.7407,4214.3,-6,-6,3970.57,263.933,3979.33,1,3.803,3979.33,6,-7,4110.54,-929.42,4214.3,1,-12.7407,4214.3,6,6,3970.57,-263.933,3979.33,1,-3.803,3979.33,-6,7,4110.54,929.42,4214.3,1,12.7407,4214.3,-6,-6,3970.57,263.933,3979.33,1,3.803,3979.33,6,-7,4110.54,-929.42,4214.3,1,-12.7407,4214.3,6,6,6,5.9938,3970.57,-263.933,-3.803,3979.33,3970.57,-263.933,3979.33,1,-3.803,3979.33,-6,6,-6,5.9938,1668.35,-1118.32,-33.8344,2008.49,1668.35,-1118.32,2008.49,0,-33.8344,2008.49,-6,-6,-6,-6.0062,3970.57,263.933,3.803,3979.33,3970.57,263.933,3979.33,1,3.803,3979.33,6,-6,6,-6.0062,1668.35,1118.32,33.8344,2008.49,1668.35,1118.32,2008.49,0,33.8344,2008.49
0.00625,6,6,3945.94,-233.783,3952.86,1,-3.3906,3952.86,-6,6,1666.48,-1127.72,2012.19,0,-34.0865,2012.19,-6,-6,3945.94,233.783,3952.86,1,3.3906,3952.86,6,-6,1666.48,1127.72,2012.19,0,34.0865,2012.19,7,6,-2001.85,354.149,2032.94,0,-10.0324,2032.94,-7,7,-1520.43,1520.27,2150.1,0,-44.9969,2150.1,-7,-6,-2001.85,-354.149,2032.94,0,10.0324,2032.94,7,-7,-1520.43,-1520.27,2150.1,0,44.9969,2150.1,6,6,3945.94,-233.783,3952.86,1,-3.3906,3952.86,-6,7,4068.25,899.226,4166.45,1,12.464,4166.45,-6,-6,3945.94,233.783,3952.86,1,3.3906,3952.86,6,-7,4068.25,-899.226,4166.45,1,-12.464,4166.45,6,5,1408.6,-1245.44,1880.23,0,-41.4821,1880.23,-6,-7,-423.674,-2173.4,2214.31,0,78.9693,2214.31,7,-7,-1520.43,-1520.27,2150.1,0,44.9969,2150.1,6,-8,-847.355,-1293.37,1546.22,0,56.769,1546.22,6,7,-423.674,2173.4,2214.31,0,-78.9693,2214.31,-7,7,-1520.43,1520.27,2150.1,0,-44.9969,2150.1,-6,8,-847.355,1293.37,1546.22,0,-56.769,1546.22,-6,-5,1408.6,1245.44,1880.23,0,41.4821,1880.23,6,6,3945.94,-233.783,3952.86,1,-3.3906,3952.86,-6,7,4068.25,899.226,4166.45,1,12.464,4166.45,-6,-6,3945.94,233.783,3952.86,1,3.3906,3952.86,6,-7,4068.25,-899.226,4166.45,1,-12.464,4166.45,6,6,3945.94,-233.783,3952.86,1,-3.3906,3952.86,-6,7,4068.25,899.226,4166.45,1,12.464,4166.45,-6,-6,3945.94,233.783,3952.86,1,3.3906,3952.86,6,-7,4068.25,-899.226,4166.45,1,-12.464,4166.45,6,6,6,5.99375,3945.94,-233.783,-3.3906,3952.86,3945.94,-233.783,3952.86,1,-3.3906,3952.86,-6,6,-6,5.99375,1666.48,-1127.72,-34.0865,2012.19,1666.48,-1127.72,2012.19,0,-34.0865,2012.19,-6,-6,-6,-6.00625,3945.94,233.783,3.3906,3952.86,3945.94,233.783,3952.86,1,3.3906,3952.86,6,-6,6,-6.00625,1666.48,1127.72,34.0865,2012.19,1666.48,1127.72,2012.19,0,34.0865,2012.19
0.0063,6,6,3919.45,-214.931,3925.34,1,-3.13879,3925.34,-6,6,1667.42,-1119.4,2008.32,0,-33.875,2008.32,-6,-6,3919.45,214.931,3925.34,1,3.13879,3925.34,6,-6,1667.42,1119.4,2008.32,0,33.875,2008.32,7,6,-1996.55,369.007,2030.36,0,-10.4714,2030.36,-7,7,-1474.06,1543.66,2134.42,0,-46.3212,2134.42,-7,-6,-1996.55,-369.007,2030.36,0,10.4714,2030.36,7,-7,-1474.06,-1543.66,2134.42,0,46.3212,2134.42,6,6,3919.45,-214.931,3925.34,1,-3.13879,3925.34,-6,7,4037.56,865.627,4129.31,1,12.1007,4129.31,-6,-6,3919.45,214.931,3925.34,1,3.13879,3925.34,6,-7,4037.56,-865.627,4129.31,1,-12.1007,4129.31,6,5,1410.3,-1244.38,1880.81,0,-41.4235,1880.81,-6,-7,-409.047,-2150.76,2189.32,0,79.2317,2189.32,7,-7,-1474.06,-1543.66,2134.42,0,46.3212,2134.42,6,-8,-833.021,-1317.83,1559.04,0,57.7024,1559.04,6,7,-409.047,2150.76,2189.32,0,-79.2317,2189.32,-7,7,-1474.06,1543.66,2134.42,0,-46.3212,2134.42,-6,8,-833.021,1317.83,1559.04,0,-57.7024,1559.04,-6,-5,1410.3,1244.38,1880.81,0,41.4235,1880.81,6,6,3919.45,-214.931,3925.34,1,-3.13879,3925.34,-6,7,4037.56,865.627,4129.31,1,12.1007,4129.31,-6,-6,3919.45,214.931,3925.34,1,3.13879,3925.34,6,-7,4037.56,-865.627,4129.31,1,-12.1007,4129.31,6,6,3919.45,-214.931,3925.34,1,-3.13879,3925.34,-6,7,4037.56,865.627,4129.31,1,12.1007,4129.31,-6,-6,3919.45,214.931,3925.34,1,3.13879,3925.34,6,-7,4037.56,-865.627,4129.31,1,-12.1007,4129.31,6,6,6,5.9937,3919.45,-214.931,-3.13879,3925.34,3919.45,-214.931,3925.34,1,-3.13879,3925.34,-6,6,-6,5.9937,1667.42,-1119.4,-33.875,2008.32,1667.42,-1119.4,2008.32,0,-33.875,2008.32,-6,-6,-6,-6.0063,3919.45,214.931,3.13879,3925.34,3919.45,214.931,3925.34,1,3.13879,3925.34,6,-6,6,-6.0063,1667.42,1119.4,33.875,2008.32,1667.42,1119.4,2008.32,0,33.875,2008.32
0.00635,6,6,3887.57,-193.302,3892.38,1,-2.84658,3892.38,-6,6,1680.92,-1124.59,2022.42,0,-33.784,2022.42,-6,-6,3887.57,193.302,3892.38,1,2.84658,3892.38,6,-6,1680.92,1124.59,2022.42,0,33.784,2022.42,7,6,-1988.39,384.633,2025.25,0,-10.948,2025.25,-7,7,-1405.81,1599.17,2129.23,0,-48.6816,2129.23,-7,-6,-1988.39,-384.633,2025.25,0,10.948,2025.25,7,-7,-1405.81,-1599.17,2129.23,0,48.6816,2129.23,6,6,3887.57,-193.302,3892.38,1,-2.84658,3892.38,-6,7,3994.61,812.652,4076.43,1,11.4992,4076.43,-6,-6,3887.57,193.302,3892.38,1,2.84658,3892.38,6,-7,3994.61,-812.652,4076.43,1,-11.4992,4076.43,6,5,1443.89,-1242.47,1904.88,0,-40.712,1904.88,-6,-7,-403.949,-2148.39,2186.04,0,79.3514,2186.04,7,-7,-1405.81,-1599.17,2129.23,0,48.6816,2129.23,6,-8,-807.768,-1376.78,1596.25,0,59.5994,1596.25,6,7,-403.949,2148.39,2186.04,0,-79.3514,2186.04,-7,7,-1405.81,1599.17,2129.23,0,-48.6816,2129.23,-6,8,-807.768,1376.78,1596.25,0,-59.5994,1596.25,-6,-5,1443.89,1242.47,1904.88,0,40.712,1904.88,6,6,3887.57,-193.302,3892.38,1,-2.84658,3892.38,-6,7,3994.61,812.652,4076.43,1,11.4992,4076.43,-6,-6,3887.57,193.302,3892.38,1,2.84658,3892.38,6,-7,3994.61,-812.652,4076.43,1,-11.4992,4076.43,6,6,3887.57,-193.302,3892.38,1,-2.84658,3892.38,-6,7,3994.61,812.652,4076.43,1,11.4992,4076.43,-6,-6,3887.57,193.302,3892.38,1,2.84658,3892.38,6,-7,3994.61,-812.652,4076.43,1,-11.4992,4076.43,6,6,6,5.99365,3887.57,-193.302,-2.84658,3892.38,3887.57,-193.302,3892.38,1,-2.84658,3892.38,-6,6,-6,5.99365,1680.92,-1124.59,-33.784,2022.42,1680.92,-1124.59,2022.42,0,-33.784,2022.42,-6,-6,-6,-6.00635,3887.57,193.302,2.84658,3892.38,3887.57,193.302,3892.38,1,2.84658,3892.38,6,-6,6,-6.00635,1680.92,1124.59,33.784,2022.42,1680.92,1124.59,2022.42,0,33.784,2022.42
0.0064,6,6,3910.62,-224.314,3917.05,1,-3.2829,3917.05,-6,6,1623.69,-1129.48,1977.9,0,-34.8233,1977.9,-6,-6,3910.62,224.314,3917.05,1,3.2829,3917.05,6,-6,1623.69,1129.48,1977.9,0,34.8233,1977.9,7,6,-2027.56,405.43,2067.7,0,-11.3077,2067.7,-7,7,-1371.42,1669.72,2160.73,0,-50.602,2160.73,-7,-6,-2027.56,-405.43,2067.7,0,11.3077,2067.7,7,-7,-1371.42,-1669.72,2160.73,0,50.602,2160.73,6,6,3910.62,-224.314,3917.05,1,-3.2829,3917.05,-6,7,4013.35,735.511,4080.19,1,10.3851,4080.19,-6,-6,3910.62,224.314,3917.05,1,3.2829,3917.05,6,-7,4013.35,-735.511,4080.19,1,-10.3851,4080.19,6,5,1378.82,-1236.35,1851.95,0,-41.8816,1851.95,-6,-7,-374.035,-2181.18,2213.02,0,80.2694,2213.02,7,-7,-1371.42,-1669.72,2160.73,0,50.602,2160.73,6,-8,-791.643,-1468.72,1668.49,0,61.6753,1668.49,6,7,-374.035,2181.18,2213.02,0,-80.2694,2213.02,-7,7,-1371.42,1669.72,2160.73,0,-50.602,2160.73,-6,8,-791.643,1468.72,1668.49,0,-61.6753,1668.49,-6,-5,1378.82,1236.35,1851.95,0,41.8816,1851.95,6,6,3910.62,-224.314,3917.05,1,-3.2829,3917.05,-6,7,4013.35,735.511,4080.19,1,10.3851,4080.19,-6,-6,3910.62,224.314,3917.05,1,3.2829,3917.05,6,-7,4013.35,-735.511,4080.19,1,-10.3851,4080.19,6,6,3910.62,-224.314,3917.05,1,-3.2829,3917.05,-6,7,4013.35,735.511,4080.19,1,10.3851,4080.19,-6,-6,3910.62,224.314,3917.05,1,3.2829,3917.05,6,-7,4013.35,-735.511,4080.19,1,-10.3851,4080.19,6,6,6,5.9936,3910.62,-224.314,-3.2829,3917.05,3910.62,-224.314,3917.05,1,-3.2829,3917.05,-6,6,-6,5.9936,1623.69,-1129.48,-34.8233,1977.9,1623.69,-1129.48,1977.9,0,-34.8233,1977.9,-6,-6,-6,-6.0064,3910.62,224.314,3.2829,3917.05,3910.62,224.314,3917.05,1,3.2829,3917.05,6,-6,6,-6.0064,1623.69,1129.48,34.8233,1977.9,1623.69,1129.48,1977.9,0,34.8233,1977.9
0.00645,6,6,3881.07,-196.277,3886.03,1,-2.89515,3886.03,-6,6,1637.97,-1146.55,1999.39,0,-34.9913,1999.39,-6,-6,3881.07,196.277,3886.03,1,2.89515,3886.03,6,-6,1637.97,1146.55,1999.39,0,34.9913,1999.39,7,6,-2015.77,423.615,2059.8,0,-11.868,2059.8,-7,7,-1298.84,1693.32,2134.09,0,-52.5104,2134.09,-7,-6,-2015.77,-423.615,2059.8,0,11.868,2059.8,7,-7,-1298.84,-1693.32,2134.09,0,52.5104,2134.09,6,6,3881.07,-196.277,3886.03,1,-2.89515,3886.03,-6,7,3976.24,709.963,4039.13,1,10.1236,4039.13,-6,-6,3881.07,196.277,3886.03,1,2.89515,3886.03,6,-7,3976.24,-709.963,4039.13,1,-10.1236,4039.13,6,5,1392.49,-1264.55,1880.98,0,-42.2432,1880.98,-6,-7,-357.075,-2184.48,2213.47,0,80.7165,2213.47,7,-7,-1298.84,-1693.32,2134.09,0,52.5104,2134.09,6,-8,-768.873,-1516.81,1700.55,0,63.1195,1700.55,6,7,-357.075,2184.48,2213.47,0,-80.7165,2213.47,-7,7,-1298.84,1693.32,2134.09,0,-52.5104,2134.09,-6,8,-768.873,1516.81,1700.55,0,-63.1195,1700.55,-6,-5,1392.49,1264.55,1880.98,0,42.2432,1880.98,6,6,3881.07,-196.277,3886.03,1,-2.89515,3886.03,-6,7,3976.24,709.963,4039.13,1,10.1236,4039.13,-6,-6,3881.07,196.277,3886.03,1,2.89515,3886.03,6,-7,3976.24,-709.963,4039.13,1,-10.1236,4039.13,6,6,3881.07,-196.277,3886.03,1,-2.89515,3886.03,-6,7,3976.24,709.963,4039.13,1,10.1236,4039.13,-6,-6,3881.07,196.277,3886.03,1,2.89515,3886.03,6,-7,3976.24,-709.963,4039.13,1,-10.1236,4039.13,6,6,6,5.99355,3881.07,-196.277,-2.89515,3886.03,3881.07,-196.277,3886.03,1,-2.89515,3886.03,-6,6,-6,5.99355,1637.97,-1146.55,-34.9913,1999.39,1637.97,-1146.55,1999.39,0,-34.9913,1999.39,-6,-6,-6,-6.00645,3881.07,196.277,2.89515,3886.03,3881.07,196.277,3886.03,1,2.89515,3886.03,6,-6,6,-6.00645,1637.97,1146.55,34.9913,1999.39,1637.97,1146.55,1999.39,0,34.9913,1999.39
0.0065,6,6,3854.27,-176.583,3858.32,1,-2.62317,3858.32,-6,6,1641.13,-1154.26,2006.4,0,-35.1199,2006.4,-6,-6,3854.27,176.583,3858.32,1,2.62317,3858.32,6,-6,1641.13,1154.26,2006.4,0,35.1199,2006.4,7,6,-1999.73,434.551,2046.4,0,-12.26,2046.4,-7,7,-1230.45,1701.13,2099.49,0,-54.1212,2099.49,-7,-6,-1999.73,-434.551,2046.4,0,12.26,2046.4,7,-7,-1230.45,-1701.13,2099.49,0,54.1212,2099.49,6,6,3854.27,-176.583,3858.32,1,-2.62317,3858.32,-6,7,3938.62,683.384,3997.46,1,9.84331,3997.46,-6,-6,3854.27,176.583,3858.32,1,2.62317,3858.32,6,-7,3938.62,-683.384,3997.46,1,-9.84331,3997.46,-7,8,2219.5,-1345.55,2595.51,0,-31.226,2595.51,-6,-7,-333.019,-2180.9,2206.18,0,81.3181,2206.18,7,-7,-1230.45,-1701.13,2099.49,0,54.1212,2099.49,6,-8,-752.765,-1567.27,1738.68,0,64.3449,1738.68,6,7,-333.019,2180.9,2206.18,0,-81.3181,2206.18,-7,7,-1230.45,1701.13,2099.49,0,-54.1212,2099.49,-6,8,-752.765,1567.27,1738.68,0,-64.3449,1738.68,7,-8,2219.5,1345.55,2595.51,0,31.226,2595.51,6,6,3854.27,-176.583,3858.32,1,-2.62317,3858.32,-6,7,3938.62,683.384,3997.46,1,9.84331,3997.46,-6,-6,3854.27,176.583,3858.32,1,2.62317,3858.32,6,-7,3938.62,-683.384,3997.46,1,-9.84331,3997.46,6,6,3854.27,-176.583,3858.32,1,-2.62317,3858.32,-6,7,3938.62,683.384,3997.46,1,9.84331,3997.46,-6,-6,3854.27,176.583,3858.32,1,2.62317,3858.32,6,-7,3938.62,-683.384,3997.46,1,-9.84331,3997.46,6,6,6,5.9935,3854.27,-176.583,-2.62317,3858.32,3854.27,-176.583,3858.32,1,-2.62317,3858.32,-6,6,-6,5.9935,1641.13,-1154.26,-35.1199,2006.4,1641.13,-1154.26,2006.4,0,-35.1199,2006.4,-6,-6,-6,-6.0065,3854.27,176.583,2.62317,3858.32,3854.27,176.583,3858.32,1,2.62317,3858.32,6,-6,6,-6.0065,1641.13,1154.26,35.1199,2006.4,1641.13,1154.26,2006.4,0,35.1199,2006.4
0.00655,6,6,3827.89,-160.055,3831.24,1,-2.39431,3831.24,-6,6,1664.02,-1143.83,2019.23,0,-34.5043,2019.23,-6,-6,3827.89,160.055,3831.24,1,2.39431,3831.24,6,-6,1664.02,1143.83,2019.23,0,34.5043,2019.23,7,6,-2014.46,456.005,2065.43,0,-12.7549,2065.43,-7,7,-1176.1,1754.3,2112.05,0,-56.1616,2112.05,-7,-6,-2014.46,-456.005,2065.43,0,12.7549,2065.43,7,-7,-1176.1,-1754.3,2112.05,0,56.1616,2112.05,6,6,3827.89,-160.055,3831.24,1,-2.39431,3831.24,-6,7,3899.69,645.186,3952.7,1,9.39423,3952.7,-6,-6,3827.89,160.055,3831.24,1,2.39431,3831.24,6,-7,3899.69,-645.186,3952.7,1,-9.39423,3952.7,-7,8,2204.09,-1422.18,2623.09,0,-32.832,2623.09,-6,-7,-315.109,-2164.42,2187.24,0,81.7167,2187.24,7,-7,-1176.1,-1754.3,2112.05,0,56.1616,2112.05,6,-8,-721.213,-1618.05,1771.5,0,65.976,1771.5,6,7,-315.109,2164.42,2187.24,0,-81.7167,2187.24,-7,7,-1176.1,1754.3,2112.05,0,-56.1616,2112.05,-6,8,-721.213,1618.05,1771.5,0,-65.976,1771.5,7,-8,2204.09,1422.18,2623.09,0,32.832,2623.09,6,6,3827.89,-160.055,3831.24,1,-2.39431,3831.24,-6,7,3899.69,645.186,3952.7,1,9.39423,3952.7,-6,-6,3827.89,160.055,3831.24,1,2.39431,3831.24,6,-7,3899.69,-645.186,3952.7,1,-9.39423,3952.7,6,6,3827.89,-160.055,3831.24,1,-2.39431,3831.24,-6,7,3899.69,645.186,3952.7,1,9.39423,3952.7,-6,-6,3827.89,160.055,3831.24,1,2.39431,3831.24,6,-7,3899.69,-645.186,3952.7,1,-9.39423,3952.7,6,6,6,5.99345,3827.89,-160.055,-2.39431,3831.24,3827.89,-160.055,3831.24,1,-2.39431,3831.24,-6,6,-6,5.99345,1664.02,-1143.83,-34.5043,2019.23,1664.02,-1143.83,2019.23,0,-34.5043,2019.23,-6,-6,-6,-6.00655,3827.89,160.055,2.39431,3831.24,3827.89,160.055,3831.24,1,2.39431,3831.24,6,-6,6,-6.00655,1664.02,1143.83,34.5043,2019.23,1664.02,1143.83,2019.23,0,34.5043,2019.23
0.0066,6,6,3815.13,-167.168,3818.8,1,-2.50893,3818.8,-6,6,1638.63,-1120.8,1985.27,0,-34.3715,1985.27,-6,-6,3815.13,167.168,3818.8,1,2.50893,3818.8,6,-6,1638.63,1120.8,1985.27,0,34.3715,1985.27,7,6,-2011.96,442.79,2060.11,0,-12.4117,2060.11,-7,9,-1141.28,-605.522,1291.96,0,27.9489,1291.96,-7,-6,-2011.96,-442.79,2060.11,0,12.4117,2060.11,7,-9,-1141.28,605.522,1291.96,0,-27.9489,1291.96,6,6,3815.13,-167.168,3818.8,1,-2.50893,3818.8,-6,7,3891.76,591.445,3936.44,1,8.64134,3936.44,-6,-6,3815.13,167.168,3818.8,1,2.50893,3818.8,6,-7,3891.76,-591.445,3936.44,1,-8.64134,3936.44,-7,8,2131.15,-1519.63,2617.46,0,-35.491,2617.46,-6,-7,-298.183,-2201.82,2221.91,0,82.2876,2221.91,7,-7,-1115.86,-1758.85,2082.95,0,57.608,2082.95,6,-8,-703.414,-1690.31,1830.83,0,67.4056,1830.83,6,7,-298.183,2201.82,2221.91,0,-82.2876,2221.91,-7,7,-1115.86,1758.85,2082.95,0,-57.608,2082.95,-6,8,-703.414,1690.31,1830.83,0,-67.4056,1830.83,7,-8,2131.15,1519.63,2617.46,0,35.491,2617.46,6,6,3815.13,-167.168,3818.8,1,-2.50893,3818.8,-6,7,3891.76,591.445,3936.44,1,8.64134,3936.44,-6,-6,3815.13,167.168,3818.8,1,2.50893,3818.8,6,-7,3891.76,-591.445,3936.44,1,-8.64134,3936.44,6,6,3815.13,-167.168,3818.8,1,-2.50893,3818.8,-6,7,3891.76,591.445,3936.44,1,8.64134,3936.44,-6,-6,3815.13,167.168,3818.8,1,2.50893,3818.8,6,-7,3891.76,-591.445,3936.44,1,-8.64134,3936.44,6,6,6,5.9934,3815.13,-167.168,-2.50893,3818.8,3815.13,-167.168,3818.8,1,-2.50893,3818.8,-6,6,-6,5.9934,1638.63,-1120.8,-34.3715,1985.27,1638.63,-1120.8,1985.27,0,-34.3715,1985.27,-6,-6,-6,-6.0066,3815.13,167.168,2.50893,3818.8,3815.13,167.168,3818.8,1,2.50893,3818.8,6,-6,6,-6.0066,1638.63,1120.8,34.3715,1985.27,1638.63,1120.8,1985.27,0,34.3715,1985.27
0.00665,6,6,3805.29,-153.025,3808.37,1,-2.30284,3808.37,-6,6,1625.5,-1141.89,1986.5,0,-35.0874,1986.5,-6,-6,3805.29,153.025,3808.37,1,2.30284,3808.37,6,-6,1625.5,1141.89,1986.5,0,35.0874,1986.5,7,6,-2028.93,423.349,2072.63,0,-11.786,2072.63,-7,9,-1194.85,-539.563,1311.03,0,24.3026,1311.03,-7,-6,-2028.93,-423.349,2072.63,0,11.786,2072.63,7,-9,-1194.85,539.563,1311.03,0,-24.3026,1311.03,6,6,3805.29,-153.025,3808.37,1,-2.30284,3808.37,-6,7,3877.25,552.057,3916.36,1,8.10352,3916.36,-6,-6,3805.29,153.025,3808.37,1,2.30284,3808.37,6,-7,3877.25,-552.057,3916.36,1,-8.10352,3916.36,-7,8,2089.68,-1592.4,2627.26,0,-37.3085,2627.26,-6,-7,-268.211,-2175.9,2192.37,0,82.9729,2192.37,7,-7,-1091.19,-1760.89,2071.57,0,58.2142,2071.57,6,-8,-662.406,-1727.3,1849.95,0,69.0185,1849.95,6,7,-268.211,2175.9,2192.37,0,-82.9729,2192.37,-7,7,-1091.19,1760.89,2071.57,0,-58.2142,2071.57,-6,8,-662.406,1727.3,1849.95,0,-69.0185,1849.95,7,-8,2089.68,1592.4,2627.26,0,37.3085,2627.26,6,6,3805.29,-153.025,3808.37,1,-2.30284,3808.37,-6,7,3877.25,552.057,3916.36,1,8.10352,3916.36,-6,-6,3805.29,153.025,3808.37,1,2.30284,3808.37,6,-7,3877.25,-552.057,3916.36,1,-8.10352,3916.36,6,6,3805.29,-153.025,3808.37,1,-2.30284,3808.37,-6,7,3877.25,552.057,3916.36,1,8.10352,3916.36,-6,-6,3805.29,153.025,3808.37,1,2.30284,3808.37,6,-7,3877.25,-552.057,3916.36,1,-8.10352,3916.36,6,6,6,5.99335,3805.29,-153.025,-2.30284,3808.37,3805.29,-153.025,3808.37,1,-2.30284,3808.37,-6,6,-6,5.99335,1625.5,-1141.89,-35.0874,1986.5,1625.5,-1141.89,1986.5,0,-35.0874,1986.5,-6,-6,-6,-6.00665,3805.29,153.025,2.30284,3808.37,3805.29,153.025,3808.37,1,2.30284,3808.37,6,-6,6,-6.00665,1625.5,1141.89,35.0874,1986.5,1625.5,1141.89,1986.5,0,35.0874,1986.5
0.0067,6,6,3762.74,-132.039,3765.05,1,-2.00976,3765.05,-6,6,1618.07,-1128.88,1972.95,0,-34.9024,1972.95,-6,-6,3762.74,132.039,3765.05,1,2.00976,3765.05,6,-6,1618.07,1128.88,1972.95,0,34.9024,1972.95,7,6,-2008.59,404.214,2048.86,0,-11.3784,2048.86,-7,9,-1212.99,-461.889,1297.96,0,20.8461,1297.96,-7,-6,-2008.59,-404.214,2048.86,0,11.3784,2048.86,7,-9,-1212.99,461.889,1297.96,0,-20.8461,1297.96,6,6,3762.74,-132.039,3765.05,1,-2.00976,3765.05,-6,7,3824.56,525.512,3860.49,1,7.82372,3860.49,-6,-6,3762.74,132.039,3765.05,1,2.00976,3765.05,6,-7,3824.56,-525.512,3860.49,1,-7.82372,3860.49,-7,8,2014.13,-1660,2610.04,0,-39.4946,2610.04,-6,-7,-239.515,-2159.52,2172.76,0,83.6711,2172.76,6,-8,-625.051,-1749.81,1858.1,0,70.3427,1858.1,7,-7,-1033.1,-1741.65,2025.01,0,59.3248,2025.01,6,7,-239.515,2159.52,2172.76,0,-83.6711,2172.76,-6,8,-625.051,1749.81,1858.1,0,-70.3427,1858.1,-7,7,-1033.1,1741.65,2025.01,0,-59.3248,2025.01,7,-8,2014.13,1660,2610.04,0,39.4946,2610.04,6,6,3762.74,-132.039,3765.05,1,-2.00976,3765.05,-6,7,3824.56,525.512,3860.49,1,7.82372,3860.49,-6,-6,3762.74,132.039,3765.05,1,2.00976,3765.05,6,-7,3824.56,-525.512,3860.49,1,-7.82372,3860.49,6,6,3762.74,-132.039,3765.05,1,-2.00976,3765.05,-6,7,3824.56,525.512,3860.49,1,7.82372,3860.49,-6,-6,3762.74,132.039,3765.05,1,2.00976,3765.05,6,-7,3824.56,-525.512,3860.49,1,-7.82372,3860.49,6,6,6,5.9933,3762.74,-132.039,-2.00976,3765.05,3762.74,-132.039,3765.05,1,-2.00976,3765.05,-6,6,-6,5.9933,1618.07,-1128.88,-34.9024,1972.95,1618.07,-1128.88,1972.95,0,-34.9024,1972.95,-6,-6,-6,-6.0067,3762.74,132.039,2.00976,3765.05,3762.74,132.039,3765.05,1,2.00976,3765.05,6,-6,6,-6.0067,1618.07,1128.88,34.9024,1972.95,1618.07,1128.88,1972.95,0,34.9024,1972.95
0.00675,6,6,3741.66,-136.35,3744.14,1,-2.087,3744.14,-6,6,1600.02,-1120.16,1953.16,0,-34.9955,1953.16,-6,-6,3741.66,136.35,3744.14,1,2.087,3744.14,6,-6,1600.02,1120.16,1953.16,0,34.9955,1953.16,7,6,-2010.63,426.282,2055.33,0,-11.9702,2055.33,-7,9,-1227.91,-374.01,1283.61,0,16.9402,1283.61,-7,-6,-2010.63,-426.282,2055.33,0,11.9702,2055.33,7,-9,-1227.91,374.01,1283.61,0,-16.9402,1283.61,6,6,3741.66,-136.35,3744.14,1,-2.087,3744.14,-6,7,3804.68,484.058,3835.35,1,7.25062,3835.35,-6,-6,3741.66,136.35,3744.14,1,2.087,3744.14,6,-7,3804.68,-484.058,3835.35,1,-7.25062,3835.35,-7,8,1944.17,-1747.2,2613.91,0,-41.9457,2613.91,-6,-7,-204.418,-2186.96,2196.49,0,84.66,2196.49,6,-8,-580.565,-1816.21,1906.74,0,72.2731,1906.74,7,-7,-969.951,-1759.82,2009.42,0,61.1381,2009.42,6,7,-204.418,2186.96,2196.49,0,-84.66,2196.49,-6,8,-580.565,1816.21,1906.74,0,-72.2731,1906.74,-7,7,-969.951,1759.82,2009.42,0,-61.1381,2009.42,7,-8,1944.17,1747.2,2613.91,0,41.9457,2613.91,6,6,3741.66,-136.35,3744.14,1,-2.087,3744.14,-6,7,3804.68,484.058,3835.35,1,7.25062,3835.35,-6,-6,3741.66,136.35,3744.14,1,2.087,3744.14,6,-7,3804.68,-484.058,3835.35,1,-7.25062,3835.35,6,6,3741.66,-136.35,3744.14,1,-2.087,3744.14,-6,7,3804.68,484.058,3835.35,1,7.25062,3835.35,-6,-6,3741.66,136.35,3744.14,1,2.087,3744.14,6,-7,3804.68,-484.058,3835.35,1,-7.25062,3835.35,6,6,6,5.99325,3741.66,-136.35,-2.087,3744.14,3741.66,-136.35,3744.14,1,-2.087,3744.14,-6,6,-6,5.99325,1600.02,-1120.16,-34.9955,1953.16,1600.02,-1120.16,1953.16,0,-34.9955,1953.16,-6,-6,-6,-6.00675,3741.66,136.35,2.087,3744.14,3741.66,136.35,3744.14,1,2.087,3744.14,6,-6,6,-6.00675,1600.02,1120.16,34.9955,1953.16,1600.02,1120.16,1953.16,0,34.9955,1953.16
0.0068,6,6,3731.64,-98.9369,3732.95,1,-1.51873,3732.95,-6,6,1594.33,-1114.63,1945.33,0,-34.9581,1945.33,-6,-6,3731.64,98.9369,3732.95,1,1.51873,3732.95,6,-6,1594.33,1114.63,1945.33,0,34.9581,1945.33,7,6,-2018.45,398.772,2057.46,0,-11.1756,2057.46,-7,9,-1268.03,-295.757,1302.07,0,13.129,1302.07,-7,-6,-2018.45,-398.772,2057.46,0,11.1756,2057.46,7,-9,-1268.03,295.757,1302.07,0,-13.129,1302.07,6,6,3731.64,-98.9369,3732.95,1,-1.51873,3732.95,-6,7,3786.47,465.541,3814.98,1,7.00925,3814.98,-6,-6,3731.64,98.9369,3732.95,1,1.51873,3732.95,6,-7,3786.47,-465.541,3814.98,1,-7.00925,3814.98,-7,8,1894.06,-1817.37,2624.94,0,-43.8162,2624.94,-6,-7,-199.784,-2167.73,2176.92,0,84.7343,2176.92,6,-8,-554.936,-1847.54,1929.08,0,73.2816,1929.08,7,-7,-942.97,-1760.19,1996.87,0,61.8212,1996.87,6,7,-199.784,2167.73,2176.92,0,-84.7343,2176.92,-6,8,-554.936,1847.54,1929.08,0,-73.2816,1929.08,-7,7,-942.97,1760.19,1996.87,0,-61.8212,1996.87,7,-8,1894.06,1817.37,2624.94,0,43.8162,2624.94,6,6,3731.64,-98.9369,3732.95,1,-1.51873,3732.95,-6,7,3786.47,465.541,3814.98,1,7.00925,3814.98,-6,-6,3731.64,98.9369,3732.95,1,1.51873,3732.95,6,-7,3786.47,-465.541,3814.98,1,-7.00925,3814.98,6,6,3731.64,-98.9369,3732.95,1,-1.51873,3732.95,-6,7,3786.47,465.541,3814.98,1,7.00925,3814.98,-6,-6,3731.64,98.9369,3732.95,1,1.51873,3732.95,6,-7,3786.47,-465.541,3814.98,1,-7.00925,3814.98,6,6,6,5.9932,3731.64,-98.9369,-1.51873,3732.95,3731.64,-98.9369,3732.95,1,-1.51873,3732.95,-6,6,-6,5.9932,1594.33,-1114.63,-34.9581,1945.33,1594.33,-1114.63,1945.33,0,-34.9581,1945.33,-6,-6,-6,-6.0068,3731.64,98.9369,1.51873,3732.95,3731.64,98.9369,3732.95,1,1.51873,3732.95,6,-6,6,-6.0068,1594.33,1114.63,34.9581,1945.33,1594.33,1114.63,1945.33,0,34.9581,1945.33
0.00685,6,6,3711.51,-88.9505,3712.57,1,-1.3729,3712.57,-6,6,1580.72,-1106.47,1929.49,0,-34.991,1929.49,-6,-6,3711.51,88.9505,3712.57,1,1.3729,3712.57,6,-6,1580.72,1106.47,1929.49,0,34.991,1929.49,7,6,-2017.53,384.26,2053.8,0,-10.7834,2053.8,-7,9,-1289.95,-170.602,1301.18,0,7.53393,1301.18,-7,-6,-2017.53,-384.26,2053.8,0,10.7834,2053.8,7,-9,-1289.95,170.602,1301.18,0,-7.53393,1301.18,6,6,3711.51,-88.9505,3712.57,1,-1.3729,3712.57,-6,7,3763.88,428.111,3788.15,1,6.48904,3788.15,-6,-6,3711.51,88.9505,3712.57,1,1.3729,3712.57,6,-7,3763.88,-428.111,3788.15,1,-6.48904,3788.15,-7,8,1806.17,-1917.02,2633.86,0,-46.7053,2633.86,-6,-7,-180.461,-2185.57,2193,0,85.2798,2193,6,-8,-525.905,-1903.21,1974.53,0,74.5531,1974.53,7,-7,-878.815,-1755.7,1963.36,0,63.4097,1963.36,6,7,-180.461,2185.57,2193,0,-85.2798,2193,-6,8,-525.905,1903.21,1974.53,0,-74.5531,1974.53,-7,7,-878.815,1755.7,1963.36,0,-63.4097,1963.36,7,-8,1806.17,1917.02,2633.86,0,46.7053,2633.86,6,6,3711.51,-88.9505,3712.57,1,-1.3729,3712.57,-6,7,3763.88,428.111,3788.15,1,6.48904,3788.15,-6,-6,3711.51,88.9505,3712.57,1,1.3729,3712.57,6,-7,3763.88,-428.111,3788.15,1,-6.48904,3788.15,6,6,3711.51,-88.9505,3712.57,1,-1.3729,3712.57,-6,7,3763.88,428.111,3788.15,1,6.48904,3788.15,-6,-6,3711.51,88.9505,3712.57,1,1.3729,3712.57,6,-7,3763.88,-428.111,3788.15,1,-6.48904,3788.15,6,6,6,5.99315,3711.51,-88.9505,-1.3729,3712.57,3711.51,-88.9505,3712.57,1,-1.3729,3712.57,-6,6,-6,5.99315,1580.72,-1106.47,-34.991,1929.49,1580.72,-1106.47,1929.49,0,-34.991,1929.49,-6,-6,-6,-6.00685,3711.51,88.9505,1.3729,3712.57,3711.51,88.9505,3712.57,1,1.3729,3712.57,6,-6,6,-6.00685,1580.72,1106.47,34.991,1929.49,1580.72,1106.47,1929.49,0,34.991,1929.49
0.0069,6,6,3686.92,-82.9975,3687.85,1,-1.28959,3687.85,-6,6,1598.99,-1096.26,1938.7,0,-34.4343,1938.7,-6,-6,3686.92,82.9975,3687.85,1,1.28959,3687.85,6,-6,1598.99,1096.26,1938.7,0,34.4343,1938.7,7,6,-2013.17,424.491,2057.43,0,-11.9068,2057.43,-7,9,-1323.24,-125.71,1329.2,0,5.42691,1329.2,-7,-6,-2013.17,-424.491,2057.43,0,11.9068,2057.43,7,-9,-1323.24,125.71,1329.2,0,-5.42691,1329.2,6,6,3686.92,-82.9975,3687.85,1,-1.28959,3687.85,-6,7,3725.27,394.984,3746.15,1,6.05236,3746.15,-6,-6,3686.92,82.9975,3687.85,1,1.28959,3687.85,6,-7,3725.27,-394.984,3746.15,1,-6.05236,3746.15,-7,8,1766.15,-1997.31,2666.18,0,-48.5148,2666.18,-6,-7,-161.718,-2184.09,2190.07,0,85.7653,2190.07,6,-8,-498.15,-1950.96,2013.56,0,75.6764,2013.56,7,-7,-808.731,-1775.06,1950.61,0,65.5056,1950.61,6,7,-161.718,2184.09,2190.07,0,-85.7653,2190.07,-6,8,-498.15,1950.96,2013.56,0,-75.6764,2013.56,-7,7,-808.731,1775.06,1950.61,0,-65.5056,1950.61,7,-8,1766.15,1997.31,2666.18,0,48.5148,2666.18,6,6,3686.92,-82.9975,3687.85,1,-1.28959,3687.85,-6,7,3725.27,394.984,3746.15,1,6.05236,3746.15,-6,-6,3686.92,82.9975,3687.85,1,1.28959,3687.85,6,-7,3725.27,-394.984,3746.15,1,-6.05236,3746.15,6,6,3686.92,-82.9975,3687.85,1,-1.28959,3687.85,-6,7,3725.27,394.984,3746.15,1,6.05236,3746.15,-6,-6,3686.92,82.9975,3687.85,1,1.28959,3687.85,6,-7,3725.27,-394.984,3746.15,1,-6.05236,3746.15,6,6,6,5.9931,3686.92,-82.9975,-1.28959,3687.85,3686.92,-82.9975,3687.85,1,-1.28959,3687.85,-6,6,-6,5.9931,1598.99,-1096.26,-34.4343,1938.7,1598.99,-1096.26,1938.7,0,-34.4343,1938.7,-6,-6,-6,-6.0069,3686.92,82.9975,1.28959,3687.85,3686.92,82.9975,3687.85,1,1.28959,3687.85,6,-6,6,-6.0069,1598.99,1096.26,34.4343,1938.7,1598.99,1096.26,1938.7,0,34.4343,1938.7
0.00695,6,6,3680.26,-53.0397,3680.64,1,-0.825685,3680.64,-6,6,1577.25,-1103.71,1925.07,0,-34.9832,1925.07,-6,-6,3680.26,53.0397,3680.64,1,0.825685,3680.64,6,-6,1577.25,1103.71,1925.07,0,34.9832,1925.07,7,6,-2000.85,384.065,2037.38,0,-10.8658,2037.38,-7,9,-1339.43,-40.1044,1340.03,0,1.71501,1340.03,-7,-6,-2000.85,-384.065,2037.38,0,10.8658,2037.38,7,-9,-1339.43,40.1044,1340.03,0,-1.71501,1340.03,6,6,3680.26,-53.0397,3680.64,1,-0.825685,3680.64,-6,7,3704.72,394.278,3725.64,1,6.0749,3725.64,-6,-6,3680.26,53.0397,3680.64,1,0.825685,3680.64,6,-7,3704.72,-394.278,3725.64,1,-6.0749,3725.64,-7,8,1693.88,-2046.58,2656.64,0,-50.3868,2656.64,-6,-7,-149.266,-2166.35,2171.49,0,86.0584,2171.49,6,-8,-463.703,-1974.06,2027.79,0,76.781,2027.79,7,-7,-782.241,-1741.14,1908.79,0,65.8071,1908.79,6,7,-149.266,2166.35,2171.49,0,-86.0584,2171.49,-6,8,-463.703,1974.06,2027.79,0,-76.781,2027.79,-7,7,-782.241,1741.14,1908.79,0,-65.8071,1908.79,7,-8,1693.88,2046.58,2656.64,0,50.3868,2656.64,6,6,3680.26,-53.0397,3680.64,1,-0.825685,3680.64,-6,7,3704.72,394.278,3725.64,1,6.0749,3725.64,-6,-6,3680.26,53.0397,3680.64,1,0.825685,3680.64,6,-7,3704.72,-394.278,3725.64,1,-6.0749,3725.64,6,6,3680.26,-53.0397,3680.64,1,-0.825685,3680.64,-6,7,3704.72,394.278,3725.64,1,6.0749,3725.64,-6,-6,3680.26,53.0397,3680.64,1,0.825685,3680.64,6,-7,3704.72,-394.278,3725.64,1,-6.0749,3725.64,6,6,6,5.99305,3680.26,-53.0397,-0.825685,3680.64,3680.26,-53.0397,3680.64,1,-0.825685,3680.64,-6,6,-6,5.99305,1577.25,-1103.71,-34.9832,1925.07,1577.25,-1103.71,1925.07,0,-34.9832,1925.07,-6,-6,-6,-6.00695,3680.26,53.0397,0.825685,3680.64,3680.26,53.0397,3680.64,1,0.825685,3680.64,6,-6,6,-6.00695,1577.25,1103.71,34.9832,1925.07,1577.25,1103.71,1925.07,0,34.9832,1925.07
0.007,6,6,3670.4,-53.5941,3670.79,1,-0.836557,3670.79,-6,6,1565.21,-1095.49,1910.49,0,-34.988,1910.49,-6,-6,3670.4,53.5941,3670.79,1,0.836557,3670.79,6,-6,1565.21,1095.49,1910.49,0,34.988,1910.49,7,6,-2032.29,384.499,2068.34,0,-10.7135,2068.34,-7,9,-1355.27,16.9408,1355.38,0,-0.716155,1355.38,-7,-6,-2032.29,-384.499,2068.34,0,10.7135,2068.34,7,-9,-1355.27,-16.9408,1355.38,0,0.716155,1355.38,6,6,3670.4,-53.5941,3670.79,1,-0.836557,3670.79,-6,7,3687.08,347.673,3703.44,1,5.38677,3703.44,-6,-6,3670.4,53.5941,3670.79,1,0.836557,3670.79,6,-7,3687.08,-347.673,3703.44,1,-5.38677,3703.44,-7,8,1639.65,-2118.73,2679.08,0,-52.2643,2679.08,-6,-7,-115.146,-2166.22,2169.28,0,86.9573,2169.28,6,-8,-420.322,-2020.73,2063.98,0,78.2497,2063.98,7,-7,-748.34,-1767.01,1918.95,0,67.0471,1918.95,6,7,-115.146,2166.22,2169.28,0,-86.9573,2169.28,-6,8,-420.322,2020.73,2063.98,0,-78.2497,2063.98,-7,7,-748.34,1767.01,1918.95,0,-67.0471,1918.95,7,-8,1639.65,2118.73,2679.08,0,52.2643,2679.08,6,6,3670.4,-53.5941,3670.79,1,-0.836557,3670.79,-6,7,3687.08,347.673,3703.44,1,5.38677,3703.44,-6,-6,3670.4,53.5941,3670.79,1,0.836557,3670.79,6,-7,3687.08,-347.673,3703.44,1,-5.38677,3703.44,6,6,3670.4,-53.5941,3670.79,1,-0.836557,3670.79,-6,7,3687.08,347.673,3703.44,1,5.38677,3703.44,-6,-6,3670.4,53.5941,3670.79,1,0.836557,3670.79,6,-7,3687.08,-347.673,3703.44,1,-5.38677,3703.44,6,6,6,5.993,3670.4,-53.5941,-0.836557,3670.79,3670.4,-53.5941,3670.79,1,-0.836557,3670.79,-6,6,-6,5.993,1565.21,-1095.49,-34.988,1910.49,1565.21,-1095.49,1910.49,0,-34.988,1910.49,-6,-6,-6,-6.007,3670.4,53.5941,0.836557,3670.79,3670.4,53.5941,3670.79,1,0.836557,3670.79,6,-6,6,-6.007,1565.21,1095.49,34.988,1910.49,1565.21,1095.49,1910.49,0,34.988,1910.49
0.00705,6,6,3685.58,-52.7062,3685.96,1,-0.819311,3685.96,-6,6,1508.94,-1110.66,1873.62,0,-36.3549,1873.62,-6,-6,3685.58,52.7062,3685.96,1,0.819311,3685.96,6,-6,1508.94,1110.66,1873.62,0,36.3549,1873.62,7,6,-2048.11,363.267,2080.07,0,-10.0578,2080.07,-7,9,-1349.6,104.087,1353.6,0,-4.41017,1353.6,-7,-6,-2048.11,-363.267,2080.07,0,10.0578,2080.07,7,-9,-1349.6,-104.087,1353.6,0,4.41017,1353.6,6,6,3685.58,-52.7062,3685.96,1,-0.819311,3685.96,-6,7,3687.27,316.22,3700.8,1,4.90169,3700.8,-6,-6,3685.58,52.7062,3685.96,1,0.819311,3685.96,6,-7,3687.27,-316.22,3700.8,1,-4.90169,3700.8,-7,8,1559.99,-2198.79,2695.97,0,-54.6452,2695.97,-6,-7,-117.807,-2183.01,2186.18,0,86.911,2186.18,6,-8,-385.338,-2081.6,2116.97,0,79.5123,2116.97,7,-7,-727.185,-1773.69,1916.97,0,67.7072,1916.97,6,7,-117.807,2183.01,2186.18,0,-86.911,2186.18,-6,8,-385.338,2081.6,2116.97,0,-79.5123,2116.97,-7,7,-727.185,1773.69,1916.97,0,-67.7072,1916.97,7,-8,1559.99,2198.79,2695.97,0,54.6452,2695.97,6,6,3685.58,-52.7062,3685.96,1,-0.819311,3685.96,-6,7,3687.27,316.22,3700.8,1,4.90169,3700.8,-6,-6,3685.58,52.7062,3685.96,1,0.819311,3685.96,6,-7,3687.27,-316.22,3700.8,1,-4.90169,3700.8,6,6,3685.58,-52.7062,3685.96,1,-0.819311,3685.96,-6,7,3687.27,316.22,3700.8,1,4.90169,3700.8,-6,-6,3685.58,52.7062,3685.96,1,0.819311,3685.96,6,-7,3687.27,-316.22,3700.8,1,-4.90169,3700.8,6,6,6,5.99295,3685.58,-52.7062,-0.819311,3685.96,3685.58,-52.7062,3685.96,1,-0.819311,3685.96,-6,6,-6,5.99295,1508.94,-1110.66,-36.3549,1873.62,1508.94,-1110.66,1873.62,0,-36.3549,1873.62,-6,-6,-6,-6.00705,3685.58,52.7062,0.819311,3685.96,3685.58,52.7062,3685.96,1,0.819311,3685.96,6,-6,6,-6.00705,1508.94,1110.66,36.3549,1873.62,1508.94,1110.66,1873.62,0,36.3549,1873.62
0.0071,6,6,3644.49,-32.7575,3644.64,1,-0.514973,3644.64,-6,6,1514.63,-1086.01,1863.74,0,-35.6411,1863.74,-6,-6,3644.49,32.7575,3644.64,1,0.514973,3644.64,6,-6,1514.63,1086.01,1863.74,0,35.6411,1863.74,7,6,-2013.22,356.167,2044.48,0,-10.0326,2044.48,-7,9,-1338.8,195.422,1352.99,0,-8.30472,1352.99,-7,-6,-2013.22,-356.167,2044.48,0,10.0326,2044.48,7,-9,-1338.8,-195.422,1352.99,0,8.30472,1352.99,6,6,3644.49,-32.7575,3644.64,1,-0.514973,3644.64,-6,7,3637.02,293.108,3648.81,1,4.60752,3648.81,-6,-6,3644.49,32.7575,3644.64,1,0.514973,3644.64,6,-7,3637.02,-293.108,3648.81,1,-4.60752,3648.81,-7,8,1463.75,-2241.25,2676.9,0,-56.8516,2676.9,-6,-7,-78.5163,-2168.86,2170.28,0,87.9267,2170.28,6,-8,-328.03,-2108.56,2133.93,0,81.1574,2133.93,7,-7,-674.321,-1735.67,1862.06,0,68.7685,1862.06,6,7,-78.5163,2168.86,2170.28,0,-87.9267,2170.28,-6,8,-328.03,2108.56,2133.93,0,-81.1574,2133.93,-7,7,-674.321,1735.67,1862.06,0,-68.7685,1862.06,7,-8,1463.75,2241.25,2676.9,0,56.8516,2676.9,6,6,3644.49,-32.7575,3644.64,1,-0.514973,3644.64,-6,7,3637.02,293.108,3648.81,1,4.60752,3648.81,-6,-6,3644.49,32.7575,3644.64,1,0.514973,3644.64,6,-7,3637.02,-293.108,3648.81,1,-4.60752,3648.81,6,6,3644.49,-32.7575,3644.64,1,-0.514973,3644.64,-6,7,3637.02,293.108,3648.81,1,4.60752,3648.81,-6,-6,3644.49,32.7575,3644.64,1,0.514973,3644.64,6,-7,3637.02,-293.108,3648.81,1,-4.60752,3648.81,6,6,6,5.9929,3644.49,-32.7575,-0.514973,3644.64,3644.49,-32.7575,3644.64,1,-0.514973,3644.64,-6,6,-6,5.9929,1514.63,-1086.01,-35.6411,1863.74,1514.63,-1086.01,1863.74,0,-35.6411,1863.74,-6,-6,-6,-6.0071,3644.49,32.7575,0.514973,3644.64,3644.49,32.7575,3644.64,1,0.514973,3644.64,6,-6,6,-6.0071,1514.63,1086.01,35.6411,1863.74,1514.63,1086.01,1863.74,0,35.6411,1863.74
0.00715,6,6,3629.78,-28.0079,3629.89,1,-0.442093,3629.89,-6,6,1517.87,-1076.9,1861.09,0,-35.3548,1861.09,-6,-6,3629.78,28.0079,3629.89,1,0.442093,3629.89,6,-6,1517.87,1076.9,1861.09,0,35.3548,1861.09,7,6,-2024.95,363.934,2057.39,0,-10.1887,2057.39,-7,9,-1365.53,265.984,1391.19,0,-11.0223,1391.19,-7,-6,-2024.95,-363.934,2057.39,0,10.1887,2057.39,7,-9,-1365.53,-265.984,1391.19,0,11.0223,1391.19,6,6,3629.78,-28.0079,3629.89,1,-0.442093,3629.89,-6,7,3614.03,276.568,3624.6,1,4.37609,3624.6,-6,-6,3629.78,28.0079,3629.89,1,0.442093,3629.89,6,-7,3614.03,-276.568,3624.6,1,-4.37609,3624.6,-7,8,1404.38,-2299.76,2694.66,0,-58.5892,2694.66,-6,-7,-69.0716,-2167.39,2168.49,0,88.1747,2168.49,6,-8,-300.248,-2132.2,2153.24,0,81.9845,2153.24,7,-7,-620.007,-1735.4,1842.83,0,70.3397,1842.83,6,7,-69.0716,2167.39,2168.49,0,-88.1747,2168.49,-6,8,-300.248,2132.2,2153.24,0,-81.9845,2153.24,-7,7,-620.007,1735.4,1842.83,0,-70.3397,1842.83,7,-8,1404.38,2299.76,2694.66,0,58.5892,2694.66,6,6,3629.78,-28.0079,3629.89,1,-0.442093,3629.89,-6,7,3614.03,276.568,3624.6,1,4.37609,3624.6,-6,-6,3629.78,28.0079,3629.89,1,0.442093,3629.89,6,-7,3614.03,-276.568,3624.6,1,-4.37609,3624.6,6,6,3629.78,-28.0079,3629.89,1,-0.442093,3629.89,-6,7,3614.03,276.568,3624.6,1,4.37609,3624.6,-6,-6,3629.78,28.0079,3629.89,1,0.442093,3629.89,6,-7,3614.03,-276.568,3624.6,1,-4.37609,3624.6,6,6,6,5.99285,3629.78,-28.0079,-0.442093,3629.89,3629.78,-28.0079,3629.89,1,-0.442093,3629.89,-6,6,-6,5.99285,1517.87,-1076.9,-35.3548,1861.09,1517.87,-1076.9,1861.09,0,-35.3548,1861.09,-6,-6,-6,-6.00715,3629.78,28.0079,0.442093,3629.89,3629.78,28.0079,3629.89,1,0.442093,3629.89,6,-6,6,-6.00715,1517.87,1076.9,35.3548,1861.09,1517.87,1076.9,1861.09,0,35.3548,1861.09
0.0072,6,6,3615.03,-2.87052,3615.03,1,-0.0454959,3615.03,-6,6,1519.45,-1079.34,1863.79,0,-35.3882,1863.79,-6,-6,3615.03,2.87052,3615.03,1,0.0454959,3615.03,6,-6,1519.45,1079.34,1863.79,0,35.3882,1863.79,7,6,-2011.39,333.272,2038.82,0,-9.40798,2038.82,-7,9,-1364.69,341.021,1406.65,0,-14.0303,1406.65,-7,-6,-2011.39,-333.272,2038.82,0,9.40798,2038.82,7,-9,-1364.69,-341.021,1406.65,0,14.0303,1406.65,6,6,3615.03,-2.87052,3615.03,1,-0.0454959,3615.03,-6,7,3584.98,273.4,3595.39,1,4.36109,3595.39,-6,-6,3615.03,2.87052,3615.03,1,0.0454959,3615.03,6,-7,3584.98,-273.4,3595.39,1,-4.36109,3595.39,-7,8,1335.52,-2336.66,2691.39,0,-60.2498,2691.39,-6,-7,-57.4145,-2156.14,2156.9,0,88.4747,2156.9,6,-8,-253.928,-2149.29,2164.24,0,83.262,2164.24,7,-7,-590.171,-1716.84,1815.44,0,71.0294,1815.44,6,7,-57.4145,2156.14,2156.9,0,-88.4747,2156.9,-6,8,-253.928,2149.29,2164.24,0,-83.262,2164.24,-7,7,-590.171,1716.84,1815.44,0,-71.0294,1815.44,7,-8,1335.52,2336.66,2691.39,0,60.2498,2691.39,6,6,3615.03,-2.87052,3615.03,1,-0.0454959,3615.03,-6,7,3584.98,273.4,3595.39,1,4.36109,3595.39,-6,-6,3615.03,2.87052,3615.03,1,0.0454959,3615.03,6,-7,3584.98,-273.4,3595.39,1,-4.36109,3595.39,6,6,3615.03,-2.87052,3615.03,1,-0.0454959,3615.03,-6,7,3584.98,273.4,3595.39,1,4.36109,3595.39,-6,-6,3615.03,2.87052,3615.03,1,0.0454959,3615.03,6,-7,3584.98,-273.4,3595.39,1,-4.36109,3595.39,6,6,6,5.9928,3615.03,-2.87052,-0.0454959,3615.03,3615.03,-2.87052,3615.03,1,-0.0454959,3615.03,-6,6,-6,5.9928,1519.45,-1079.34,-35.3882,1863.79,1519.45,-1079.34,1863.79,0,-35.3882,1863.79,-6,-6,-6,-6.0072,3615.03,2.87052,0.0454959,3615.03,3615.03,2.87052,3615.03,1,0.0454959,3615.03,6,-6,6,-6.0072,1519.45,1079.34,35.3882,1863.79,1519.45,1079.34,1863.79,0,35.3882,1863.79
0.00725,6,6,3607.47,5.19356,3607.47,1,0.0824869,3607.47,-6,6,1504.59,-1054.32,1837.22,0,-35.0202,1837.22,-6,-6,3607.47,-5.19356,3607.47,1,-0.0824869,3607.47,6,-6,1504.59,1054.32,1837.22,0,35.0202,1837.22,7,6,-2025.44,336.77,2053.25,0,-9.4402,2053.25,-7,9,-1325.32,438.575,1396.01,0,-18.3104,1396.01,-7,-6,-2025.44,-336.77,2053.25,0,9.4402,2053.25,7,-9,-1325.32,-438.575,1396.01,0,18.3104,1396.01,6,6,3607.47,5.19356,3607.47,1,0.0824869,3607.47,-6,7,3580.33,225.784,3587.44,1,3.60844,3587.44,-6,-6,3607.47,-5.19356,3607.47,1,-0.0824869,3607.47,6,-7,3580.33,-225.784,3587.44,1,-3.60844,3587.44,-7,8,1250.72,-2404.55,2710.38,0,-62.5189,2710.38,-6,-7,-50.8219,-2161.72,2162.31,0,88.6532,2162.31,6,-8,-225.252,-2210.53,2221.98,0,84.1817,2221.98,7,-7,-557.788,-1743.56,1830.61,0,72.2599,1830.61,6,7,-50.8219,2161.72,2162.31,0,-88.6532,2162.31,-6,8,-225.252,2210.53,2221.98,0,-84.1817,2221.98,-7,7,-557.788,1743.56,1830.61,0,-72.2599,1830.61,7,-8,1250.72,2404.55,2710.38,0,62.5189,2710.38,6,6,3607.47,5.19356,3607.47,1,0.0824869,3607.47,-6,7,3580.33,225.784,3587.44,1,3.60844,3587.44,-6,-6,3607.47,-5.19356,3607.47,1,-0.0824869,3607.47,6,-7,3580.33,-225.784,3587.44,1,-3.60844,3587.44,6,6,3607.47,5.19356,3607.47,1,0.0824869,3607.47,-6,7,3580.33,225.784,3587.44,1,3.60844,3587.44,-6,-6,3607.47,-5.19356,3607.47,1,-0.0824869,3607.47,6,-7,3580.33,-225.784,3587.44,1,-3.60844,3587.44,6,6,6,5.99275,3607.47,5.19356,0.0824869,3607.47,3607.47,5.19356,3607.47,1,0.0824869,3607.47,-6,6,-6,5.99275,1504.59,-1054.32,-35.0202,1837.22,1504.59,-1054.32,1837.22,0,-35.0202,1837.22,-6,-6,-6,-6.00725,3607.47,-5.19356,-0.0824869,3607.47,3607.47,-5.19356,3607.47,1,-0.0824869,3607.47,6,-6,6,-6.00725,1504.59,1054.32,35.0202,1837.22,1504.59,1054.32,1837.22,0,35.0202,1837.22
0.0073,6,6,3595.89,20.7235,3595.95,1,0.330198,3595.95,-6,6,1506.06,-1062,1842.84,0,-35.1896,1842.84,-6,-6,3595.89,-20.7235,3595.95,1,-0.330198,3595.95,6,-6,1506.06,1062,1842.84,0,35.1896,1842.84,7,6,-2021.7,332.991,2048.94,0,-9.35314,2048.94,-7,9,-1344.72,505.844,1436.72,0,-20.6148,1436.72,-7,-6,-2021.7,-332.991,2048.94,0,9.35314,2048.94,7,-9,-1344.72,-505.844,1436.72,0,20.6148,1436.72,6,6,3595.89,20.7235,3595.95,1,0.330198,3595.95,-6,7,3554.89,228.066,3562.19,1,3.67082,3562.19,-6,-6,3595.89,-20.7235,3595.95,1,-0.330198,3595.95,6,-7,3554.89,-228.066,3562.19,1,-3.67082,3562.19,-7,8,1191.83,-2467.55,2740.3,0,-64.2195,2740.3,-6,-7,-48.0906,-2154.35,2154.88,0,88.7212,2154.88,6,-8,-197.633,-2216.57,2225.36,0,84.9049,2225.36,7,-7,-501.025,-1730.09,1801.18,0,73.8492,1801.18,6,7,-48.0906,2154.35,2154.88,0,-88.7212,2154.88,-6,8,-197.633,2216.57,2225.36,0,-84.9049,2225.36,-7,7,-501.025,1730.09,1801.18,0,-73.8492,1801.18,7,-8,1191.83,2467.55,2740.3,0,64.2195,2740.3,6,6,3595.89,20.7235,3595.95,1,0.330198,3595.95,-6,7,3554.89,228.066,3562.19,1,3.67082,3562.19,-6,-6,3595.89,-20.7235,3595.95,1,-0.330198,3595.95,6,-7,3554.89,-228.066,3562.19,1,-3.67082,3562.19,6,6,3595.89,20.7235,3595.95,1,0.330198,3595.95,-6,7,3554.89,228.066,3562.19,1,3.67082,3562.19,-6,-6,3595.89,-20.7235,3595.95,1,-0.330198,3595.95,6,-7,3554.89,-228.066,3562.19,1,-3.67082,3562.19,6,6,6,5.9927,3595.89,20.7235,0.330198,3595.95,3595.89,20.7235,3595.95,1,0.330198,3595.95,-6,6,-6,5.9927,1506.06,-1062,-35.1896,1842.84,1506.06,-1062,1842.84,0,-35.1896,1842.84,-6,-6,-6,-6.0073,3595.89,-20.7235,-0.330198,3595.95,3595.89,-20.7235,3595.95,1,-0.330198,3595.95,6,-6,6,-6.0073,1506.06,1062,35.1896,1842.84,1506.06,1062,1842.84,0,35.1896,1842.84
0.00735,6,6,3582.18,51.7546,3582.55,1,0.827741,3582.55,-6,6,1518.01,-1067.82,1855.96,0,-35.1239,1855.96,-6,-6,3582.18,-51.7546,3582.55,1,-0.827741,3582.55,6,-6,1518.01,1067.82,1855.96,0,35.1239,1855.96,7,6,-2010.37,303.853,2033.21,0,-8.59478,2033.21,-7,9,-1344.12,592.521,1468.92,0,-23.7891,1468.92,-7,-6,-2010.37,-303.853,2033.21,0,8.59478,2033.21,7,-9,-1344.12,-592.521,1468.92,0,23.7891,1468.92,6,6,3582.18,51.7546,3582.55,1,0.827741,3582.55,-6,7,3530.21,220.94,3537.11,1,3.58121,3537.11,-6,-6,3582.18,-51.7546,3582.55,1,-0.827741,3582.55,6,-7,3530.21,-220.94,3537.11,1,-3.58121,3537.11,-7,8,1115.72,-2510.59,2747.34,0,-66.0394,2747.34,-6,-7,-27.3044,-2146.87,2147.05,0,89.2713,2147.05,6,-8,-155.821,-2232.66,2238.09,0,86.0077,2238.09,7,-7,-473.493,-1687.46,1752.63,0,74.3262,1752.63,6,7,-27.3044,2146.87,2147.05,0,-89.2713,2147.05,-6,8,-155.821,2232.66,2238.09,0,-86.0077,2238.09,-7,7,-473.493,1687.46,1752.63,0,-74.3262,1752.63,7,-8,1115.72,2510.59,2747.34,0,66.0394,2747.34,6,6,3582.18,51.7546,3582.55,1,0.827741,3582.55,-6,7,3530.21,220.94,3537.11,1,3.58121,3537.11,-6,-6,3582.18,-51.7546,3582.55,1,-0.827741,3582.55,6,-7,3530.21,-220.94,3537.11,1,-3.58121,3537.11,6,6,3582.18,51.7546,3582.55,1,0.827741,3582.55,-6,7,3530.21,220.94,3537.11,1,3.58121,3537.11,-6,-6,3582.18,-51.7546,3582.55,1,-0.827741,3582.55,6,-7,3530.21,-220.94,3537.11,1,-3.58121,3537.11,6,6,6,5.99265,3582.18,51.7546,0.827741,3582.55,3582.18,51.7546,3582.55,1,0.827741,3582.55,-6,6,-6,5.99265,1518.01,-1067.82,-35.1239,1855.96,1518.01,-1067.82,1855.96,0,-35.1239,1855.96,-6,-6,-6,-6.00735,3582.18,-51.7546,-0.827741,3582.55,3582.18,-51.7546,3582.55,1,-0.827741,3582.55,6,-6,6,-6.00735,1518.01,1067.82,35.1239,1855.96,1518.01,1067.82,1855.96,0,35.1239,1855.96
0.0074,6,6,3581.59,36.2324,3581.77,1,0.579602,3581.77,-6,6,1508.58,-1056.19,1841.56,0,-34.9966,1841.56,-6,-6,3581.59,-36.2324,3581.77,1,-0.579602,3581.77,6,-6,1508.58,1056.19,1841.56,0,34.9966,1841.56,7,6,-2051.06,316.788,2075.38,0,-8.77999,2075.38,-7,9,-1327.8,646.584,1476.87,0,-25.9641,1476.87,-7,-6,-2051.06,-316.788,2075.38,0,8.77999,2075.38,7,-9,-1327.8,-646.584,1476.87,0,25.9641,1476.87,6,6,3581.59,36.2324,3581.77,1,0.579602,3581.77,-6,7,3522.42,186.862,3527.37,1,3.03666,3527.37,-6,-6,3581.59,-36.2324,3581.77,1,-0.579602,3581.77,6,-7,3522.42,-186.862,3527.37,1,-3.03666,3527.37,-7,8,1050.18,-2565.48,2772.11,0,-67.7383,2772.11,-6,-7,-21.2083,-2169.33,2169.44,0,89.4399,2169.44,6,-8,-127.63,-2265.14,2268.73,0,86.7751,2268.73,7,-7,-434.964,-1719.76,1773.91,0,75.8063,1773.91,6,7,-21.2083,2169.33,2169.44,0,-89.4399,2169.44,-6,8,-127.63,2265.14,2268.73,0,-86.7751,2268.73,-7,7,-434.964,1719.76,1773.91,0,-75.8063,1773.91,7,-8,1050.18,2565.48,2772.11,0,67.7383,2772.11,6,6,3581.59,36.2324,3581.77,1,0.579602,3581.77,-6,7,3522.42,186.862,3527.37,1,3.03666,3527.37,-6,-6,3581.59,-36.2324,3581.77,1,-0.579602,3581.77,6,-7,3522.42,-186.862,3527.37,1,-3.03666,3527.37,6,6,3581.59,36.2324,3581.77,1,0.579602,3581.77,-6,7,3522.42,186.862,3527.37,1,3.03666,3527.37,-6,-6,3581.59,-36.2324,3581.77,1,-0.579602,3581.77,6,-7,3522.42,-186.862,3527.37,1,-3.03666,3527.37,6,6,6,5.9926,3581.59,36.2324,0.579602,3581.77,3581.59,36.2324,3581.77,1,0.579602,3581.77,-6,6,-6,5.9926,1508.58,-1056.19,-34.9966,1841.56,1508.58,-1056.19,1841.56,0,-34.9966,1841.56,-6,-6,-6,-6.0074,3581.59,-36.2324,-0.579602,3581.77,3581.59,-36.2324,3581.77,1,-0.579602,3581.77,6,-6,6,-6.0074,1508.58,1056.19,34.9966,1841.56,1508.58,1056.19,1841.56,0,34.9966,1841.56
0.00745,6,6,3551.36,43.5681,3551.63,1,0.702869,3551.63,-6,6,1513.44,-1048.01,1840.87,0,-34.7015,1840.87,-6,-6,3551.36,-43.5681,3551.63,1,-0.702869,3551.63,6,-6,1513.44,1048.01,1840.87,0,34.7015,1840.87,7,6,-2034.43,303.538,2056.95,0,-8.48593,2056.95,-7,9,-1284.97,727.123,1476.43,0,-29.5042,1476.43,-7,-6,-2034.43,-303.538,2056.95,0,8.48593,2056.95,7,-9,-1284.97,-727.123,1476.43,0,29.5042,1476.43,6,6,3551.36,43.5681,3551.63,1,0.702869,3551.63,-6,7,3485.07,180.632,3489.75,1,2.967,3489.75,-6,-6,3551.36,-43.5681,3551.63,1,-0.702869,3551.63,6,-7,3485.07,-180.632,3489.75,1,-2.967,3489.75,-7,8,958.197,-2589.09,2760.71,0,-69.6909,2760.71,-6,-7,8.7845,-2164.4,2164.41,0,-89.7675,2164.41,6,-8,-77.7506,-2276.2,2277.52,0,88.0436,2277.52,7,-7,-419.279,-1678.41,1729.99,0,75.9742,1729.99,6,7,8.7845,2164.4,2164.41,0,89.7675,2164.41,-6,8,-77.7506,2276.2,2277.52,0,-88.0436,2277.52,-7,7,-419.279,1678.41,1729.99,0,-75.9742,1729.99,7,-8,958.197,2589.09,2760.71,0,69.6909,2760.71,6,6,3551.36,43.5681,3551.63,1,0.702869,3551.63,-6,7,3485.07,180.632,3489.75,1,2.967,3489.75,-6,-6,3551.36,-43.5681,3551.63,1,-0.702869,3551.63,6,-7,3485.07,-180.632,3489.75,1,-2.967,3489.75,6,6,3551.36,43.5681,3551.63,1,0.702869,3551.63,-6,7,3485.07,180.632,3489.75,1,2.967,3489.75,-6,-6,3551.36,-43.5681,3551.63,1,-0.702869,3551.63,6,-7,3485.07,-180.632,3489.75,1,-2.967,3489.75,6,6,6,5.99255,3551.36,43.5681,0.702869,3551.63,3551.36,43.5681,3551.63,1,0.702869,3551.63,-6,6,-6,5.99255,1513.44,-1048.01,-34.7015,1840.87,1513.44,-1048.01,1840.87,0,-34.7015,1840.87,-6,-6,-6,-6.00745,3551.36,-43.5681,-0.702869,3551.63,3551.36,-43.5681,3551.63,1,-0.702869,3551.63,6,-6,6,-6.00745,1513.44,1048.01,34.7015,1840.87,1513.44,1048.01,1840.87,0,34.7015,1840.87
0.0075,6,6,3541.61,67.0921,3542.24,1,1.08528,3542.24,-6,6,1491.84,-1036.68,1816.67,0,-34.7955,1816.67,-6,-6,3541.61,-67.0921,3542.24,1,-1.08528,3542.24,6,-6,1491.84,1036.68,1816.67,0,34.7955,1816.67,7,6,-2052.25,299.285,2073.96,0,-8.29708,2073.96,-7,9,-1267.83,823.059,1511.56,0,-32.9911,1511.56,-7,-6,-2052.25,-299.285,2073.96,0,8.29708,2073.96,7,-9,-1267.83,-823.059,1511.56,0,32.9911,1511.56,6,6,3541.61,67.0921,3542.24,1,1.08528,3542.24,-6,7,3480.87,139.206,3483.65,1,2.29013,3483.65,-6,-6,3541.61,-67.0921,3542.24,1,-1.08528,3542.24,6,-7,3480.87,-139.206,3483.65,1,-2.29013,3483.65,-7,8,864.61,-2663.19,2800.02,0,-72.0139,2800.02,-6,-7,-3.71515,-2168.13,2168.13,0,89.9018,2168.13,6,-8,-27.4385,-2319.35,2319.51,0,89.3222,2319.51,7,-7,-374.345,-1701.38,1742.08,0,77.5913,1742.08,6,7,-3.71515,2168.13,2168.13,0,-89.9018,2168.13,-6,8,-27.4385,2319.35,2319.51,0,-89.3222,2319.51,-7,7,-374.345,1701.38,1742.08,0,-77.5913,1742.08,7,-8,864.61,2663.19,2800.02,0,72.0139,2800.02,6,6,3541.61,67.0921,3542.24,1,1.08528,3542.24,-6,7,3480.87,139.206,3483.65,1,2.29013,3483.65,-6,-6,3541.61,-67.0921,3542.24,1,-1.08528,3542.24,6,-7,3480.87,-139.206,3483.65,1,-2.29013,3483.65,6,6,3541.61,67.0921,3542.24,1,1.08528,3542.24,-6,7,3480.87,139.206,3483.65,1,2.29013,3483.65,-6,-6,3541.61,-67.0921,3542.24,1,-1.08528,3542.24,6,-7,3480.87,-139.206,3483.65,1,-2.29013,3483.65,6,6,6,5.9925,3541.61,67.0921,1.08528,3542.24,3541.61,67.0921,3542.24,1,1.08528,3542.24,-6,6,-6,5.9925,1491.84,-1036.68,-34.7955,1816.67,1491.84,-1036.68,1816.67,0,-34.7955,1816.67,-6,-6,-6,-6.0075,3541.61,-67.0921,-1.08528,3542.24,3541.61,-67.0921,3542.24,1,-1.08528,3542.24,6,-6,6,-6.0075,1491.84,1036.68,34.7955,1816.67,1491.84,1036.68,1816.67,0,34.7955,1816.67
0.00755,6,6,3533.98,102.361,3535.46,1,1.65909,3535.46,-6,6,1489.48,-1044.87,1819.43,0,-35.0497,1819.43,-6,-6,3533.98,-102.361,3535.46,1,-1.65909,3535.46,6,-6,1489.48,1044.87,1819.43,0,35.0497,1819.43,7,6,-2031.66,274.85,2050.17,0,-7.70441,2050.17,-7,9,-1259.45,900.752,1548.41,0,-35.5721,1548.41,-7,-6,-2031.66,-274.85,2050.17,0,7.70441,2050.17,7,-9,-1259.45,-900.752,1548.41,0,35.5721,1548.41,6,6,3533.98,102.361,3535.46,1,1.65909,3535.46,-6,7,3466.34,146.148,3469.42,1,2.41427,3469.42,-6,-6,3533.98,-102.361,3535.46,1,-1.65909,3535.46,6,-7,3466.34,-146.148,3469.42,1,-2.41427,3469.42,-7,8,790.837,-2692.97,2806.69,0,-73.6342,2806.69,-6,-7,6.74901,-2142.6,2142.62,0,-89.8195,2142.62,6,-8,0.57075,-2327.73,2327.73,0,-89.986,2327.73,7,-7,-345.411,-1671.78,1707.09,0,78.3263,1707.09,6,7,6.74901,2142.6,2142.62,0,89.8195,2142.62,-6,8,0.57075,2327.73,2327.73,0,89.986,2327.73,-7,7,-345.411,1671.78,1707.09,0,-78.3263,1707.09,7,-8,790.837,2692.97,2806.69,0,73.6342,2806.69,6,6,3533.98,102.361,3535.46,1,1.65909,3535.46,-6,7,3466.34,146.148,3469.42,1,2.41427,3469.42,-6,-6,3533.98,-102.361,3535.46,1,-1.65909,3535.46,6,-7,3466.34,-146.148,3469.42,1,-2.41427,3469.42,6,6,3533.98,102.361,3535.46,1,1.65909,3535.46,-6,7,3466.34,146.148,3469.42,1,2.41427,3469.42,-6,-6,3533.98,-102.361,3535.46,1,-1.65909,3535.46,6,-7,3466.34,-146.148,3469.42,1,-2.41427,3469.42,6,6,6,5.99245,3533.98,102.361,1.65909,3535.46,3533.98,102.361,3535.46,1,1.65909,3535.46,-6,6,-6,5.99245,1489.48,-1044.87,-35.0497,1819.43,1489.48,-1044.87,1819.43,0,-35.0497,1819.43,-6,-6,-6,-6.00755,3533.98,-102.361,-1.65909,3535.46,3533.98,-102.361,3535.46,1,-1.65909,3535.46,6,-6,6,-6.00755,1489.48,1044.87,35.0497,1819.43,1489.48,1044.87,1819.43,0,35.0497,1819.43
0.0076,6,6,3536.62,77.4477,3537.47,1,1.25451,3537.47,-6,6,1469.17,-1022.88,1790.18,0,-34.8468,1790.18,-6,-6,3536.62,-77.4477,3537.47,1,-1.25451,3537.47,6,-6,1469.17,1022.88,1790.18,0,34.8468,1790.18,7,6,-2027.38,278.448,2046.41,0,-7.8203,2046.41,-7,9,-1218.43,972.556,1558.99,0,-38.5969,1558.99,-7,-6,-2027.38,-278.448,2046.41,0,7.8203,2046.41,7,-9,-1218.43,-972.556,1558.99,0,38.5969,1558.99,6,6,3536.62,77.4477,3537.47,1,1.25451,3537.47,-6,7,3449.16,108.859,3450.88,1,1.80772,3450.88,-6,-6,3536.62,-77.4477,3537.47,1,-1.25451,3537.47,6,-7,3449.16,-108.859,3450.88,1,-1.80772,3450.88,-7,8,678.344,-2716.11,2799.54,0,-75.9773,2799.54,-6,-7,37.713,-2156.6,2156.93,0,-88.9982,2156.93,6,-8,53.7096,-2361.24,2361.85,0,-88.697,2361.85,7,-7,-299.511,-1654.72,1681.61,0,79.7403,1681.61,6,7,37.713,2156.6,2156.93,0,88.9982,2156.93,-6,8,53.7096,2361.24,2361.85,0,88.697,2361.85,-7,7,-299.511,1654.72,1681.61,0,-79.7403,1681.61,7,-8,678.344,2716.11,2799.54,0,75.9773,2799.54,6,6,3536.62,77.4477,3537.47,1,1.25451,3537.47,-6,7,3449.16,108.859,3450.88,1,1.80772,3450.88,-6,-6,3536.62,-77.4477,3537.47,1,-1.25451,3537.47,6,-7,3449.16,-108.859,3450.88,1,-1.80772,3450.88,6,6,3536.62,77.4477,3537.47,1,1.25451,3537.47,-6,7,3449.16,108.859,3450.88,1,1.80772,3450.88,-6,-6,3536.62,-77.4477,3537.47,1,-1.25451,3537.47,6,-7,3449.16,-108.859,3450.88,1,-1.80772,3450.88,6,6,6,5.9924,3536.62,77.4477,1.25451,3537.47,3536.62,77.4477,3537.47,1,1.25451,3537.47,-6,6,-6,5.9924,1469.17,-1022.88,-34.8468,1790.18,1469.17,-1022.88,1790.18,0,-34.8468,1790.18,-6,-6,-6,-6.0076,3536.62,-77.4477,-1.25451,3537.47,3536.62,-77.4477,3537.47,1,-1.25451,3537.47,6,-6,6,-6.0076,1469.17,1022.88,34.8468,1790.18,1469.17,1022.88,1790.18,0,34.8468,1790.18
0.00765,6,6,3523.99,88.0121,3525.08,1,1.43067,3525.08,-6,6,1481.18,-1014.79,1795.47,0,-34.4158,1795.47,-6,-6,3523.99,-88.0121,3525.08,1,-1.43067,3525.08,6,-6,1481.18,1014.79,1795.47,0,34.4158,1795.47,7,6,-2048.72,271.939,2066.69,0,-7.56102,2066.69,-7,9,-1192.86,1039.63,1582.32,0,-41.0735,1582.32,-7,-6,-2048.72,-271.939,2066.69,0,7.56102,2066.69,7,-9,-1192.86,-1039.63,1582.32,0,41.0735,1582.32,6,6,3523.99,88.0121,3525.08,1,1.43067,3525.08,-6,7,3426.34,101.539,3427.84,1,1.69745,3427.84,-6,-6,3523.99,-88.0121,3525.08,1,-1.43067,3525.08,6,-7,3426.34,-101.539,3427.84,1,-1.69745,3427.84,-7,8,618.865,-2742.74,2811.69,0,-77.2849,2811.69,-6,-7,54.7158,-2148.01,2148.7,0,-88.5408,2148.7,6,-8,85.6497,-2370.85,2372.4,0,-87.931,2372.4,7,-7,-271.11,-1651.69,1673.79,0,80.6785,1673.79,6,7,54.7158,2148.01,2148.7,0,88.5408,2148.7,-6,8,85.6497,2370.85,2372.4,0,87.931,2372.4,-7,7,-271.11,1651.69,1673.79,0,-80.6785,1673.79,7,-8,618.865,2742.74,2811.69,0,77.2849,2811.69,6,6,3523.99,88.0121,3525.08,1,1.43067,3525.08,-6,7,3426.34,101.539,3427.84,1,1.69745,3427.84,-6,-6,3523.99,-88.0121,3525.08,1,-1.43067,3525.08,6,-7,3426.34,-101.539,3427.84,1,-1.69745,3427.84,6,6,3523.99,88.0121,3525.08,1,1.43067,3525.08,-6,7,3426.34,101.539,3427.84,1,1.69745,3427.84,-6,-6,3523.99,-88.0121,3525.08,1,-1.43067,3525.08,6,-7,3426.34,-101.539,3427.84,1,-1.69745,3427.84,6,6,6,5.99235,3523.99,88.0121,1.43067,3525.08,3523.99,88.0121,3525.08,1,1.43067,3525.08,-6,6,-6,5.99235,1481.18,-1014.79,-34.4158,1795.47,1481.18,-1014.79,1795.47,0,-34.4158,1795.47,-6,-6,-6,-6.00765,3523.99,-88.0121,-1.43067,3525.08,3523.99,-88.0121,3525.08,1,-1.43067,3525.08,6,-6,6,-6.00765,1481.18,1014.79,34.4158,1795.47,1481.18,1014.79,1795.47,0,34.4158,1795.47
0.0077,6,6,3498.48,130.812,3500.92,1,2.14136,3500.92,-6,6,1460,-1031.93,1787.87,0,-35.2528,1787.87,-6,-6,3498.48,-130.812,3500.92,1,-2.14136,3500.92,6,-6,1460,1031.93,1787.87,0,35.2528,1787.87,7,6,-2021.56,249.639,2036.92,0,-7.0397,2036.92,-7,9,-1191.65,1132.38,1643.87,0,-43.5392,1643.87,-7,-6,-2021.56,-249.639,2036.92,0,7.0397,2036.92,7,-9,-1191.65,-1132.38,1643.87,0,43.5392,1643.87,6,6,3498.48,130.812,3500.92,1,2.14136,3500.92,-6,7,3396.05,73.3613,3396.84,1,1.23751,3396.84,-6,-6,3498.48,-130.812,3500.92,1,-2.14136,3500.92,6,-7,3396.05,-73.3613,3396.84,1,-1.23751,3396.84,-7,8,541.125,-2765.42,2817.87,0,-78.9285,2817.87,-6,-7,40.004,-2143.24,2143.62,0,-88.9307,2143.62,6,-8,118.703,-2361.8,2364.78,0,-87.1228,2364.78,7,-7,-230.75,-1631.52,1647.76,0,81.9499,1647.76,6,7,40.004,2143.24,2143.62,0,88.9307,2143.62,-6,8,118.703,2361.8,2364.78,0,87.1228,2364.78,-7,7,-230.75,1631.52,1647.76,0,-81.9499,1647.76,7,-8,541.125,2765.42,2817.87,0,78.9285,2817.87,6,6,3498.48,130.812,3500.92,1,2.14136,3500.92,-6,7,3396.05,73.3613,3396.84,1,1.23751,3396.84,-6,-6,3498.48,-130.812,3500.92,1,-2.14136,3500.92,6,-7,3396.05,-73.3613,3396.84,1,-1.23751,3396.84,6,6,3498.48,130.812,3500.92,1,2.14136,3500.92,-6,7,3396.05,73.3613,3396.84,1,1.23751,3396.84,-6,-6,3498.48,-130.812,3500.92,1,-2.14136,3500.92,6,-7,3396.05,-73.3613,3396.84,1,-1.23751,3396.84,6,6,6,5.9923,3498.48,130.812,2.14136,3500.92,3498.48,130.812,3500.92,1,2.14136,3500.92,-6,6,-6,5.9923,1460,-1031.93,-35.2528,1787.87,1460,-1031.93,1787.87,0,-35.2528,1787.87,-6,-6,-6,-6.0077,3498.48,-130.812,-2.14136,3500.92,3498.48,-130.812,3500.92,1,-2.14136,3500.92,6,-6,6,-6.0077,1460,1031.93,35.2528,1787.87,1460,1031.93,1787.87,0,35.2528,1787.87
0.00775,6,6,3492.35,135.1,3494.97,1,2.21535,3494.97,-6,6,1455.39,-1025.93,1780.65,0,-35.1807,1780.65,-6,-6,3492.35,-135.1,3494.97,1,-2.21535,3494.97,6,-6,1455.39,1025.93,1780.65,0,35.1807,1780.65,7,6,-2038.07,266.62,2055.43,0,-7.45312,2055.43,-7,9,-1132.52,1218.73,1663.7,0,-47.0998,1663.7,-7,-6,-2038.07,-266.62,2055.43,0,7.45312,2055.43,7,-9,-1132.52,-1218.73,1663.7,0,47.0998,1663.7,6,6,3492.35,135.1,3494.97,1,2.21535,3494.97,-6,7,3375.49,42.2427,3375.75,1,0.716993,3375.75,-6,-6,3492.35,-135.1,3494.97,1,-2.21535,3494.97,6,-7,3375.49,-42.2427,3375.75,1,-0.716993,3375.75,-7,8,435.621,-2816.06,2849.56,0,-81.2065,2849.56,-6,-7,53.3418,-2154.63,2155.29,0,-88.5818,2155.29,6,-8,156.79,-2392.53,2397.67,0,-86.2506,2397.67,7,-7,-185.391,-1607.81,1618.47,0,83.4225,1618.47,6,7,53.3418,2154.63,2155.29,0,88.5818,2155.29,-6,8,156.79,2392.53,2397.67,0,86.2506,2397.67,-7,7,-185.391,1607.81,1618.47,0,-83.4225,1618.47,7,-8,435.621,2816.06,2849.56,0,81.2065,2849.56,6,6,3492.35,135.1,3494.97,1,2.21535,3494.97,-6,7,3375.49,42.2427,3375.75,1,0.716993,3375.75,-6,-6,3492.35,-135.1,3494.97,1,-2.21535,3494.97,6,-7,3375.49,-42.2427,3375.75,1,-0.716993,3375.75,6,6,3492.35,135.1,3494.97,1,2.21535,3494.97,-6,7,3375.49,42.2427,3375.75,1,0.716993,3375.75,-6,-6,3492.35,-135.1,3494.97,1,-2.21535,3494.97,6,-7,3375.49,-42.2427,3375.75,1,-0.716993,3375.75,6,6,6,5.99225,3492.35,135.1,2.21535,3494.97,3492.35,135.1,3494.97,1,2.21535,3494.97,-6,6,-6,5.99225,1455.39,-1025.93,-35.1807,1780.65,1455.39,-1025.93,1780.65,0,-35.1807,1780.65,-6,-6,-6,-6.00775,3492.35,-135.1,-2.21535,3494.97,3492.35,-135.1,3494.97,1,-2.21535,3494.97,6,-6,6,-6.00775,1455.39,1025.93,35.1807,1780.65,1455.39,1025.93,1780.65,0,35.1807,1780.65
0.0078,6,6,3473.81,138.702,3476.57,1,2.28648,3476.57,-6,6,1445.2,-1016.64,1766.96,0,-35.125,1766.96,-6,-6,3473.81,-138.702,3476.57,1,-2.28648,3476.57,6,-6,1445.2,1016.64,1766.96,0,35.125,1766.96,7,6,-2053.42,269.706,2071.05,0,-7.48268,2071.05,-7,9,-1108.6,1275.3,1689.79,0,-48.9998,1689.79,-7,-6,-2053.42,-269.706,2071.05,0,7.48268,2071.05,7,-9,-1108.6,-1275.3,1689.79,0,48.9998,1689.79,6,6,3473.81,138.702,3476.57,1,2.28648,3476.57,-6,7,3358.95,29.9499,3359.09,1,0.510861,3359.09,-6,-6,3473.81,-138.702,3476.57,1,-2.28648,3476.57,6,-7,3358.95,-29.9499,3359.09,1,-0.510861,3359.09,-7,8,356.544,-2852.24,2874.44,0,-82.8747,2874.44,-6,-7,58.9249,-2144.17,2144.98,0,-88.4258,2144.98,6,-8,196.181,-2393.04,2401.07,0,-85.3134,2401.07,7,-7,-156.681,-1597.22,1604.89,0,84.3975,1604.89,6,7,58.9249,2144.17,2144.98,0,88.4258,2144.98,-6,8,196.181,2393.04,2401.07,0,85.3134,2401.07,-7,7,-156.681,1597.22,1604.89,0,-84.3975,1604.89,7,-8,356.544,2852.24,2874.44,0,82.8747,2874.44,6,6,3473.81,138.702,3476.57,1,2.28648,3476.57,-6,7,3358.95,29.9499,3359.09,1,0.510861,3359.09,-6,-6,3473.81,-138.702,3476.57,1,-2.28648,3476.57,6,-7,3358.95,-29.9499,3359.09,1,-0.510861,3359.09,6,6,3473.81,138.702,3476.57,1,2.28648,3476.57,-6,7,3358.95,29.9499,3359.09,1,0.510861,3359.09,-6,-6,3473.81,-138.702,3476.57,1,-2.28648,3476.57,6,-7,3358.95,-29.9499,3359.09,1,-0.510861,3359.09,6,6,6,5.9922,3473.81,138.702,2.28648,3476.57,3473.81,138.702,3476.57,1,2.28648,3476.57,-6,6,-6,5.9922,1445.2,-1016.64,-35.125,1766.96,1445.2,-1016.64,1766.96,0,-35.125,1766.96,-6,-6,-6,-6.0078,3473.81,-138.702,-2.28648,3476.57,3473.81,-138.702,3476.57,1,-2.28648,3476.57,6,-6,6,-6.0078,1445.2,1016.64,35.125,1766.96,1445.2,1016.64,1766.96,0,35.125,1766.96
0.00785,6,6,3473.24,141.122,3476.11,1,2.32671,3476.11,-6,6,1424.89,-1037.2,1762.41,0,-36.0513,1762.41,-6,-6,3473.24,-141.122,3476.11,1,-2.32671,3476.11,6,-6,1424.89,1037.2,1762.41,0,36.0513,1762.41,7,6,-2033.22,266.558,2050.62,0,-7.46897,2050.62,-7,9,-1100.1,1350.43,1741.8,0,-50.8327,1741.8,-7,-6,-2033.22,-266.558,2050.62,0,7.46897,2050.62,7,-9,-1100.1,-1350.43,1741.8,0,50.8327,1741.8,6,6,3473.24,141.122,3476.11,1,2.32671,3476.11,-6,7,3341.75,5.15826,3341.76,1,0.0884405,3341.76,-6,-6,3473.24,-141.122,3476.11,1,-2.32671,3476.11,6,-7,3341.75,-5.15826,3341.76,1,-0.0884405,3341.76,-7,8,268.777,-2875.66,2888.19,0,-84.6603,2888.19,-6,-7,85.0527,-2126.39,2128.09,0,-87.7095,2128.09,6,-8,254.505,-2410.03,2423.43,0,-83.9718,2423.43,7,-7,-135.662,-1572.29,1578.13,0,85.0686,1578.13,6,7,85.0527,2126.39,2128.09,0,87.7095,2128.09,-6,8,254.505,2410.03,2423.43,0,83.9718,2423.43,-7,7,-135.662,1572.29,1578.13,0,-85.0686,1578.13,7,-8,268.777,2875.66,2888.19,0,84.6603,2888.19,6,6,3473.24,141.122,3476.11,1,2.32671,3476.11,-6,7,3341.75,5.15826,3341.76,1,0.0884405,3341.76,-6,-6,3473.24,-141.122,3476.11,1,-2.32671,3476.11,6,-7,3341.75,-5.15826,3341.76,1,-0.0884405,3341.76,6,6,3473.24,141.122,3476.11,1,2.32671,3476.11,-6,7,3341.75,5.15826,3341.76,1,0.0884405,3341.76,-6,-6,3473.24,-141.122,3476.11,1,-2.32671,3476.11,6,-7,3341.75,-5.15826,3341.76,1,-0.0884405,3341.76,6,6,6,5.99215,3473.24,141.122,2.32671,3476.11,3473.24,141.122,3476.11,1,2.32671,3476.11,-6,6,-6,5.99215,1424.89,-1037.2,-36.0513,1762.41,1424.89,-1037.2,1762.41,0,-36.0513,1762.41,-6,-6,-6,-6.00785,3473.24,-141.122,-2.32671,3476.11,3473.24,-141.122,3476.11,1,-2.32671,3476.11,6,-6,6,-6.00785,1424.89,1037.2,36.0513,1762.41,1424.89,1037.2,1762.41,0,36.0513,1762.41
0.0079,6,6,3449.55,165.195,3453.51,1,2.74174,3453.51,-6,6,1431.65,-1030.82,1764.15,0,-35.7546,1764.15,-6,-6,3449.55,-165.195,3453.51,1,-2.74174,3453.51,6,-6,1431.65,1030.82,1764.15,0,35.7546,1764.15,7,6,-2029.55,250.807,2044.99,0,-7.04476,2044.99,-7,9,-1035.97,1408.54,1748.49,0,-53.6659,1748.49,-7,-6,-2029.55,-250.807,2044.99,0,7.04476,2044.99,7,-9,-1035.97,-1408.54,1748.49,0,53.6659,1748.49,6,6,3449.55,165.195,3453.51,1,2.74174,3453.51,-6,7,3310.31,3.30419,3310.31,1,0.0571898,3310.31,-6,-6,3449.55,-165.195,3453.51,1,-2.74174,3453.51,6,-7,3310.31,-3.30419,3310.31,1,-0.0571898,3310.31,-7,8,180.251,-2864.11,2869.78,0,-86.3989,2869.78,-6,-7,101.891,-2104.66,2107.12,0,-87.2283,2107.12,6,-8,297.373,-2400.12,2418.47,0,-82.9371,2418.47,7,-7,-99.7779,-1547.61,1550.82,0,86.3111,1550.82,6,7,101.891,2104.66,2107.12,0,87.2283,2107.12,-6,8,297.373,2400.12,2418.47,0,82.9371,2418.47,-7,7,-99.7779,1547.61,1550.82,0,-86.3111,1550.82,7,-8,180.251,2864.11,2869.78,0,86.3989,2869.78,6,6,3449.55,165.195,3453.51,1,2.74174,3453.51,-6,7,3310.31,3.30419,3310.31,1,0.0571898,3310.31,-6,-6,3449.55,-165.195,3453.51,1,-2.74174,3453.51,6,-7,3310.31,-3.30419,3310.31,1,-0.0571898,3310.31,6,6,3449.55,165.195,3453.51,1,2.74174,3453.51,-6,7,3310.31,3.30419,3310.31,1,0.0571898,3310.31,-6,-6,3449.55,-165.195,3453.51,1,-2.74174,3453.51,6,-7,3310.31,-3.30419,3310.31,1,-0.0571898,3310.31,6,6,6,5.9921,3449.55,165.195,2.74174,3453.51,3449.55,165.195,3453.51,1,2.74174,3453.51,-6,6,-6,5.9921,1431.65,-1030.82,-35.7546,1764.15,1431.65,-1030.82,1764.15,0,-35.7546,1764.15,-6,-6,-6,-6.0079,3449.55,-165.195,-2.74174,3453.51,3449.55,-165.195,3453.51,1,-2.74174,3453.51,6,-6,6,-6.0079,1431.65,1030.82,35.7546,1764.15,1431.65,1030.82,1764.15,0,35.7546,1764.15
0.00795,6,6,3436.16,184.819,3441.13,1,3.07876,3441.13,-6,6,1427.22,-1031.7,1761.07,0,-35.8622,1761.07,-6,-6,3436.16,-184.819,3441.13,1,-3.07876,3441.13,6,-6,1427.22,1031.7,1761.07,0,35.8622,1761.07,7,6,-2004.79,250.985,2020.44,0,-7.13591,2020.44,7,8,-1063.17,-927.672,1411,0,41.1064,1411,-7,-6,-2004.79,-250.985,2020.44,0,7.13591,2020.44,-7,-8,-1063.17,927.672,1411,0,-41.1064,1411,6,6,3436.16,184.819,3441.13,1,3.07876,3441.13,-6,7,3291.8,-0.203113,3291.8,1,-0.00353531,3291.8,-6,-6,3436.16,-184.819,3441.13,1,-3.07876,3441.13,6,-7,3291.8,0.203113,3291.8,1,0.00353531,3291.8,-7,8,103.481,-2881.42,2883.28,0,-87.9432,2883.28,-6,-7,109.47,-2091.94,2094.8,0,-87.0045,2094.8,6,-8,334.451,-2409.35,2432.46,0,-82.0971,2432.46,7,-7,-76.0418,-1510.98,1512.89,0,87.1189,1512.89,6,7,109.47,2091.94,2094.8,0,87.0045,2094.8,-6,8,334.451,2409.35,2432.46,0,82.0971,2432.46,-7,7,-76.0418,1510.98,1512.89,0,-87.1189,1512.89,7,-8,103.481,2881.42,2883.28,0,87.9432,2883.28,6,6,3436.16,184.819,3441.13,1,3.07876,3441.13,-6,7,3291.8,-0.203113,3291.8,1,-0.00353531,3291.8,-6,-6,3436.16,-184.819,3441.13,1,-3.07876,3441.13,6,-7,3291.8,0.203113,3291.8,1,0.00353531,3291.8,6,6,3436.16,184.819,3441.13,1,3.07876,3441.13,-6,7,3291.8,-0.203113,3291.8,1,-0.00353531,3291.8,-6,-6,3436.16,-184.819,3441.13,1,-3.07876,3441.13,6,-7,3291.8,0.203113,3291.8,1,0.00353531,3291.8,6,6,6,5.99205,3436.16,184.819,3.07876,3441.13,3436.16,184.819,3441.13,1,3.07876,3441.13,-6,6,-6,5.99205,1427.22,-1031.7,-35.8622,1761.07,1427.22,-1031.7,1761.07,0,-35.8622,1761.07,-6,-6,-6,-6.00795,3436.16,-184.819,-3.07876,3441.13,3436.16,-184.819,3441.13,1,-3.07876,3441.13,6,-6,6,-6.00795,1427.22,1031.7,35.8622,1761.07,1427.22,1031.7,1761.07,0,35.8622,1761.07
0.008,6,6,3406.39,190.641,3411.72,1,3.20327,3411.72,-6,6,1437.6,-1016.38,1760.6,0,-35.2603,1760.6,-6,-6,3406.39,-190.641,3411.72,1,-3.20327,3411.72,6,-6,1437.6,1016.38,1760.6,0,35.2603,1760.6,7,6,-1967.54,239.749,1982.09,0,-6.94738,1982.09,7,8,-1104.82,-873.709,1408.55,0,38.3374,1408.55,-7,-6,-1967.54,-239.749,1982.09,0,6.94738,1982.09,-7,-8,-1104.82,873.709,1408.55,0,-38.3374,1408.55,6,6,3406.39,190.641,3411.72,1,3.20327,3411.72,-6,7,3264.43,-13.3515,3264.46,1,-0.234337,3264.46,-6,-6,3406.39,-190.641,3411.72,1,-3.20327,3411.72,6,-7,3264.43,13.3515,3264.46,1,0.234337,3264.46,-7,8,-27.1032,-2859.75,2859.88,0,89.457,2859.88,-6,-7,137.224,-2089.51,2094.01,0,-86.2426,2094.01,6,-8,379.01,-2413.49,2443.07,0,-81.0753,2443.07,7,-9,-921.028,-1572.04,1821.97,0,59.6347,1821.97,6,7,137.224,2089.51,2094.01,0,86.2426,2094.01,-6,8,379.01,2413.49,2443.07,0,81.0753,2443.07,-7,9,-921.028,1572.04,1821.97,0,-59.6347,1821.97,7,-8,-27.1032,2859.75,2859.88,0,-89.457,2859.88,6,6,3406.39,190.641,3411.72,1,3.20327,3411.72,-6,7,3264.43,-13.3515,3264.46,1,-0.234337,3264.46,-6,-6,3406.39,-190.641,3411.72,1,-3.20327,3411.72,6,-7,3264.43,13.3515,3264.46,1,0.234337,3264.46,6,6,3406.39,190.641,3411.72,1,3.20327,3411.72,-6,7,3264.43,-13.3515,3264.46,1,-0.234337,3264.46,-6,-6,3406.39,-190.641,3411.72,1,-3.20327,3411.72,6,-7,3264.43,13.3515,3264.46,1,0.234337,3264.46,6,6,6,5.992,3406.39,190.641,3.20327,3411.72,3406.39,190.641,3411.72,1,3.20327,3411.72,-6,6,-6,5.992,1437.6,-1016.38,-35.2603,1760.6,1437.6,-1016.38,1760.6,0,-35.2603,1760.6,-6,-6,-6,-6.008,3406.39,-190.641,-3.20327,3411.72,3406.39,-190.641,3411.72,1,-3.20327,3411.72,6,-6,6,-6.008,1437.6,1016.38,35.2603,1760.6,1437.6,1016.38,1760.6,0,35.2603,1760.6
0.00805,6,6,3391.64,211.428,3398.22,1,3.56709,3398.22,-6,6,1437.84,-1023.73,1765.05,0,-35.4505,1765.05,-6,-6,3391.64,-211.428,3398.22,1,-3.56709,3398.22,6,-6,1437.84,1023.73,1765.05,0,35.4505,1765.05,7,6,-1934.35,205.147,1945.2,0,-6.05384,1945.2,7,8,-1136.85,-851.173,1420.18,0,36.8227,1420.18,-7,-6,-1934.35,-205.147,1945.2,0,6.05384,1945.2,-7,-8,-1136.85,851.173,1420.18,0,-36.8227,1420.18,6,6,3391.64,211.428,3398.22,1,3.56709,3398.22,-6,7,3242.49,-10.2329,3242.5,1,-0.180819,3242.5,-6,-6,3391.64,-211.428,3398.22,1,-3.56709,3398.22,6,-7,3242.49,10.2329,3242.5,1,0.180819,3242.5,-7,8,-99.7914,-2833.11,2834.87,0,87.9827,2834.87,-6,-7,151.723,-2076.89,2082.43,0,-85.8218,2082.43,6,-8,414.863,-2416.07,2451.43,0,-80.2568,2451.43,7,-9,-848.354,-1621.68,1830.17,0,62.3844,1830.17,6,7,151.723,2076.89,2082.43,0,85.8218,2082.43,-6,8,414.863,2416.07,2451.43,0,80.2568,2451.43,-7,9,-848.354,1621.68,1830.17,0,-62.3844,1830.17,7,-8,-99.7914,2833.11,2834.87,0,-87.9827,2834.87,6,6,3391.64,211.428,3398.22,1,3.56709,3398.22,-6,7,3242.49,-10.2329,3242.5,1,-0.180819,3242.5,-6,-6,3391.64,-211.428,3398.22,1,-3.56709,3398.22,6,-7,3242.49,10.2329,3242.5,1,0.180819,3242.5,6,6,3391.64,211.428,3398.22,1,3.56709,3398.22,-6,7,3242.49,-10.2329,3242.5,1,-0.180819,3242.5,-6,-6,3391.64,-211.428,3398.22,1,-3.56709,3398.22,6,-7,3242.49,10.2329,3242.5,1,0.180819,3242.5,6,6,6,5.99195,3391.64,211.428,3.56709,3398.22,3391.64,211.428,3398.22,1,3.56709,3398.22,-6,6,-6,5.99195,1437.84,-1023.73,-35.4505,1765.05,1437.84,-1023.73,1765.05,0,-35.4505,1765.05,-6,-6,-6,-6.00805,3391.64,-211.428,-3.56709,3398.22,3391.64,-211.428,3398.22,1,-3.56709,3398.22,6,-6,6,-6.00805,1437.84,1023.73,35.4505,1765.05,1437.84,1023.73,1765.05,0,35.4505,1765.05
0.0081,6,6,3397.47,225.697,3404.96,1,3.80063,3404.96,-6,6,1403.56,-1021.79,1736.1,0,-36.0546,1736.1,-6,-6,3397.47,-225.697,3404.96,1,-3.80063,3404.96,6,-6,1403.56,1021.79,1736.1,0,36.0546,1736.1,7,6,-1932.51,181.552,1941.02,0,-5.36697,1941.02,7,8,-1160.87,-843.125,1434.74,0,35.9905,1434.74,-7,-6,-1932.51,-181.552,1941.02,0,5.36697,1941.02,-7,-8,-1160.87,843.125,1434.74,0,-35.9905,1434.74,6,6,3397.47,225.697,3404.96,1,3.80063,3404.96,-6,7,3236.16,-29.9896,3236.3,1,-0.530945,3236.3,-6,-6,3397.47,-225.697,3404.96,1,-3.80063,3404.96,6,-7,3236.16,29.9896,3236.3,1,0.530945,3236.3,-7,8,-194.172,-2825.3,2831.96,0,86.0685,2831.96,-6,-7,156.27,-2077.24,2083.11,0,-85.6978,2083.11,6,-8,466.754,-2424.88,2469.4,0,-79.1047,2469.4,7,-9,-785.883,-1672.57,1848,0,64.8328,1848,6,7,156.27,2077.24,2083.11,0,85.6978,2083.11,-6,8,466.754,2424.88,2469.4,0,79.1047,2469.4,-7,9,-785.883,1672.57,1848,0,-64.8328,1848,7,-8,-194.172,2825.3,2831.96,0,-86.0685,2831.96,6,6,3397.47,225.697,3404.96,1,3.80063,3404.96,-6,7,3236.16,-29.9896,3236.3,1,-0.530945,3236.3,-6,-6,3397.47,-225.697,3404.96,1,-3.80063,3404.96,6,-7,3236.16,29.9896,3236.3,1,0.530945,3236.3,6,6,3397.47,225.697,3404.96,1,3.80063,3404.96,-6,7,3236.16,-29.9896,3236.3,1,-0.530945,3236.3,-6,-6,3397.47,-225.697,3404.96,1,-3.80063,3404.96,6,-7,3236.16,29.9896,3236.3,1,0.530945,3236.3,6,6,6,5.9919,3397.47,225.697,3.80063,3404.96,3397.47,225.697,3404.96,1,3.80063,3404.96,-6,6,-6,5.9919,1403.56,-1021.79,-36.0546,1736.1,1403.56,-1021.79,1736.1,0,-36.0546,1736.1,-6,-6,-6,-6.0081,3397.47,-225.697,-3.80063,3404.96,3397.47,-225.697,3404.96,1,-3.80063,3404.96,6,-6,6,-6.0081,1403.56,1021.79,36.0546,1736.1,1403.56,1021.79,1736.1,0,36.0546,1736.1
0.00815,6,6,3371.78,219.826,3378.94,1,3.73017,3378.94,-6,6,1404.35,-1016.78,1733.79,0,-35.9052,1733.79,-6,-6,3371.78,-219.826,3378.94,1,-3.73017,3378.94,6,-6,1404.35,1016.78,1733.79,0,35.9052,1733.79,7,6,-1917.57,187.644,1926.73,0,-5.58888,1926.73,7,8,-1164.95,-781.346,1402.71,0,33.8503,1402.71,-7,-6,-1917.57,-187.644,1926.73,0,5.58888,1926.73,-7,-8,-1164.95,781.346,1402.71,0,-33.8503,1402.71,6,6,3371.78,219.826,3378.94,1,3.73017,3378.94,-6,7,3217.36,-60.405,3217.92,1,-1.07559,3217.92,-6,-6,3371.78,-219.826,3378.94,1,-3.73017,3378.94,6,-7,3217.36,60.405,3217.92,1,1.07559,3217.92,-7,8,-326.717,-2805.59,2824.55,0,83.3577,2824.55,-6,-7,203.046,-2099.62,2109.42,0,-84.4763,2109.42,6,-8,531.418,-2441.38,2498.55,0,-77.7199,2498.55,7,-9,-657.691,-1722.71,1843.99,0,69.1043,1843.99,6,7,203.046,2099.62,2109.42,0,84.4763,2109.42,-6,8,531.418,2441.38,2498.55,0,77.7199,2498.55,-7,9,-657.691,1722.71,1843.99,0,-69.1043,1843.99,7,-8,-326.717,2805.59,2824.55,0,-83.3577,2824.55,6,6,3371.78,219.826,3378.94,1,3.73017,3378.94,-6,7,3217.36,-60.405,3217.92,1,-1.07559,3217.92,-6,-6,3371.78,-219.826,3378.94,1,-3.73017,3378.94,6,-7,3217.36,60.405,3217.92,1,1.07559,3217.92,6,6,3371.78,219.826,3378.94,1,3.73017,3378.94,-6,7,3217.36,-60.405,3217.92,1,-1.07559,3217.92,-6,-6,3371.78,-219.826,3378.94,1,-3.73017,3378.94,6,-7,3217.36,60.405,3217.92,1,1.07559,3217.92,6,6,6,5.99185,3371.78,219.826,3.73017,3378.94,3371.78,219.826,3378.94,1,3.73017,3378.94,-6,6,-6,5.99185,1404.35,-1016.78,-35.9052,1733.79,1404.35,-1016.78,1733.79,0,-35.9052,1733.79,-6,-6,-6,-6.00815,3371.78,-219.826,-3.73017,3378.94,3371.78,-219.826,3378.94,1,-3.73017,3378.94,6,-6,6,-6.00815,1404.35,1016.78,35.9052,1733.79,1404.35,1016.78,1733.79,0,35.9052,1733.79
0.0082,6,6,3363.08,233.798,3371.19,1,3.97675,3371.19,-6,6,1404.01,-1015.58,1732.82,0,-35.8797,1732.82,-6,-6,3363.08,-233.798,3371.19,1,-3.97675,3371.19,6,-6,1404.01,1015.58,1732.82,0,35.8797,1732.82,7,6,-1884.06,153.457,1890.3,0,-4.65646,1890.3,7,8,-1210.75,-777.345,1438.81,0,32.7019,1438.81,-7,-6,-1884.06,-153.457,1890.3,0,4.65646,1890.3,-7,-8,-1210.75,777.345,1438.81,0,-32.7019,1438.81,6,6,3363.08,233.798,3371.19,1,3.97675,3371.19,-6,7,3207.73,-68.3684,3208.46,1,-1.221,3208.46,-6,-6,3363.08,-233.798,3371.19,1,-3.97675,3371.19,6,-7,3207.73,68.3684,3208.46,1,1.221,3208.46,-7,8,-390.292,-2766.86,2794.26,0,81.9709,2794.26,-6,-7,209.116,-2091.58,2102.01,0,-84.2905,2102.01,6,-8,551.916,-2439.93,2501.58,0,-77.2541,2501.58,7,-9,-592.988,-1766.14,1863.03,0,71.4404,1863.03,6,7,209.116,2091.58,2102.01,0,84.2905,2102.01,-6,8,551.916,2439.93,2501.58,0,77.2541,2501.58,-7,9,-592.988,1766.14,1863.03,0,-71.4404,1863.03,7,-8,-390.292,2766.86,2794.26,0,-81.9709,2794.26,6,6,3363.08,233.798,3371.19,1,3.97675,3371.19,-6,7,3207.73,-68.3684,3208.46,1,-1.221,3208.46,-6,-6,3363.08,-233.798,3371.19,1,-3.97675,3371.19,6,-7,3207.73,68.3684,3208.46,1,1.221,3208.46,6,6,3363.08,233.798,3371.19,1,3.97675,3371.19,-6,7,3207.73,-68.3684,3208.46,1,-1.221,3208.46,-6,-6,3363.08,-233.798,3371.19,1,-3.97675,3371.19,6,-7,3207.73,68.3684,3208.46,1,1.221,3208.46,6,6,6,5.9918,3363.08,233.798,3.97675,3371.19,3363.08,233.798,3371.19,1,3.97675,3371.19,-6,6,-6,5.9918,1404.01,-1015.58,-35.8797,1732.82,1404.01,-1015.58,1732.82,0,-35.8797,1732.82,-6,-6,-6,-6.0082,3363.08,-233.798,-3.97675,3371.19,3363.08,-233.798,3371.19,1,-3.97675,3371.19,6,-6,6,-6.0082,1404.01,1015.58,35.8797,1732.82,1404.01,1015.58,1732.82,0,35.8797,1732.82
0.00825,6,6,3340.81,240.046,3349.42,1,4.10979,3349.42,-6,6,1397.18,-1016.29,1727.7,0,-36.0317,1727.7,-6,-6,3340.81,-240.046,3349.42,1,-4.10979,3349.42,6,-6,1397.18,1016.29,1727.7,0,36.0317,1727.7,7,6,-1858.18,175.021,1866.41,0,-5.38077,1866.41,7,8,-1234.97,-762.552,1451.43,0,31.6939,1451.43,-7,-6,-1858.18,-175.021,1866.41,0,5.38077,1866.41,-7,-8,-1234.97,762.552,1451.43,0,-31.6939,1451.43,6,6,3340.81,240.046,3349.42,1,4.10979,3349.42,-6,7,3186.71,-64.0451,3187.36,1,-1.15135,3187.36,-6,-6,3340.81,-240.046,3349.42,1,-4.10979,3349.42,6,-7,3186.71,64.0451,3187.36,1,1.15135,3187.36,-7,8,-508.801,-2778.4,2824.6,0,79.6226,2824.6,-6,-7,219.047,-2086.73,2098.2,0,-84.0075,2098.2,6,-8,589.988,-2433.7,2504.19,0,-76.373,2504.19,7,-9,-512.103,-1850.33,1919.89,0,74.5299,1919.89,6,7,219.047,2086.73,2098.2,0,84.0075,2098.2,-6,8,589.988,2433.7,2504.19,0,76.373,2504.19,-7,9,-512.103,1850.33,1919.89,0,-74.5299,1919.89,7,-8,-508.801,2778.4,2824.6,0,-79.6226,2824.6,6,6,3340.81,240.046,3349.42,1,4.10979,3349.42,-6,7,3186.71,-64.0451,3187.36,1,-1.15135,3187.36,-6,-6,3340.81,-240.046,3349.42,1,-4.10979,3349.42,6,-7,3186.71,64.0451,3187.36,1,1.15135,3187.36,6,6,3340.81,240.046,3349.42,1,4.10979,3349.42,-6,7,3186.71,-64.0451,3187.36,1,-1.15135,3187.36,-6,-6,3340.81,-240.046,3349.42,1,-4.10979,3349.42,6,-7,3186.71,64.0451,3187.36,1,1.15135,3187.36,6,6,6,5.99175,3340.81,240.046,4.10979,3349.42,3340.81,240.046,3349.42,1,4.10979,3349.42,-6,6,-6,5.99175,1397.18,-1016.29,-36.0317,1727.7,1397.18,-1016.29,1727.7,0,-36.0317,1727.7,-6,-6,-6,-6.00825,3340.81,-240.046,-4.10979,3349.42,3340.81,-240.046,3349.42,1,-4.10979,3349.42,6,-6,6,-6.00825,1397.18,1016.29,36.0317,1727.7,1397.18,1016.29,1727.7,0,36.0317,1727.7
0.0083,6,6,3332.5,259.819,3342.61,1,4.45806,3342.61,-6,6,1402.71,-1008.36,1727.54,0,-35.7112,1727.54,-6,-6,3332.5,-259.819,3342.61,1,-4.45806,3342.61,6,-6,1402.71,1008.36,1727.54,0,35.7112,1727.54,7,6,-1849.34,122.461,1853.39,0,-3.78853,1853.39,7,8,-1248.63,-768.995,1466.43,0,31.6277,1466.43,-7,-6,-1849.34,-122.461,1853.39,0,3.78853,1853.39,-7,-8,-1248.63,768.995,1466.43,0,-31.6277,1466.43,6,6,3332.5,259.819,3342.61,1,4.45806,3342.61,-6,7,3175.85,-68.2628,3176.58,1,-1.23135,3176.58,-6,-6,3332.5,-259.819,3342.61,1,-4.45806,3342.61,6,-7,3175.85,68.2628,3176.58,1,1.23135,3176.58,-7,8,-560.45,-2745.38,2802,0,78.462,2802,-6,-7,230.68,-2059.79,2072.67,0,-83.61,2072.67,6,-8,610.847,-2427.65,2503.32,0,-75.8764,2503.32,7,-9,-449.894,-1881.99,1935.02,0,76.5556,1935.02,6,7,230.68,2059.79,2072.67,0,83.61,2072.67,-6,8,610.847,2427.65,2503.32,0,75.8764,2503.32,-7,9,-449.894,1881.99,1935.02,0,-76.5556,1935.02,7,-8,-560.45,2745.38,2802,0,-78.462,2802,6,6,3332.5,259.819,3342.61,1,4.45806,3342.61,-6,7,3175.85,-68.2628,3176.58,1,-1.23135,3176.58,-6,-6,3332.5,-259.819,3342.61,1,-4.45806,3342.61,6,-7,3175.85,68.2628,3176.58,1,1.23135,3176.58,6,6,3332.5,259.819,3342.61,1,4.45806,3342.61,-6,7,3175.85,-68.2628,3176.58,1,-1.23135,3176.58,-6,-6,3332.5,-259.819,3342.61,1,-4.45806,3342.61,6,-7,3175.85,68.2628,3176.58,1,1.23135,3176.58,6,6,6,5.9917,3332.5,259.819,4.45806,3342.61,3332.5,259.819,3342.61,1,4.45806,3342.61,-6,6,-6,5.9917,1402.71,-1008.36,-35.7112,1727.54,1402.71,-1008.36,1727.54,0,-35.7112,1727.54,-6,-6,-6,-6.0083,3332.5,-259.819,-4.45806,3342.61,3332.5,-259.819,3342.61,1,-4.45806,3342.61,6,-6,6,-6.0083,1402.71,1008.36,35.7112,1727.54,1402.71,1008.36,1727.54,0,35.7112,1727.54
0.00835,6,6,3309.97,281.409,3321.91,1,4.85952,3321.91,-6,6,1411.61,-1013.64,1737.85,0,-35.681,1737.85,-6,-6,3309.97,-281.409,3321.91,1,-4.85952,3321.91,6,-6,1411.61,1013.64,1737.85,0,35.681,1737.85,7,6,-1787.39,124.028,1791.69,0,-3.96941,1791.69,7,8,-1288.32,-711.873,1471.91,0,28.9233,1471.91,-7,-6,-1787.39,-124.028,1791.69,0,3.96941,1791.69,-7,-8,-1288.32,711.873,1471.91,0,-28.9233,1471.91,6,6,3309.97,281.409,3321.91,1,4.85952,3321.91,-6,7,3150.28,-74.228,3151.16,1,-1.34977,3151.16,-6,-6,3309.97,-281.409,3321.91,1,-4.85952,3321.91,6,-7,3150.28,74.228,3151.16,1,1.34977,3151.16,-7,8,-679.199,-2689.39,2773.83,0,75.8265,2773.83,-6,-7,252.216,-2055.34,2070.76,0,-83.0041,2070.76,6,-8,653.117,-2426.91,2513.26,0,-74.9377,2513.26,7,-9,-331.503,-1930.83,1959.08,0,80.2579,1959.08,6,7,252.216,2055.34,2070.76,0,83.0041,2070.76,-6,8,653.117,2426.91,2513.26,0,74.9377,2513.26,-7,9,-331.503,1930.83,1959.08,0,-80.2579,1959.08,7,-8,-679.199,2689.39,2773.83,0,-75.8265,2773.83,6,6,3309.97,281.409,3321.91,1,4.85952,3321.91,-6,7,3150.28,-74.228,3151.16,1,-1.34977,3151.16,-6,-6,3309.97,-281.409,3321.91,1,-4.85952,3321.91,6,-7,3150.28,74.228,3151.16,1,1.34977,3151.16,6,6,3309.97,281.409,3321.91,1,4.85952,3321.91,-6,7,3150.28,-74.228,3151.16,1,-1.34977,3151.16,-6,-6,3309.97,-281.409,3321.91,1,-4.85952,3321.91,6,-7,3150.28,74.228,3151.16,1,1.34977,3151.16,6,6,6,5.99165,3309.97,281.409,4.85952,3321.91,3309.97,281.409,3321.91,1,4.85952,3321.91,-6,6,-6,5.99165,1411.61,-1013.64,-35.681,1737.85,1411.61,-1013.64,1737.85,0,-35.681,1737.85,-6,-6,-6,-6.00835,3309.97,-281.409,-4.85952,3321.91,3309.97,-281.409,3321.91,1,-4.85952,3321.91,6,-6,6,-6.00835,1411.61,1013.64,35.681,1737.85,1411.61,1013.64,1737.85,0,35.681,1737.85
0.0084,6,6,3309.79,279.717,3321.58,1,4.83071,3321.58,-6,6,1396.58,-1005.81,1721.08,0,-35.7613,1721.08,-6,-6,3309.79,-279.717,3321.58,1,-4.83071,3321.58,6,-6,1396.58,1005.81,1721.08,0,35.7613,1721.08,7,6,-1805.01,121.256,1809.08,0,-3.8432,1809.08,7,8,-1307.99,-683.547,1475.83,0,27.5913,1475.83,-7,-6,-1805.01,-121.256,1809.08,0,3.8432,1809.08,-7,-8,-1307.99,683.547,1475.83,0,-27.5913,1475.83,6,6,3309.79,279.717,3321.58,1,4.83071,3321.58,-6,7,3140.39,-89.911,3141.68,1,-1.63996,3141.68,-6,-6,3309.79,-279.717,3321.58,1,-4.83071,3321.58,6,-7,3140.39,89.911,3141.68,1,1.63996,3141.68,-7,8,-762.376,-2670.41,2777.1,0,74.0665,2777.1,-6,-7,248.4,-2059.93,2074.86,0,-83.1241,2074.86,6,-8,691.711,-2436.47,2532.75,0,-74.1508,2532.75,7,-9,-227.871,-1955.36,1968.59,0,83.3529,1968.59,6,7,248.4,2059.93,2074.86,0,83.1241,2074.86,-6,8,691.711,2436.47,2532.75,0,74.1508,2532.75,-7,9,-227.871,1955.36,1968.59,0,-83.3529,1968.59,7,-8,-762.376,2670.41,2777.1,0,-74.0665,2777.1,6,6,3309.79,279.717,3321.58,1,4.83071,3321.58,-6,7,3140.39,-89.911,3141.68,1,-1.63996,3141.68,-6,-6,3309.79,-279.717,3321.58,1,-4.83071,3321.58,6,-7,3140.39,89.911,3141.68,1,1.63996,3141.68,6,6,3309.79,279.717,3321.58,1,4.83071,3321.58,-6,7,3140.39,-89.911,3141.68,1,-1.63996,3141.68,-6,-6,3309.79,-279.717,3321.58,1,-4.83071,3321.58,6,-7,3140.39,89.911,3141.68,1,1.63996,3141.68,6,6,6,5.9916,3309.79,279.717,4.83071,3321.58,3309.79,279.717,3321.58,1,4.83071,3321.58,-6,6,-6,5.9916,1396.58,-1005.81,-35.7613,1721.08,1396.58,-1005.81,1721.08,0,-35.7613,1721.08,-6,-6,-6,-6.0084,3309.79,-279.717,-4.83071,3321.58,3309.79,-279.717,3321.58,1,-4.83071,3321.58,6,-6,6,-6.0084,1396.58,1005.81,35.7613,1721.08,1396.58,1005.81,1721.08,0,35.7613,1721.08
0.00845,6,6,3289.95,299.863,3303.58,1,5.20784,3303.58,-6,6,1388.28,-1006.05,1714.48,0,-35.93,1714.48,-6,-6,3289.95,-299.863,3303.58,1,-5.20784,3303.58,6,-6,1388.28,1006.05,1714.48,0,35.93,1714.48,7,6,-1790.05,136.497,1795.25,0,-4.36053,1795.25,7,8,-1309.25,-691.886,1480.82,0,27.8547,1480.82,-7,-6,-1790.05,-136.497,1795.25,0,4.36053,1795.25,-7,-8,-1309.25,691.886,1480.82,0,-27.8547,1480.82,6,6,3289.95,299.863,3303.58,1,5.20784,3303.58,-6,7,3126.38,-100.212,3127.98,1,-1.83591,3127.98,-6,-6,3289.95,-299.863,3303.58,1,-5.20784,3303.58,6,-7,3126.38,100.212,3127.98,1,1.83591,3127.98,-7,8,-828.999,-2657.5,2783.8,0,72.6748,2783.8,-6,-7,258.65,-2044.7,2060.99,0,-82.7905,2060.99,6,-8,716.956,-2423.56,2527.39,0,-73.5203,2527.39,7,-9,-183.711,-1970.89,1979.43,0,84.6747,1979.43,6,7,258.65,2044.7,2060.99,0,82.7905,2060.99,-6,8,716.956,2423.56,2527.39,0,73.5203,2527.39,-7,9,-183.711,1970.89,1979.43,0,-84.6747,1979.43,7,-8,-828.999,2657.5,2783.8,0,-72.6748,2783.8,6,6,3289.95,299.863,3303.58,1,5.20784,3303.58,-6,7,3126.38,-100.212,3127.98,1,-1.83591,3127.98,-6,-6,3289.95,-299.863,3303.58,1,-5.20784,3303.58,6,-7,3126.38,100.212,3127.98,1,1.83591,3127.98,6,6,3289.95,299.863,3303.58,1,5.20784,3303.58,-6,7,3126.38,-100.212,3127.98,1,-1.83591,3127.98,-6,-6,3289.95,-299.863,3303.58,1,-5.20784,3303.58,6,-7,3126.38,100.212,3127.98,1,1.83591,3127.98,6,6,6,5.99155,3289.95,299.863,5.20784,3303.58,3289.95,299.863,3303.58,1,5.20784,3303.58,-6,6,-6,5.99155,1388.28,-1006.05,-35.93,1714.48,1388.28,-1006.05,1714.48,0,-35.93,1714.48,-6,-6,-6,-6.00845,3289.95,-299.863,-5.20784,3303.58,3289.95,-299.863,3303.58,1,-5.20784,3303.58,6,-6,6,-6.00845,1388.28,1006.05,35.93,1714.48,1388.28,1006.05,1714.48,0,35.93,1714.48
0.0085,6,6,3259.28,279.898,3271.28,1,4.90837,3271.28,-6,6,1391.2,-1000.26,1713.47,0,-35.7157,1713.47,-6,-6,3259.28,-279.898,3271.28,1,-4.90837,3271.28,6,-6,1391.2,1000.26,1713.47,0,35.7157,1713.47,7,6,-1786.89,169.225,1794.88,0,-5.40998,1794.88,7,8,-1360.37,-680.418,1521.05,0,26.5729,1521.05,-7,-6,-1786.89,-169.225,1794.88,0,5.40998,1794.88,-7,-8,-1360.37,680.418,1521.05,0,-26.5729,1521.05,6,6,3259.28,279.898,3271.28,1,4.90837,3271.28,-6,7,3079.64,-144.417,3083.03,1,-2.68487,3083.03,-6,-6,3259.28,-279.898,3271.28,1,-4.90837,3271.28,6,-7,3079.64,144.417,3083.03,1,2.68487,3083.03,-7,8,-943.394,-2635.25,2799.03,0,70.3031,2799.03,-6,-7,291.838,-2014.75,2035.77,0,-81.758,2035.77,6,-8,776.38,-2407.77,2529.85,0,-72.1282,2529.85,7,-9,-75.8808,-2029.68,2031.1,0,87.859,2031.1,6,7,291.838,2014.75,2035.77,0,81.758,2035.77,-6,8,776.38,2407.77,2529.85,0,72.1282,2529.85,-7,9,-75.8808,2029.68,2031.1,0,-87.859,2031.1,7,-8,-943.394,2635.25,2799.03,0,-70.3031,2799.03,6,6,3259.28,279.898,3271.28,1,4.90837,3271.28,-6,7,3079.64,-144.417,3083.03,1,-2.68487,3083.03,-6,-6,3259.28,-279.898,3271.28,1,-4.90837,3271.28,6,-7,3079.64,144.417,3083.03,1,2.68487,3083.03,6,6,3259.28,279.898,3271.28,1,4.90837,3271.28,-6,7,3079.64,-144.417,3083.03,1,-2.68487,3083.03,-6,-6,3259.28,-279.898,3271.28,1,-4.90837,3271.28,6,-7,3079.64,144.417,3083.03,1,2.68487,3083.03,6,6,6,5.9915,3259.28,279.898,4.90837,3271.28,3259.28,279.898,3271.28,1,4.90837,3271.28,-6,6,-6,5.9915,1391.2,-1000.26,-35.7157,1713.47,1391.2,-1000.26,1713.47,0,-35.7157,1713.47,-6,-6,-6,-6.0085,3259.28,-279.898,-4.90837,3271.28,3259.28,-279.898,3271.28,1,-4.90837,3271.28,6,-6,6,-6.0085,1391.2,1000.26,35.7157,1713.47,1391.2,1000.26,1713.47,0,35.7157,1713.47
0.00855,6,6,3247.93,298.994,3261.66,1,5.25964,3261.66,-6,6,1384.87,-1009.28,1713.63,0,-36.0843,1713.63,-6,-6,3247.93,-298.994,3261.66,1,-5.25964,3261.66,6,-6,1384.87,1009.28,1713.63,0,36.0843,1713.63,7,6,-1744.67,160.915,1752.07,0,-5.26962,1752.07,7,8,-1380.61,-653.752,1527.57,0,25.3387,1527.57,-7,-6,-1744.67,-160.915,1752.07,0,5.26962,1752.07,-7,-8,-1380.61,653.752,1527.57,0,-25.3387,1527.57,6,6,3247.93,298.994,3261.66,1,5.25964,3261.66,-6,7,3068.21,-132.599,3071.07,1,-2.47462,3071.07,-6,-6,3247.93,-298.994,3261.66,1,-5.25964,3261.66,6,-7,3068.21,132.599,3071.07,1,2.47462,3071.07,-7,8,-1018.14,-2577.84,2771.62,0,68.448,2771.62,-6,-7,301.143,-1993.26,2015.88,0,-81.4087,2015.88,6,-8,799.882,-2390.12,2520.41,0,-71.4965,2520.41,7,-9,12.7223,-2045.65,2045.69,0,-89.6437,2045.69,6,7,301.143,1993.26,2015.88,0,81.4087,2015.88,-6,8,799.882,2390.12,2520.41,0,71.4965,2520.41,-7,9,12.7223,2045.65,2045.69,0,89.6437,2045.69,7,-8,-1018.14,2577.84,2771.62,0,-68.448,2771.62,6,6,3247.93,298.994,3261.66,1,5.25964,3261.66,-6,7,3068.21,-132.599,3071.07,1,-2.47462,3071.07,-6,-6,3247.93,-298.994,3261.66,1,-5.25964,3261.66,6,-7,3068.21,132.599,3071.07,1,2.47462,3071.07,6,6,3247.93,298.994,3261.66,1,5.25964,3261.66,-6,7,3068.21,-132.599,3071.07,1,-2.47462,3071.07,-6,-6,3247.93,-298.994,3261.66,1,-5.25964,3261.66,6,-7,3068.21,132.599,3071.07,1,2.47462,3071.07,6,6,6,5.99145,3247.93,298.994,5.25964,3261.66,3247.93,298.994,3261.66,1,5.25964,3261.66,-6,6,-6,5.99145,1384.87,-1009.28,-36.0843,1713.63,1384.87,-1009.28,1713.63,0,-36.0843,1713.63,-6,-6,-6,-6.00855,3247.93,-298.994,-5.25964,3261.66,3247.93,-298.994,3261.66,1,-5.25964,3261.66,6,-6,6,-6.00855,1384.87,1009.28,36.0843,1713.63,1384.87,1009.28,1713.63,0,36.0843,1713.63
0.0086,6,6,3237.91,318.049,3253.49,1,5.60998,3253.49,-6,6,1375.98,-1014.11,1709.31,0,-36.3907,1709.31,-6,-6,3237.91,-318.049,3253.49,1,-5.60998,3253.49,6,-6,1375.98,1014.11,1709.31,0,36.3907,1709.31,7,6,-1772.72,162.314,1780.13,0,-5.23156,1780.13,7,8,-1372.97,-681.645,1532.87,0,26.4032,1532.87,-7,-6,-1772.72,-162.314,1780.13,0,5.23156,1780.13,-7,-8,-1372.97,681.645,1532.87,0,-26.4032,1532.87,6,6,3237.91,318.049,3253.49,1,5.60998,3253.49,-6,7,3062.85,-138.759,3065.99,1,-2.59395,3065.99,-6,-6,3237.91,-318.049,3253.49,1,-5.60998,3253.49,6,-7,3062.85,138.759,3065.99,1,2.59395,3065.99,-7,8,-1064.66,-2577.14,2788.4,0,67.5536,2788.4,-6,-7,295.109,-1982.66,2004.5,0,-81.5339,2004.5,6,-8,818.514,-2378.55,2515.45,0,-71.0105,2515.45,7,-9,37.1547,-2072.47,2072.81,0,-88.9729,2072.81,6,7,295.109,1982.66,2004.5,0,81.5339,2004.5,-6,8,818.514,2378.55,2515.45,0,71.0105,2515.45,-7,9,37.1547,2072.47,2072.81,0,88.9729,2072.81,7,-8,-1064.66,2577.14,2788.4,0,-67.5536,2788.4,6,6,3237.91,318.049,3253.49,1,5.60998,3253.49,-6,7,3062.85,-138.759,3065.99,1,-2.59395,3065.99,-6,-6,3237.91,-318.049,3253.49,1,-5.60998,3253.49,6,-7,3062.85,138.759,3065.99,1,2.59395,3065.99,6,6,3237.91,318.049,3253.49,1,5.60998,3253.49,-6,7,3062.85,-138.759,3065.99,1,-2.59395,3065.99,-6,-6,3237.91,-318.049,3253.49,1,-5.60998,3253.49,6,-7,3062.85,138.759,3065.99,1,2.59395,3065.99,6,6,6,5.9914,3237.91,318.049,5.60998,3253.49,3237.91,318.049,3253.49,1,5.60998,3253.49,-6,6,-6,5.9914,1375.98,-1014.11,-36.3907,1709.31,1375.98,-1014.11,1709.31,0,-36.3907,1709.31,-6,-6,-6,-6.0086,3237.91,-318.049,-5.60998,3253.49,3237.91,-318.049,3253.49,1,-5.60998,3253.49,6,-6,6,-6.0086,1375.98,1014.11,36.3907,1709.31,1375.98,1014.11,1709.31,0,36.3907,1709.31
0.00865,6,6,3217.83,334.729,3235.19,1,5.93875,3235.19,-6,6,1386.63,-999.984,1709.59,0,-35.7977,1709.59,-6,-6,3217.83,-334.729,3235.19,1,-5.93875,3235.19,6,-6,1386.63,999.984,1709.59,0,35.7977,1709.59,7,6,-1738.07,173.633,1746.72,0,-5.70492,1746.72,7,8,-1424.36,-651.152,1566.14,0,24.5677,1566.14,-7,-6,-1738.07,-173.633,1746.72,0,5.70492,1746.72,-7,-8,-1424.36,651.152,1566.14,0,-24.5677,1566.14,6,6,3217.83,334.729,3235.19,1,5.93875,3235.19,-6,7,3032.25,-144.997,3035.71,1,-2.73771,3035.71,-6,-6,3217.83,-334.729,3235.19,1,-5.93875,3235.19,6,-7,3032.25,144.997,3035.71,1,2.73771,3035.71,-7,8,-1156.67,-2521.04,2773.72,0,65.3541,2773.72,-6,-7,317.758,-1956.46,1982.1,0,-80.7749,1982.1,6,-8,847.118,-2363.68,2510.89,0,-70.2828,2510.89,7,-9,146.019,-2110.32,2115.37,0,-86.0419,2115.37,6,7,317.758,1956.46,1982.1,0,80.7749,1982.1,-6,8,847.118,2363.68,2510.89,0,70.2828,2510.89,-7,9,146.019,2110.32,2115.37,0,86.0419,2115.37,7,-8,-1156.67,2521.04,2773.72,0,-65.3541,2773.72,6,6,3217.83,334.729,3235.19,1,5.93875,3235.19,-6,7,3032.25,-144.997,3035.71,1,-2.73771,3035.71,-6,-6,3217.83,-334.729,3235.19,1,-5.93875,3235.19,6,-7,3032.25,144.997,3035.71,1,2.73771,3035.71,6,6,3217.83,334.729,3235.19,1,5.93875,3235.19,-6,7,3032.25,-144.997,3035.71,1,-2.73771,3035.71,-6,-6,3217.83,-334.729,3235.19,1,-5.93875,3235.19,6,-7,3032.25,144.997,3035.71,1,2.73771,3035.71,6,6,6,5.99135,3217.83,334.729,5.93875,3235.19,3217.83,334.729,3235.19,1,5.93875,3235.19,-6,6,-6,5.99135,1386.63,-999.984,-35.7977,1709.59,1386.63,-999.984,1709.59,0,-35.7977,1709.59,-6,-6,-6,-6.00865,3217.83,-334.729,-5.93875,3235.19,3217.83,-334.729,3235.19,1,-5.93875,3235.19,6,-6,6,-6.00865,1386.63,999.984,35.7977,1709.59,1386.63,999.984,1709.59,0,35.7977,1709.59
0.0087,6,6,3214.09,322.005,3230.18,1,5.72111,3230.18,-6,6,1378.54,-991.407,1698.02,0,-35.7225,1698.02,-6,-6,3214.09,-322.005,3230.18,1,-5.72111,3230.18,6,-6,1378.54,991.407,1698.02,0,35.7225,1698.02,7,6,-1758.01,177.729,1766.97,0,-5.7728,1766.97,7,8,-1400.77,-643.641,1541.57,0,24.6783,1541.57,-7,-6,-1758.01,-177.729,1766.97,0,5.7728,1766.97,-7,-8,-1400.77,643.641,1541.57,0,-24.6783,1541.57,6,6,3214.09,322.005,3230.18,1,5.72111,3230.18,-6,7,3011.35,-176.14,3016.5,1,-3.34752,3016.5,-6,-6,3214.09,-322.005,3230.18,1,-5.72111,3230.18,6,-7,3011.35,176.14,3016.5,1,3.34752,3016.5,-7,8,-1224.61,-2497.57,2781.64,0,63.8804,2781.64,-6,-7,342.338,-1959.91,1989.58,0,-80.0921,1989.58,6,-8,896.344,-2368.67,2532.59,0,-69.2725,2532.59,7,-9,223.729,-2096.07,2107.98,0,-83.9075,2107.98,6,7,342.338,1959.91,1989.58,0,80.0921,1989.58,-6,8,896.344,2368.67,2532.59,0,69.2725,2532.59,-7,9,223.729,2096.07,2107.98,0,83.9075,2107.98,7,-8,-1224.61,2497.57,2781.64,0,-63.8804,2781.64,6,6,3214.09,322.005,3230.18,1,5.72111,3230.18,-6,7,3011.35,-176.14,3016.5,1,-3.34752,3016.5,-6,-6,3214.09,-322.005,3230.18,1,-5.72111,3230.18,6,-7,3011.35,176.14,3016.5,1,3.34752,3016.5,6,6,3214.09,322.005,3230.18,1,5.72111,3230.18,-6,7,3011.35,-176.14,3016.5,1,-3.34752,3016.5,-6,-6,3214.09,-322.005,3230.18,1,-5.72111,3230.18,6,-7,3011.35,176.14,3016.5,1,3.34752,3016.5,6,6,6,5.9913,3214.09,322.005,5.72111,3230.18,3214.09,322.005,3230.18,1,5.72111,3230.18,-6,6,-6,5.9913,1378.54,-991.407,-35.7225,1698.02,1378.54,-991.407,1698.02,0,-35.7225,1698.02,-6,-6,-6,-6.0087,3214.09,-322.005,-5.72111,3230.18,3214.09,-322.005,3230.18,1,-5.72111,3230.18,6,-6,6,-6.0087,1378.54,991.407,35.7225,1698.02,1378.54,991.407,1698.02,0,35.7225,1698.02
0.00875,6,6,3217.21,335.406,3234.65,1,5.95179,3234.65,-6,6,1356.94,-992.313,1681.06,0,-36.1775,1681.06,-6,-6,3217.21,-335.406,3234.65,1,-5.95179,3234.65,6,-6,1356.94,992.313,1681.06,0,36.1775,1681.06,7,6,-1754.75,194.008,1765.45,0,-6.30907,1765.45,7,8,-1429.11,-599.471,1549.75,0,22.7567,1549.75,-7,-6,-1754.75,-194.008,1765.45,0,6.30907,1765.45,-7,-8,-1429.11,599.471,1549.75,0,-22.7567,1549.75,6,6,3217.21,335.406,3234.65,1,5.95179,3234.65,-6,7,3010.41,-192.845,3016.58,1,-3.66532,3016.58,-6,-6,3217.21,-335.406,3234.65,1,-5.95179,3234.65,6,-7,3010.41,192.845,3016.58,1,3.66532,3016.58,-7,8,-1344.61,-2441.14,2786.96,0,61.1535,2786.96,-6,-7,350.067,-1964.22,1995.17,0,-79.8947,1995.17,6,-8,935.347,-2370.07,2547.96,0,-68.4634,2547.96,7,-9,367.266,-2106.91,2138.68,0,-80.1118,2138.68,6,7,350.067,1964.22,1995.17,0,79.8947,1995.17,-6,8,935.347,2370.07,2547.96,0,68.4634,2547.96,-7,9,367.266,2106.91,2138.68,0,80.1118,2138.68,7,-8,-1344.61,2441.14,2786.96,0,-61.1535,2786.96,6,6,3217.21,335.406,3234.65,1,5.95179,3234.65,-6,7,3010.41,-192.845,3016.58,1,-3.66532,3016.58,-6,-6,3217.21,-335.406,3234.65,1,-5.95179,3234.65,6,-7,3010.41,192.845,3016.58,1,3.66532,3016.58,6,6,3217.21,335.406,3234.65,1,5.95179,3234.65,-6,7,3010.41,-192.845,3016.58,1,-3.66532,3016.58,-6,-6,3217.21,-335.406,3234.65,1,-5.95179,3234.65,6,-7,3010.41,192.845,3016.58,1,3.66532,3016.58,6,6,6,5.99125,3217.21,335.406,5.95179,3234.65,3217.21,335.406,3234.65,1,5.95179,3234.65,-6,6,-6,5.99125,1356.94,-992.313,-36.1775,1681.06,1356.94,-992.313,1681.06,0,-36.1775,1681.06,-6,-6,-6,-6.00875,3217.21,-335.406,-5.95179,3234.65,3217.21,-335.406,3234.65,1,-5.95179,3234.65,6,-6,6,-6.00875,1356.94,992.313,36.1775,1681.06,1356.94,992.313,1681.06,0,36.1775,1681.06
0.0088,6,6,3208.75,358.706,3228.74,1,6.3786,3228.74,-6,6,1360.03,-990.781,1682.66,0,-36.0733,1682.66,-6,-6,3208.75,-358.706,3228.74,1,-6.3786,3228.74,6,-6,1360.03,990.781,1682.66,0,36.0733,1682.66,7,6,-1744.01,207.042,1756.26,0,-6.77022,1756.26,7,8,-1458.36,-621.928,1585.44,0,23.0961,1585.44,-7,-6,-1744.01,-207.042,1756.26,0,6.77022,1756.26,-7,-8,-1458.36,621.928,1585.44,0,-23.0961,1585.44,6,6,3208.75,358.706,3228.74,1,6.3786,3228.74,-6,7,3001.22,-201.29,3007.96,1,-3.83704,3007.96,-6,-6,3208.75,-358.706,3228.74,1,-6.3786,3228.74,6,-7,3001.22,201.29,3007.96,1,3.83704,3007.96,-7,8,-1402.42,-2435.41,2810.34,0,60.0647,2810.34,-6,-7,344.397,-1943.33,1973.61,0,-79.9504,1973.61,6,-8,952.689,-2352.08,2537.7,0,-67.9501,2537.7,7,-9,411.036,-2142.8,2181.86,0,-79.1413,2181.86,6,7,344.397,1943.33,1973.61,0,79.9504,1973.61,-6,8,952.689,2352.08,2537.7,0,67.9501,2537.7,-7,9,411.036,2142.8,2181.86,0,79.1413,2181.86,7,-8,-1402.42,2435.41,2810.34,0,-60.0647,2810.34,6,6,3208.75,358.706,3228.74,1,6.3786,3228.74,-6,7,3001.22,-201.29,3007.96,1,-3.83704,3007.96,-6,-6,3208.75,-358.706,3228.74,1,-6.3786,3228.74,6,-7,3001.22,201.29,3007.96,1,3.83704,3007.96,6,6,3208.75,358.706,3228.74,1,6.3786,3228.74,-6,7,3001.22,-201.29,3007.96,1,-3.83704,3007.96,-6,-6,3208.75,-358.706,3228.74,1,-6.3786,3228.74,6,-7,3001.22,201.29,3007.96,1,3.83704,3007.96,6,6,6,5.9912,3208.75,358.706,6.3786,3228.74,3208.75,358.706,3228.74,1,6.3786,3228.74,-6,6,-6,5.9912,1360.03,-990.781,-36.0733,1682.66,1360.03,-990.781,1682.66,0,-36.0733,1682.66,-6,-6,-6,-6.0088,3208.75,-358.706,-6.3786,3228.74,3208.75,-358.706,3228.74,1,-6.3786,3228.74,6,-6,6,-6.0088,1360.03,990.781,36.0733,1682.66,1360.03,990.781,1682.66,0,36.0733,1682.66
0.00885,6,6,3196.95,360.607,3217.22,1,6.4356,3217.22,-6,6,1362.51,-970.591,1672.87,0,-35.4643,1672.87,-6,-6,3196.95,-360.607,3217.22,1,-6.4356,3217.22,6,-6,1362.51,970.591,1672.87,0,35.4643,1672.87,7,6,-1737.58,207.527,1749.93,0,-6.81081,1749.93,-7,8,-1464.57,-2392.18,2804.91,0,58.5237,2804.91,-7,-6,-1737.58,-207.527,1749.93,0,6.81081,1749.93,7,-8,-1464.57,2392.18,2804.91,0,-58.5237,2804.91,6,6,3196.95,360.607,3217.22,1,6.4356,3217.22,-6,7,2988.94,-211.955,2996.45,1,-4.05623,2996.45,-6,-6,3196.95,-360.607,3217.22,1,-6.4356,3217.22,6,-7,2988.94,211.955,2996.45,1,4.05623,2996.45,-7,8,-1464.57,-2392.18,2804.91,0,58.5237,2804.91,-6,-7,358.247,-1932.29,1965.22,0,-79.4966,1965.22,6,-8,985.802,-2343.19,2542.12,0,-67.1831,2542.12,7,-9,485.926,-2138.84,2193.35,0,-77.2002,2193.35,6,7,358.247,1932.29,1965.22,0,79.4966,1965.22,-6,8,985.802,2343.19,2542.12,0,67.1831,2542.12,-7,9,485.926,2138.84,2193.35,0,77.2002,2193.35,7,-8,-1464.57,2392.18,2804.91,0,-58.5237,2804.91,6,6,3196.95,360.607,3217.22,1,6.4356,3217.22,-6,7,2988.94,-211.955,2996.45,1,-4.05623,2996.45,-6,-6,3196.95,-360.607,3217.22,1,-6.4356,3217.22,6,-7,2988.94,211.955,2996.45,1,4.05623,2996.45,6,6,3196.95,360.607,3217.22,1,6.4356,3217.22,-6,7,2988.94,-211.955,2996.45,1,-4.05623,2996.45,-6,-6,3196.95,-360.607,3217.22,1,-6.4356,3217.22,6,-7,2988.94,211.955,2996.45,1,4.05623,2996.45,6,6,6,5.99115,3196.95,360.607,6.4356,3217.22,3196.95,360.607,3217.22,1,6.4356,3217.22,-6,6,-6,5.99115,1362.51,-970.591,-35.4643,1672.87,1362.51,-970.591,1672.87,0,-35.4643,1672.87,-6,-6,-6,-6.00885,3196.95,-360.607,-6.4356,3217.22,3196.95,-360.607,3217.22,1,-6.4356,3217.22,6,-6,6,-6.00885,1362.51,970.591,35.4643,1672.87,1362.51,970.591,1672.87,0,35.4643,1672.87
0.0089,6,6,3187.99,374.546,3209.91,0,6.70078,3209.91,-6,6,1380.29,-975.737,1690.34,0,-35.2568,1690.34,-6,-6,3187.99,-374.546,3209.91,0,-6.70078,3209.91,6,-6,1380.29,975.737,1690.34,0,35.2568,1690.34,7,6,-1730.66,229.277,1745.78,0,-7.54661,1745.78,-7,8,-1564.71,-2339.06,2814.17,0,56.2196,2814.17,-7,-6,-1730.66,-229.277,1745.78,0,7.54661,1745.78,7,-8,-1564.71,2339.06,2814.17,0,-56.2196,2814.17,6,6,3187.99,374.546,3209.91,0,6.70078,3209.91,-6,7,2967.77,-213.043,2975.4,0,-4.10597,2975.4,-6,-6,3187.99,-374.546,3209.91,0,-6.70078,3209.91,6,-7,2967.77,213.043,2975.4,0,4.10597,2975.4,-7,8,-1564.71,-2339.06,2814.17,0,56.2196,2814.17,-6,-7,366.876,-1922.58,1957.27,0,-79.1964,1957.27,6,-8,1008.34,-2323.79,2533.13,0,-66.5429,2533.13,7,-9,604.436,-2165.46,2248.23,0,-74.4042,2248.23,6,7,366.876,1922.58,1957.27,0,79.1964,1957.27,-6,8,1008.34,2323.79,2533.13,0,66.5429,2533.13,-7,9,604.436,2165.46,2248.23,0,74.4042,2248.23,7,-8,-1564.71,2339.06,2814.17,0,-56.2196,2814.17,6,6,3187.99,374.546,3209.91,0,6.70078,3209.91,7,7,2924.14,-705.009,3007.92,1,-13.5553,3007.92,-6,-6,3187.99,-374.546,3209.91,0,-6.70078,3209.91,-7,-7,2924.14,705.009,3007.92,1,13.5553,3007.92,6,6,3187.99,374.546,3209.91,0,6.70078,3209.91,7,7,2924.14,-705.009,3007.92,1,-13.5553,3007.92,-6,-6,3187.99,-374.546,3209.91,0,-6.70078,3209.91,-7,-7,2924.14,705.009,3007.92,1,13.5553,3007.92,6,6,6,5.9911,3187.99,374.546,6.70078,3209.91,3187.99,374.546,3209.91,0,6.70078,3209.91,-6,6,-6,5.9911,1380.29,-975.737,-35.2568,1690.34,1380.29,-975.737,1690.34,0,-35.2568,1690.34,-6,-6,-6,-6.0089,3187.99,-374.546,-6.70078,3209.91,3187.99,-374.546,3209.91,0,-6.70078,3209.91,6,-6,6,-6.0089,1380.29,975.737,35.2568,1690.34,1380.29,975.737,1690.34,0,35.2568,1690.34
0.00895,6,6,3183.11,399.279,3208.05,0,7.14966,3208.05,-6,6,1381.05,-970.657,1688.04,0,-35.101,1688.04,-6,-6,3183.11,-399.279,3208.05,0,-7.14966,3208.05,6,-6,1381.05,970.657,1688.04,0,35.101,1688.04,7,6,-1717.42,217.074,1731.09,0,-7.20373,1731.09,-7,8,-1611.59,-2312.42,2818.6,0,55.1264,2818.6,-7,-6,-1717.42,-217.074,1731.09,0,7.20373,1731.09,7,-8,-1611.59,2312.42,2818.6,0,-55.1264,2818.6,6,6,3183.11,399.279,3208.05,0,7.14966,3208.05,-6,7,2958.12,-219.414,2966.25,0,-4.24205,2966.25,-6,-6,3183.11,-399.279,3208.05,0,-7.14966,3208.05,6,-7,2958.12,219.414,2966.25,0,4.24205,2966.25,-7,8,-1611.59,-2312.42,2818.6,0,55.1264,2818.6,-6,-7,374.992,-1897.75,1934.45,0,-78.8224,1934.45,6,-8,1017.7,-2310.79,2524.97,0,-66.2307,2524.97,7,-9,656.636,-2181.13,2277.83,0,-73.2454,2277.83,6,7,374.992,1897.75,1934.45,0,78.8224,1934.45,-6,8,1017.7,2310.79,2524.97,0,66.2307,2524.97,-7,9,656.636,2181.13,2277.83,0,73.2454,2277.83,7,-8,-1611.59,2312.42,2818.6,0,-55.1264,2818.6,6,6,3183.11,399.279,3208.05,0,7.14966,3208.05,7,7,2934.26,-709.644,3018.85,1,-13.5958,3018.85,-6,-6,3183.11,-399.279,3208.05,0,-7.14966,3208.05,-7,-7,2934.26,709.644,3018.85,1,13.5958,3018.85,6,6,3183.11,399.279,3208.05,0,7.14966,3208.05,7,7,2934.26,-709.644,3018.85,1,-13.5958,3018.85,-6,-6,3183.11,-399.279,3208.05,0,-7.14966,3208.05,-7,-7,2934.26,709.644,3018.85,1,13.5958,3018.85,6,6,6,5.99105,3183.11,399.279,7.14966,3208.05,3183.11,399.279,3208.05,0,7.14966,3208.05,-6,6,-6,5.99105,1381.05,-970.657,-35.101,1688.04,1381.05,-970.657,1688.04,0,-35.101,1688.04,-6,-6,-6,-6.00895,3183.11,-399.279,-7.14966,3208.05,3183.11,-399.279,3208.05,0,-7.14966,3208.05,6,-6,6,-6.00895,1381.05,970.657,35.101,1688.04,1381.05,970.657,1688.04,0,35.101,1688.04
0.009,6,6,3182.09,374.841,3204.1,0,6.7183,3204.1,-6,6,1355.62,-968.064,1665.79,0,-35.5311,1665.79,-6,-6,3182.09,-374.841,3204.1,0,-6.7183,3204.1,6,-6,1355.62,968.064,1665.79,0,35.5311,1665.79,7,6,-1729.16,212.959,1742.22,0,-7.02107,1742.22,-7,8,-1667,-2268.51,2815.14,0,53.69,2815.14,-7,-6,-1729.16,-212.959,1742.22,0,7.02107,1742.22,7,-8,-1667,2268.51,2815.14,0,-53.69,2815.14,6,6,3182.09,374.841,3204.1,0,6.7183,3204.1,-6,7,2958.33,-246.031,2968.54,0,-4.75408,2968.54,-6,-6,3182.09,-374.841,3204.1,0,-6.7183,3204.1,6,-7,2958.33,246.031,2968.54,0,4.75408,2968.54,-7,8,-1667,-2268.51,2815.14,0,53.69,2815.14,-6,-7,405.38,-1903.42,1946.11,0,-77.9771,1946.11,6,-8,1055.45,-2293.46,2524.66,0,-65.2881,2524.66,7,-9,723.079,-2152.67,2270.86,0,-71.4328,2270.86,6,7,405.38,1903.42,1946.11,0,77.9771,1946.11,-6,8,1055.45,2293.46,2524.66,0,65.2881,2524.66,-7,9,723.079,2152.67,2270.86,0,71.4328,2270.86,7,-8,-1667,2268.51,2815.14,0,-53.69,2815.14,6,6,3182.09,374.841,3204.1,0,6.7183,3204.1,7,7,2931.72,-690.464,3011.93,1,-13.2525,3011.93,-6,-6,3182.09,-374.841,3204.1,0,-6.7183,3204.1,-7,-7,2931.72,690.464,3011.93,1,13.2525,3011.93,6,6,3182.09,374.841,3204.1,0,6.7183,3204.1,7,7,2931.72,-690.464,3011.93,1,-13.2525,3011.93,-6,-6,3182.09,-374.841,3204.1,0,-6.7183,3204.1,-7,-7,2931.72,690.464,3011.93,1,13.2525,3011.93,6,6,6,5.991,3182.09,374.841,6.7183,3204.1,3182.09,374.841,3204.1,0,6.7183,3204.1,-6,6,-6,5.991,1355.62,-968.064,-35.5311,1665.79,1355.62,-968.064,1665.79,0,-35.5311,1665.79,-6,-6,-6,-6.009,3182.09,-374.841,-6.7183,3204.1,3182.09,-374.841,3204.1,0,-6.7183,3204.1,6,-6,6,-6.009,1355.62,968.064,35.5311,1665.79,1355.62,968.064,1665.79,0,35.5311,1665.79
0.00905,6,6,3185.29,377.093,3207.54,0,6.75158,3207.54,-6,6,1351.11,-957.052,1655.73,0,-35.3117,1655.73,-6,-6,3185.29,-377.093,3207.54,0,-6.75158,3207.54,6,-6,1351.11,957.052,1655.73,0,35.3117,1655.73,7,6,-1737.11,227.523,1751.95,0,-7.46202,1751.95,-7,8,-1758.73,-2238.37,2846.65,0,51.8426,2846.65,-7,-6,-1737.11,-227.523,1751.95,0,7.46202,1751.95,7,-8,-1758.73,2238.37,2846.65,0,-51.8426,2846.65,6,6,3185.29,377.093,3207.54,0,6.75158,3207.54,7,7,2954.4,-730.501,3043.37,1,-13.8883,3043.37,-6,-6,3185.29,-377.093,3207.54,0,-6.75158,3207.54,-7,-7,2954.4,730.501,3043.37,1,13.8883,3043.37,-7,8,-1758.73,-2238.37,2846.65,0,51.8426,2846.65,-6,-7,399.816,-1905.74,1947.22,0,-78.1514,1947.22,6,-8,1091.16,-2293.01,2539.39,0,-64.5518,2539.39,7,-9,823.761,-2142.14,2295.07,0,-68.9657,2295.07,6,7,399.816,1905.74,1947.22,0,78.1514,1947.22,-6,8,1091.16,2293.01,2539.39,0,64.5518,2539.39,-7,9,823.761,2142.14,2295.07,0,68.9657,2295.07,7,-8,-1758.73,2238.37,2846.65,0,-51.8426,2846.65,6,6,3185.29,377.093,3207.54,0,6.75158,3207.54,7,7,2954.4,-730.501,3043.37,1,-13.8883,3043.37,-6,-6,3185.29,-377.093,3207.54,0,-6.75158,3207.54,-7,-7,2954.4,730.501,3043.37,1,13.8883,3043.37,6,6,3185.29,377.093,3207.54,0,6.75158,3207.54,7,7,2954.4,-730.501,3043.37,1,-13.8883,3043.37,-6,-6,3185.29,-377.093,3207.54,0,-6.75158,3207.54,-7,-7,2954.4,730.501,3043.37,1,13.8883,3043.37,6,6,6,5.99095,3185.29,377.093,6.75158,3207.54,3185.29,377.093,3207.54,0,6.75158,3207.54,-6,6,-6,5.99095,1351.11,-957.052,-35.3117,1655.73,1351.11,-957.052,1655.73,0,-35.3117,1655.73,-6,-6,-6,-6.00905,3185.29,-377.093,-6.75158,3207.54,3185.29,-377.093,3207.54,0,-6.75158,3207.54,6,-6,6,-6.00905,1351.11,957.052,35.3117,1655.73,1351.11,957.052,1655.73,0,35.3117,1655.73
0.0091,6,6,3181.43,410.603,3207.81,0,7.35409,3207.81,-6,6,1339.16,-969.13,1653.04,0,-35.8927,1653.04,-6,-6,3181.43,-410.603,3207.81,0,-7.35409,3207.81,6,-6,1339.16,969.13,1653.04,0,35.8927,1653.04,7,6,-1705.07,215.768,1718.67,0,-7.21213,1718.67,-7,8,-1818.67,-2169.64,2831.06,0,50.029,2831.06,-7,-6,-1705.07,-215.768,1718.67,0,7.21213,1718.67,7,-8,-1818.67,2169.64,2831.06,0,-50.029,2831.06,6,6,3181.43,410.603,3207.81,0,7.35409,3207.81,7,7,2957.73,-735.433,3047.8,1,-13.9633,3047.8,-6,-6,3181.43,-410.603,3207.81,0,-7.35409,3207.81,-7,-7,2957.73,735.433,3047.8,1,13.9633,3047.8,-7,8,-1818.67,-2169.64,2831.06,0,50.029,2831.06,-6,-7,395.663,-1877.81,1919.04,0,-78.1016,1919.04,6,-8,1112.78,-2278.66,2535.86,0,-63.9715,2535.86,7,-9,914.082,-2137.49,2324.74,0,-66.8464,2324.74,6,7,395.663,1877.81,1919.04,0,78.1016,1919.04,-6,8,1112.78,2278.66,2535.86,0,63.9715,2535.86,-7,9,914.082,2137.49,2324.74,0,66.8464,2324.74,7,-8,-1818.67,2169.64,2831.06,0,-50.029,2831.06,6,6,3181.43,410.603,3207.81,0,7.35409,3207.81,7,7,2957.73,-735.433,3047.8,1,-13.9633,3047.8,-6,-6,3181.43,-410.603,3207.81,0,-7.35409,3207.81,-7,-7,2957.73,735.433,3047.8,1,13.9633,3047.8,6,6,3181.43,410.603,3207.81,0,7.35409,3207.81,7,7,2957.73,-735.433,3047.8,1,-13.9633,3047.8,-6,-6,3181.43,-410.603,3207.81,0,-7.35409,3207.81,-7,-7,2957.73,735.433,3047.8,1,13.9633,3047.8,6,6,6,5.9909,3181.43,410.603,7.35409,3207.81,3181.43,410.603,3207.81,0,7.35409,3207.81,-6,6,-6,5.9909,1339.16,-969.13,-35.8927,1653.04,1339.16,-969.13,1653.04,0,-35.8927,1653.04,-6,-6,-6,-6.0091,3181.43,-410.603,-7.35409,3207.81,3181.43,-410.603,3207.81,0,-7.35409,3207.81,6,-6,6,-6.0091,1339.16,969.13,35.8927,1653.04,1339.16,969.13,1653.04,0,35.8927,1653.04
0.00915,6,6,3178.13,422.733,3206.12,0,7.57662,3206.12,-6,6,1345.88,-960.205,1653.29,0,-35.5057,1653.29,-6,-6,3178.13,-422.733,3206.12,0,-7.57662,3206.12,6,-6,1345.88,960.205,1653.29,0,35.5057,1653.29,7,6,-1706.57,206.551,1719.03,0,-6.90109,1719.03,-7,8,-1857.86,-2149.57,2841.17,0,49.1633,2841.17,-7,-6,-1706.57,-206.551,1719.03,0,6.90109,1719.03,7,-8,-1857.86,2149.57,2841.17,0,-49.1633,2841.17,6,6,3178.13,422.733,3206.12,0,7.57662,3206.12,7,7,2968.81,-731.53,3057.61,1,-13.8422,3057.61,-6,-6,3178.13,-422.733,3206.12,0,-7.57662,3206.12,-7,-7,2968.81,731.53,3057.61,1,13.8422,3057.61,-7,8,-1857.86,-2149.57,2841.17,0,49.1633,2841.17,-6,-7,394.322,-1865.94,1907.15,0,-78.0675,1907.15,6,-8,1117.49,-2264.25,2524.99,0,-63.7319,2524.99,7,-9,969.62,-2140.33,2349.72,0,-65.6284,2349.72,6,7,394.322,1865.94,1907.15,0,78.0675,1907.15,-6,8,1117.49,2264.25,2524.99,0,63.7319,2524.99,-7,9,969.62,2140.33,2349.72,0,65.6284,2349.72,7,-8,-1857.86,2149.57,2841.17,0,-49.1633,2841.17,6,6,3178.13,422.733,3206.12,0,7.57662,3206.12,7,7,2968.81,-731.53,3057.61,1,-13.8422,3057.61,-6,-6,3178.13,-422.733,3206.12,0,-7.57662,3206.12,-7,-7,2968.81,731.53,3057.61,1,13.8422,3057.61,6,6,3178.13,422.733,3206.12,0,7.57662,3206.12,7,7,2968.81,-731.53,3057.61,1,-13.8422,3057.61,-6,-6,3178.13,-422.733,3206.12,0,-7.57662,3206.12,-7,-7,2968.81,731.53,3057.61,1,13.8422,3057.61,6,6,6,5.99085,3178.13,422.733,7.57662,3206.12,3178.13,422.733,3206.12,0,7.57662,3206.12,-6,6,-6,5.99085,1345.88,-960.205,-35.5057,1653.29,1345.88,-960.205,1653.29,0,-35.5057,1653.29,-6,-6,-6,-6.00915,3178.13,-422.733,-7.57662,3206.12,3178.13,-422.733,3206.12,0,-7.57662,3206.12,6,-6,6,-6.00915,1345.88,960.205,35.5057,1653.29,1345.88,960.205,1653.29,0,35.5057,1653.29
0.0092,6,6,3151.09,428.615,3180.11,0,7.74589,3180.11,-6,6,1351.32,-952.576,1653.32,0,-35.181,1653.32,-6,-6,3151.09,-428.615,3180.11,0,-7.74589,3180.11,6,-6,1351.32,952.576,1653.32,0,35.181,1653.32,7,6,-1718.34,210.834,1731.22,0,-6.99503,1731.22,-7,8,-1910.32,-2101.18,2839.77,0,47.724,2839.77,-7,-6,-1718.34,-210.834,1731.22,0,6.99503,1731.22,7,-8,-1910.32,2101.18,2839.77,0,-47.724,2839.77,6,6,3151.09,428.615,3180.11,0,7.74589,3180.11,7,7,2965.33,-734.721,3054.99,1,-13.916,3054.99,-6,-6,3151.09,-428.615,3180.11,0,-7.74589,3180.11,-7,-7,2965.33,734.721,3054.99,1,13.916,3054.99,-7,8,-1910.32,-2101.18,2839.77,0,47.724,2839.77,-6,-7,412.396,-1861.06,1906.2,0,-77.5056,1906.2,6,-8,1146.23,-2245.39,2521.03,0,-62.9564,2521.03,7,-9,1058.82,-2100.12,2351.93,0,-63.244,2351.93,6,7,412.396,1861.06,1906.2,0,77.5056,1906.2,-6,8,1146.23,2245.39,2521.03,0,62.9564,2521.03,-7,9,1058.82,2100.12,2351.93,0,63.244,2351.93,7,-8,-1910.32,2101.18,2839.77,0,-47.724,2839.77,6,6,3151.09,428.615,3180.11,0,7.74589,3180.11,7,7,2965.33,-734.721,3054.99,1,-13.916,3054.99,-6,-6,3151.09,-428.615,3180.11,0,-7.74589,3180.11,-7,-7,2965.33,734.721,3054.99,1,13.916,3054.99,6,6,3151.09,428.615,3180.11,0,7.74589,3180.11,7,7,2965.33,-734.721,3054.99,1,-13.916,3054.99,-6,-6,3151.09,-428.615,3180.11,0,-7.74589,3180.11,-7,-7,2965.33,734.721,3054.99,1,13.916,3054.99,6,6,6,5.9908,3151.09,428.615,7.74589,3180.11,3151.09,428.615,3180.11,0,7.74589,3180.11,-6,6,-6,5.9908,1351.32,-952.576,-35.181,1653.32,1351.32,-952.576,1653.32,0,-35.181,1653.32,-6,-6,-6,-6.0092,3151.09,-428.615,-7.74589,3180.11,3151.09,-428.615,3180.11,0,-7.74589,3180.11,6,-6,6,-6.0092,1351.32,952.576,35.181,1653.32,1351.32,952.576,1653.32,0,35.181,1653.32
0.00925,6,6,3147.24,403.328,3172.98,0,7.3028,3172.98,-6,6,1338.2,-936.879,1633.56,0,-34.996,1633.56,-6,-6,3147.24,-403.328,3172.98,0,-7.3028,3172.98,6,-6,1338.2,936.879,1633.56,0,34.996,1633.56,7,6,-1738.27,213.811,1751.37,0,-7.0123,1751.37,-7,8,-1951.03,-2047.31,2828.07,0,46.3795,2828.07,-7,-6,-1738.27,-213.811,1751.37,0,7.0123,1751.37,7,-8,-1951.03,2047.31,2828.07,0,-46.3795,2828.07,6,6,3147.24,403.328,3172.98,0,7.3028,3172.98,7,7,2941.44,-751.309,3035.87,1,-14.3283,3035.87,-6,-6,3147.24,-403.328,3172.98,0,-7.3028,3172.98,-7,-7,2941.44,751.309,3035.87,1,14.3283,3035.87,-7,8,-1951.03,-2047.31,2828.07,0,46.3795,2828.07,-6,-7,435.609,-1873,1922.99,0,-76.9073,1922.99,6,-8,1196.09,-2241.36,2540.54,0,-61.9136,2540.54,7,-9,1121.08,-2042.92,2330.31,0,-61.2437,2330.31,6,7,435.609,1873,1922.99,0,76.9073,1922.99,-6,8,1196.09,2241.36,2540.54,0,61.9136,2540.54,-7,9,1121.08,2042.92,2330.31,0,61.2437,2330.31,7,-8,-1951.03,2047.31,2828.07,0,-46.3795,2828.07,6,6,3147.24,403.328,3172.98,0,7.3028,3172.98,7,7,2941.44,-751.309,3035.87,1,-14.3283,3035.87,-6,-6,3147.24,-403.328,3172.98,0,-7.3028,3172.98,-7,-7,2941.44,751.309,3035.87,1,14.3283,3035.87,6,6,3147.24,403.328,3172.98,0,7.3028,3172.98,7,7,2941.44,-751.309,3035.87,1,-14.3283,3035.87,-6,-6,3147.24,-403.328,3172.98,0,-7.3028,3172.98,-7,-7,2941.44,751.309,3035.87,1,14.3283,3035.87,6,6,6,5.99075,3147.24,403.328,7.3028,3172.98,3147.24,403.328,3172.98,0,7.3028,3172.98,-6,6,-6,5.99075,1338.2,-936.879,-34.996,1633.56,1338.2,-936.879,1633.56,0,-34.996,1633.56,-6,-6,-6,-6.00925,3147.24,-403.328,-7.3028,3172.98,3147.24,-403.328,3172.98,0,-7.3028,3172.98,6,-6,6,-6.00925,1338.2,936.879,34.996,1633.56,1338.2,936.879,1633.56,0,34.996,1633.56
0.0093,6,6,3134.42,431.634,3164,0,7.84076,3164,-6,6,1341.95,-937.926,1637.24,0,-34.9507,1637.24,-6,-6,3134.42,-431.634,3164,0,-7.84076,3164,6,-6,1341.95,937.926,1637.24,0,34.9507,1637.24,7,6,-1727.91,184.185,1737.7,0,-6.08442,1737.7,-7,8,-1989.31,-1989.86,2813.7,0,45.0079,2813.7,-7,-6,-1727.91,-184.185,1737.7,0,6.08442,1737.7,7,-8,-1989.31,1989.86,2813.7,0,-45.0079,2813.7,6,6,3134.42,431.634,3164,0,7.84076,3164,7,7,2931.34,-750.513,3025.89,1,-14.361,3025.89,-6,-6,3134.42,-431.634,3164,0,-7.84076,3164,-7,-7,2931.34,750.513,3025.89,1,14.361,3025.89,-7,8,-1989.31,-1989.86,2813.7,0,45.0079,2813.7,-6,-7,445.167,-1845.62,1898.55,0,-76.4392,1898.55,6,-8,1209.97,-2217.28,2525.94,0,-61.3786,2525.94,7,-9,1192.24,-2012.24,2338.91,0,-59.3535,2338.91,6,7,445.167,1845.62,1898.55,0,76.4392,1898.55,-6,8,1209.97,2217.28,2525.94,0,61.3786,2525.94,-7,9,1192.24,2012.24,2338.91,0,59.3535,2338.91,7,-8,-1989.31,1989.86,2813.7,0,-45.0079,2813.7,6,6,3134.42,431.634,3164,0,7.84076,3164,7,7,2931.34,-750.513,3025.89,1,-14.361,3025.89,-6,-6,3134.42,-431.634,3164,0,-7.84076,3164,-7,-7,2931.34,750.513,3025.89,1,14.361,3025.89,6,6,3134.42,431.634,3164,0,7.84076,3164,7,7,2931.34,-750.513,3025.89,1,-14.361,3025.89,-6,-6,3134.42,-431.634,3164,0,-7.84076,3164,-7,-7,2931.34,750.513,3025.89,1,14.361,3025.89,6,6,6,5.9907,3134.42,431.634,7.84076,3164,3134.42,431.634,3164,0,7.84076,3164,-6,6,-6,5.9907,1341.95,-937.926,-34.9507,1637.24,1341.95,-937.926,1637.24,0,-34.9507,1637.24,-6,-6,-6,-6.0093,3134.42,-431.634,-7.84076,3164,3134.42,-431.634,3164,0,-7.84076,3164,6,-6,6,-6.0093,1341.95,937.926,34.9507,1637.24,1341.95,937.926,1637.24,0,34.9507,1637.24
0.00935,6,6,3125.24,443.369,3156.54,0,8.0745,3156.54,-6,6,1350.4,-930.269,1639.81,0,-34.5623,1639.81,-6,-6,3125.24,-443.369,3156.54,0,-8.0745,3156.54,6,-6,1350.4,930.269,1639.81,0,34.5623,1639.81,7,6,-1743.97,164.689,1751.73,0,-5.39462,1751.73,-7,8,-2007.3,-1953.73,2801.13,0,44.2251,2801.13,-7,-6,-1743.97,-164.689,1751.73,0,5.39462,1751.73,7,-8,-2007.3,1953.73,2801.13,0,-44.2251,2801.13,6,6,3125.24,443.369,3156.54,0,8.0745,3156.54,7,7,2918.78,-753.313,3014.43,1,-14.4717,3014.43,-6,-6,3125.24,-443.369,3156.54,0,-8.0745,3156.54,-7,-7,2918.78,753.313,3014.43,1,14.4717,3014.43,-7,8,-2007.3,-1953.73,2801.13,0,44.2251,2801.13,-6,-7,450.184,-1831.78,1886.28,0,-76.1924,1886.28,6,-8,1231.96,-2209.91,2530.1,0,-60.8616,2530.1,7,-9,1263.95,-1956.25,2329.06,0,-57.1332,2329.06,6,7,450.184,1831.78,1886.28,0,76.1924,1886.28,-6,8,1231.96,2209.91,2530.1,0,60.8616,2530.1,-7,9,1263.95,1956.25,2329.06,0,57.1332,2329.06,7,-8,-2007.3,1953.73,2801.13,0,-44.2251,2801.13,6,6,3125.24,443.369,3156.54,0,8.0745,3156.54,7,7,2918.78,-753.313,3014.43,1,-14.4717,3014.43,-6,-6,3125.24,-443.369,3156.54,0,-8.0745,3156.54,-7,-7,2918.78,753.313,3014.43,1,14.4717,3014.43,6,6,3125.24,443.369,3156.54,0,8.0745,3156.54,7,7,2918.78,-753.313,3014.43,1,-14.4717,3014.43,-6,-6,3125.24,-443.369,3156.54,0,-8.0745,3156.54,-7,-7,2918.78,753.313,3014.43,1,14.4717,3014.43,6,6,6,5.99065,3125.24,443.369,8.0745,3156.54,3125.24,443.369,3156.54,0,8.0745,3156.54,-6,6,-6,5.99065,1350.4,-930.269,-34.5623,1639.81,1350.4,-930.269,1639.81,0,-34.5623,1639.81,-6,-6,-6,-6.00935,3125.24,-443.369,-8.0745,3156.54,3125.24,-443.369,3156.54,0,-8.0745,3156.54,6,-6,6,-6.00935,1350.4,930.269,34.5623,1639.81,1350.4,930.269,1639.81,0,34.5623,1639.81
0.0094,6,6,3117.52,446.552,3149.34,0,8.15156,3149.34,-6,6,1325.06,-930.832,1619.33,0,-35.0873,1619.33,-6,-6,3117.52,-446.552,3149.34,0,-8.15156,3149.34,6,-6,1325.06,930.832,1619.33,0,35.0873,1619.33,7,6,-1773.94,157.928,1780.95,0,-5.08746,1780.95,-7,8,-2042.64,-1928.72,2809.33,0,43.3569,2809.33,-7,-6,-1773.94,-157.928,1780.95,0,5.08746,1780.95,7,-8,-2042.64,1928.72,2809.33,0,-43.3569,2809.33,6,6,3117.52,446.552,3149.34,0,8.15156,3149.34,7,7,2915.74,-750.819,3010.86,1,-14.4402,3010.86,-6,-6,3117.52,-446.552,3149.34,0,-8.15156,3149.34,-7,-7,2915.74,750.819,3010.86,1,14.4402,3010.86,-7,8,-2042.64,-1928.72,2809.33,0,43.3569,2809.33,-6,-7,452.599,-1846.02,1900.7,0,-76.2242,1900.7,6,-8,1268.1,-2205.64,2544.19,0,-60.1039,2544.19,7,-9,1347.72,-1918.22,2344.33,0,-54.9086,2344.33,6,7,452.599,1846.02,1900.7,0,76.2242,1900.7,-6,8,1268.1,2205.64,2544.19,0,60.1039,2544.19,-7,9,1347.72,1918.22,2344.33,0,54.9086,2344.33,7,-8,-2042.64,1928.72,2809.33,0,-43.3569,2809.33,6,6,3117.52,446.552,3149.34,0,8.15156,3149.34,7,7,2915.74,-750.819,3010.86,1,-14.4402,3010.86,-6,-6,3117.52,-446.552,3149.34,0,-8.15156,3149.34,-7,-7,2915.74,750.819,3010.86,1,14.4402,3010.86,6,6,3117.52,446.552,3149.34,0,8.15156,3149.34,7,7,2915.74,-750.819,3010.86,1,-14.4402,3010.86,-6,-6,3117.52,-446.552,3149.34,0,-8.15156,3149.34,-7,-7,2915.74,750.819,3010.86,1,14.4402,3010.86,6,6,6,5.9906,3117.52,446.552,8.15156,3149.34,3117.52,446.552,3149.34,0,8.15156,3149.34,-6,6,-6,5.9906,1325.06,-930.832,-35.0873,1619.33,1325.06,-930.832,1619.33,0,-35.0873,1619.33,-6,-6,-6,-6.0094,3117.52,-446.552,-8.15156,3149.34,3117.52,-446.552,3149.34,0,-8.15156,3149.34,6,-6,6,-6.0094,1325.06,930.832,35.0873,1619.33,1325.06,930.832,1619.33,0,35.0873,1619.33
0.00945,6,6,3102.33,463.936,3136.83,0,8.50522,3136.83,-6,6,1338.23,-918.668,1623.21,0,-34.4688,1623.21,-6,-6,3102.33,-463.936,3136.83,0,-8.50522,3136.83,6,-6,1338.23,918.668,1623.21,0,34.4688,1623.21,7,6,-1780.09,114.503,1783.77,0,-3.68045,1783.77,-7,8,-2041.78,-1884.64,2778.62,0,42.7081,2778.62,-7,-6,-1780.09,-114.503,1783.77,0,3.68045,1783.77,7,-8,-2041.78,1884.64,2778.62,0,-42.7081,2778.62,6,6,3102.33,463.936,3136.83,0,8.50522,3136.83,7,7,2901,-721.639,2989.41,1,-13.9691,2989.41,-6,-6,3102.33,-463.936,3136.83,0,-8.50522,3136.83,-7,-7,2901,721.639,2989.41,1,13.9691,2989.41,-7,8,-2041.78,-1884.64,2778.62,0,42.7081,2778.62,-6,-7,461.693,-1818.64,1876.33,0,-75.7554,1876.33,6,-8,1278.27,-2186.83,2533.02,0,-59.6925,2533.02,7,-9,1400.94,-1871.29,2337.6,0,-53.1796,2337.6,6,7,461.693,1818.64,1876.33,0,75.7554,1876.33,-6,8,1278.27,2186.83,2533.02,0,59.6925,2533.02,-7,9,1400.94,1871.29,2337.6,0,53.1796,2337.6,7,-8,-2041.78,1884.64,2778.62,0,-42.7081,2778.62,6,6,3102.33,463.936,3136.83,0,8.50522,3136.83,7,7,2901,-721.639,2989.41,1,-13.9691,2989.41,-6,-6,3102.33,-463.936,3136.83,0,-8.50522,3136.83,-7,-7,2901,721.639,2989.41,1,13.9691,2989.41,6,6,3102.33,463.936,3136.83,0,8.50522,3136.83,7,7,2901,-721.639,2989.41,1,-13.9691,2989.41,-6,-6,3102.33,-463.936,3136.83,0,-8.50522,3136.83,-7,-7,2901,721.639,2989.41,1,13.9691,2989.41,6,6,6,5.99055,3102.33,463.936,8.50522,3136.83,3102.33,463.936,3136.83,0,8.50522,3136.83,-6,6,-6,5.99055,1338.23,-918.668,-34.4688,1623.21,1338.23,-918.668,1623.21,0,-34.4688,1623.21,-6,-6,-6,-6.00945,3102.33,-463.936,-8.50522,3136.83,3102.33,-463.936,3136.83,0,-8.50522,3136.83,6,-6,6,-6.00945,1338.23,918.668,34.4688,1623.21,1338.23,918.668,1623.21,0,34.4688,1623.21
0.0095,6,6,3084.22,460.372,3118.39,0,8.48969,3118.39,-6,6,1340.01,-903.951,1616.4,0,-34.003,1616.4,-6,-6,3084.22,-460.372,3118.39,0,-8.48969,3118.39,6,-6,1340.01,903.951,1616.4,0,34.003,1616.4,7,6,-1775.68,111.805,1779.2,0,-3.60284,1779.2,-7,8,-2082.9,-1822.71,2767.8,0,41.1885,2767.8,-7,-6,-1775.68,-111.805,1779.2,0,3.60284,1779.2,7,-8,-2082.9,1822.71,2767.8,0,-41.1885,2767.8,6,6,3084.22,460.372,3118.39,0,8.48969,3118.39,7,7,2874.7,-744.606,2969.57,1,-14.5216,2969.57,-6,-6,3084.22,-460.372,3118.39,0,-8.48969,3118.39,-7,-7,2874.7,744.606,2969.57,1,14.5216,2969.57,-7,8,-2082.9,-1822.71,2767.8,0,41.1885,2767.8,-6,-7,479.114,-1814.19,1876.39,0,-75.2063,1876.39,6,-8,1291.95,-2166.98,2522.89,0,-59.1967,2522.89,7,-9,1487.74,-1809.46,2342.54,0,-50.5728,2342.54,6,7,479.114,1814.19,1876.39,0,75.2063,1876.39,-6,8,1291.95,2166.98,2522.89,0,59.1967,2522.89,-7,9,1487.74,1809.46,2342.54,0,50.5728,2342.54,7,-8,-2082.9,1822.71,2767.8,0,-41.1885,2767.8,6,6,3084.22,460.372,3118.39,0,8.48969,3118.39,7,7,2874.7,-744.606,2969.57,1,-14.5216,2969.57,-6,-6,3084.22,-460.372,3118.39,0,-8.48969,3118.39,-7,-7,2874.7,744.606,2969.57,1,14.5216,2969.57,6,6,3084.22,460.372,3118.39,0,8.48969,3118.39,7,7,2874.7,-744.606,2969.57,1,-14.5216,2969.57,-6,-6,3084.22,-460.372,3118.39,0,-8.48969,3118.39,-7,-7,2874.7,744.606,2969.57,1,14.5216,2969.57,6,6,6,5.9905,3084.22,460.372,8.48969,3118.39,3084.22,460.372,3118.39,0,8.48969,3118.39,-6,6,-6,5.9905,1340.01,-903.951,-34.003,1616.4,1340.01,-903.951,1616.4,0,-34.003,1616.4,-6,-6,-6,-6.0095,3084.22,-460.372,-8.48969,3118.39,3084.22,-460.372,3118.39,0,-8.48969,3118.39,6,-6,6,-6.0095,1340.01,903.951,34.003,1616.4,1340.01,903.951,1616.4,0,34.003,1616.4
0.00955,6,6,3069.81,469.432,3105.5,0,8.69426,3105.5,-6,6,1344,-903.599,1619.51,0,-33.9138,1619.51,-6,-6,3069.81,-469.432,3105.5,0,-8.69426,3105.5,6,-6,1344,903.599,1619.51,0,33.9138,1619.51,7,6,-1788.08,86.3723,1790.16,0,-2.76549,1790.16,-7,8,-2093.36,-1779.69,2747.62,0,40.3698,2747.62,-7,-6,-1788.08,-86.3723,1790.16,0,2.76549,1790.16,7,-8,-2093.36,1779.69,2747.62,0,-40.3698,2747.62,6,6,3069.81,469.432,3105.5,0,8.69426,3105.5,7,7,2863.41,-738.53,2957.12,1,-14.4625,2957.12,-6,-6,3069.81,-469.432,3105.5,0,-8.69426,3105.5,-7,-7,2863.41,738.53,2957.12,1,14.4625,2957.12,-7,8,-2093.36,-1779.69,2747.62,0,40.3698,2747.62,-6,-7,475.364,-1803.87,1865.46,0,-75.2368,1865.46,6,-8,1329.24,-2166.46,2541.73,0,-58.4687,2541.73,7,-9,1542.2,-1749.72,2332.36,0,-48.6071,2332.36,6,7,475.364,1803.87,1865.46,0,75.2368,1865.46,-6,8,1329.24,2166.46,2541.73,0,58.4687,2541.73,-7,9,1542.2,1749.72,2332.36,0,48.6071,2332.36,7,-8,-2093.36,1779.69,2747.62,0,-40.3698,2747.62,6,6,3069.81,469.432,3105.5,0,8.69426,3105.5,7,7,2863.41,-738.53,2957.12,1,-14.4625,2957.12,-6,-6,3069.81,-469.432,3105.5,0,-8.69426,3105.5,-7,-7,2863.41,738.53,2957.12,1,14.4625,2957.12,6,6,3069.81,469.432,3105.5,0,8.69426,3105.5,7,7,2863.41,-738.53,2957.12,1,-14.4625,2957.12,-6,-6,3069.81,-469.432,3105.5,0,-8.69426,3105.5,-7,-7,2863.41,738.53,2957.12,1,14.4625,2957.12,6,6,6,5.99045,3069.81,469.432,8.69426,3105.5,3069.81,469.432,3105.5,0,8.69426,3105.5,-6,6,-6,5.99045,1344,-903.599,-33.9138,1619.51,1344,-903.599,1619.51,0,-33.9138,1619.51,-6,-6,-6,-6.00955,3069.81,-469.432,-8.69426,3105.5,3069.81,-469.432,3105.5,0,-8.69426,3105.5,6,-6,6,-6.00955,1344,903.599,33.9138,1619.51,1344,903.599,1619.51,0,33.9138,1619.51
0.0096,6,6,3061.42,485.321,3099.65,0,9.00804,3099.65,-6,6,1345.22,-909.887,1624.04,0,-34.0738,1624.04,-6,-6,3061.42,-485.321,3099.65,0,-9.00804,3099.65,6,-6,1345.22,909.887,1624.04,0,34.0738,1624.04,7,6,-1789.83,81.7277,1791.7,0,-2.61444,1791.7,-7,8,-2115.41,-1744.02,2741.64,0,39.5033,2741.64,-7,-6,-1789.83,-81.7277,1791.7,0,2.61444,1791.7,7,-8,-2115.41,1744.02,2741.64,0,-39.5033,2741.64,6,6,3061.42,485.321,3099.65,0,9.00804,3099.65,7,7,2854.84,-728.904,2946.42,1,-14.3229,2946.42,-6,-6,3061.42,-485.321,3099.65,0,-9.00804,3099.65,-7,-7,2854.84,728.904,2946.42,1,14.3229,2946.42,-7,8,-2115.41,-1744.02,2741.64,0,39.5033,2741.64,-6,-7,479.096,-1792.31,1855.24,0,-75.0343,1855.24,6,-8,1338.79,-2151.7,2534.2,0,-58.1101,2534.2,7,-9,1607.13,-1709.23,2346.13,0,-46.7635,2346.13,6,7,479.096,1792.31,1855.24,0,75.0343,1855.24,-6,8,1338.79,2151.7,2534.2,0,58.1101,2534.2,-7,9,1607.13,1709.23,2346.13,0,46.7635,2346.13,7,-8,-2115.41,1744.02,2741.64,0,-39.5033,2741.64,6,6,3061.42,485.321,3099.65,0,9.00804,3099.65,7,7,2854.84,-728.904,2946.42,1,-14.3229,2946.42,-6,-6,3061.42,-485.321,3099.65,0,-9.00804,3099.65,-7,-7,2854.84,728.904,2946.42,1,14.3229,2946.42,6,6,3061.42,485.321,3099.65,0,9.00804,3099.65,7,7,2854.84,-728.904,2946.42,1,-14.3229,2946.42,-6,-6,3061.42,-485.321,3099.65,0,-9.00804,3099.65,-7,-7,2854.84,728.904,2946.42,1,14.3229,2946.42,6,6,6,5.9904,3061.42,485.321,9.00804,3099.65,3061.42,485.321,3099.65,0,9.00804,3099.65,-6,6,-6,5.9904,1345.22,-909.887,-34.0738,1624.04,1345.22,-909.887,1624.04,0,-34.0738,1624.04,-6,-6,-6,-6.0096,3061.42,-485.321,-9.00804,3099.65,3061.42,-485.321,3099.65,0,-9.00804,3099.65,6,-6,6,-6.0096,1345.22,909.887,34.0738,1624.04,1345.22,909.887,1624.04,0,34.0738,1624.04
0.00965,6,6,3050.34,505.619,3091.96,0,9.41169,3091.96,-6,6,1347.64,-907.956,1624.97,0,-33.9696,1624.97,-6,-6,3050.34,-505.619,3091.96,0,-9.41169,3091.96,6,-6,1347.64,907.956,1624.97,0,33.9696,1624.97,7,6,-1801.7,35.6499,1802.05,0,-1.13355,1802.05,-7,8,-2114.85,-1708.76,2718.91,0,38.9375,2718.91,-7,-6,-1801.7,-35.6499,1802.05,0,1.13355,1802.05,7,-8,-2114.85,1708.76,2718.91,0,-38.9375,2718.91,6,6,3050.34,505.619,3091.96,0,9.41169,3091.96,7,7,2851.45,-710.739,2938.7,1,-13.9961,2938.7,-6,-6,3050.34,-505.619,3091.96,0,-9.41169,3091.96,-7,-7,2851.45,710.739,2938.7,1,13.9961,2938.7,-7,8,-2114.85,-1708.76,2718.91,0,38.9375,2718.91,-6,-7,479.254,-1777.89,1841.36,0,-74.9138,1841.36,6,-8,1347.84,-2137.33,2526.83,0,-57.7636,2526.83,7,-9,1660.05,-1656.83,2345.39,0,-44.9443,2345.39,6,7,479.254,1777.89,1841.36,0,74.9138,1841.36,-6,8,1347.84,2137.33,2526.83,0,57.7636,2526.83,-7,9,1660.05,1656.83,2345.39,0,44.9443,2345.39,7,-8,-2114.85,1708.76,2718.91,0,-38.9375,2718.91,6,6,3050.34,505.619,3091.96,0,9.41169,3091.96,7,7,2851.45,-710.739,2938.7,1,-13.9961,2938.7,-6,-6,3050.34,-505.619,3091.96,0,-9.41169,3091.96,-7,-7,2851.45,710.739,2938.7,1,13.9961,2938.7,6,6,3050.34,505.619,3091.96,0,9.41169,3091.96,7,7,2851.45,-710.739,2938.7,1,-13.9961,2938.7,-6,-6,3050.34,-505.619,3091.96,0,-9.41169,3091.96,-7,-7,2851.45,710.739,2938.7,1,13.9961,2938.7,6,6,6,5.99035,3050.34,505.619,9.41169,3091.96,3050.34,505.619,3091.96,0,9.41169,3091.96,-6,6,-6,5.99035,1347.64,-907.956,-33.9696,1624.97,1347.64,-907.956,1624.97,0,-33.9696,1624.97,-6,-6,-6,-6.00965,3050.34,-505.619,-9.41169,3091.96,3050.34,-505.619,3091.96,0,-9.41169,3091.96,6,-6,6,-6.00965,1347.64,907.956,33.9696,1624.97,1347.64,907.956,1624.97,0,33.9696,1624.97
0.0097,6,6,3042.76,492.799,3082.4,0,9.19964,3082.4,-6,6,1338.55,-887.433,1606.01,0,-33.5435,1606.01,-6,-6,3042.76,-492.799,3082.4,0,-9.19964,3082.4,6,-6,1338.55,887.433,1606.01,0,33.5435,1606.01,7,6,-1819.2,52.197,1819.95,0,-1.6435,1819.95,-7,8,-2174.79,-1648.64,2729.06,0,37.1647,2729.06,-7,-6,-1819.2,-52.197,1819.95,0,1.6435,1819.95,7,-8,-2174.79,1648.64,2729.06,0,-37.1647,2729.06,6,6,3042.76,492.799,3082.4,0,9.19964,3082.4,7,7,2864.31,-759.615,2963.32,1,-14.8529,2963.32,-6,-6,3042.76,-492.799,3082.4,0,-9.19964,3082.4,-7,-7,2864.31,759.615,2963.32,1,14.8529,2963.32,-7,8,-2174.79,-1648.64,2729.06,0,37.1647,2729.06,-6,-7,488.479,-1779.61,1845.44,0,-74.6511,1845.44,6,-8,1376.76,-2130.34,2536.49,0,-57.1269,2536.49,7,-9,1755.88,-1587.42,2367.07,0,-42.1154,2367.07,6,7,488.479,1779.61,1845.44,0,74.6511,1845.44,-6,8,1376.76,2130.34,2536.49,0,57.1269,2536.49,-7,9,1755.88,1587.42,2367.07,0,42.1154,2367.07,7,-8,-2174.79,1648.64,2729.06,0,-37.1647,2729.06,6,6,3042.76,492.799,3082.4,0,9.19964,3082.4,7,7,2864.31,-759.615,2963.32,1,-14.8529,2963.32,-6,-6,3042.76,-492.799,3082.4,0,-9.19964,3082.4,-7,-7,2864.31,759.615,2963.32,1,14.8529,2963.32,6,6,3042.76,492.799,3082.4,0,9.19964,3082.4,7,7,2864.31,-759.615,2963.32,1,-14.8529,2963.32,-6,-6,3042.76,-492.799,3082.4,0,-9.19964,3082.4,-7,-7,2864.31,759.615,2963.32,1,14.8529,2963.32,6,6,6,5.9903,3042.76,492.799,9.19964,3082.4,3042.76,492.799,3082.4,0,9.19964,3082.4,-6,6,-6,5.9903,1338.55,-887.433,-33.5435,1606.01,1338.55,-887.433,1606.01,0,-33.5435,1606.01,-6,-6,-6,-6.0097,3042.76,-492.799,-9.19964,3082.4,3042.76,-492.799,3082.4,0,-9.19964,3082.4,6,-6,6,-6.0097,1338.55,887.433,33.5435,1606.01,1338.55,887.433,1606.01,0,33.5435,1606.01
0.00975,6,6,3032.07,494.827,3072.18,0,9.26882,3072.18,-6,6,1345.95,-885.075,1610.88,0,-33.3283,1610.88,-6,-6,3032.07,-494.827,3072.18,0,-9.26882,3072.18,6,-6,1345.95,885.075,1610.88,0,33.3283,1610.88,7,6,-1831.17,51.1471,1831.89,0,-1.59993,1831.89,-7,8,-2200.85,-1591.17,2715.8,0,35.8661,2715.8,-7,-6,-1831.17,-51.1471,1831.89,0,1.59993,1831.89,7,-8,-2200.85,1591.17,2715.8,0,-35.8661,2715.8,6,6,3032.07,494.827,3072.18,0,9.26882,3072.18,7,7,2856.89,-764.239,2957.34,1,-14.9764,2957.34,-6,-6,3032.07,-494.827,3072.18,0,-9.26882,3072.18,-7,-7,2856.89,764.239,2957.34,1,14.9764,2957.34,-7,8,-2200.85,-1591.17,2715.8,0,35.8661,2715.8,-6,-7,500.298,-1771.43,1840.72,0,-74.229,1840.72,6,-8,1396.79,-2110.31,2530.7,0,-56.4999,2530.7,7,-9,1812.97,-1528.01,2371,0,-40.1249,2371,6,7,500.298,1771.43,1840.72,0,74.229,1840.72,-6,8,1396.79,2110.31,2530.7,0,56.4999,2530.7,-7,9,1812.97,1528.01,2371,0,40.1249,2371,7,-8,-2200.85,1591.17,2715.8,0,-35.8661,2715.8,6,6,3032.07,494.827,3072.18,0,9.26882,3072.18,7,7,2856.89,-764.239,2957.34,1,-14.9764,2957.34,-6,-6,3032.07,-494.827,3072.18,0,-9.26882,3072.18,-7,-7,2856.89,764.239,2957.34,1,14.9764,2957.34,6,6,3032.07,494.827,3072.18,0,9.26882,3072.18,7,7,2856.89,-764.239,2957.34,1,-14.9764,2957.34,-6,-6,3032.07,-494.827,3072.18,0,-9.26882,3072.18,-7,-7,2856.89,764.239,2957.34,1,14.9764,2957.34,6,6,6,5.99025,3032.07,494.827,9.26882,3072.18,3032.07,494.827,3072.18,0,9.26882,3072.18,-6,6,-6,5.99025,1345.95,-885.075,-33.3283,1610.88,1345.95,-885.075,1610.88,0,-33.3283,1610.88,-6,-6,-6,-6.00975,3032.07,-494.827,-9.26882,3072.18,3032.07,-494.827,3072.18,0,-9.26882,3072.18,6,-6,6,-6.00975,1345.95,885.075,33.3283,1610.88,1345.95,885.075,1610.88,0,33.3283,1610.88
0.0098,6,6,3023.42,506.086,3065.48,0,9.50257,3065.48,-6,6,1349.34,-885.868,1614.15,0,-33.2856,1614.15,-6,-6,3023.42,-506.086,3065.48,0,-9.50257,3065.48,6,-6,1349.34,885.868,1614.15,0,33.2856,1614.15,7,6,-1830.65,32.8586,1830.94,0,-1.0283,1830.94,-7,8,-2208.39,-1545.47,2695.45,0,34.9849,2695.45,-7,-6,-1830.65,-32.8586,1830.94,0,1.0283,1830.94,7,-8,-2208.39,1545.47,2695.45,0,-34.9849,2695.45,6,6,3023.42,506.086,3065.48,0,9.50257,3065.48,7,7,2843.34,-747.612,2939.99,1,-14.7316,2939.99,-6,-6,3023.42,-506.086,3065.48,0,-9.50257,3065.48,-7,-7,2843.34,747.612,2939.99,1,14.7316,2939.99,-7,8,-2208.39,-1545.47,2695.45,0,34.9849,2695.45,-6,-7,499.349,-1759.13,1828.63,0,-74.1528,1828.63,6,-8,1418.35,-2098.75,2533.08,0,-55.9489,2533.08,7,-9,1865.3,-1476.61,2379.02,0,-38.3659,2379.02,6,7,499.349,1759.13,1828.63,0,74.1528,1828.63,-6,8,1418.35,2098.75,2533.08,0,55.9489,2533.08,-7,9,1865.3,1476.61,2379.02,0,38.3659,2379.02,7,-8,-2208.39,1545.47,2695.45,0,-34.9849,2695.45,6,6,3023.42,506.086,3065.48,0,9.50257,3065.48,7,7,2843.34,-747.612,2939.99,1,-14.7316,2939.99,-6,-6,3023.42,-506.086,3065.48,0,-9.50257,3065.48,-7,-7,2843.34,747.612,2939.99,1,14.7316,2939.99,6,6,3023.42,506.086,3065.48,0,9.50257,3065.48,7,7,2843.34,-747.612,2939.99,1,-14.7316,2939.99,-6,-6,3023.42,-506.086,3065.48,0,-9.50257,3065.48,-7,-7,2843.34,747.612,2939.99,1,14.7316,2939.99,6,6,6,5.9902,3023.42,506.086,9.50257,3065.48,3023.42,506.086,3065.48,0,9.50257,3065.48,-6,6,-6,5.9902,1349.34,-885.868,-33.2856,1614.15,1349.34,-885.868,1614.15,0,-33.2856,1614.15,-6,-6,-6,-6.0098,3023.42,-506.086,-9.50257,3065.48,3023.42,-506.086,3065.48,0,-9.50257,3065.48,6,-6,6,-6.0098,1349.34,885.868,33.2856,1614.15,1349.34,885.868,1614.15,0,33.2856,1614.15
0.00985,6,6,3028.17,513.849,3071.46,0,9.63077,3071.46,-6,6,1324.85,-884.795,1593.14,0,-33.7367,1593.14,-6,-6,3028.17,-513.849,3071.46,0,-9.63077,3071.46,6,-6,1324.85,884.795,1593.14,0,33.7367,1593.14,7,6,-1863.17,-3.71497,1863.18,0,0.114242,1863.18,-7,8,-2217.46,-1513.53,2684.76,0,34.3156,2684.76,-7,-6,-1863.17,3.71497,1863.18,0,-0.114242,1863.18,7,-8,-2217.46,1513.53,2684.76,0,-34.3156,2684.76,6,6,3028.17,513.849,3071.46,0,9.63077,3071.46,7,7,2836.42,-739.233,2931.17,1,-14.6076,2931.17,-6,-6,3028.17,-513.849,3071.46,0,-9.63077,3071.46,-7,-7,2836.42,739.233,2931.17,1,14.6076,2931.17,-7,8,-2217.46,-1513.53,2684.76,0,34.3156,2684.76,-6,-7,510.705,-1756.75,1829.48,0,-73.7903,1829.48,6,-8,1438.51,-2086.99,2534.73,0,-55.4224,2534.73,7,-9,1903.23,-1416.25,2372.35,0,-36.654,2372.35,6,7,510.705,1756.75,1829.48,0,73.7903,1829.48,-6,8,1438.51,2086.99,2534.73,0,55.4224,2534.73,-7,9,1903.23,1416.25,2372.35,0,36.654,2372.35,7,-8,-2217.46,1513.53,2684.76,0,-34.3156,2684.76,6,6,3028.17,513.849,3071.46,0,9.63077,3071.46,7,7,2836.42,-739.233,2931.17,1,-14.6076,2931.17,-6,-6,3028.17,-513.849,3071.46,0,-9.63077,3071.46,-7,-7,2836.42,739.233,2931.17,1,14.6076,2931.17,6,6,3028.17,513.849,3071.46,0,9.63077,3071.46,7,7,2836.42,-739.233,2931.17,1,-14.6076,2931.17,-6,-6,3028.17,-513.849,3071.46,0,-9.63077,3071.46,-7,-7,2836.42,739.233,2931.17,1,14.6076,2931.17,6,6,6,5.99015,3028.17,513.849,9.63077,3071.46,3028.17,513.849,3071.46,0,9.63077,3071.46,-6,6,-6,5.99015,1324.85,-884.795,-33.7367,1593.14,1324.85,-884.795,1593.14,0,-33.7367,1593.14,-6,-6,-6,-6.00985,3028.17,-513.849,-9.63077,3071.46,3028.17,-513.849,3071.46,0,-9.63077,3071.46,6,-6,6,-6.00985,1324.85,884.795,33.7367,1593.14,1324.85,884.795,1593.14,0,33.7367,1593.14
0.0099,6,6,3016.37,521.008,3061.04,0,9.79983,3061.04,-6,6,1333.24,-887.478,1601.6,0,-33.65,1601.6,-6,-6,3016.37,-521.008,3061.04,0,-9.79983,3061.04,6,-6,1333.24,887.478,1601.6,0,33.65,1601.6,7,6,-1842.15,-2.02902,1842.15,0,0.0631079,1842.15,-7,8,-2238.79,-1450.26,2667.48,0,32.9346,2667.48,-7,-6,-1842.15,2.02902,1842.15,0,-0.0631079,1842.15,7,-8,-2238.79,1450.26,2667.48,0,-32.9346,2667.48,6,6,3016.37,521.008,3061.04,0,9.79983,3061.04,7,7,2823.14,-772.385,2926.89,1,-15.3012,2926.89,-6,-6,3016.37,-521.008,3061.04,0,-9.79983,3061.04,-7,-7,2823.14,772.385,2926.89,1,15.3012,2926.89,-7,8,-2238.79,-1450.26,2667.48,0,32.9346,2667.48,-6,-7,510.106,-1747.6,1820.53,0,-73.7281,1820.53,6,-8,1456,-2079.33,2538.41,0,-54.9993,2538.41,7,-9,1980.01,-1341.67,2391.76,0,-34.1219,2391.76,6,7,510.106,1747.6,1820.53,0,73.7281,1820.53,-6,8,1456,2079.33,2538.41,0,54.9993,2538.41,-7,9,1980.01,1341.67,2391.76,0,34.1219,2391.76,7,-8,-2238.79,1450.26,2667.48,0,-32.9346,2667.48,6,6,3016.37,521.008,3061.04,0,9.79983,3061.04,7,7,2823.14,-772.385,2926.89,1,-15.3012,2926.89,-6,-6,3016.37,-521.008,3061.04,0,-9.79983,3061.04,-7,-7,2823.14,772.385,2926.89,1,15.3012,2926.89,6,6,3016.37,521.008,3061.04,0,9.79983,3061.04,7,7,2823.14,-772.385,2926.89,1,-15.3012,2926.89,-6,-6,3016.37,-521.008,3061.04,0,-9.79983,3061.04,-7,-7,2823.14,772.385,2926.89,1,15.3012,2926.89,6,6,6,5.9901,3016.37,521.008,9.79983,3061.04,3016.37,521.008,3061.04,0,9.79983,3061.04,-6,6,-6,5.9901,1333.24,-887.478,-33.65,1601.6,1333.24,-887.478,1601.6,0,-33.65,1601.6,-6,-6,-6,-6.0099,3016.37,-521.008,-9.79983,3061.04,3016.37,-521.008,3061.04,0,-9.79983,3061.04,6,-6,6,-6.0099,1333.24,887.478,33.65,1601.6,1333.24,887.478,1601.6,0,33.65,1601.6
0.00995,6,6,3000.76,532.528,3047.65,0,10.0632,3047.65,-6,6,1326.65,-873.109,1588.18,0,-33.3501,1588.18,-6,-6,3000.76,-532.528,3047.65,0,-10.0632,3047.65,6,-6,1326.65,873.109,1588.18,0,33.3501,1588.18,7,6,-1832.76,-57.2687,1833.65,0,1.78976,1833.65,-7,8,-2227.48,-1402.05,2632,0,32.1876,2632,-7,-6,-1832.76,57.2687,1833.65,0,-1.78976,1833.65,7,-8,-2227.48,1402.05,2632,0,-32.1876,2632,6,6,3000.76,532.528,3047.65,0,10.0632,3047.65,7,7,2803.9,-763.599,2906.02,1,-15.2342,2906.02,-6,-6,3000.76,-532.528,3047.65,0,-10.0632,3047.65,-7,-7,2803.9,763.599,2906.02,1,15.2342,2906.02,-7,8,-2227.48,-1402.05,2632,0,32.1876,2632,-6,-7,512.71,-1726.08,1800.61,0,-73.4566,1800.61,6,-8,1465.56,-2062.4,2530.09,0,-54.6021,2530.09,7,-9,2035.89,-1265,2396.89,0,-31.8546,2396.89,6,7,512.71,1726.08,1800.61,0,73.4566,1800.61,-6,8,1465.56,2062.4,2530.09,0,54.6021,2530.09,-7,9,2035.89,1265,2396.89,0,31.8546,2396.89,7,-8,-2227.48,1402.05,2632,0,-32.1876,2632,6,6,3000.76,532.528,3047.65,0,10.0632,3047.65,7,7,2803.9,-763.599,2906.02,1,-15.2342,2906.02,-6,-6,3000.76,-532.528,3047.65,0,-10.0632,3047.65,-7,-7,2803.9,763.599,2906.02,1,15.2342,2906.02,6,6,3000.76,532.528,3047.65,0,10.0632,3047.65,7,7,2803.9,-763.599,2906.02,1,-15.2342,2906.02,-6,-6,3000.76,-532.528,3047.65,0,-10.0632,3047.65,-7,-7,2803.9,763.599,2906.02,1,15.2342,2906.02,6,6,6,5.99005,3000.76,532.528,10.0632,3047.65,3000.76,532.528,3047.65,0,10.0632,3047.65,-6,6,-6,5.99005,1326.65,-873.109,-33.3501,1588.18,1326.65,-873.109,1588.18,0,-33.3501,1588.18,-6,-6,-6,-6.00995,3000.76,-532.528,-10.0632,3047.65,3000.76,-532.528,3047.65,0,-10.0632,3047.65,6,-6,6,-6.00995,1326.65,873.109,33.3501,1588.18,1326.65,873.109,1588.18,0,33.3501,1588.18
0.01,6,6,2983.55,536.806,3031.46,0,10.1996,3031.46,-6,6,1336.67,-869.032,1594.33,0,-33.0298,1594.33,-6,-6,2983.55,-536.806,3031.46,0,-10.1996,3031.46,6,-6,1336.67,869.032,1594.33,0,33.0298,1594.33,7,6,-1815.97,-73.5109,1817.46,0,2.31808,1817.46,-7,8,-2220.96,-1337.16,2592.42,0,31.0506,2592.42,-7,-6,-1815.97,73.5109,1817.46,0,-2.31808,1817.46,7,-8,-2220.96,1337.16,2592.42,0,-31.0506,2592.42,6,6,2983.55,536.806,3031.46,0,10.1996,3031.46,7,7,2753.38,-770.582,2859.18,1,-15.6352,2859.18,-6,-6,2983.55,-536.806,3031.46,0,-10.1996,3031.46,-7,-7,2753.38,770.582,2859.18,1,15.6352,2859.18,-7,8,-2220.96,-1337.16,2592.42,0,31.0506,2592.42,-6,-7,531.252,-1720.29,1800.45,0,-72.8385,1800.45,6,-8,1484.73,-2044.18,2526.48,0,-54.0085,2526.48,7,-9,2069.34,-1161.94,2373.24,0,-29.3142,2373.24,6,7,531.252,1720.29,1800.45,0,72.8385,1800.45,-6,8,1484.73,2044.18,2526.48,0,54.0085,2526.48,-7,9,2069.34,1161.94,2373.24,0,29.3142,2373.24,7,-8,-2220.96,1337.16,2592.42,0,-31.0506,2592.42,6,6,2983.55,536.806,3031.46,0,10.1996,3031.46,7,7,2753.38,-770.582,2859.18,1,-15.6352,2859.18,-6,-6,2983.55,-536.806,3031.46,0,-10.1996,3031.46,-7,-7,2753.38,770.582,2859.18,1,15.6352,2859.18,6,6,2983.55,536.806,3031.46,0,10.1996,3031.46,7,7,2753.38,-770.582,2859.18,1,-15.6352,2859.18,-6,-6,2983.55,-536.806,3031.46,0,-10.1996,3031.46,-7,-7,2753.38,770.582,2859.18,1,15.6352,2859.18,6,6,6,5.99,2983.55,536.806,10.1996,3031.46,2983.55,536.806,3031.46,0,10.1996,3031.46,-6,6,-6,5.99,1336.67,-869.032,-33.0298,1594.33,1336.67,-869.032,1594.33,0,-33.0298,1594.33,-6,-6,-6,-6.01,2983.55,-536.806,-10.1996,3031.46,2983.55,-536.806,3031.46,0,-10.1996,3031.46,6,-6,6,-6.01,1336.67,869.032,33.0298,1594.33,1336.67,869.032,1594.33,0,33.0298,1594.33


